Capturing Power System Dynamics by Physics-Informed Neural Networks and Optimization

This paper proposes a tractable framework to determine key characteristics of non-linear dynamic systems by converting physics-informed neural networks to a mixed integer linear program. Our focus is on power system applications. Traditional methods in power systems require the use of a large number of simulations and other heuristics to determine parameters such as the critical clearing time, i.e. the maximum allowable time within which a disturbance must be cleared before the system moves to instability. The work proposed in this paper uses physics-informed neural networks to capture the power system dynamic behavior and, through an exact transformation, converts them to a tractable optimization problem which can be used to determine critical system indices. By converting neural networks to mixed integer linear programs, our framework also allows to adjust the conservativeness of the neural network output with respect to the existing stability boundaries. We demonstrate the performance of our methods on the non-linear dynamics of converter-based generation in response to voltage disturbances.

==> data/trajectory_0_15s_0_5_pu.dat <==
0.000000000000000000e+00 2.634232491254806519e-02 9.999941587448120117e-01 7.953776121139526367e-01 -1.750173419713973999e-01 1.025594234466552734e+00 5.693732500076293945e-01 1.195820420980453491e-02 1.001489877700805664e+00 4.366952776908874512e-01 5.660807490348815918e-01 1.388117969036102295e-01 5.336986184120178223e-01 -1.400655135512351990e-02 7.975659370422363281e-01 -1.517260670661926270e-01 4.134925603866577148e-01 1.112435460090637207e-01 2.704802653917186273e-02 1.000000000000000000e+00 7.867585317602432404e-01 -1.966973054422634648e-01 1.016844855032059014e+00 5.503582205221666523e-01 1.265821946545739145e-02 1.001265821946604628e+00 4.305091878595319610e-01 5.505037705741682164e-01 1.182129411665144569e-01 5.331382530298512945e-01 -1.442385526558978733e-02 7.917903799571579526e-01 -1.753476873901682609e-01 4.222882026438175562e-01 9.351876660808973452e-02
1.000000000000000021e-03 2.661549299955368042e-02 9.999940991401672363e-01 7.958984971046447754e-01 -1.766431629657745361e-01 1.021484375000000000e+00 5.689306259155273438e-01 1.180022209882736206e-02 1.001478195190429688e+00 4.371647834777832031e-01 5.655977725982666016e-01 1.382487714290618896e-01 5.332003831863403320e-01 -1.418268680572509766e-02 7.983137965202331543e-01 -1.531519889831542969e-01 4.141421020030975342e-01 1.106635183095932007e-01 2.744238107032708970e-02 1.000000000000000000e+00 7.867765066545265862e-01 -1.967062628525060863e-01 1.012204630791730731e+00 5.503528968534054933e-01 1.244791632138112988e-02 1.001244793524232124e+00 4.305561427791439466e-01 5.504936531593028759e-01 1.180516046479075654e-01 5.331325234624342269e-01 -1.463409962439198020e-02 7.918776814546639731e-01 -1.750438884612115775e-01 4.223347634424459152e-01 9.335674051263970208e-02
2.000000000000000042e-03 2.688866853713989258e-02 9.999940395355224609e-01 7.964191436767578125e-01 -1.782690435647964478e-01 1.017374277114868164e+00 5.684883594512939453e-01 1.164221018552780151e-02 1.001466631889343262e+00 4.376342296600341797e-01 5.651150941848754883e-01 1.376859843730926514e-01 5.327026247978210449e-01 -1.435880269855260849e-02 7.990615963935852051e-01 -1.545779258012771606e-01 4.147915840148925781e-01 1.100836843252182007e-01 2.783020163182209003e-02 1.000000000000000000e+00 7.868301746635197880e-01 -1.967328902388061074e-01 1.007610483162481252e+00 5.503487001512515908e-01 1.224224059883796158e-02 1.001224214460942230e+00 4.306225314430194850e-01 5.504848424910683269e-01 1.179041789281093516e-01 5.331268079633902923e-01 -1.484085827334120748e-02 7.919998956919954702e-01 -1.747618925405326207e-01 4.223999443692751377e-01 9.320634268831690106e-02
3.000000000000000062e-03 2.716185152530670166e-02 9.999939799308776855e-01 7.969400286674499512e-01 -1.798948794603347778e-01 1.013264298439025879e+00 5.680459737777709961e-01 1.148419082164764404e-02 1.001454710960388184e+00 4.381037950515747070e-01 5.646322965621948242e-01 1.371230334043502808e-01 5.322047472000122070e-01 -1.453501079231500626e-02 7.998094558715820312e-01 -1.560038030147552490e-01 4.154411554336547852e-01 1.095037460327148438e-01 2.821163184131486590e-02 1.000000000000000000e+00 7.869191492757970918e-01 -1.967768222400586575e-01 1.003061966923236792e+00 5.503456139805860126e-01 1.204107547529488335e-02 1.001204118244963581e+00 4.307080766742965028e-01 5.504773246890425353e-01 1.177706983933670543e-01 5.331211084332255767e-01 -1.504420785879424967e-02 7.921566759919155265e-01 -1.745011918702895348e-01 4.224835605287865503e-01 9.306730233078451542e-02
4.000000000000000083e-03 2.743502706289291382e-02 9.999939799308776855e-01 7.974606156349182129e-01 -1.815208047628402710e-01 1.009154319763183594e+00 5.676033496856689453e-01 1.132614910602569580e-02 1.001443147659301758e+00 4.385730624198913574e-01 5.641492605209350586e-01 1.365600079298019409e-01 5.317064523696899414e-01 -1.471118908375501633e-02 8.005571365356445312e-01 -1.574297845363616943e-01 4.160903990268707275e-01 1.089237630367279053e-01 2.858681274424283714e-02 1.000000000000000000e+00 7.870430456247836659e-01 -1.968376994713011141e-01 9.985586406265726245e-01 5.503436211987163817e-01 1.184438037604730078e-02 1.001184432850015904e+00 4.308127094277223734e-01 5.504710614061322227e-01 1.176503685543067723e-01 5.331154266099812356e-01 -1.524422365417775656e-02 7.923476755194988064e-01 -1.742612885892366736e-01 4.225854269438466537e-01 9.293935391427729509e-02
5.000000000000000104e-03 2.770821005105972290e-02 9.999939203262329102e-01 7.979816198348999023e-01 -1.831467002630233765e-01 1.005044341087341309e+00 5.671608448028564453e-01 1.116816699504852295e-02 1.001431345939636230e+00 4.390425086021423340e-01 5.636662840843200684e-01 1.359969824552536011e-01 5.312083363533020020e-01 -1.488726772367954254e-02 8.013052344322204590e-01 -1.588557064533233643e-01 4.167400002479553223e-01 1.083437502384185791e-01 2.895588270699728933e-02 1.000000000000000000e+00 7.872014808785999795e-01 -1.969151687879404644e-01 9.941000670275542683e-01 5.503427056537609774e-01 1.165203676491538207e-02 1.001165198422880209e+00 4.309361404716621213e-01 5.504660410197800280e-01 1.175432858809330877e-01 5.331097641172268808e-01 -1.544097950214300130e-02 7.925725478835495830e-01 -1.740416948453419044e-01 4.227053588713419185e-01 9.282223725086699573e-02
6.000000000000000125e-03 2.798139303922653198e-02 9.999938607215881348e-01 7.985024452209472656e-01 -1.847725957632064819e-01 1.000934481620788574e+00 5.667181015014648438e-01 1.101014763116836548e-02 1.001419782638549805e+00 4.395119547843933105e-01 5.631831288337707520e-01 1.354338675737380981e-01 5.307099819183349609e-01 -1.506347209215164185e-02 8.020531535148620605e-01 -1.602815538644790649e-01 4.173893630504608154e-01 1.077636033296585083e-01 2.931897741657737283e-02 1.000000000000000000e+00 7.873940743579511681e-01 -1.970088832813782775e-01 9.896858131937602554e-01 5.503428509568725202e-01 1.146396182114942791e-02 1.001146406895931262e+00 4.310781762419749752e-01 5.504622409259075644e-01 1.174491706965195698e-01 5.331041224402599532e-01 -1.563454781496022988e-02 7.928309471948785658e-01 -1.738419328514152484e-01 4.228431718370331271e-01 9.271569752071816273e-02
7.000000000000000146e-03 2.825456112623214722e-02 9.999938011169433594e-01 7.990230917930603027e-01 -1.863984614610671997e-01 9.968243837356567383e-01 5.662761926651000977e-01 1.085212826728820801e-02 1.001407980918884277e+00 4.399815797805786133e-01 5.627008676528930664e-01 1.348711103200912476e-01 5.302126407623291016e-01 -1.523962337523698807e-02 8.028008937835693359e-01 -1.617074906826019287e-01 4.180390238761901855e-01 1.071839034557342529e-01 2.967623004427538680e-02 1.000000000000000000e+00 7.876204471865659862e-01 -1.971185018553508195e-01 9.853154500853918973e-01 5.503440404642080397e-01 1.128010881292130542e-02 1.001128001315609195e+00 4.312387199985469044e-01 5.504596273556299213e-01 1.173673615655026342e-01 5.330985029335512104e-01 -1.582499966184379436e-02 7.931225278153408720e-01 -1.736615342433203701e-01 4.229986815017252044e-01 9.261948492980358327e-02
8.000000000000000167e-03 2.852774411439895630e-02 9.999937415122985840e-01 7.995439767837524414e-01 -1.880243718624114990e-01 9.927144050598144531e-01 5.658332705497741699e-01 1.069408655166625977e-02 1.001396179199218750e+00 4.404508471488952637e-01 5.622174739837646484e-01 1.343079358339309692e-01 5.297139883041381836e-01 -1.541579980403184891e-02 8.035487532615661621e-01 -1.631333976984024048e-01 4.186882972717285156e-01 1.066037267446517944e-01 3.002777123784587318e-02 1.000000000000000000e+00 7.878802224161703949e-01 -1.972436892408419296e-01 9.809885526766276564e-01 5.503462585260415763e-01 1.110035282380068995e-02 1.001110037091575533e+00 4.314174544623813334e-01 5.504581932842587122e-01 1.172980891265623521e-01 5.330929068562076933e-01 -1.601240476412692237e-02 7.934469446556039474e-01 -1.735000399202550059e-01 4.231717038162823852e-01 9.253335462412981549e-02
8.999999999999999320e-03 2.880092710256576538e-02 9.999937415122985840e-01 8.000648021697998047e-01 -1.896502375602722168e-01 9.886044859886169434e-01 5.653911828994750977e-01 1.053608208894729614e-02 1.001384615898132324e+00 4.409204721450805664e-01 5.617350339889526367e-01 1.337451189756393433e-01 5.292164087295532227e-01 -1.559192687273025513e-02 8.042966723442077637e-01 -1.645593047142028809e-01 4.193380475044250488e-01 1.060239076614379883e-01 3.037372912079148654e-02 1.000000000000000000e+00 7.881730251411276367e-01 -1.973841159947964108e-01 9.767047000610694640e-01 5.503494888749198566e-01 1.092463971500911429e-02 1.001092471822835117e+00 4.316142556798887031e-01 5.504579090211261239e-01 1.172408156813167096e-01 5.330873353381108126e-01 -1.619683149567053074e-02 7.938038531844812118e-01 -1.733570001489536383e-01 4.233620550315507769e-01 9.245706674608172859e-02
1.000000000000000021e-02 2.907409518957138062e-02 9.999936819076538086e-01 8.005856871604919434e-01 -1.912760585546493530e-01 9.844946265220642090e-01 5.649486184120178223e-01 1.037807762622833252e-02 1.001372814178466797e+00 4.413899779319763184e-01 5.612521171569824219e-01 1.331821531057357788e-01 5.287183523178100586e-01 -1.576810516417026520e-02 8.050446510314941406e-01 -1.659851968288421631e-01 4.199874997138977051e-01 1.054439693689346313e-01 3.071422934424753587e-02 1.000000000000000000e+00 7.884984824632688127e-01 -1.975394583649711933e-01 9.724634753868035553e-01 5.503537155048298102e-01 1.075290518948231883e-02 1.001075279454035627e+00 4.318289682834350329e-01 5.504587490385837167e-01 1.171951369027946221e-01 5.330817894069348473e-01 -1.637834691010028182e-02 7.941929095429587360e-01 -1.732319742348275571e-01 4.235695517564875834e-01 9.239038625861251131e-02
1.099999999999999936e-02 2.934727817773818970e-02 9.999936223030090332e-01 8.011062741279602051e-01 -1.929019987583160400e-01 9.803844690322875977e-01 5.645057559013366699e-01 1.022001355886459351e-02 1.001361250877380371e+00 4.418591856956481934e-01 5.607687830924987793e-01 1.326189637184143066e-01 5.282198786735534668e-01 -1.594431325793266296e-02 8.057923316955566406e-01 -1.674111187458038330e-01 4.206367135047912598e-01 1.048638224601745605e-01 3.104939520598492056e-02 1.000000000000000000e+00 7.888562232458486978e-01 -1.977093979811821167e-01 9.682644655589373039e-01 5.503589231287404626e-01 1.058503178728777312e-02 1.001058510848866323e+00 4.320612861237019264e-01 5.504607061937040191e-01 1.171612601364710599e-01 5.330762700053254255e-01 -1.655701680407063031e-02 7.946137704187076212e-01 -1.731245300025389400e-01 4.237940108898090030e-01 9.233308266799453157e-02
1.200000000000000025e-02 2.962046861648559570e-02 9.999935626983642578e-01 8.016271591186523438e-01 -1.945278644561767578e-01 9.762746095657348633e-01 5.640635490417480469e-01 1.006203144788742065e-02 1.001349329948425293e+00 4.423287510871887207e-01 5.602862238883972168e-01 1.320561468601226807e-01 5.277221202850341797e-01 -1.612045057117938995e-02 8.065401911735534668e-01 -1.688370406627655029e-01 4.212864041328430176e-01 1.042839586734771729e-01 3.137934763376763747e-02 1.000000000000000000e+00 7.892458782686960772e-01 -1.978936218966382277e-01 9.641072613903837185e-01 5.503650956994918797e-01 1.042098576011823638e-02 1.001042100685998415e+00 4.323111325468403376e-01 5.504637463336478076e-01 1.171384788707554581e-01 5.330707779593802931e-01 -1.673290570912194450e-02 7.950660930975677054e-01 -1.730342439509938990e-01 4.240352496519896874e-01 9.228493010718953615e-02
1.299999999999999940e-02 2.989364415407180786e-02 9.999935626983642578e-01 8.021479249000549316e-01 -1.961537599563598633e-01 9.721647500991821289e-01 5.636212825775146484e-01 9.903974831104278564e-03 1.001337766647338867e+00 4.427983760833740234e-01 5.598036050796508789e-01 1.314932852983474731e-01 5.272243618965148926e-01 -1.629665866494178772e-02 8.072881102561950684e-01 -1.702629476785659790e-01 4.219360351562500000e-01 1.037041395902633667e-01 3.170420517414450357e-02 1.000000000000000000e+00 7.896670803796874694e-01 -1.980918226177154351e-01 9.599914577435116891e-01 5.503722178883438954e-01 1.026068169715764998e-02 1.001026058484437931e+00 4.325782844205709465e-01 5.504678532058345786e-01 1.171266818139907739e-01 5.330653140189073325e-01 -1.690607688496628333e-02 7.955495358009587736e-01 -1.729607010939749334e-01 4.242930857607239425e-01 9.224570725015310280e-02
1.400000000000000029e-02 3.016684204339981079e-02 9.999935030937194824e-01 8.026688098907470703e-01 -1.977797001600265503e-01 9.680547118186950684e-01 5.631785392761230469e-01 9.746000170707702637e-03 1.001326084136962891e+00 4.432676434516906738e-01 5.593203902244567871e-01 1.309301555156707764e-01 5.267260074615478516e-01 -1.647279225289821625e-02 8.080361485481262207e-01 -1.716889441013336182e-01 4.225853085517883301e-01 1.031239926815032959e-01 3.202408411254129700e-02 1.000000000000000000e+00 7.901194642371948129e-01 -1.983036977936239453e-01 9.559166532204979028e-01 5.503802746458394957e-01 1.010402196515794090e-02 1.001010412848730935e+00 4.328624817760440835e-01 5.504730153318400099e-01 1.171259122087269650e-01 5.330598788522057374e-01 -1.707659238379125380e-02 7.960637574546101103e-01 -1.729034945345672425e-01 4.245673373088915126e-01 9.221519708506613344e-02
1.499999999999999944e-02 3.044001758098602295e-02 9.999934434890747070e-01 8.031895160675048828e-01 -1.994055211544036865e-01 9.639448523521423340e-01 5.627362728118896484e-01 9.587988257408142090e-03 1.001314282417297363e+00 4.437372684478759766e-01 5.588377714157104492e-01 1.303672492504119873e-01 5.262283086776733398e-01 -1.664897240698337555e-02 8.087838292121887207e-01 -1.731147915124893188e-01 4.232349395751953125e-01 1.025441288948059082e-01 3.233909851031818022e-02 1.000000000000000000e+00 7.906026662987466480e-01 -1.985289501206661533e-01 9.518824501283467132e-01 5.503892502904149664e-01 9.950980614929640089e-03 1.000995093050679685e+00 4.331636609530888360e-01 5.504791981625396513e-01 1.171354322382687774e-01 5.330544730283037769e-01 -1.724451307049693072e-02 7.966084176354839563e-01 -1.728622253813883736e-01 4.248578227390348294e-01 9.219318687009094015e-02
1.600000000000000033e-02 3.071320056915283203e-02 9.999933838844299316e-01 8.037103414535522461e-01 -2.010313719511032104e-01 9.598348140716552734e-01 5.622938871383666992e-01 9.429983794689178467e-03 1.001302599906921387e+00 4.442067742347717285e-01 5.583550333976745605e-01 1.298042833805084229e-01 5.257303714752197266e-01 -1.682511530816555023e-02 8.095317482948303223e-01 -1.745406985282897949e-01 4.238845109939575195e-01 1.019641757011413574e-01 3.264936020397464500e-02 1.000000000000000000e+00 7.911163249335424474e-01 -1.987672873463051659e-01 9.478884545776827819e-01 5.503991301382665791e-01 9.801453890815759601e-03 1.000980139962303506e+00 4.334815394087704332e-01 5.504863936668580315e-01 1.171553893618135223e-01 5.330490970603842804e-01 -1.740989862147084358e-02 7.971831768810525576e-01 -1.728365025445654790e-01 4.251643610033472021e-01 9.217946802378680637e-02
1.700000000000000122e-02 3.098636865615844727e-02 9.999933838844299316e-01 8.042312264442443848e-01 -2.026572674512863159e-01 9.557248353958129883e-01 5.618515014648437500e-01 9.271971881389617920e-03 1.001290917396545410e+00 4.446762204170227051e-01 5.578721761703491211e-01 1.292414218187332153e-01 5.252323150634765625e-01 -1.700126193463802338e-02 8.102797269821166992e-01 -1.759666353464126587e-01 4.245339930057525635e-01 1.013843119144439697e-01 3.295497880787318784e-02 1.000000000000000000e+00 7.916600805327835833e-01 -1.990184222660961177e-01 9.439342765754675790e-01 5.504098992912489496e-01 9.655372265757440967e-03 1.000965547982004100e+00 4.338159270006975432e-01 5.504945831699181724e-01 1.171855674994090601e-01 5.330437513802740446e-01 -1.757280752666429829e-02 7.977876967190724589e-01 -1.728259428068480985e-01 4.254867715832693076e-01 9.217383616361558840e-02
1.799999999999999864e-02 3.125955164432525635e-02 9.999933242797851562e-01 8.047520518302917480e-01 -2.042830884456634521e-01 9.516148567199707031e-01 5.614089965820312500e-01 9.113952517509460449e-03 1.001279115676879883e+00 4.451457262039184570e-01 5.573893189430236816e-01 1.286784261465072632e-01 5.247342586517333984e-01 -1.717742159962654114e-02 8.110276460647583008e-01 -1.773925125598907471e-01 4.251835942268371582e-01 1.008043289184570312e-01 3.325606184752385314e-02 1.000000000000000000e+00 7.922335751842048968e-01 -1.992820723781429659e-01 9.400195296468298878e-01 5.504215425918379534e-01 9.512703317716848447e-03 1.000951260856033365e+00 4.341667340464330782e-01 5.505037363498969105e-01 1.172253537834887227e-01 5.330384363419384819e-01 -1.773329716074472859e-02 7.984216393999458150e-01 -1.728301703215362750e-01 4.258248743468457387e-01 9.217609083818505133e-02
1.899999999999999953e-02 3.153272718191146851e-02 9.999932646751403809e-01 8.052727580070495605e-01 -2.059090137481689453e-01 9.475048780441284180e-01 5.609664320945739746e-01 8.955940604209899902e-03 1.001267552375793457e+00 4.456150531768798828e-01 5.569062829017639160e-01 1.281154453754425049e-01 5.242361426353454590e-01 -1.735358685255050659e-02 8.117752671241760254e-01 -1.788184642791748047e-01 4.258328676223754883e-01 1.002243310213088989e-01 3.355271475301923462e-02 1.000000000000000000e+00 7.928364527990883204e-01 -1.995579599036889085e-01 9.361438309490262011e-01 5.504340458879777298e-01 9.373335863335673784e-03 1.000937335174029830e+00 4.345336495293318224e-01 5.505138496756912803e-01 1.172750301526528094e-01 5.330331522555149526e-01 -1.789142377898100822e-02 7.990846681784232741e-01 -1.728488164717127129e-01 4.261784896951242296e-01 9.218603545157469381e-02
2.000000000000000042e-02 3.180591762065887451e-02 9.999932050704956055e-01 8.057935237884521484e-01 -2.075348943471908569e-01 9.433949589729309082e-01 5.605241060256958008e-01 8.797883987426757812e-03 1.001255750656127930e+00 4.460846185684204102e-01 5.564235448837280273e-01 1.275525093078613281e-01 5.237382650375366211e-01 -1.752981543540954590e-02 8.125231862068176270e-01 -1.802443861961364746e-01 4.264824688434600830e-01 9.964439272880554199e-02 3.384504085929962436e-02 1.000000000000000000e+00 7.934683592264537566e-01 -1.998458117919082455e-01 9.323068013677279220e-01 5.504473944244691053e-01 9.237228471745830005e-03 1.000923730826951186e+00 4.349165537088465761e-01 5.505248971458435170e-01 1.173341179467196072e-01 5.330278993516828212e-01 -1.804724251821160363e-02 7.997764473029624899e-01 -1.728815199960702098e-01 4.265474385614048680e-01 9.220347733121017630e-02
2.100000000000000130e-02 3.207910060882568359e-02 9.999931454658508301e-01 8.063145279884338379e-01 -2.091607153415679932e-01 9.392850399017333984e-01 5.600813627243041992e-01 8.639916777610778809e-03 1.001244068145751953e+00 4.465540647506713867e-01 5.559403896331787109e-01 1.269893795251846313e-01 5.232398509979248047e-01 -1.770587638020515442e-02 8.132712244987487793e-01 -1.816702485084533691e-01 4.271320104598999023e-01 9.906427562236785889e-02 3.413314145278606437e-02 1.000000000000000000e+00 7.941289422119192087e-01 -2.001453596033993254e-01 9.285080654452417814e-01 5.504615736963647254e-01 9.104330762891459095e-03 1.000910422014490653e+00 4.353152995662999403e-01 5.505368563784943658e-01 1.174022547646504794e-01 5.330226778058968495e-01 -1.820080742132264631e-02 8.004966420977839281e-01 -1.729279267068062620e-01 4.269315424523941194e-01 9.222822757700119278e-02
2.199999999999999872e-02 3.235228359699249268e-02 9.999931454658508301e-01 8.068352341651916504e-01 -2.107866704463958740e-01 9.351750016212463379e-01 5.596389770507812500e-01 8.481867611408233643e-03 1.001232385635375977e+00 4.470235109329223633e-01 5.554577112197875977e-01 1.264264136552810669e-01 5.227420330047607422e-01 -1.788209006190299988e-02 8.140190839767456055e-01 -1.830962300300598145e-01 4.277814328670501709e-01 9.848436713218688965e-02 3.441711586542730433e-02 1.000000000000000000e+00 7.948178511798856816e-01 -2.004563392668055333e-01 9.247472511234803294e-01 5.504765699338628471e-01 8.974537929905490596e-03 1.000897461328459581e+00 4.357295865313464134e-01 5.505497236621528234e-01 1.174797005506913045e-01 5.330174877536858480e-01 -1.835217148720450636e-02 8.012449188387800181e-01 -1.729876890797451550e-01 4.273306233805173049e-01 9.226010084250498011e-02
2.299999999999999961e-02 3.262545913457870483e-02 9.999930858612060547e-01 8.073558807373046875e-01 -2.124124914407730103e-01 9.310650825500488281e-01 5.591965913772583008e-01 8.323907852172851562e-03 1.001220583915710449e+00 4.474928975105285645e-01 5.549749135971069336e-01 1.258635520935058594e-01 5.222440958023071289e-01 -1.805820502340793610e-02 8.147667646408081055e-01 -1.845221519470214844e-01 4.284308552742004395e-01 9.790451824665069580e-02 3.469706146286346410e-02 1.000000000000000000e+00 7.955347373829120272e-01 -2.007784911164781361e-01 9.210239898780500090e-01 5.504923686102531910e-01 8.847828644715300533e-03 1.000884785189732229e+00 4.361593436201638418e-01 5.505634682180773343e-01 1.175658005459856714e-01 5.330123292573317739e-01 -1.850138666520852876e-02 8.020209447824935278e-01 -1.730604664165318607e-01 4.277445038839455815e-01 9.229891542214238576e-02
2.400000000000000050e-02 3.289861977100372314e-02 9.999930262565612793e-01 8.078769445419311523e-01 -2.140383720397949219e-01 9.269552230834960938e-01 5.587540864944458008e-01 8.165888488292694092e-03 1.001208901405334473e+00 4.479625225067138672e-01 5.544919371604919434e-01 1.253005564212799072e-01 5.217459201812744141e-01 -1.823436841368675232e-02 8.155147433280944824e-01 -1.859479844570159912e-01 4.290804862976074219e-01 9.732443094253540039e-02 3.497307363667186836e-02 1.000000000000000000e+00 7.962792540489929127e-01 -2.011115599218649685e-01 9.173379168456817778e-01 5.505089559068174765e-01 8.724130789939544411e-03 1.000872403309998937e+00 4.366043565293400430e-01 5.505780767430564770e-01 1.176604820230523207e-01 5.330072023442627982e-01 -1.864850385030814711e-02 8.028243884820543963e-01 -1.731459246977238020e-01 4.281730071906433288e-01 9.234449317215280562e-02
2.500000000000000139e-02 3.317180275917053223e-02 9.999929666519165039e-01 8.083977103233337402e-01 -2.156643271446228027e-01 9.228451251983642578e-01 5.583117008209228516e-01 8.007869124412536621e-03 1.001197218894958496e+00 4.484319686889648438e-01 5.540091395378112793e-01 1.247375756502151489e-01 5.212479829788208008e-01 -1.841059699654579163e-02 8.162626624107360840e-01 -1.873739361763000488e-01 4.297299981117248535e-01 9.674455225467681885e-02 3.524524590468974816e-02 1.000000000000000000e+00 7.970510561331978217e-01 -2.014552946278833079e-01 9.136886705356158656e-01 5.505263183004858174e-01 8.603358422620246276e-03 1.000860346446639237e+00 4.370643703630886501e-01 5.505935411113991318e-01 1.177638413728024774e-01 5.330021070001934591e-01 -1.879357293685313818e-02 8.036549195417354019e-01 -1.732437362461123065e-01 4.286159570886928782e-01 9.239665933122359620e-02
2.599999999999999881e-02 3.344498574733734131e-02 9.999929666519165039e-01 8.089185357093811035e-01 -2.172901481389999390e-01 9.187352657318115234e-01 5.578691959381103516e-01 7.849819958209991455e-03 1.001185536384582520e+00 4.489014148712158203e-01 5.535262823104858398e-01 1.241745427250862122e-01 5.207499265670776367e-01 -1.858676411211490631e-02 8.170105814933776855e-01 -1.887997984886169434e-01 4.303794801235198975e-01 9.616455435752868652e-02 3.551366993903525004e-02 1.000000000000000000e+00 7.978498003215888090e-01 -2.018094482875646689e-01 9.100758928090906252e-01 5.505444416287069709e-01 8.485497835267632669e-03 1.000848544952107622e+00 4.375393287488709149e-01 5.506098298190298390e-01 1.178751845839061535e-01 5.329970431491123373e-01 -1.893664283401327864e-02 8.045122085582208094e-01 -1.733535796979981669e-01 4.290731778978237321e-01 9.245524250561555635e-02
2.699999999999999969e-02 3.371816873550415039e-02 9.999929070472717285e-01 8.094393014907836914e-01 -2.189160287380218506e-01 9.146251678466796875e-01 5.574266910552978516e-01 7.691815495491027832e-03 1.001173853874206543e+00 4.493708610534667969e-01 5.530433058738708496e-01 1.236116141080856323e-01 5.202518701553344727e-01 -1.876290328800678253e-02 8.177583813667297363e-01 -1.902257353067398071e-01 4.310289621353149414e-01 9.558460116386413574e-02 3.577843556714815909e-02 1.000000000000000000e+00 7.986751451397668955e-01 -2.021737780685086416e-01 9.064992289663648117e-01 5.505633127215763256e-01 8.370457731738084606e-03 1.000837040175847514e+00 4.380289577133263390e-01 5.506269376828252238e-01 1.179946972935980165e-01 5.329920106953799364e-01 -1.907776146554873362e-02 8.053959274117331590e-01 -1.734751398134231903e-01 4.295444946197138347e-01 9.252007456717815936e-02
2.800000000000000058e-02 3.399135172367095947e-02 9.999928474426269531e-01 8.099600076675415039e-01 -2.205419242382049561e-01 9.105153083801269531e-01 5.569842457771301270e-01 7.533811032772064209e-03 1.001162171363830566e+00 4.498403668403625488e-01 5.525604486465454102e-01 1.230486482381820679e-01 5.197538137435913086e-01 -1.893907226622104645e-02 8.185063004493713379e-01 -1.916516721248626709e-01 4.316784441471099854e-01 9.500464797019958496e-02 3.603963077674282589e-02 1.000000000000000000e+00 7.995267510551723467e-01 -2.025480452507699147e-01 9.029583278241430921e-01 5.505829182064571059e-01 8.258179586259626823e-03 1.000825828753046487e+00 4.385330723026932831e-01 5.506448492344251378e-01 1.181222146473877160e-01 5.329870094972234407e-01 -1.921697577308135313e-02 8.063057492751383171e-01 -1.736081075586827505e-01 4.300297329465037621e-01 9.259099069792720016e-02
2.900000000000000147e-02 3.426452726125717163e-02 9.999927878379821777e-01 8.104808330535888672e-01 -2.221677750349044800e-01 9.064052104949951172e-01 5.565418004989624023e-01 7.375769317150115967e-03 1.001150369644165039e+00 4.503098726272583008e-01 5.520777106285095215e-01 1.224856823682785034e-01 5.192558765411376953e-01 -1.911524683237075806e-02 8.192541003227233887e-01 -1.930775493383407593e-01 4.323279857635498047e-01 9.442470967769622803e-02 3.629732235322357531e-02 1.000000000000000000e+00 8.004042804659053933e-01 -2.035615194936403194e-01 8.994528600735077761e-01 5.506268645458707311e-01 8.140752865355956394e-03 1.000814078108923422e+00 4.390669497308760105e-01 5.506870404338162217e-01 1.186023569695889152e-01 5.329820397478672866e-01 -1.935432139628041545e-02 8.072641895800041212e-01 -1.743812853161891552e-01 4.305409011090922666e-01 9.300335216864263899e-02
2.999999999999999889e-02 3.453770279884338379e-02 9.999927878379821777e-01 8.110017180442810059e-01 -2.237936258316040039e-01 9.022954106330871582e-01 5.560995340347290039e-01 7.217764854431152344e-03 1.001138567924499512e+00 4.507793784141540527e-01 5.515949726104736328e-01 1.219227463006973267e-01 5.187579989433288574e-01 -1.929137296974658966e-02 8.200020194053649902e-01 -1.945035010576248169e-01 4.329775571823120117e-01 9.384475648403167725e-02 3.655058557132462305e-02 1.000000000000000000e+00 8.013073938862398382e-01 -2.080841895011679987e-01 8.959834406925935024e-01 5.508028494090033700e-01 7.982658280547118637e-03 1.000798263119592635e+00 4.397013361871804360e-01 5.508606911856733790e-01 1.210099061862277003e-01 5.329771209057546644e-01 -1.948930552043152617e-02 8.083761076786762922e-01 -1.786634767951103264e-01 4.311339240955274210e-01 9.528718762405076481e-02
3.099999999999999978e-02 3.481088578701019287e-02 9.999927282333374023e-01 8.115226030349731445e-01 -2.254195362329483032e-01 8.981854319572448730e-01 5.556568503379821777e-01 7.059767842292785645e-03 1.001127004623413086e+00 4.512488245964050293e-01 5.511119365692138672e-01 1.213596761226654053e-01 5.182598233222961426e-01 -1.946754381060600281e-02 8.207500576972961426e-01 -1.959294229745864868e-01 4.336270093917846680e-01 9.326471388339996338e-02 3.679889628863953349e-02 1.000000000000000000e+00 8.022229277136970760e-01 -2.128076838789201009e-01 8.925503101653876614e-01 5.509865845297355902e-01 7.825154730788111412e-03 1.000782516768502051e+00 4.403488153500780822e-01 5.510421487438451615e-01 1.235317076810666242e-01 5.329722650791799410e-01 -1.962164884963139150e-02 8.095091409907744229e-01 -1.831493563315659268e-01 4.317382085283013593e-01 9.767965671017234119e-02
3.200000000000000067e-02 3.508406132459640503e-02 9.999926686286926270e-01 8.120433092117309570e-01 -2.270454168319702148e-01 8.940755128860473633e-01 5.552145242691040039e-01 6.901748478412628174e-03 1.001115322113037109e+00 4.517182707786560059e-01 5.506291985511779785e-01 1.207968220114707947e-01 5.177619457244873047e-01 -1.964373886585235596e-02 8.214977383613586426e-01 -1.973553001880645752e-01 4.342765212059020996e-01 9.268482029438018799e-02 3.704222712539274182e-02 1.000000000000000000e+00 8.030696366133110997e-01 -2.177251139437460514e-01 8.891531785174664471e-01 5.511767954504400713e-01 7.665294918723314886e-03 1.000766529183338305e+00 4.409644222349946574e-01 5.512300939847851744e-01 1.261607937579153627e-01 5.329674747451659256e-01 -1.975133685460416649e-02 8.105819218824009686e-01 -1.878350723591324933e-01 4.323103583373070768e-01 1.001787052582030768e-01
3.300000000000000155e-02 3.535723686218261719e-02 9.999926090240478516e-01 8.125642538070678711e-01 -2.286712825298309326e-01 8.899654746055603027e-01 5.547721385955810547e-01 6.743766367435455322e-03 1.001103520393371582e+00 4.521878957748413086e-01 5.501464605331420898e-01 1.202339380979537964e-01 5.172640085220336914e-01 -1.981984451413154602e-02 8.222455978393554688e-01 -1.987812221050262451e-01 4.349261224269866943e-01 9.210492670536041260e-02 3.728049145710085610e-02 1.000000000000000000e+00 8.038321202608628147e-01 -2.228297507895677654e-01 8.857917493129643383e-01 5.513730400097436313e-01 7.502625381570730487e-03 1.000750261786035988e+00 4.415395531576782884e-01 5.514240822226896821e-01 1.288931624188323077e-01 5.329627535769968505e-01 -1.987832343193336043e-02 8.115788664071752478e-01 -1.927146050472078320e-01 4.328420620838915323e-01 1.027811226918419057e-01
3.400000000000000244e-02 3.563041985034942627e-02 9.999926090240478516e-01 8.130849003791809082e-01 -2.302971929311752319e-01 8.858554959297180176e-01 5.543296337127685547e-01 6.585702300071716309e-03 1.001091718673706055e+00 4.526571631431579590e-01 5.496634244918823242e-01 1.196708753705024719e-01 5.167658329010009766e-01 -1.999601349234580994e-02 8.229933977127075195e-01 -2.002071589231491089e-01 4.355754256248474121e-01 9.152492880821228027e-02 3.751360225956321820e-02 1.000000000000000000e+00 8.045090066484776870e-01 -2.281150206982147932e-01 8.824657261476871462e-01 5.515750576109760273e-01 7.337222350434473121e-03 1.000733723908983075e+00 4.420733677274944484e-01 5.516238568221790706e-01 1.317254303853904740e-01 5.329581052492082804e-01 -2.000256226599345794e-02 8.124984013984853926e-01 -1.977815769434861648e-01 4.333324807457146766e-01 1.054835077031976293e-01
3.500000000000000333e-02 3.590359538793563843e-02 9.999925494194030762e-01 8.136056661605834961e-01 -2.319230586290359497e-01 8.817456364631652832e-01 5.538873672485351562e-01 6.427697837352752686e-03 1.001080155372619629e+00 4.531267285346984863e-01 5.491808652877807617e-01 1.191079616546630859e-01 5.162680745124816895e-01 -2.017222717404365540e-02 8.237413167953491211e-01 -2.016330510377883911e-01 4.362250268459320068e-01 9.094507992267608643e-02 3.774147489968935482e-02 1.000000000000000000e+00 8.050989418677889642e-01 -2.335745024612730369e-01 8.791748130381086268e-01 5.517825934690533396e-01 7.169166919241202508e-03 1.000716914247243183e+00 4.425650524266260266e-01 5.518291645234253417e-01 1.346542141061335962e-01 5.329535333671437947e-01 -2.012400831593785105e-02 8.133389643878253805e-01 -2.030297598785022473e-01 4.337807810070508086e-01 1.082825386018605451e-01
3.599999999999999728e-02 3.617677837610244751e-02 9.999924898147583008e-01 8.141264915466308594e-01 -2.335489392280578613e-01 8.776357173919677734e-01 5.534449815750122070e-01 6.269693374633789062e-03 1.001068472862243652e+00 4.535962343215942383e-01 5.486981272697448730e-01 1.185450628399848938e-01 5.157703161239624023e-01 -2.034838683903217316e-02 8.244891762733459473e-01 -2.030589580535888672e-01 4.368745684623718262e-01 9.036517143249511719e-02 3.796402705644787157e-02 1.000000000000000000e+00 8.056005869248853424e-01 -2.392019243498713921e-01 8.759187144746832798e-01 5.519953987847695531e-01 6.998520704405762280e-03 1.000699855134785654e+00 4.430137514931780651e-01 5.520397633433417051e-01 1.376763982422609112e-01 5.329490415383207891e-01 -2.024261777516151231e-02 8.140990008603797845e-01 -2.084530716395231742e-01 4.341861337919385999e-01 1.111749715410881856e-01
3.699999999999999817e-02 3.644997626543045044e-02 9.999924302101135254e-01 8.146473169326782227e-01 -2.351748198270797729e-01 8.735256195068359375e-01 5.530019998550415039e-01 6.111659109592437744e-03 1.001056671142578125e+00 4.540655016899108887e-01 5.482146739959716797e-01 1.179817765951156616e-01 5.152715444564819336e-01 -2.052454650402069092e-02 8.252371549606323242e-01 -2.044848799705505371e-01 4.375239014625549316e-01 8.978495001792907715e-02 3.818117864040787568e-02 1.000000000000000000e+00 8.060126144668253723e-01 -2.449911611321576588e-01 8.726971354727125485e-01 5.522132300200206512e-01 6.825367831705984184e-03 1.000682533250238482e+00 4.434186815599929776e-01 5.522554084858563028e-01 1.407886650474263479e-01 5.329446332430587407e-01 -2.035834802520556167e-02 8.147769609848616312e-01 -2.140455735311735663e-01 4.345477125255638451e-01 1.141576392166153420e-01
3.799999999999999906e-02 3.672314435243606567e-02 9.999923706054687500e-01 8.151681423187255859e-01 -2.368006706237792969e-01 8.694155812263488770e-01 5.525599718093872070e-01 5.953662097454071045e-03 1.001044988632202148e+00 4.545350670814514160e-01 5.477321743965148926e-01 1.174191683530807495e-01 5.147739648818969727e-01 -2.070067264139652252e-02 8.259849548339843750e-01 -2.059107571840286255e-01 4.381734728813171387e-01 8.920525014400482178e-02 3.839285171186813950e-02 1.000000000000000000e+00 8.063337054028790751e-01 -2.509362311455665684e-01 8.695097816211482256e-01 5.524358495138353975e-01 6.649758141733250541e-03 1.000664979664615206e+00 4.437789725601371527e-01 5.524758710033242926e-01 1.439881246002743254e-01 5.329403120044128306e-01 -2.047115759607289615e-02 8.153712968889674784e-01 -2.198014667679356327e-01 4.348646916737842760e-01 1.172274489429105532e-01
3.899999999999999994e-02 3.696836531162261963e-02 9.999923110008239746e-01 8.142688870429992676e-01 -2.426087856292724609e-01 8.654921054840087891e-01 5.518771409988403320e-01 5.716614425182342529e-03 1.001018047332763672e+00 4.542958736419677734e-01 5.471491813659667969e-01 1.193690299987792969e-01 5.143187642097473145e-01 -2.084685117006301880e-02 8.254308700561523438e-01 -2.116177529096603394e-01 4.382190108299255371e-01 9.110972285270690918e-02 3.859897039744927816e-02 1.000000000000000000e+00 8.065625454001299488e-01 -2.570312934235176039e-01 8.663563591293855781e-01 5.526630244029310246e-01 6.471775412506926110e-03 1.000647173524375599e+00 4.440938549860473095e-01 5.527009150074906341e-01 1.472715518724939110e-01 5.329360811796102215e-01 -2.058100611666169658e-02 8.158804589833159593e-01 -2.257150904942957226e-01 4.351362447914479126e-01 1.203813815969456691e-01
4.000000000000000083e-02 3.717880696058273315e-02 9.999921321868896484e-01 8.116059303283691406e-01 -2.536117434501647949e-01 8.617998361587524414e-01 5.508962869644165039e-01 5.381412804126739502e-03 1.000972509384155273e+00 4.531763195991516113e-01 5.464417934417724609e-01 1.244402080774307251e-01 5.139169692993164062e-01 -2.095572650432586670e-02 8.232595920562744141e-01 -2.226422280073165894e-01 4.375142455101013184e-01 9.610031545162200928e-02 3.879946080499320493e-02 1.000000000000000000e+00 8.066978212306047391e-01 -2.632706448756167994e-01 8.632365748720760568e-01 5.528945275078284149e-01 6.291460703152892270e-03 1.000629150102546605e+00 4.443624456667030209e-01 5.529303229142741305e-01 1.506362383354858392e-01 5.329319441904121213e-01 -2.068785427480306777e-02 8.163028930901887747e-01 -2.317809180611905273e-01 4.353615429810867576e-01 1.236164896326470697e-01
4.100000000000000172e-02 3.738927841186523438e-02 9.999919533729553223e-01 8.089429140090942383e-01 -2.646149396896362305e-01 8.581078648567199707e-01 5.499155521392822266e-01 5.046211183071136475e-03 1.000926852226257324e+00 4.520567059516906738e-01 5.457349419593811035e-01 1.295115947723388672e-01 5.135154724121093750e-01 -2.106458134949207306e-02 8.210882544517517090e-01 -2.336669117212295532e-01 4.368094801902770996e-01 1.010911911725997925e-01 3.899425093658954317e-02 1.000000000000000000e+00 8.067382169443058082e-01 -2.696487175204540510e-01 8.601501364319822374e-01 5.531301360710352277e-01 6.108894016419098849e-03 1.000610885505131886e+00 4.445839721455231430e-01 5.531638681956215775e-01 1.540790792639735729e-01 5.329279042741122963e-01 -2.079166376482348769e-02 8.166370363510712105e-01 -2.379935553459799902e-01 4.355397527209068365e-01 1.269298961845108931e-01
4.200000000000000261e-02 3.759976476430892944e-02 9.999917149543762207e-01 8.062799572944641113e-01 -2.756178677082061768e-01 8.544157743453979492e-01 5.489344596862792969e-01 4.710994660854339600e-03 1.000881195068359375e+00 4.509370923042297363e-01 5.450274348258972168e-01 1.345827728509902954e-01 5.131134986877441406e-01 -2.117340825498104095e-02 8.189170360565185547e-01 -2.446913868188858032e-01 4.361046254634857178e-01 1.060817092657089233e-01 3.918327059951902391e-02 1.000000000000000000e+00 8.066824098392112452e-01 -2.761600757701008213e-01 8.570967521408944245e-01 5.533696327381880664e-01 5.924110578014452066e-03 1.000592414667513363e+00 4.447575387360954147e-01 5.534013429620664448e-01 1.575975040493371171e-01 5.329239647355669129e-01 -2.089239724599015191e-02 8.168813140181307997e-01 -2.443477370728203146e-01 4.356700341426922862e-01 1.303187931055150017e-01
4.299999999999999656e-02 3.781023621559143066e-02 9.999915361404418945e-01 8.036171197891235352e-01 -2.866207361221313477e-01 8.507236242294311523e-01 5.479533672332763672e-01 4.375793039798736572e-03 1.000835657119750977e+00 4.498175978660583496e-01 5.443199872970581055e-01 1.396536976099014282e-01 5.127115845680236816e-01 -2.128230035305023193e-02 8.167457580566406250e-01 -2.557157278060913086e-01 4.353999495506286621e-01 1.110720932483673096e-01 3.936645131342182691e-02 1.000000000000000000e+00 8.065290661655745152e-01 -2.827994136530958547e-01 8.540761311122642141e-01 5.536128043006592891e-01 5.737181714255977331e-03 1.000573717146381991e+00 4.448823485243260656e-01 5.536425309646576531e-01 1.611885721502900326e-01 5.329201287008732413e-01 -2.099001828701249975e-02 8.170341348852745433e-01 -2.508383251456144936e-01 4.357515386055680340e-01 1.337804400776579916e-01
4.399999999999999745e-02 3.802069276571273804e-02 9.999913573265075684e-01 8.009540438652038574e-01 -2.976237535476684570e-01 8.470314145088195801e-01 5.469727516174316406e-01 4.040613770484924316e-03 1.000789999961853027e+00 4.486982226371765137e-01 5.436130762100219727e-01 1.447252929210662842e-01 5.123100280761718750e-01 -2.139112353324890137e-02 8.145744204521179199e-01 -2.667403817176818848e-01 4.346952438354492188e-01 1.160629987716674805e-01 3.954372620731865656e-02 1.000000000000000000e+00 8.062768363916783532e-01 -2.895615515057875511e-01 8.510879832374358411e-01 5.538594424234248859e-01 5.548147529747548580e-03 1.000554811966041679e+00 4.449575145022021672e-01 5.538872297068029305e-01 1.648497202640245296e-01 5.329163993202309380e-01 -2.108449131588465211e-02 8.170938872273003639e-01 -2.574603046290431796e-01 4.357834065214668540e-01 1.373121624688146414e-01
4.499999999999999833e-02 3.823116421699523926e-02 9.999911785125732422e-01 7.982909679412841797e-01 -3.086268603801727295e-01 8.433392643928527832e-01 5.459915399551391602e-01 3.705367445945739746e-03 1.000744342803955078e+00 4.475783705711364746e-01 5.429056286811828613e-01 1.497963666915893555e-01 5.119080543518066406e-01 -2.150002494454383850e-02 8.124030828475952148e-01 -2.777649760246276855e-01 4.339902698993682861e-01 1.210535615682601929e-01 3.971502995986394419e-02 1.000000000000000000e+00 8.059243511242955016e-01 -2.964414362826945371e-01 8.481320193857242451e-01 5.541093431434873651e-01 5.357050710086745833e-03 1.000535709744638790e+00 4.449821514952823631e-01 5.541352391561742419e-01 1.685783841158128571e-01 5.329127796635214631e-01 -2.117578158543203387e-02 8.170589348752085312e-01 -2.642087845501313037e-01 4.357647652663754201e-01 1.409113517600839305e-01
4.599999999999999922e-02 3.844164311885833740e-02 9.999909996986389160e-01 7.956280112266540527e-01 -3.196295797824859619e-01 8.396471142768859863e-01 5.450105667114257812e-01 3.370188176631927490e-03 1.000698685646057129e+00 4.464588761329650879e-01 5.421983003616333008e-01 1.548674106597900391e-01 5.115063190460205078e-01 -2.160887047648429871e-02 8.102318048477172852e-01 -2.887892127037048340e-01 4.332855045795440674e-01 1.260439902544021606e-01 3.988029865699135867e-02 1.000000000000000000e+00 8.054702150248919112e-01 -3.034341357726819122e-01 8.452079512534628192e-01 5.543623063652030059e-01 5.163952034553646701e-03 1.000516390689792035e+00 4.449554160045918749e-01 5.543863562848893034e-01 1.723718211996236871e-01 5.329092726733360985e-01 -2.126385509617014988e-02 8.169276111382079986e-01 -2.710789925335458372e-01 4.356947259407661366e-01 1.445754626845443536e-01
4.700000000000000011e-02 3.865211457014083862e-02 9.999908208847045898e-01 7.929651141166687012e-01 -3.306326270103454590e-01 8.359550237655639648e-01 5.440297722816467285e-01 3.035001456737518311e-03 1.000653028488159180e+00 4.453393816947937012e-01 5.414911508560180664e-01 1.599388122558593750e-01 5.111045837402343750e-01 -2.171769179403781891e-02 8.080605864524841309e-01 -2.998138368129730225e-01 4.325807988643646240e-01 1.310347318649291992e-01 4.003946970341006745e-02 1.000000000000000000e+00 8.049130014691942003e-01 -3.105348373243523863e-01 8.423154914615399447e-01 5.546181365594625712e-01 4.968870168499882681e-03 1.000496889323882366e+00 4.448763369555047142e-01 5.546403948733792388e-01 1.762277792556055656e-01 5.329058813462271837e-01 -2.134867855335443459e-02 8.166982141470551237e-01 -2.780662729306472292e-01 4.355723808782308026e-01 1.483020122296854204e-01
4.800000000000000100e-02 3.886259347200393677e-02 9.999906420707702637e-01 7.903020381927490234e-01 -3.416358530521392822e-01 8.322629332542419434e-01 5.430490374565124512e-01 2.699762582778930664e-03 1.000607490539550781e+00 4.442198872566223145e-01 5.407841205596923828e-01 1.650102734565734863e-01 5.107030868530273438e-01 -2.182661183178424835e-02 8.058892488479614258e-01 -3.108385503292083740e-01 4.318761527538299561e-01 1.360256373882293701e-01 4.019248171475100356e-02 1.000000000000000000e+00 8.042512464141201578e-01 -3.177388454443295096e-01 8.394543535861378469e-01 5.548766415659441842e-01 4.771857446323831201e-03 1.000477187363669307e+00 4.447440227882037966e-01 5.548971601724482783e-01 1.801436485560308220e-01 5.329026085022537940e-01 -2.143021930384843635e-02 8.163690004600574479e-01 -2.851660855607913159e-01 4.353968002452247021e-01 1.520885789657602238e-01
4.900000000000000189e-02 3.907306492328643799e-02 9.999904632568359375e-01 7.876391410827636719e-01 -3.526387512683868408e-01 8.285708427429199219e-01 5.420678257942199707e-01 2.364568412303924561e-03 1.000561714172363281e+00 4.431002736091613770e-01 5.400765538215637207e-01 1.700813025236129761e-01 5.103009939193725586e-01 -2.193544059991836548e-02 8.037180304527282715e-01 -3.218629956245422363e-01 4.311712980270385742e-01 1.410160660743713379e-01 4.033927440607214254e-02 1.000000000000000000e+00 8.034834417256406791e-01 -3.250415795257696194e-01 8.366242521931187559e-01 5.551376331605015757e-01 4.572945407453117388e-03 1.000457290305143632e+00 4.445575074353763090e-01 5.551564667417442367e-01 1.841170655656075850e-01 5.328994569494329703e-01 -2.150844528050955759e-02 8.159381789764574844e-01 -2.923740029931762852e-01 4.351670287878086074e-01 1.559328015963480085e-01
5.000000000000000278e-02 3.928352892398834229e-02 9.999902844429016113e-01 7.849761843681335449e-01 -3.636415898799896240e-01 8.248787522315979004e-01 5.410869121551513672e-01 2.029381692409515381e-03 1.000516176223754883e+00 4.419806599617004395e-01 5.393693447113037109e-01 1.751524507999420166e-01 5.098991394042968750e-01 -2.204426378011703491e-02 8.015468120574951172e-01 -3.328873813152313232e-01 4.304665029048919678e-01 1.460065841674804688e-01 4.047978847040725053e-02 1.000000000000000000e+00 8.026080277248880401e-01 -3.324385712795862591e-01 8.338249028487904058e-01 5.554009267920763104e-01 4.372150000589686281e-03 1.000437219805562439e+00 4.443157612435912895e-01 5.554181364779116059e-01 1.881458512679849981e-01 5.328964294676734603e-01 -2.158332493694290963e-02 8.154039036478423208e-01 -2.996857083163851354e-01 4.348820819451021946e-01 1.598323777687531699e-01
5.099999999999999672e-02 3.949397057294845581e-02 9.999901056289672852e-01 7.823131084442138672e-01 -3.746446967124938965e-01 8.211866021156311035e-01 5.401064157485961914e-01 1.694194972515106201e-03 1.000470519065856934e+00 4.408612251281738281e-01 5.386625528335571289e-01 1.802239120006561279e-01 5.094978809356689453e-01 -2.215316705405712128e-02 7.993754744529724121e-01 -3.439120054244995117e-01 4.297618269920349121e-01 1.509974747896194458e-01 4.061396545523595497e-02 1.000000000000000000e+00 8.016233850536043093e-01 -3.399254625272866148e-01 8.310560221479600385e-01 5.556663407703307245e-01 4.169517612024336781e-03 1.000416948432461872e+00 4.440178147241179429e-01 5.556819831028323442e-01 1.922274944055259449e-01 5.328935286689008288e-01 -2.165482717818051697e-02 8.147642652512413486e-01 -3.070969938035145730e-01 4.345409414676152382e-01 1.637850633618644913e-01
5.199999999999999761e-02 3.970446437597274780e-02 9.999899268150329590e-01 7.796502113342285156e-01 -3.856475651264190674e-01 8.174944519996643066e-01 5.391250252723693848e-01 1.358948647975921631e-03 1.000424981117248535e+00 4.397416710853576660e-01 5.379548072814941406e-01 1.852949261665344238e-01 5.090956687927246094e-01 -2.226203121244907379e-02 7.972041964530944824e-01 -3.549363613128662109e-01 4.290570020675659180e-01 1.559878736734390259e-01 4.074174763126824084e-02 1.000000000000000000e+00 8.005278256171041162e-01 -3.474980029922220548e-01 8.283173277374378252e-01 5.559336970809996004e-01 3.965050252113559541e-03 1.000396504834351719e+00 4.436625470624759315e-01 5.559478366969146101e-01 1.963599810800210343e-01 5.328907572236570855e-01 -2.172292129604098954e-02 8.140172830144913885e-01 -3.146037581213043111e-01 4.341425509410785644e-01 1.677886709980283830e-01
5.299999999999999850e-02 3.991492092609405518e-02 9.999897480010986328e-01 7.769872546195983887e-01 -3.966506123542785645e-01 8.138024210929870605e-01 5.381443500518798828e-01 1.023754477500915527e-03 1.000379443168640137e+00 4.386221766471862793e-01 5.372478961944580078e-01 1.903662979602813721e-01 5.086941719055175781e-01 -2.237089164555072784e-02 7.950329780578613281e-01 -3.659609258174896240e-01 4.283523857593536377e-01 1.609786301851272583e-01 4.086307785388084562e-02 1.000000000000000000e+00 7.993195824854615328e-01 -3.551520481891589642e-01 8.256085383415323609e-01 5.562028202852672409e-01 3.758771239082759393e-03 1.000375880661201089e+00 4.432488634385918225e-01 5.562155216284717651e-01 2.005410582466757019e-01 5.328881176619263416e-01 -2.178757689037220946e-02 8.131608942762736936e-01 -3.222020054289407853e-01 4.336858102803748949e-01 1.718410695621124251e-01
5.399999999999999939e-02 4.012538492679595947e-02 9.999895691871643066e-01 7.743241786956787109e-01 -4.076535403728485107e-01 8.101102113723754883e-01 5.371631383895874023e-01 6.885752081871032715e-04 1.000333666801452637e+00 4.375023841857910156e-01 5.365403294563293457e-01 1.954373419284820557e-01 5.082920193672180176e-01 -2.247972227632999420e-02 7.928615212440490723e-01 -3.769854605197906494e-01 4.276473522186279297e-01 1.659690886735916138e-01 4.097789941234546152e-02 1.000000000000000000e+00 7.979967984411190374e-01 -3.628835571515726666e-01 8.229293737714413748e-01 5.564735376247363918e-01 3.550700306939753512e-03 1.000355065193631932e+00 4.427756207522310361e-01 5.564848644781926756e-01 2.047685060484588093e-01 5.328856124487917345e-01 -2.184876379036779920e-02 8.121929433556850375e-01 -3.298878432566826335e-01 4.331695697901151165e-01 1.759401830702161662e-01
5.500000000000000028e-02 4.030118137598037720e-02 9.999893903732299805e-01 7.718353867530822754e-01 -4.180704653263092041e-01 8.066565394401550293e-01 5.368731021881103516e-01 3.707855939865112305e-04 1.000293135643005371e+00 4.366798400878906250e-01 5.365048050880432129e-01 2.007081955671310425e-01 5.085697770118713379e-01 -2.258816361427307129e-02 7.908157706260681152e-01 -3.874391317367553711e-01 4.272101223468780518e-01 1.711646318435668945e-01 4.108615586881526893e-02 1.000000000000000000e+00 7.965575130249826774e-01 -3.706885902571128710e-01 8.202795549353310012e-01 5.567456791742060318e-01 3.340824034535869874e-03 1.000334086493621211e+00 4.422415397041326024e-01 5.567557034832718577e-01 2.090404617447696733e-01 5.328832440743899168e-01 -2.190645197076452125e-02 8.111111689394133739e-01 -3.376574804919260098e-01 4.325926234340017329e-01 1.800839895957061787e-01
5.600000000000000117e-02 4.026174545288085938e-02 9.999892711639404297e-01 7.704270482063293457e-01 -4.248513281345367432e-01 8.046820759773254395e-01 5.408671498298645020e-01 1.612901687622070312e-04 1.000284552574157715e+00 4.376984834671020508e-01 5.406346917152404785e-01 2.072162479162216187e-01 5.130606889724731445e-01 -2.269393950700759888e-02 7.895477414131164551e-01 -3.943514525890350342e-01 4.284310340881347656e-01 1.776301264762878418e-01 4.118779088660418086e-02 1.000000000000000000e+00 7.949996478448395631e-01 -3.785633072325936266e-01 8.176588038556421578e-01 5.570190766572706842e-01 3.129163669250503016e-03 1.000312915070316055e+00 4.416453859502510459e-01 5.570278656548039997e-01 2.133546576222644930e-01 5.328810148486955445e-01 -2.196061145525926572e-02 8.099131890912165677e-01 -3.455072268296012772e-01 4.319537008487603913e-01 1.842705209757834472e-01
5.700000000000000205e-02 4.022233188152313232e-02 9.999890923500061035e-01 7.690186500549316406e-01 -4.316322207450866699e-01 8.027077317237854004e-01 5.448610782623291016e-01 -4.809349775314331055e-05 1.000275731086730957e+00 4.387169480323791504e-01 5.447644591331481934e-01 2.137242257595062256e-01 5.175515413284301758e-01 -2.279962226748466492e-02 7.882797122001647949e-01 -4.012638628482818604e-01 4.296518564224243164e-01 1.840955018997192383e-01 4.128274804313339374e-02 1.000000000000000000e+00 7.933209897044004588e-01 -3.865039651541780086e-01 8.150668436809312967e-01 5.572935641582281718e-01 2.915701105053283924e-03 1.000291567531801817e+00 4.409857572431923334e-01 5.573011908745206799e-01 2.177092388207365337e-01 5.328789271264595673e-01 -2.201121222205278463e-02 8.085964849874986982e-01 -3.534334905564280316e-01 4.312514586602211875e-01 1.884978616300871657e-01
5.800000000000000294e-02 4.018293321132659912e-02 9.999889731407165527e-01 7.676104903221130371e-01 -4.384128451347351074e-01 8.007332682609558105e-01 5.488549470901489258e-01 -2.575665712356567383e-04 1.000267148017883301e+00 4.397357106208801270e-01 5.488942861557006836e-01 2.202319949865341187e-01 5.220423936843872070e-01 -2.290533110499382019e-02 7.870119214057922363e-01 -4.081760346889495850e-01 4.308729469776153564e-01 1.905606985092163086e-01 4.137097062557664601e-02 1.000000000000000000e+00 7.915191711152512744e-01 -3.945069164830125596e-01 8.125033986947179931e-01 5.575689772297703906e-01 2.700420708123933873e-03 1.000270046679154090e+00 4.402611903612305699e-01 5.575755175214194281e-01 2.221022890888510737e-01 5.328769831811375202e-01 -2.205822409175917445e-02 8.071583812619478326e-01 -3.614327779247102912e-01 4.304844700059757279e-01 1.927641482265259609e-01
5.899999999999999689e-02 4.014351218938827515e-02 9.999888539314270020e-01 7.662021517753601074e-01 -4.451936483383178711e-01 7.987590432167053223e-01 5.528489351272583008e-01 -4.670172929763793945e-04 1.000258564949035645e+00 4.407542943954467773e-01 5.530241131782531738e-01 2.267399430274963379e-01 5.265332460403442383e-01 -2.301108837127685547e-02 7.857438921928405762e-01 -4.150882959365844727e-01 4.320938587188720703e-01 1.970261335372924805e-01 4.145240140268553752e-02 1.000000000000000000e+00 7.895916474484906411e-01 -4.025686069349151408e-01 8.099681943049686916e-01 5.578451523921333921e-01 2.483318646421649265e-03 1.000248327273327131e+00 4.394701764475190675e-01 5.578506787891568397e-01 2.265317172907071741e-01 5.328751851775980208e-01 -2.210161660497818661e-02 8.055960231629269996e-01 -3.695016921082122097e-01 4.296512123539560357e-01 1.970675691243661265e-01
5.999999999999999778e-02 4.010406136512756348e-02 9.999887347221374512e-01 7.647938132286071777e-01 -4.519746899604797363e-01 7.967846393585205078e-01 5.568431615829467773e-01 -6.764605641365051270e-04 1.000249862670898438e+00 4.417728781700134277e-01 5.571541190147399902e-01 2.332480847835540771e-01 5.310243368148803711e-01 -2.311681769788265228e-02 7.844759821891784668e-01 -4.220008254051208496e-01 4.333148002624511719e-01 2.034917324781417847e-01 4.152698237645530838e-02 1.000000000000000000e+00 7.875356703023701499e-01 -4.106855736626155995e-01 8.074609570504100997e-01 5.581219275123456836e-01 2.264344598941163324e-03 1.000226436987518008e+00 4.386109872925398889e-01 5.581265213444277506e-01 2.309958960694364627e-01 5.328735353497825455e-01 -2.214135889402427462e-02 8.039063503676664446e-01 -3.776369317944497372e-01 4.287500535292046444e-01 2.014063636237141131e-01
6.099999999999999867e-02 4.006466269493103027e-02 9.999886155128479004e-01 7.633854150772094727e-01 -4.587557017803192139e-01 7.948101758956909180e-01 5.608373880386352539e-01 -8.859336376190185547e-04 1.000241160392761230e+00 4.427915811538696289e-01 5.612842440605163574e-01 2.397562563419342041e-01 5.355154871940612793e-01 -2.322254516184329987e-02 7.832078933715820312e-01 -4.289133548736572266e-01 4.345358610153198242e-01 2.099573612213134766e-01 4.159465450347049620e-02 1.000000000000000000e+00 7.853482559149278508e-01 -4.188544433917946730e-01 8.049814145966330825e-01 5.583991403089584304e-01 2.043476781642217764e-03 1.000204349037997265e+00 4.376818687352542758e-01 5.584028796653052185e-01 2.354928127649203451e-01 5.328720357744450853e-01 -2.217741952880945833e-02 8.020860649397119069e-01 -3.858352916036797975e-01 4.277792346343960994e-01 2.057788221886333035e-01
6.199999999999999956e-02 3.999020159244537354e-02 9.999884963035583496e-01 7.608368992805480957e-01 -4.666793346405029297e-01 7.929956912994384766e-01 5.644087791442871094e-01 -1.085974276065826416e-03 1.000241756439208984e+00 4.427117705345153809e-01 5.650113224983215332e-01 2.467201948165893555e-01 5.396956801414489746e-01 -2.324641309678554535e-02 7.808063030242919922e-01 -4.370208084583282471e-01 4.346293210983276367e-01 2.168632149696350098e-01 4.165535738254465964e-02 1.000000000000000000e+00 7.830261474930934051e-01 -4.270719306605098020e-01 8.025292957331612298e-01 5.586766285879145588e-01 1.820663864742008827e-03 1.000182062267135130e+00 4.366808624944597539e-01 5.586795943727348446e-01 2.400207012904505277e-01 5.328706885484627565e-01 -2.220976635441559294e-02 8.001315940484413636e-01 -3.940936612254776761e-01 4.267368501595231178e-01 2.101832859869090242e-01
6.300000000000000044e-02 3.991412371397018433e-02 9.999883174896240234e-01 7.582353949546813965e-01 -4.746561646461486816e-01 7.911886572837829590e-01 5.679605603218078613e-01 -1.285620033740997314e-03 1.000242948532104492e+00 4.425808787345886230e-01 5.687195062637329102e-01 2.537054419517517090e-01 5.438612699508666992e-01 -2.326650358736515045e-02 7.783521413803100586e-01 -4.451840221881866455e-01 4.346703290939331055e-01 2.237896323204040527e-01 4.170902889515174655e-02 1.000000000000000000e+00 7.805657694520917733e-01 -4.353348358533964957e-01 8.001043303446919719e-01 5.589542294744775930e-01 1.595832614629191229e-03 1.000159588093643581e+00 4.356058063998668461e-01 5.589565085732899341e-01 2.445779381755784909e-01 5.328694957671636923e-01 -2.223836629872169221e-02 7.980390441129345813e-01 -4.024090255210555078e-01 4.256208235264828943e-01 2.146181469445775092e-01
6.400000000000000133e-02 3.983803093433380127e-02 9.999881982803344727e-01 7.556338906288146973e-01 -4.826332330703735352e-01 7.893818020820617676e-01 5.715126395225524902e-01 -1.485250890254974365e-03 1.000244021415710449e+00 4.424500465393066406e-01 5.724282264709472656e-01 2.606908679008483887e-01 5.480273962020874023e-01 -2.328658849000930786e-02 7.758978605270385742e-01 -4.533473253250122070e-01 4.347115159034729004e-01 2.307163327932357788e-01 4.175560479693176535e-02 1.000000000000000000e+00 7.779631717267784241e-01 -4.436400434793787984e-01 7.977062493922768560e-01 5.592317780686242301e-01 1.368929215544368227e-03 1.000136889423196340e+00 4.344544234484057355e-01 5.592334528075065814e-01 2.491625592554456703e-01 5.328684594005007602e-01 -2.226318515148716440e-02 7.958041447781979416e-01 -4.107784657170802656e-01 4.244288772153397282e-01 2.190818483824323037e-01
6.500000000000000222e-02 3.976193070411682129e-02 9.999880790710449219e-01 7.530323266983032227e-01 -4.906102418899536133e-01 7.875747680664062500e-01 5.750647783279418945e-01 -1.684881746768951416e-03 1.000245094299316406e+00 4.423192143440246582e-01 5.761368274688720703e-01 2.676763236522674561e-01 5.521935224533081055e-01 -2.330667153000831604e-02 7.734435200691223145e-01 -4.615105688571929932e-01 4.347526431083679199e-01 2.376430481672286987e-01 4.179501824404092264e-02 1.000000000000000000e+00 7.752139609001271747e-01 -4.519845204746896772e-01 7.953347848859985136e-01 5.595091075230987920e-01 1.139843216728907800e-03 1.000113984439543691e+00 4.332240796607244593e-01 5.595102686026388605e-01 2.537730789692496103e-01 5.328675815250053516e-01 -2.228418731720463106e-02 7.934221804277302725e-01 -4.191991597422365379e-01 4.231584962281126350e-01 2.235728851958598551e-01
6.600000000000000311e-02 3.968586772680282593e-02 9.999879002571105957e-01 7.504308819770812988e-01 -4.985873997211456299e-01 7.857679128646850586e-01 5.786164999008178711e-01 -1.884527504444122314e-03 1.000246167182922363e+00 4.421883821487426758e-01 5.798451304435729980e-01 2.746615409851074219e-01 5.563591718673706055e-01 -2.332674711942672729e-02 7.709892988204956055e-01 -4.696738123893737793e-01 4.347937703132629395e-01 2.445694208145141602e-01 4.182719923857833311e-02 1.000000000000000000e+00 7.723132138993548113e-01 -4.603653145683044845e-01 7.929896698507399311e-01 5.597860469852189436e-01 9.084724451390308996e-04 1.000090850614569593e+00 4.319119246085617037e-01 5.597867848742120733e-01 2.584077314560643268e-01 5.328668641282999774e-01 -2.230133551454935303e-02 7.908879032937667919e-01 -4.276683851325988606e-01 4.218068817563859207e-01 2.280898054040628453e-01
6.700000000000000400e-02 3.961572796106338501e-02 9.999877810478210449e-01 7.480498552322387695e-01 -5.057541131973266602e-01 7.842485308647155762e-01 5.787773132324218750e-01 -1.989640295505523682e-03 1.000241041183471680e+00 4.408094286918640137e-01 5.800454020500183105e-01 2.796439528465270996e-01 5.566157102584838867e-01 -2.326476946473121643e-02 7.687474489212036133e-01 -4.770017564296722412e-01 4.333902001380920410e-01 2.493314296007156372e-01 4.185207396711320554e-02 1.000000000000000000e+00 7.692553678270109829e-01 -4.687795525715297007e-01 7.906706382698481805e-01 5.600624205423658797e-01 6.746909230062494815e-04 1.000067464279534635e+00 4.305147523652104735e-01 5.600628259155937538e-01 2.630647825935803485e-01 5.328663092073560037e-01 -2.231459042584537505e-02 7.881954232572470076e-01 -4.361835216939428106e-01 4.203708924042788286e-01 2.326312115700882865e-01
6.800000000000000488e-02 3.954637050628662109e-02 9.999877214431762695e-01 7.456975579261779785e-01 -5.128152966499328613e-01 7.827669978141784668e-01 5.784958600997924805e-01 -2.082422375679016113e-03 1.000235199928283691e+00 4.392674565315246582e-01 5.797881484031677246e-01 2.843652367591857910e-01 5.563623905181884766e-01 -2.319219335913658142e-02 7.665329575538635254e-01 -4.842208623886108398e-01 4.317978024482727051e-01 2.538111805915832520e-01 4.186956400282132451e-02 1.000000000000000000e+00 7.660340768933501243e-01 -4.772244386965708296e-01 7.883774250119087723e-01 5.603380457186810659e-01 4.383184741259766389e-04 1.000043836056224267e+00 4.290288522349136047e-01 5.603382180417432190e-01 2.677428094001217951e-01 5.328659188609712327e-01 -2.232391027364127173e-02 7.853380646551787470e-01 -4.447420556394116598e-01 4.188469678157333842e-01 2.371957630076989565e-01
6.900000000000000577e-02 3.947699815034866333e-02 9.999876022338867188e-01 7.433453202247619629e-01 -5.198767781257629395e-01 7.812853455543518066e-01 5.782142877578735352e-01 -2.175234258174896240e-03 1.000229358673095703e+00 4.377256035804748535e-01 5.795308351516723633e-01 2.890866994857788086e-01 5.561089515686035156e-01 -2.311950549483299255e-02 7.643185853958129883e-01 -4.914401471614837646e-01 4.302056431770324707e-01 2.582910656929016113e-01 4.187958533196291938e-02 1.000000000000000000e+00 7.626420231141385342e-01 -4.856972530458267823e-01 7.861097657500151215e-01 5.606127301532550788e-01 1.991805731663160318e-04 1.000019916499124584e+00 4.274500886201815786e-01 5.606127652084010871e-01 2.724399542576728117e-01 5.328656951073905690e-01 -2.232925029700422864e-02 7.823081761798778011e-01 -4.533415870187303409e-01 4.172310272960688127e-01 2.417821797433181430e-01
7.000000000000000666e-02 3.940763324499130249e-02 9.999874830245971680e-01 7.409931421279907227e-01 -5.269379019737243652e-01 7.798035740852355957e-01 5.779328346252441406e-01 -2.268008887767791748e-03 1.000223517417907715e+00 4.361837506294250488e-01 5.792736411094665527e-01 2.938079833984375000e-01 5.558557510375976562e-01 -2.304682508111000061e-02 7.621043920516967773e-01 -4.986592829227447510e-01 4.286134541034698486e-01 2.627708315849304199e-01 4.188204715306417802e-02 1.000000000000000000e+00 7.590706606812928081e-01 -4.941953504750571935e-01 7.838673968901083144e-01 5.608862693630165541e-01 -4.297426771314741213e-05 9.999956991166527587e-01 4.257735562297752518e-01 5.608862702819166213e-01 2.771547387380113858e-01 5.328656401313478508e-01 -2.233056211685770232e-02 7.790968752707039258e-01 -4.619798386120824163e-01 4.155183334780061521e-01 2.463892472597667971e-01
7.099999999999999367e-02 3.933827579021453857e-02 9.999873638153076172e-01 7.386407852172851562e-01 -5.339992642402648926e-01 7.783219814300537109e-01 5.776511430740356445e-01 -2.360805869102478027e-03 1.000217676162719727e+00 4.346417784690856934e-01 5.790162086486816406e-01 2.985292673110961914e-01 5.556022524833679199e-01 -2.297420054674148560e-02 7.598900198936462402e-01 -5.058782696723937988e-01 4.270211458206176758e-01 2.672505378723144531e-01 4.187685029394399433e-02 1.000000000000000000e+00 7.553098530812788480e-01 -5.027161582242561932e-01 7.816500553341113600e-01 5.611584415299282202e-01 -2.884438763487955494e-04 9.999711578971545167e-01 4.239935004583959000e-01 5.611585161423412460e-01 2.818855693662906670e-01 5.328657561844567514e-01 -2.232779288917030591e-02 7.756936842755358663e-01 -4.706546696611675351e-01 4.137032982800892822e-01 2.510158238192962687e-01
7.199999999999999456e-02 3.926894068717956543e-02 9.999872446060180664e-01 7.362884879112243652e-01 -5.410605072975158691e-01 7.768401503562927246e-01 5.773694515228271484e-01 -2.453602850437164307e-03 1.000211715698242188e+00 4.330998659133911133e-01 5.787587761878967285e-01 3.032504916191101074e-01 5.553486943244934082e-01 -2.290156856179237366e-02 7.576757073402404785e-01 -5.130975246429443359e-01 4.254288673400878906e-01 2.717302441596984863e-01 4.186388518004471870e-02 1.000000000000000000e+00 7.513473518108517712e-01 -5.112571747608645190e-01 7.794574783041863242e-01 5.614290009269562454e-01 -5.375900757992332175e-04 9.999462442857867117e-01 4.221030326828175139e-01 5.614292589997194050e-01 2.866307138799882304e-01 5.328660456240736920e-01 -2.232088422212052600e-02 7.720860083595093570e-01 -4.793640970200040985e-01 4.117792044581216060e-01 2.556608517440120965e-01
7.299999999999999545e-02 3.919956088066101074e-02 9.999871253967285156e-01 7.339363694190979004e-01 -5.481216907501220703e-01 7.753585577011108398e-01 5.770879983901977539e-01 -2.546355128288269043e-03 1.000205874443054199e+00 4.315580725669860840e-01 5.785015225410461426e-01 3.079717755317687988e-01 5.550954341888427734e-01 -2.282886207103729248e-02 7.554613351821899414e-01 -5.203164815902709961e-01 4.238367378711700439e-01 2.762100100517272949e-01 4.184302910203285125e-02 1.000000000000000000e+00 7.471680079462702517e-01 -5.198159688827299618e-01 7.772894031184213182e-01 5.616976682985045377e-01 -7.908874981050143665e-04 9.999209135102532509e-01 4.200936389039514607e-01 5.616982255687478220e-01 2.913885096087107107e-01 5.328665110322103882e-01 -2.230977072139984571e-02 7.682583461894654242e-01 -4.881063276706053555e-01 4.097377846341870855e-01 2.603233747576630397e-01
7.399999999999999634e-02 3.913020342588424683e-02 9.999870657920837402e-01 7.315841913223266602e-01 -5.551832318305969238e-01 7.738769650459289551e-01 5.768067836761474609e-01 -2.639152109622955322e-03 1.000200152397155762e+00 4.300162792205810547e-01 5.782445669174194336e-01 3.126932382583618164e-01 5.548424124717712402e-01 -2.275628969073295593e-02 7.532471418380737305e-01 -5.275357961654663086e-01 4.222446382045745850e-01 2.806899547576904297e-01 4.181414232761760524e-02 1.000000000000000000e+00 7.427525029937651624e-01 -5.283901781831961131e-01 7.751455667754361123e-01 5.619641147365163070e-01 -1.048956209407039862e-03 9.998951017225705673e-01 4.179545167906401626e-01 5.619650931650301828e-01 2.961571829787326693e-01 5.328671552573339687e-01 -2.229437791716001524e-02 7.641910193397158935e-01 -4.968798114895314755e-01 4.075685436480769863e-01 2.650025661277421452e-01
7.499999999999999722e-02 3.906083852052688599e-02 9.999869465827941895e-01 7.292317748069763184e-01 -5.622443556785583496e-01 7.723953127861022949e-01 5.765248537063598633e-01 -2.731941640377044678e-03 1.000194191932678223e+00 4.284742474555969238e-01 5.779868364334106445e-01 3.174144029617309570e-01 5.545885562896728516e-01 -2.268359065055847168e-02 7.510327100753784180e-01 -5.347548723220825195e-01 4.206522405147552490e-01 2.851695716381072998e-01 4.177706226950028690e-02 1.000000000000000000e+00 7.380751447795882436e-01 -5.369775071870680483e-01 7.730257052861907452e-01 5.622279341399833985e-01 -1.312651895507463938e-03 9.998687328320550183e-01 4.156713327769706035e-01 5.622294660701288027e-01 3.009349032565487025e-01 5.328679815691961252e-01 -2.227461915678459470e-02 7.598579664588899218e-01 -5.056833331018213418e-01 4.052575821115782517e-01 2.696977776542987537e-01
7.599999999999999811e-02 3.899147361516952515e-02 9.999868273735046387e-01 7.268795371055603027e-01 -5.693057179450988770e-01 7.709136605262756348e-01 5.762434005737304688e-01 -2.824738621711730957e-03 1.000188350677490234e+00 4.269323348999023438e-01 5.777295231819152832e-01 3.221357464790344238e-01 5.543352961540222168e-01 -2.261095680296421051e-02 7.488182783126831055e-01 -5.419741272926330566e-01 4.190600514411926270e-01 2.896493375301361084e-01 4.173159424826954761e-02 1.000000000000000000e+00 7.330996339900386349e-01 -5.455757270192317376e-01 7.709295528012297671e-01 5.624885899253677657e-01 -1.583205047714396525e-03 9.998416819599047489e-01 4.132239322163601125e-01 5.624908185143195904e-01 3.057194937124890211e-01 5.328689938101593970e-01 -2.225039068128258427e-02 7.552225076286499528e-01 -5.145161914243471246e-01 4.027853374017343890e-01 2.744086354263258198e-01
7.699999999999999900e-02 3.890881687402725220e-02 9.999867081642150879e-01 7.222131490707397461e-01 -5.751740932464599609e-01 7.691184282302856445e-01 5.756753683090209961e-01 -2.962030470371246338e-03 1.000182986259460449e+00 4.238924980163574219e-01 5.772618055343627930e-01 3.252770900726318359e-01 5.540740489959716797e-01 -2.251815423369407654e-02 7.442748546600341797e-01 -5.479878187179565430e-01 4.161126017570495605e-01 2.928911745548248291e-01 4.167749471084648827e-02 1.000000000000000000e+00 7.277693771249279520e-01 -5.541826737237733891e-01 7.688568397821209377e-01 5.627452934471697255e-01 -1.862576823381597180e-03 9.998137410112554191e-01 4.105810023799379982e-01 5.627483755490778616e-01 3.105081547141565479e-01 5.328701967586433330e-01 -2.222156268248256725e-02 7.502276553818171267e-01 -5.233786079289582949e-01 4.001214162037483590e-01 2.791352575621071641e-01
7.799999999999999989e-02 3.881844878196716309e-02 9.999865889549255371e-01 7.162052989006042480e-01 -5.803506374359130859e-01 7.671415209770202637e-01 5.749410390853881836e-01 -3.125071525573730469e-03 1.000178098678588867e+00 4.199842810630798340e-01 5.766719579696655273e-01 3.275024294853210449e-01 5.538080930709838867e-01 -2.241372130811214447e-02 7.383810281753540039e-01 -5.533027648925781250e-01 4.123796820640563965e-01 2.954151630401611328e-01 4.161443443704720968e-02 1.000000000000000000e+00 7.219773022050451905e-01 -5.627962477955795739e-01 7.668072891700840055e-01 5.629966253331197823e-01 -2.154598164359567813e-03 9.997845414114141516e-01 4.076833817538357274e-01 5.630007484162320441e-01 3.152968269267552026e-01 5.328715970020512227e-01 -2.218795969793639980e-02 7.447659346705076677e-01 -5.322729976105802230e-01 3.972084984908316185e-01 2.838789320589797938e-01
7.900000000000000078e-02 3.872806578874588013e-02 9.999865293502807617e-01 7.101971507072448730e-01 -5.855273604393005371e-01 7.651647329330444336e-01 5.742068290710449219e-01 -3.288142383098602295e-03 1.000172972679138184e+00 4.160757660865783691e-01 5.760819911956787109e-01 3.297279477119445801e-01 5.535421371459960938e-01 -2.230923622846603394e-02 7.324871420860290527e-01 -5.586178302764892578e-01 4.086464643478393555e-01 2.979393303394317627e-01 4.154185142735574571e-02 1.000000000000000000e+00 7.153356938476245208e-01 -5.714078264751909497e-01 7.647806005839768995e-01 5.632373956993377284e-01 -2.473424736784967781e-03 9.997526548394953805e-01 4.043171534655369825e-01 5.632428260667989850e-01 3.200689059866084207e-01 5.328732060594109088e-01 -2.214928221504563338e-02 7.384490583634465422e-01 -5.412070280874284878e-01 3.938394977940660180e-01 2.886437483132895387e-01
8.000000000000000167e-02 3.863768279552459717e-02 9.999864101409912109e-01 7.041893005371093750e-01 -5.907042622566223145e-01 7.631878852844238281e-01 5.734726190567016602e-01 -3.451168537139892578e-03 1.000167965888977051e+00 4.121675789356231689e-01 5.754921436309814453e-01 3.319534659385681152e-01 5.532763004302978516e-01 -2.220473438501358032e-02 7.265933752059936523e-01 -5.639331340789794922e-01 4.049135446548461914e-01 3.004635572433471680e-01 4.145894184084958356e-02 1.000000000000000000e+00 7.082179841777681562e-01 -5.798945229255229039e-01 7.627764256761565553e-01 5.634677144758584166e-01 -2.803051537394744136e-03 9.997196920780216933e-01 4.006834492846332307e-01 5.634746859514563333e-01 3.247666482563293378e-01 5.328750406155891017e-01 -2.210510184179015694e-02 7.316443398115350938e-01 -5.500426627580988770e-01 3.902103145663868289e-01 2.933560868043136316e-01
8.100000000000000255e-02 3.854730725288391113e-02 9.999862909317016602e-01 6.981811523437500000e-01 -5.958809256553649902e-01 7.612110376358032227e-01 5.727382898330688477e-01 -3.614217042922973633e-03 1.000162959098815918e+00 4.082590341567993164e-01 5.749022364616394043e-01 3.341788053512573242e-01 5.530103445053100586e-01 -2.210034243762493134e-02 7.206993699073791504e-01 -5.692480802536010742e-01 4.011803269386291504e-01 3.029875457286834717e-01 4.136583807901790533e-02 1.000000000000000000e+00 7.011710969083394529e-01 -5.882131714713328963e-01 7.607944744116036384e-01 5.636928415023797490e-01 -3.122445837029181378e-03 9.996877525679684906e-01 3.970817981131441465e-01 5.637014888793495659e-01 3.293821629447387656e-01 5.328770963739981603e-01 -2.205548907518294771e-02 7.248962762907206203e-01 -5.587137288927344070e-01 3.866113473552924562e-01 2.979806554094523441e-01
8.200000000000000344e-02 3.845694661140441895e-02 9.999862313270568848e-01 6.921731829643249512e-01 -6.010574698448181152e-01 7.592340707778930664e-01 5.720040798187255859e-01 -3.777280449867248535e-03 1.000157952308654785e+00 4.043506979942321777e-01 5.743123888969421387e-01 3.364040851593017578e-01 5.527442693710327148e-01 -2.199587039649486542e-02 7.148054838180541992e-01 -5.745629072189331055e-01 3.974472582340240479e-01 3.055115342140197754e-01 4.126285783889820785e-02 1.000000000000000000e+00 6.941943273446209428e-01 -5.963670996851796469e-01 7.588344758053376937e-01 5.639128852316577234e-01 -3.431846566770284466e-03 9.996568124162273916e-01 3.935117729682604537e-01 5.639233272524567520e-01 3.339167004999845090e-01 5.328793648278337125e-01 -2.200061314698817730e-02 7.182042638851506844e-01 -5.672231633527261563e-01 3.830422740723285480e-01 3.025190204547811290e-01
8.300000000000000433e-02 3.836656361818313599e-02 9.999861121177673340e-01 6.861654520034790039e-01 -6.062341928482055664e-01 7.572572231292724609e-01 5.712700486183166504e-01 -3.940366208553314209e-03 1.000152945518493652e+00 4.004425704479217529e-01 5.737226009368896484e-01 3.386297225952148438e-01 5.524785518646240234e-01 -2.189143747091293335e-02 7.089119553565979004e-01 -5.798779726028442383e-01 3.937144279479980469e-01 3.080357909202575684e-01 4.115031139174277902e-02 1.000000000000000000e+00 6.872869778037257182e-01 -6.043595692492494953e-01 7.568961624815625511e-01 5.641279517367548957e-01 -3.731487553377222429e-03 9.996268482401229338e-01 3.899729619833728345e-01 5.641402921537252979e-01 3.383714995957366467e-01 5.328818375436050747e-01 -2.194063932849893775e-02 7.115677180897895804e-01 -5.755738539731415360e-01 3.795027829814759945e-01 3.069727221190025612e-01
8.400000000000000522e-02 3.827621042728424072e-02 9.999859929084777832e-01 6.801574826240539551e-01 -6.114109754562377930e-01 7.552803754806518555e-01 5.705354809761047363e-01 -4.103422164916992188e-03 1.000147819519042969e+00 3.965341448783874512e-01 5.731323957443237305e-01 3.408548831939697266e-01 5.522123575210571289e-01 -2.178697288036346436e-02 7.030179500579833984e-01 -5.851930379867553711e-01 3.899812102317810059e-01 3.105596303939819336e-01 4.102850174170526165e-02 1.000000000000000000e+00 6.804483575448277977e-01 -6.121937772600719585e-01 7.549792706246504226e-01 5.643381447732017664e-01 -4.021597625261741707e-03 9.995978371568132737e-01 3.864649676672410328e-01 5.643524733514999614e-01 3.427477869063508265e-01 5.328845061717014664e-01 -2.187572901573936468e-02 7.049860727958121576e-01 -5.837686402759361126e-01 3.759925721580276714e-01 3.113432748138262318e-01
8.500000000000000611e-02 3.818579018115997314e-02 9.999858736991882324e-01 6.741493940353393555e-01 -6.165878772735595703e-01 7.533035278320312500e-01 5.698014497756958008e-01 -4.266455769538879395e-03 1.000142931938171387e+00 3.926257491111755371e-01 5.725427865982055664e-01 3.430806398391723633e-01 5.519466996192932129e-01 -2.168245241045951843e-02 6.971240043640136719e-01 -5.905083417892456055e-01 3.862481713294982910e-01 3.130840063095092773e-01 4.089772478123263749e-02 1.000000000000000000e+00 6.736777827000874908e-01 -6.198728575074033964e-01 7.530835399306643474e-01 5.645435658391074751e-01 -4.302400716257420189e-03 9.995697567729157074e-01 3.829874061976883404e-01 5.645599593047910814e-01 3.470467769032983263e-01 5.328873624560325206e-01 -2.180603981286741155e-02 6.984587793255129240e-01 -5.918103141771663411e-01 3.725113489738744454e-01 3.156321675611489241e-01
8.599999999999999312e-02 3.809545934200286865e-02 9.999858140945434570e-01 6.681415438652038574e-01 -6.217643618583679199e-01 7.513266801834106445e-01 5.690675973892211914e-01 -4.429541528224945068e-03 1.000137925148010254e+00 3.887175619602203369e-01 5.719532966613769531e-01 3.453060984611511230e-01 5.516811609268188477e-01 -2.157805301249027252e-02 6.912302374839782715e-01 -5.958232879638671875e-01 3.825152516365051270e-01 3.156082332134246826e-01 4.075826944323147905e-02 1.000000000000000000e+00 6.669745762062654348e-01 -6.273998817277842699e-01 7.512087135594180953e-01 5.647443142333010702e-01 -4.574115967228935958e-03 9.995425851743432455e-01 3.795399067482934097e-01 5.647628371693216298e-01 3.512696716720129508e-01 5.328903982427861674e-01 -2.173172561381633491e-02 6.919853055145283038e-01 -5.997016206879839384e-01 3.690588296080222208e-01 3.198408643669179430e-01
8.699999999999999400e-02 3.800505399703979492e-02 9.999856948852539062e-01 6.621334552764892578e-01 -6.269412040710449219e-01 7.493498325347900391e-01 5.683330297470092773e-01 -4.592590034008026123e-03 1.000132799148559570e+00 3.848090469837188721e-01 5.713630318641662598e-01 3.475314378738403320e-01 5.514148473739624023e-01 -2.147356607019901276e-02 6.853362321853637695e-01 -6.011382341384887695e-01 3.787820041179656982e-01 3.181322216987609863e-01 4.061041785007503402e-02 1.000000000000000000e+00 6.603380677370138674e-01 -6.347778608332765860e-01 7.493545380870739736e-01 5.649404871115774052e-01 -4.836957825567305726e-03 9.995163009163569034e-01 3.761221108466421548e-01 5.649611928042971298e-01 3.554176607480917793e-01 5.328936054883661733e-01 -2.165293668221219062e-02 6.855651348392642896e-01 -6.074452586092181638e-01 3.656347385812209194e-01 3.239708045915762336e-01
8.799999999999999489e-02 3.791467845439910889e-02 9.999855756759643555e-01 6.561256647109985352e-01 -6.321178078651428223e-01 7.473729252815246582e-01 5.675984621047973633e-01 -4.755608737468719482e-03 1.000127911567687988e+00 3.809006810188293457e-01 5.707729458808898926e-01 3.497567176818847656e-01 5.511486530303955078e-01 -2.136909961700439453e-02 6.794425249099731445e-01 -6.064532995223999023e-01 3.750489056110382080e-01 3.206560909748077393e-01 4.045444545951751986e-02 1.000000000000000000e+00 6.537675936358446904e-01 -6.420097461158691399e-01 7.475207634592887507e-01 5.651321795411263782e-01 -5.091136142615674924e-03 9.994908830138226064e-01 3.727336717627705576e-01 5.651551107798480356e-01 3.594919209718381303e-01 5.328969762665524135e-01 -2.156981972960422128e-02 6.791977655875096609e-01 -6.150438812193745886e-01 3.622388083136245940e-01 3.280234033169928121e-01
8.899999999999999578e-02 3.782430291175842285e-02 9.999854564666748047e-01 6.501176357269287109e-01 -6.372946500778198242e-01 7.453961372375488281e-01 5.668644905090332031e-01 -4.918679594993591309e-03 1.000122785568237305e+00 3.769924640655517578e-01 5.701832771301269531e-01 3.519823551177978516e-01 5.508829355239868164e-01 -2.126465365290641785e-02 6.735486984252929688e-01 -6.117683649063110352e-01 3.713159561157226562e-01 3.231803774833679199e-01 4.029062120757940374e-02 1.000000000000000000e+00 6.472624968497621145e-01 -6.490984304280340567e-01 7.457071429448961508e-01 5.653194845532087953e-01 -5.336856269069614744e-03 9.994663109316707095e-01 3.693742539264767699e-01 5.653446743850885081e-01 3.634936163601823478e-01 5.329005027749312839e-01 -2.148251799204373841e-02 6.728827100702972075e-01 -6.225000969558901476e-01 3.588707787044504993e-01 3.320000517098010695e-01
8.999999999999999667e-02 3.763958066701889038e-02 9.999853968620300293e-01 6.436429023742675781e-01 -6.412108540534973145e-01 7.435659170150756836e-01 5.664954185485839844e-01 -5.046375095844268799e-03 1.000122427940368652e+00 3.729770183563232422e-01 5.698805451393127441e-01 3.541042804718017578e-01 5.507764816284179688e-01 -2.114078216254711151e-02 6.670793890953063965e-01 -6.159193515777587891e-01 3.674250245094299316e-01 3.255947828292846680e-01 4.011920764846702708e-02 1.000000000000000000e+00 6.408221268635577728e-01 -6.560467493399082528e-01 7.439134330901396863e-01 5.655024931941541322e-01 -5.574319148394684016e-03 9.994425645755545817e-01 3.660435323722401324e-01 5.655299656367488437e-01 3.674238979950585349e-01 5.329041773406404392e-01 -2.139117130504696387e-02 6.666194938731623276e-01 -6.298164700895201307e-01 3.555303967326508552e-01 3.359021173810701755e-01
9.099999999999999756e-02 3.735990822315216064e-02 9.999853372573852539e-01 6.366988420486450195e-01 -6.438583731651306152e-01 7.418833971023559570e-01 5.664935111999511719e-01 -5.138516426086425781e-03 1.000126600265502930e+00 3.688537478446960449e-01 5.698664188385009766e-01 3.561220765113830566e-01 5.508297085762023926e-01 -2.099741809070110321e-02 6.600315570831298828e-01 -6.188989877700805664e-01 3.633751273155212402e-01 3.278986811637878418e-01 3.994046109158780333e-02 1.000000000000000000e+00 6.344458396347585349e-01 -6.628574822735588956e-01 7.421393936734456132e-01 5.656812945747382582e-01 -5.803721408303138228e-03 9.994196242827030341e-01 3.627411922105388542e-01 5.657110652883343693e-01 3.712839039273638231e-01 5.329079924254717104e-01 -2.129591617697601524e-02 6.604076551450206445e-01 -6.369955213917282144e-01 3.522174160776477270e-01 3.397309447422475204e-01
9.199999999999999845e-02 3.708022087812423706e-02 9.999852180480957031e-01 6.297546625137329102e-01 -6.465058922767639160e-01 7.402009963989257812e-01 5.664919614791870117e-01 -5.230635404586791992e-03 1.000130891799926758e+00 3.647308349609375000e-01 5.698528289794921875e-01 3.581398725509643555e-01 5.508836507797241211e-01 -2.085404656827449799e-02 6.529834270477294922e-01 -6.218785047531127930e-01 3.593255877494812012e-01 3.302026689052581787e-01 3.975463173572180153e-02 1.000000000000000000e+00 6.281329975292211376e-01 -6.695333536147908271e-01 7.403847876607413392e-01 5.658559759180068482e-01 -6.025255450331567370e-03 9.993974708129621520e-01 3.594669281244008974e-01 5.658880528397693954e-01 3.750747590956644562e-01 5.329119406303672868e-01 -2.119688586087206672e-02 6.542467439229588955e-01 -6.440397287949851668e-01 3.489315967592203083e-01 3.434878553573178506e-01
9.299999999999999933e-02 3.680055588483810425e-02 9.999851584434509277e-01 6.228106021881103516e-01 -6.491534113883972168e-01 7.385184764862060547e-01 5.664904117584228516e-01 -5.322754383087158203e-03 1.000135064125061035e+00 3.606078326702117920e-01 5.698390007019042969e-01 3.601577281951904297e-01 5.509374737739562988e-01 -2.071068622171878815e-02 6.459355354309082031e-01 -6.248577833175659180e-01 3.552759587764739990e-01 3.325065970420837402e-01 3.956196380040822441e-02 1.000000000000000000e+00 6.218829692573684120e-01 -6.760770338029377102e-01 7.386493811613145111e-01 5.660266226056031025e-01 -6.239109537558914544e-03 9.993760853400247557e-01 3.562204438900800629e-01 5.660610065474845909e-01 3.787975752588521594e-01 5.329160146993529024e-01 -2.109421042477351363e-02 6.481363214913138382e-01 -6.509515280458875175e-01 3.456727047956817955e-01 3.471741482911323007e-01
9.400000000000000022e-02 3.652086853981018066e-02 9.999850988388061523e-01 6.158664822578430176e-01 -6.518009305000305176e-01 7.368360757827758789e-01 5.664888024330139160e-01 -5.414858460426330566e-03 1.000139355659484863e+00 3.564848005771636963e-01 5.698251724243164062e-01 3.621755242347717285e-01 5.509912371635437012e-01 -2.056731283664703369e-02 6.388875246047973633e-01 -6.278373003005981445e-01 3.512262701988220215e-01 3.348105549812316895e-01 3.936269565460496361e-02 1.000000000000000000e+00 6.156951298110608928e-01 -6.824911403990737702e-01 7.369329433842164434e-01 5.661933182226552841e-01 -6.445467880504947462e-03 9.993554494428380508e-01 3.530014519207914647e-01 5.662300034349145861e-01 3.824534509419940664e-01 5.329202075229375613e-01 -2.098801682055149997e-02 6.420759597734785329e-01 -6.577333133510194774e-01 3.424405118795081915e-01 3.507911004538692423e-01
9.500000000000000111e-02 3.624118119478225708e-02 9.999850392341613770e-01 6.089222431182861328e-01 -6.544485688209533691e-01 7.351536154747009277e-01 5.664870738983154297e-01 -5.506984889507293701e-03 1.000143527984619141e+00 3.523617982864379883e-01 5.698112845420837402e-01 3.641933798789978027e-01 5.510448813438415527e-01 -2.042395062744617462e-02 6.318395733833312988e-01 -6.308169364929199219e-01 3.471766710281372070e-01 3.371145129203796387e-01 3.915705994267758977e-02 1.000000000000000000e+00 6.095688604010928158e-01 -6.887782391330737886e-01 7.352352465952037841e-01 5.663561446012809197e-01 -6.644510721247541898e-03 9.993355450971945775e-01 3.498096728324803784e-01 5.663951193033652798e-01 3.860434713946530039e-01 5.329245121410204344e-01 -2.087842895129474532e-02 6.360652407549325371e-01 -6.643874380154984882e-01 3.392347950696223413e-01 3.543399669415914222e-01
9.600000000000000200e-02 3.596150875091552734e-02 9.999849200248718262e-01 6.019780039787292480e-01 -6.570960879325866699e-01 7.334711551666259766e-01 5.664855837821960449e-01 -5.599103868007659912e-03 1.000147700309753418e+00 3.482387065887451172e-01 5.697976946830749512e-01 3.662112355232238770e-01 5.510988831520080566e-01 -2.028053440153598785e-02 6.247914433479309082e-01 -6.337963342666625977e-01 3.431268930435180664e-01 3.394185304641723633e-01 3.894528370777331633e-02 1.000000000000000000e+00 6.035035483953168356e-01 -6.949408449299411261e-01 7.335560660742187489e-01 5.665151818627566227e-01 -6.836414415796451816e-03 9.993163546674935782e-01 3.466448350306510773e-01 5.665564287432210966e-01 3.895687085609900180e-01 5.329289217453286875e-01 -2.076556773727428196e-02 6.301037559360783691e-01 -6.709162150741576625e-01 3.360553364995718106e-01 3.578219813728761300e-01
9.700000000000000289e-02 3.568184375762939453e-02 9.999848604202270508e-01 5.950336456298828125e-01 -6.597437858581542969e-01 7.317886948585510254e-01 5.664840340614318848e-01 -5.691230297088623047e-03 1.000151991844177246e+00 3.441155552864074707e-01 5.697839856147766113e-01 3.682290911674499512e-01 5.511527061462402344e-01 -2.013716101646423340e-02 6.177433133125305176e-01 -6.367759704589843750e-01 3.390772044658660889e-01 3.417226076126098633e-01 3.872758851263385232e-02 1.000000000000000000e+00 5.974985872573753687e-01 -7.009814229158107812e-01 7.318951800734054824e-01 5.666705084584078289e-01 -7.021351514760887889e-03 9.992978608986736733e-01 3.435066743173146864e-01 5.667140051454609972e-01 3.930302210609927238e-01 5.329334296814257632e-01 -2.064955118051873054e-02 6.241911058134953505e-01 -6.773219179153198155e-01 3.329019231008658042e-01 3.612383562214960819e-01
9.800000000000000377e-02 3.540215641260147095e-02 9.999848008155822754e-01 5.880898237228393555e-01 -6.623914837837219238e-01 7.301062941551208496e-01 5.664826631546020508e-01 -5.783326923847198486e-03 1.000156164169311523e+00 3.399927020072937012e-01 5.697704553604125977e-01 3.702472448348999023e-01 5.512066483497619629e-01 -1.999375596642494202e-02 6.106955409049987793e-01 -6.397556066513061523e-01 3.350276947021484375e-01 3.440268337726593018e-01 3.850419059399887156e-02 1.000000000000000000e+00 5.915533763835691961e-01 -7.069023898102551051e-01 7.302523697385052692e-01 5.668222012692007983e-01 -7.199494319604038406e-03 9.992800517709257146e-01 3.403949239336721555e-01 5.668679218704095746e-01 3.964290928379504142e-01 5.329380294600429835e-01 -2.053049444751942759e-02 6.183268993515683709e-01 -6.836067812436354973e-01 3.297743463207344905e-01 3.645902833299413670e-01
9.900000000000000466e-02 3.512246161699295044e-02 9.999846816062927246e-01 5.811452865600585938e-01 -6.650389432907104492e-01 7.284235954284667969e-01 5.664805173873901367e-01 -5.875453352928161621e-03 1.000160217285156250e+00 3.358693122863769531e-01 5.697560906410217285e-01 3.722648620605468750e-01 5.512598156929016113e-01 -1.985033601522445679e-02 6.036470532417297363e-01 -6.427350044250488281e-01 3.309776782989501953e-01 3.463305234909057617e-01 3.827530090416559477e-02 1.000000000000000000e+00 5.856673212492502500e-01 -7.127061140624126878e-01 7.286274191431703073e-01 5.669703353749109276e-01 -7.370997038185845771e-03 9.992628952976799761e-01 3.373093637547386336e-01 5.670182463097847014e-01 3.997662336519211546e-01 5.329427147056265968e-01 -2.040850989022177653e-02 6.125107535094865829e-01 -6.897730011109519666e-01 3.266724018721503531e-01 3.678789339258309865e-01
1.000000000000000056e-01 3.484280407428741455e-02 9.999846220016479492e-01 5.742013454437255859e-01 -6.676863431930541992e-01 7.267412543296813965e-01 5.664790868759155273e-01 -5.967564880847930908e-03 1.000164628028869629e+00 3.317464292049407959e-01 5.697426199913024902e-01 3.742826581001281738e-01 5.513138771057128906e-01 -1.970700919628143311e-02 5.965994000434875488e-01 -6.457145214080810547e-01 3.269281685352325439e-01 3.486345112323760986e-01 3.804112523500959714e-02 1.000000000000000000e+00 5.798398333263432569e-01 -7.183949169087027187e-01 7.270201152396211786e-01 5.671149845878078466e-01 -7.536032181102151305e-03 9.992463907421631486e-01 3.342497193319848292e-01 5.671650519410165181e-01 4.030427837565020988e-01 5.329474792670881866e-01 -2.028370711488697645e-02 6.067422930540112835e-01 -6.958227351854916476e-01 3.235958896293184561e-01 3.711054587655834291e-01
1.010000000000000064e-01 3.456312417984008789e-02 9.999845623970031738e-01 5.672570466995239258e-01 -6.703339219093322754e-01 7.250588536262512207e-01 5.664771795272827148e-01 -6.059676408767700195e-03 1.000168681144714355e+00 3.276231586933135986e-01 5.697283744812011719e-01 3.763002157211303711e-01 5.513671636581420898e-01 -1.956361532211303711e-02 5.895512104034423828e-01 -6.486939191818237305e-01 3.228782415390014648e-01 3.509382009506225586e-01 3.780186437492435991e-02 1.000000000000000000e+00 5.740703298944296318e-01 -7.239710738172957516e-01 7.254302477716259023e-01 5.672562210613111278e-01 -7.694757926658378488e-03 9.992305224142488118e-01 3.312157522741932536e-01 5.673084075018780537e-01 4.062597493732642007e-01 5.329523171183014885e-01 -2.015619306345809575e-02 6.010211498245778827e-01 -7.017581042362992516e-01 3.205446132399271120e-01 3.742709889260227851e-01
1.019999999999999934e-01 3.428343683481216431e-02 9.999845027923583984e-01 5.603128671646118164e-01 -6.729815602302551270e-01 7.233763337135314941e-01 5.664758682250976562e-01 -6.151795387268066406e-03 1.000172972679138184e+00 3.235002160072326660e-01 5.697150230407714844e-01 3.783184885978698730e-01 5.514214038848876953e-01 -1.942022889852523804e-02 5.825031399726867676e-01 -6.516735553741455078e-01 3.188287019729614258e-01 3.532425761222839355e-01 3.755771421001048715e-02 1.000000000000000000e+00 5.683582340014924350e-01 -7.294368153161163715e-01 7.238576092422641661e-01 5.673941154407973197e-01 -7.847326920285092877e-03 9.992152719823530482e-01 3.282072357393575057e-01 5.674483798943946722e-01 4.094180999385080288e-01 5.329572223847094392e-01 -2.002607206820008687e-02 5.953469624105505176e-01 -7.075811925289465787e-01 3.175183799518969674e-01 3.773766360154475197e-01
1.029999999999999943e-01 3.400375694036483765e-02 9.999843835830688477e-01 5.533686876296997070e-01 -6.756293177604675293e-01 7.216938734054565430e-01 5.664743185043334961e-01 -6.243944168090820312e-03 1.000177264213562012e+00 3.193771243095397949e-01 5.697013139724731445e-01 3.803364038467407227e-01 5.514751672744750977e-01 -1.927688531577587128e-02 5.754551291465759277e-01 -6.546530723571777344e-01 3.147790133953094482e-01 3.555466532707214355e-01 3.730886583323044653e-02 1.000000000000000000e+00 5.627029743959589547e-01 -7.347943279182100884e-01 7.223019948716090655e-01 5.675287368902639518e-01 -7.993885721470096392e-03 9.992006175824011960e-01 3.252239558770868566e-01 5.675850339910191167e-01 4.125187611752580974e-01 5.329621893413041267e-01 -1.989344590989565453e-02 5.897193757671849168e-01 -7.132940484444683094e-01 3.145170004086429993e-01 3.804234925037286996e-01
1.039999999999999952e-01 3.372407704591751099e-02 9.999843239784240723e-01 5.464246273040771484e-01 -6.782766580581665039e-01 7.200114727020263672e-01 5.664722323417663574e-01 -6.336033344268798828e-03 1.000181317329406738e+00 3.152540326118469238e-01 5.696870088577270508e-01 3.823538422584533691e-01 5.515283942222595215e-01 -1.913349702954292297e-02 5.684072971343994141e-01 -6.576324701309204102e-01 3.107292354106903076e-01 3.578502535820007324e-01 3.705550561285192446e-02 1.000000000000000000e+00 5.571039855777719652e-01 -7.400457545847073382e-01 7.207632025971238976e-01 5.676601532117361293e-01 -8.134582158759194603e-03 9.991865441309724094e-01 3.222656913334879247e-01 5.677184350598799556e-01 4.155626964497665110e-01 5.329672124356241714e-01 -1.975841385491999141e-02 5.841380409830609910e-01 -7.188986845784496316e-01 3.115402885241000397e-01 3.834126317751777591e-01
1.049999999999999961e-01 3.344441950321197510e-02 9.999842643737792969e-01 5.394805073738098145e-01 -6.809242367744445801e-01 7.183290719985961914e-01 5.664707422256469727e-01 -6.428174674510955811e-03 1.000185608863830566e+00 3.111310601234436035e-01 5.696732997894287109e-01 3.843716382980346680e-01 5.515823364257812500e-01 -1.899012364447116852e-02 5.613592863082885742e-01 -6.606118679046630859e-01 3.066796660423278809e-01 3.601541519165039062e-01 3.679781532458067939e-02 1.000000000000000000e+00 5.515607076525205210e-01 -7.451931959248091486e-01 7.192410330038192523e-01 5.677884308508298616e-01 -8.269562659978448027e-03 9.991730394201767673e-01 3.193322206054536316e-01 5.678486478725920383e-01 4.185508761999988669e-01 5.329722862779182613e-01 -1.962107272548715975e-02 5.786026148699677796e-01 -7.243970786586558797e-01 3.085880612643489007e-01 3.863451086179411353e-01
1.059999999999999970e-01 3.316471725702285767e-02 9.999841451644897461e-01 5.325360894203186035e-01 -6.835718154907226562e-01 7.166464328765869141e-01 5.664690732955932617e-01 -6.520256400108337402e-03 1.000189781188964844e+00 3.070078492164611816e-01 5.696595907211303711e-01 3.863896727561950684e-01 5.516360402107238770e-01 -1.884675398468971252e-02 5.543109774589538574e-01 -6.635915040969848633e-01 3.026298284530639648e-01 3.624582588672637939e-01 3.653597225968450296e-02 1.000000000000000000e+00 5.460725862479344217e-01 -7.502387111329179570e-01 7.177352892773516402e-01 5.679136349528665084e-01 -8.398973930385635403e-03 9.991600963740279173e-01 3.164233173368227181e-01 5.679757372524569803e-01 4.214842959194189942e-01 5.329774056450210518e-01 -1.948151695741421469e-02 5.731127596428547966e-01 -7.297911741755441772e-01 3.056601384767180796e-01 3.892219595602778304e-01
1.069999999999999979e-01 3.288504481315612793e-02 9.999840855598449707e-01 5.255919694900512695e-01 -6.862194538116455078e-01 7.149639725685119629e-01 5.664675235748291016e-01 -6.612405180931091309e-03 1.000194072723388672e+00 3.028848171234130859e-01 5.696457028388977051e-01 3.884075284004211426e-01 5.516898036003112793e-01 -1.870337501168251038e-02 5.472630858421325684e-01 -6.665711402893066406e-01 2.985801696777343750e-01 3.647622764110565186e-01 3.627014928596139498e-02 1.000000000000000000e+00 5.406390725747287629e-01 -7.551843183820001748e-01 7.162457772084632746e-01 5.680358292699811962e-01 -8.522954907423515789e-03 9.991477016450824866e-01 3.135387725156063010e-01 5.680997653952170046e-01 4.243638859734476521e-01 5.329825654559082748e-01 -1.933983863204604553e-02 5.676681426327025992e-01 -7.350828806205238486e-01 3.027563427376843697e-01 3.920442029976070053e-01
1.079999999999999988e-01 3.260537236928939819e-02 9.999840259552001953e-01 5.186477899551391602e-01 -6.888668537139892578e-01 7.132815122604370117e-01 5.664657354354858398e-01 -6.704516708850860596e-03 1.000198245048522949e+00 2.987617254257202148e-01 5.696318149566650391e-01 3.904251456260681152e-01 5.517433881759643555e-01 -1.855995506048202515e-02 5.402150750160217285e-01 -6.695502996444702148e-01 2.945304512977600098e-01 3.670660257339477539e-01 3.600051496966275022e-02 1.000000000000000000e+00 5.352596232911152052e-01 -7.600319959321599761e-01 7.147723051280167050e-01 5.681550762417625355e-01 -8.641639908030341460e-03 9.991358399260299450e-01 3.106783857351494427e-01 5.682207929069095220e-01 4.271905459298294683e-01 5.329877607790707295e-01 -1.919612754145026690e-02 5.622684359785112829e-01 -7.402740742758107118e-01 2.998764991882069686e-01 3.948128396137733920e-01
1.089999999999999997e-01 3.232567757368087769e-02 9.999839663505554199e-01 5.117037296295166016e-01 -6.915145516395568848e-01 7.115990519523620605e-01 5.664641857147216797e-01 -6.796635687351226807e-03 1.000202536582946777e+00 2.946387529373168945e-01 5.696181654930114746e-01 3.924431204795837402e-01 5.517972707748413086e-01 -1.841660216450691223e-02 5.331670641899108887e-01 -6.725298166275024414e-01 2.904808521270751953e-01 3.693701624870300293e-01 3.572723368157239288e-02 1.000000000000000000e+00 5.299337004067308232e-01 -7.647836830679268783e-01 7.133146838566550851e-01 5.682714369967956092e-01 -8.755156359556291040e-03 9.991244906389273872e-01 3.078419714550253983e-01 5.683388780453527689e-01 4.299651186061121400e-01 5.329929868237147650e-01 -1.905047124476769854e-02 5.569133163197759195e-01 -7.453665989166413652e-01 2.970204353700147681e-01 3.975288527555544404e-01
1.100000000000000006e-01 3.204600512981414795e-02 9.999838471412658691e-01 5.047594308853149414e-01 -6.941623091697692871e-01 7.099165916442871094e-01 5.664626359939575195e-01 -6.888791918754577637e-03 1.000206708908081055e+00 2.905156314373016357e-01 5.696043372154235840e-01 3.944609761238098145e-01 5.518510341644287109e-01 -1.827325113117694855e-02 5.261190533638000488e-01 -6.755095720291137695e-01 2.864310741424560547e-01 3.716742396354675293e-01 3.545046565249568293e-02 1.000000000000000000e+00 5.246607713485728075e-01 -7.694412804431838282e-01 7.118727267115675383e-01 5.683849714831907818e-01 -8.863633390898146419e-03 9.991136400059760225e-01 3.050293351320348401e-01 5.684540795579169359e-01 4.326884853228290528e-01 5.329982389653384889e-01 -1.890295509839921839e-02 5.516024646812837107e-01 -7.503622658281020597e-01 2.941879811630675468e-01 4.001932084416610080e-01
1.110000000000000014e-01 3.176631033420562744e-02 9.999837875366210938e-01 4.978154301643371582e-01 -6.968098282814025879e-01 7.082341313362121582e-01 5.664610862731933594e-01 -6.980866193771362305e-03 1.000210762023925781e+00 2.863926887512207031e-01 5.695906281471252441e-01 3.964788913726806641e-01 5.519047975540161133e-01 -1.812985725700855255e-02 5.190711021423339844e-01 -6.784892082214355469e-01 2.823815047740936279e-01 3.739782869815826416e-01 3.517036708511488835e-02 1.000000000000000000e+00 5.194403088374650590e-01 -7.740066510973830916e-01 7.104462494468730682e-01 5.684957384614566234e-01 -8.967198788353499678e-03 9.991032766377602181e-01 3.022402816525688318e-01 5.685664556677629822e-01 4.353615313166604994e-01 5.330035127339678436e-01 -1.875366231535576661e-02 5.463355661717758105e-01 -7.552628546050181857e-01 2.913789686252424849e-01 4.028068557893360602e-01
1.120000000000000023e-01 3.148666024208068848e-02 9.999837279319763184e-01 4.908711612224578857e-01 -6.994572877883911133e-01 7.065516710281372070e-01 5.664590597152709961e-01 -7.073022425174713135e-03 1.000215172767639160e+00 2.822694480419158936e-01 5.695764422416687012e-01 3.984965682029724121e-01 5.519582033157348633e-01 -1.798650994896888733e-02 5.120230317115783691e-01 -6.814686059951782227e-01 2.783316373825073242e-01 3.762820065021514893e-01 3.488709025719492068e-02 1.000000000000000000e+00 5.142717907821715562e-01 -7.784816213831169396e-01 7.090350702008697548e-01 5.686037955751971351e-01 -9.065981904645300377e-03 9.990933955291397828e-01 2.994746072715355756e-01 5.686760650337884249e-01 4.379851775355979582e-01 5.330088038205877954e-01 -1.860267402042896021e-02 5.411123097511956193e-01 -7.600701138070343754e-01 2.885932318678368635e-01 4.053707273637391362e-01
1.130000000000000032e-01 3.120696544647216797e-02 9.999836087226867676e-01 4.839271008968353271e-01 -7.021048665046691895e-01 7.048692703247070312e-01 5.664579868316650391e-01 -7.165074348449707031e-03 1.000219464302062988e+00 2.781465947628021240e-01 5.695632100105285645e-01 4.005146622657775879e-01 5.520125627517700195e-01 -1.784306578338146210e-02 5.049750804901123047e-01 -6.844480037689208984e-01 2.742821574211120605e-01 3.785862326622009277e-01 3.460078357325115095e-02 1.000000000000000000e+00 5.091547003461341925e-01 -7.828679812806852434e-01 7.076390095035900440e-01 5.687091992449743172e-01 -9.160104940868305651e-03 9.990839857163930082e-01 2.967321237192573902e-01 5.687829638508514751e-01 4.405602830581819007e-01 5.330141080496487715e-01 -1.845006927705076724e-02 5.359323880277229168e-01 -7.647857611696410318e-01 2.858306069484402578e-01 4.078857392904676193e-01
1.140000000000000041e-01 3.091841191053390503e-02 9.999835491180419922e-01 4.769904613494873047e-01 -7.047166228294372559e-01 7.033632397651672363e-01 5.665470957756042480e-01 -7.242724299430847168e-03 1.000218868255615234e+00 2.740712165832519531e-01 5.696223974227905273e-01 4.027221798896789551e-01 5.520091056823730469e-01 -1.768027804791927338e-02 4.979296922683715820e-01 -6.873998641967773438e-01 2.702482938766479492e-01 3.810574114322662354e-01 3.431159166656175263e-02 1.000000000000000000e+00 5.040885258373021260e-01 -7.871674853218768586e-01 7.062578902229309508e-01 5.688120047398076418e-01 -9.249685957462356473e-03 9.990750344177931064e-01 2.940126498725031956e-01 5.688872068444379426e-01 4.430876780490564659e-01 5.330194213855019569e-01 -1.829592514181999433e-02 5.307954970477745116e-01 -7.694114842667338916e-01 2.830909317585574847e-01 4.103527916089306782e-01
1.150000000000000050e-01 3.060297667980194092e-02 9.999834895133972168e-01 4.700770080089569092e-01 -7.072198390960693359e-01 7.023910880088806152e-01 5.669124126434326172e-01 -7.276497781276702881e-03 1.000204324722290039e+00 2.701409757137298584e-01 5.699039697647094727e-01 4.055042862892150879e-01 5.518344640731811523e-01 -1.745871827006340027e-02 4.908928275108337402e-01 -6.902676820755004883e-01 2.662630677223205566e-01 3.840354681015014648e-01 3.401965549883693291e-02 1.000000000000000000e+00 4.990727605949764611e-01 -7.913818534994800924e-01 7.048915375104140013e-01 5.689122661661049074e-01 -9.334835851240685239e-03 9.990665226643481445e-01 2.913160201467555610e-01 5.689888462653098777e-01 4.455681294988066976e-01 5.330247399204449676e-01 -1.814031671733519133e-02 5.257013360513944633e-01 -7.739489412399316315e-01 2.803740458935471414e-01 4.127727686613092972e-01
1.160000000000000059e-01 3.028753399848937988e-02 9.999833703041076660e-01 4.631637036800384521e-01 -7.097232341766357422e-01 7.014191150665283203e-01 5.672786235809326172e-01 -7.310323417186737061e-03 1.000189781188964844e+00 2.662110328674316406e-01 5.701862573623657227e-01 4.082870483398437500e-01 5.516604185104370117e-01 -1.723715849220752716e-02 4.838560521602630615e-01 -6.931359767913818359e-01 2.622781991958618164e-01 3.870141506195068359e-01 3.372511240942397542e-02 1.000000000000000000e+00 4.941069030534248063e-01 -7.955127715668289801e-01 7.035397788081626524e-01 5.690100365965323759e-01 -9.415667030116207231e-03 9.990584374945268298e-01 2.886420604367406217e-01 5.690879347574264724e-01 4.480024374903434636e-01 5.330300598996997596e-01 -1.798331717899231269e-02 5.206496074300998034e-01 -7.783997608073144336e-01 2.776797906290306428e-01 4.151465390972425840e-01
1.170000000000000068e-01 2.997212111949920654e-02 9.999833106994628906e-01 4.562505781650543213e-01 -7.122263312339782715e-01 7.004470825195312500e-01 5.676438212394714355e-01 -7.344149053096771240e-03 1.000175118446350098e+00 2.622809410095214844e-01 5.704677104949951172e-01 4.110690355300903320e-01 5.514856576919555664e-01 -1.701565645635128021e-02 4.768195152282714844e-01 -6.960035562515258789e-01 2.582931518554687500e-01 3.899919688701629639e-01 3.342809620777123514e-02 1.000000000000000000e+00 4.891904566463280979e-01 -7.995618918697973143e-01 7.022024438011059688e-01 5.691053680639214241e-01 -9.492290959674271056e-03 9.990507683967940755e-01 2.859905949370705747e-01 5.691845245415737553e-01 4.503914073274866148e-01 5.330353777111325186e-01 -1.782499782400907493e-02 5.156400165180993200e-01 -7.827655429225807149e-01 2.750080088098655895e-01 4.174749562253713964e-01
1.179999999999999938e-01 2.965667098760604858e-02 9.999831914901733398e-01 4.493371844291687012e-01 -7.147296667098999023e-01 6.994752883911132812e-01 5.680096149444580078e-01 -7.377900183200836182e-03 1.000160574913024902e+00 2.583508193492889404e-01 5.707497000694274902e-01 4.138515591621398926e-01 5.513112545013427734e-01 -1.679402776062488556e-02 4.697825908660888672e-01 -6.988714933395385742e-01 2.543080449104309082e-01 3.929703831672668457e-01 3.312873726904237009e-02 1.000000000000000000e+00 4.843229296887070490e-01 -8.035308342312893481e-01 7.008793643620755409e-01 5.691983116329757397e-01 -9.564821336111015149e-03 9.990435116842761865e-01 2.833614373840291356e-01 5.692786684654420615e-01 4.527358843608603189e-01 5.330406898918941261e-01 -1.766542812253597133e-02 5.106722714214662062e-01 -7.870478594271138606e-01 2.723585447586394648e-01 4.197588583611149837e-01
1.189999999999999947e-01 2.934124320745468140e-02 9.999831318855285645e-01 4.424239099025726318e-01 -7.172330617904663086e-01 6.985032558441162109e-01 5.683748722076416016e-01 -7.411703467369079590e-03 1.000146150588989258e+00 2.544205188751220703e-01 5.710310935974121094e-01 4.166336655616760254e-01 5.511364936828613281e-01 -1.657245866954326630e-02 4.627459645271301270e-01 -7.017396688461303711e-01 2.503228187561035156e-01 3.959483802318572998e-01 3.282733415923658887e-02 1.000000000000000000e+00 4.795038356122711121e-01 -8.047810612143203590e-01 6.995702103226458801e-01 5.691901045056024788e-01 -9.600398106126535949e-03 9.990399581027258336e-01 2.806550618348453985e-01 5.692710621817039796e-01 4.534699725926962244e-01 5.330459901033083314e-01 -1.750476720117739859e-02 5.056595661449364565e-01 -7.886094648532120388e-01 2.696851019441547370e-01 4.205917145883838471e-01
1.199999999999999956e-01 2.902581542730331421e-02 9.999830722808837891e-01 4.355106651782989502e-01 -7.197360396385192871e-01 6.975311636924743652e-01 5.687403678894042969e-01 -7.445476949214935303e-03 1.000131607055664062e+00 2.504904568195343018e-01 5.713128447532653809e-01 4.194158315658569336e-01 5.509618520736694336e-01 -1.635090447962284088e-02 4.557092189788818359e-01 -7.046073675155639648e-01 2.463377714157104492e-01 3.989264965057373047e-01 3.252624306179817404e-02 1.000000000000000000e+00 4.747326926947380010e-01 -8.006980904779398278e-01 6.982726746776503068e-01 5.689828458213306295e-01 -9.567553944666381052e-03 9.990432448578346891e-01 2.777754800699353543e-01 5.690632802989971095e-01 4.510414494550971654e-01 5.330512364756140320e-01 -1.734427100811549924e-02 5.005207003363685292e-01 -7.848360275494314919e-01 2.669443735127071116e-01 4.185792146930296664e-01
1.209999999999999964e-01 2.872039377689361572e-02 9.999829530715942383e-01 4.288434088230133057e-01 -7.219219803810119629e-01 6.965456008911132812e-01 5.690648555755615234e-01 -7.475644350051879883e-03 1.000116825103759766e+00 2.467485368251800537e-01 5.715470314025878906e-01 4.219763278961181641e-01 5.507318973541259766e-01 -1.613442786037921906e-02 4.489154219627380371e-01 -7.071466445922851562e-01 2.425360828638076782e-01 4.016691744327545166e-01 3.222619321082724475e-02 1.000000000000000000e+00 4.700090233910718118e-01 -7.966661678343590625e-01 6.969859943005775049e-01 5.687780275285765352e-01 -9.534120188193414072e-03 9.990465864259283624e-01 2.749263199253982881e-01 5.688579292708790813e-01 4.486450770851110881e-01 5.330564166225604250e-01 -1.718432828561076292e-02 4.954340601695647051e-01 -7.811085437308067370e-01 2.642314987572416118e-01 4.165912233230991135e-01
1.219999999999999973e-01 2.852313965559005737e-02 9.999829530715942383e-01 4.248310327529907227e-01 -7.206810712814331055e-01 6.954123377799987793e-01 5.689462423324584961e-01 -7.467001676559448242e-03 1.000098943710327148e+00 2.450383305549621582e-01 5.712676644325256348e-01 4.221403598785400391e-01 5.499034523963928223e-01 -1.597289554774761200e-02 4.447432160377502441e-01 -7.061374187469482422e-01 2.407139837741851807e-01 4.018682539463043213e-01 3.192720249277464228e-02 1.000000000000000000e+00 4.653323544383135002e-01 -7.926850670546485844e-01 6.957100853354457604e-01 5.685756353771224125e-01 -9.500123336726867818e-03 9.990499831422128274e-01 2.721072556977965351e-01 5.686549959880001781e-01 4.462806661814018305e-01 5.330615307447241769e-01 -1.702494859896832094e-02 4.903991244359928725e-01 -7.774268547208377234e-01 2.615461996996046867e-01 4.146276558511200472e-01
1.229999999999999982e-01 2.832589298486709595e-02 9.999828934669494629e-01 4.208187758922576904e-01 -7.194402217864990234e-01 6.942791938781738281e-01 5.688280463218688965e-01 -7.458359003067016602e-03 1.000081300735473633e+00 2.433283925056457520e-01 5.709886550903320312e-01 4.223048686981201172e-01 5.490753054618835449e-01 -1.581138931214809418e-02 4.405710697174072266e-01 -7.051285505294799805e-01 2.388920634984970093e-01 4.020678699016571045e-01 3.162928863910785537e-02 1.000000000000000000e+00 4.607022191211544437e-01 -7.887526073103697799e-01 6.944448643045878500e-01 5.683755820491870336e-01 -9.465564415869577586e-03 9.990534368786101460e-01 2.693178963481857591e-01 5.684543936545296550e-01 4.439468645075557718e-01 5.330665790530474402e-01 -1.686614143083840431e-02 4.854153168008632502e-01 -7.737888475294970592e-01 2.588881689610636472e-01 4.126873853490749533e-01
1.239999999999999991e-01 2.812866121530532837e-02 9.999828934669494629e-01 4.168064296245574951e-01 -7.181991338729858398e-01 6.931461691856384277e-01 5.687099099159240723e-01 -7.449723780155181885e-03 1.000063419342041016e+00 2.416183054447174072e-01 5.707098841667175293e-01 4.224690794944763184e-01 5.482473969459533691e-01 -1.564987003803253174e-02 4.363989233970642090e-01 -7.041194438934326172e-01 2.370700985193252563e-01 4.022672474384307861e-01 3.133246904391751020e-02 1.000000000000000000e+00 4.561181544248306130e-01 -7.848680784142213485e-01 6.931902478942656431e-01 5.681778353137045823e-01 -9.430461239344314558e-03 9.990569458537476022e-01 2.665579125626599821e-01 5.682560904403737290e-01 4.416431797166175954e-01 5.330715617694695707e-01 -1.670791608391873975e-02 4.804821130278881247e-01 -7.701938785102039331e-01 2.562571269489315462e-01 4.107700685387873918e-01
1.250000000000000000e-01 2.793141454458236694e-02 9.999828338623046875e-01 4.127942323684692383e-01 -7.169581651687622070e-01 6.920129060745239258e-01 5.685913562774658203e-01 -7.441073656082153320e-03 1.000045895576477051e+00 2.399082481861114502e-01 5.704306960105895996e-01 4.226334095001220703e-01 5.474189519882202148e-01 -1.548833958804607391e-02 4.322267770767211914e-01 -7.031100988388061523e-01 2.352481335401535034e-01 4.024665057659149170e-01 3.103676054669404424e-02 1.000000000000000000e+00 4.515797019415747626e-01 -7.810307822701068048e-01 6.919461533056210367e-01 5.679823634707273916e-01 -9.394831301652285804e-03 9.990605083181753887e-01 2.638269790140422288e-01 5.680600550390144665e-01 4.393691289954722579e-01 5.330764791342684772e-01 -1.655028156524281091e-02 4.755989942711192908e-01 -7.666413156362050785e-01 2.536527969453691855e-01 4.088753683393219207e-01
1.260000000000000009e-01 2.773418277502059937e-02 9.999828338623046875e-01 4.087819457054138184e-01 -7.157171368598937988e-01 6.908798217773437500e-01 5.684732198715209961e-01 -7.432430982589721680e-03 1.000028133392333984e+00 2.381981760263442993e-01 5.701516270637512207e-01 4.227976202964782715e-01 5.465909838676452637e-01 -1.532682497054338455e-02 4.280546307563781738e-01 -7.021011114120483398e-01 2.334261536598205566e-01 4.026658236980438232e-01 3.074217944229018160e-02 1.000000000000000000e+00 4.470864078247776541e-01 -7.772400326436736950e-01 6.907124982547115932e-01 5.677891353414492581e-01 -9.358691782283597854e-03 9.990641225539439452e-01 2.611247743046712366e-01 5.678662566575211068e-01 4.371242388511107357e-01 5.330813314053283181e-01 -1.639324659146766325e-02 4.707654470209925446e-01 -7.631305382601668574e-01 2.510749050786093006e-01 4.070029537387678809e-01
1.270000000000000018e-01 2.753692120313644409e-02 9.999827742576599121e-01 4.047694802284240723e-01 -7.144762277603149414e-01 6.897466778755187988e-01 5.683548450469970703e-01 -7.423780858516693115e-03 1.000010251998901367e+00 2.364880442619323730e-01 5.698726177215576172e-01 4.229620099067687988e-01 5.457627773284912109e-01 -1.516526844352483749e-02 4.238823652267456055e-01 -7.010921239852905273e-01 2.316041141748428345e-01 4.028652906417846680e-01 3.044874149075083025e-02 1.000000000000000000e+00 4.426378227436048585e-01 -7.734951549396765769e-01 6.894892009724494786e-01 5.675981202585388408e-01 -9.322059549922533453e-03 9.990677868741856260e-01 2.584509809123988200e-01 5.676746650068633659e-01 4.349080449071402454e-01 5.330861188574521625e-01 -1.623681959409302086e-02 4.659809630523464308e-01 -7.596609368807080154e-01 2.485231802952322377e-01 4.051524996697216108e-01
1.280000000000000027e-01 2.733968943357467651e-02 9.999827742576599121e-01 4.007573723793029785e-01 -7.132353186607360840e-01 6.886136531829833984e-01 5.682364702224731445e-01 -7.415130734443664551e-03 9.999926686286926270e-01 2.347780168056488037e-01 5.695935487747192383e-01 4.231262207031250000e-01 5.449345707893371582e-01 -1.500373892486095428e-02 4.197103679180145264e-01 -7.000830173492431641e-01 2.297821491956710815e-01 4.030646383762359619e-01 3.015646192701134168e-02 1.000000000000000000e+00 4.382335018380654201e-01 -7.697954859837463637e-01 6.882761802044448096e-01 5.674092880566631303e-01 -9.284951166619728052e-03 9.990714996226949252e-01 2.558052851374502112e-01 5.674852502924279118e-01 4.327200917051073903e-01 5.330908417816909717e-01 -1.608100872461117048e-02 4.612450393727556830e-01 -7.562319129140273599e-01 2.459973543326113843e-01 4.033236868874889858e-01
1.290000000000000036e-01 2.714245021343231201e-02 9.999827146530151367e-01 3.967450261116027832e-01 -7.119944691658020020e-01 6.874804496765136719e-01 5.681184530258178711e-01 -7.406488060951232910e-03 9.999749064445495605e-01 2.330680191516876221e-01 5.693148374557495117e-01 4.232908487319946289e-01 5.441067218780517578e-01 -1.484223827719688416e-02 4.155381917953491211e-01 -6.990741491317749023e-01 2.279602289199829102e-01 4.032641947269439697e-01 2.986535547046533998e-02 1.000000000000000000e+00 4.338730046745283286e-01 -7.661403738084757720e-01 6.870733552107576303e-01 5.672226090631956597e-01 -9.247382891931112472e-03 9.990752591735162502e-01 2.531873770501285037e-01 5.672979832047230220e-01 4.305599325105069486e-01 5.330955004846882339e-01 -1.592582185958821631e-02 4.565571781711846300e-01 -7.528428784705142318e-01 2.434971616915276027e-01 4.015162018509445541e-01
1.300000000000000044e-01 2.694521099328994751e-02 9.999827146530151367e-01 3.927327692508697510e-01 -7.107533216476440430e-01 6.863472461700439453e-01 5.680000185966491699e-01 -7.397845387458801270e-03 9.999572038650512695e-01 2.313579618930816650e-01 5.690355896949768066e-01 4.234548211097717285e-01 5.432783365249633789e-01 -1.468070968985557556e-02 4.113660752773284912e-01 -6.980648040771484375e-01 2.261382788419723511e-01 4.034634530544281006e-01 2.957543633442673986e-02 1.000000000000000000e+00 4.295558952009217446e-01 -7.625291774426302682e-01 6.858806457654197386e-01 5.670380540885565646e-01 -9.209370650548536624e-03 9.990790638790385536e-01 2.505969505401708930e-01 5.671128348981228084e-01 4.284271287161371400e-01 5.331000952879267896e-01 -1.577126660568711064e-02 4.519168867663682088e-01 -7.494932561356431044e-01 2.410223396086444425e-01 3.997297366056749568e-01
1.310000000000000053e-01 2.674797177314758301e-02 9.999826550483703613e-01 3.887204527854919434e-01 -7.095124125480651855e-01 6.852143406867980957e-01 5.678820013999938965e-01 -7.389202713966369629e-03 9.999394416809082031e-01 2.296478897333145142e-01 5.687568187713623047e-01 4.236194491386413574e-01 5.424504876136779785e-01 -1.451920811086893082e-02 4.071938991546630859e-01 -6.970559358596801758e-01 2.243163287639617920e-01 4.036630094051361084e-01 2.928671823585841591e-02 1.000000000000000000e+00 4.252817416893254765e-01 -7.589612666856973000e-01 6.846979721534471874e-01 5.668555944072406483e-01 -9.170929364235984663e-03 9.990829111206870339e-01 2.480337051241020829e-01 5.669297767580996350e-01 4.263212421534390284e-01 5.331046265250765082e-01 -1.561735030478768153e-02 4.473236775452887337e-01 -7.461824787457941310e-01 2.385726280237876473e-01 3.979639886644176783e-01
1.320000000000000062e-01 2.655071020126342773e-02 9.999826550483703613e-01 3.847081959247589111e-01 -7.082715630531311035e-01 6.840810179710388184e-01 5.677636265754699707e-01 -7.380552589893341064e-03 9.999217391014099121e-01 2.279378920793533325e-01 5.684778094291687012e-01 4.237837195396423340e-01 5.416223406791687012e-01 -1.435766182839870453e-02 4.030218124389648438e-01 -6.960468292236328125e-01 2.224943935871124268e-01 4.038623869419097900e-01 2.899921440377145609e-02 1.000000000000000000e+00 4.210501167171578629e-01 -7.554360219420640510e-01 6.835252551748220995e-01 5.666752017664294927e-01 -9.132074115296338890e-03 9.990867989454247367e-01 2.454973426906890965e-01 5.667487807786822929e-01 4.242418478571361451e-01 5.331090945448762053e-01 -1.546408003853156493e-02 4.427770679321705316e-01 -7.429099891983844683e-01 2.361477695632502316e-01 3.962186609057957720e-01
1.330000000000000071e-01 2.635347098112106323e-02 9.999825954437255859e-01 3.806958198547363281e-01 -7.070305347442626953e-01 6.829479336738586426e-01 5.676452517509460449e-01 -7.371902465820312500e-03 9.999039173126220703e-01 2.262277752161026001e-01 5.681986212730407715e-01 4.239479303359985352e-01 5.407940149307250977e-01 -1.419614255428314209e-02 3.988495767116546631e-01 -6.950377225875854492e-01 2.206723690032958984e-01 4.040617346763610840e-01 2.871293758842593039e-02 1.000000000000000000e+00 4.168605971208081962e-01 -7.519528340178496251e-01 6.823624161432583213e-01 5.664968483750186801e-01 -9.092819993973504447e-03 9.990907258442272010e-01 2.429875678845025699e-01 5.665698195016828365e-01 4.221885321394707735e-01 5.331134997100615003e-01 -1.531146263319986024e-02 4.382765803354820022e-01 -7.396752402439215057e-01 2.337475095115487123e-01 3.944934614634133530e-01
1.340000000000000080e-01 2.615624666213989258e-02 9.999825954437255859e-01 3.766835033893585205e-01 -7.057895064353942871e-01 6.818146705627441406e-01 5.675266981124877930e-01 -7.363274693489074707e-03 9.998862147331237793e-01 2.245176434516906738e-01 5.679194331169128418e-01 4.241120219230651855e-01 5.399657487869262695e-01 -1.403463073074817657e-02 3.946773707866668701e-01 -6.940283775329589844e-01 2.188503295183181763e-01 4.042609035968780518e-01 2.842790007046073347e-02 1.000000000000000000e+00 4.127127639471435128e-01 -7.485111039182458237e-01 6.812093768843957564e-01 5.663205068907832818e-01 -9.053181808200411532e-03 9.990946903363011611e-01 2.405040888708571134e-01 5.663928659103015795e-01 4.201608891329298712e-01 5.331178423958916612e-01 -1.515950466454374715e-02 4.338217420933933033e-01 -7.364776942810283833e-01 2.313715957823739844e-01 3.927881036165359885e-01
1.350000000000000089e-01 2.595899999141693115e-02 9.999825358390808105e-01 3.726712763309478760e-01 -7.045487761497497559e-01 6.806817054748535156e-01 5.674086809158325195e-01 -7.354609668254852295e-03 9.998685717582702637e-01 2.228076905012130737e-01 5.676406621932983398e-01 4.242767095565795898e-01 5.391378402709960938e-01 -1.387309003621339798e-02 3.905053138732910156e-01 -6.930197477340698242e-01 2.170284688472747803e-01 4.044605195522308350e-01 2.814411366970043932e-02 1.000000000000000000e+00 4.086062024116148272e-01 -7.451102426577216331e-01 6.800660597350569603e-01 5.661461504121190202e-01 -9.013174087531270959e-03 9.990986909686909723e-01 2.380466172882798326e-01 5.662178934209017855e-01 4.181585206220178041e-01 5.331221229895800606e-01 -1.500821246246505231e-02 4.294120854244989904e-01 -7.333168231607020138e-01 2.290197788923096223e-01 3.911023056856955393e-01
1.360000000000000098e-01 2.576174587011337280e-02 9.999825358390808105e-01 3.686589002609252930e-01 -7.033076882362365723e-01 6.795485019683837891e-01 5.672899484634399414e-01 -7.345937192440032959e-03 9.998507499694824219e-01 2.210973501205444336e-01 5.673612356185913086e-01 4.244405627250671387e-01 5.383092164993286133e-01 -1.371154375374317169e-02 3.863330781459808350e-01 -6.920105218887329102e-01 2.152062058448791504e-01 4.046596884727478027e-01 2.786158975383924361e-02 1.000000000000000000e+00 4.045405018567806987e-01 -7.417496710739713839e-01 6.789323875424312371e-01 5.659737524699426370e-01 -8.972811087038540245e-03 9.991027263158895888e-01 2.356148682017235041e-01 5.660448758749545561e-01 4.161810358789552189e-01 5.331263418897348449e-01 -1.485759211563203799e-02 4.250471473789049215e-01 -7.301921079948261450e-01 2.266918119347455518e-01 3.894357909305630749e-01
1.370000000000000107e-01 2.556451410055160522e-02 9.999824762344360352e-01 3.646467328071594238e-01 -7.020667791366577148e-01 6.784152984619140625e-01 5.671718120574951172e-01 -7.337346673011779785e-03 9.998331069946289062e-01 2.193874716758728027e-01 5.670824050903320312e-01 4.246050715446472168e-01 5.374811887741088867e-01 -1.355004124343395233e-02 3.821610212326049805e-01 -6.910014152526855469e-01 2.133844047784805298e-01 4.048591554164886475e-01 2.758033924700304187e-02 1.000000000000000000e+00 4.005152557112421352e-01 -7.384288196455225384e-01 6.778082836631859065e-01 5.658032870197502451e-01 -8.932106791174596744e-03 9.991067949794518732e-01 2.332085600565114436e-01 5.658737875311405929e-01 4.142280515032050747e-01 5.331304995058153695e-01 -1.470764947603098866e-02 4.207264697896825889e-01 -7.271030389688428741e-01 2.243874505539864006e-01 3.877882874500412913e-01
1.380000000000000115e-01 2.536725997924804688e-02 9.999824762344360352e-01 3.606345057487487793e-01 -7.008258104324340820e-01 6.772823929786682129e-01 5.670536160469055176e-01 -7.328622043132781982e-03 9.998152852058410645e-01 2.176774889230728149e-01 5.668033957481384277e-01 4.247694611549377441e-01 5.366531610488891602e-01 -1.338848844170570374e-02 3.779889643192291260e-01 -6.899921894073486328e-01 2.115624845027923584e-01 4.050585329532623291e-01 2.730037263819074661e-02 1.000000000000000000e+00 3.965300614489886133e-01 -7.351471283129352718e-01 6.766936719625107344e-01 5.656347284338324455e-01 -8.891074917597647717e-03 9.991108955876122355e-01 2.308274146330027143e-01 5.657046030576161622e-01 4.122991912647385737e-01 5.331345962576014008e-01 -1.455839016345410707e-02 4.164495992246995404e-01 -7.240491151584960150e-01 2.221064529195616588e-01 3.861595280845266376e-01
1.390000000000000124e-01 2.517001330852508545e-02 9.999824166297912598e-01 3.566221296787261963e-01 -6.995849609375000000e-01 6.761491298675537109e-01 5.669355392456054688e-01 -7.320061326026916504e-03 9.997975230216979980e-01 2.159674316644668579e-01 5.665245652198791504e-01 4.249337911605834961e-01 5.358251929283142090e-01 -1.322697196155786514e-02 3.738166689872741699e-01 -6.889833211898803711e-01 2.097405642271041870e-01 4.052580893039703369e-01 2.702169999313795007e-02 1.000000000000000000e+00 3.925845204016779610e-01 -7.319040460999641784e-01 6.755884767849679173e-01 5.654680515683614406e-01 -8.849735117618029098e-03 9.991150355289534213e-01 2.284711397435772173e-01 5.655372995673922931e-01 4.103941548078015589e-01 5.331386325935684178e-01 -1.440981957227633996e-02 4.122160867599267697e-01 -7.210298440718215796e-01 2.198485796044778451e-01 3.845492501716249456e-01
1.400000000000000133e-01 2.489867061376571655e-02 9.999823570251464844e-01 3.527238368988037109e-01 -6.994410753250122070e-01 6.761746406555175781e-01 5.767120122909545898e-01 -7.489442825317382812e-03 9.997207522392272949e-01 2.179713100194931030e-01 5.763961672782897949e-01 4.308274388313293457e-01 5.457531213760375977e-01 -1.325090508908033371e-02 3.697142601013183594e-01 -6.890318393707275391e-01 2.119177877902984619e-01 4.116812050342559814e-01 2.674433095771712107e-02 1.000000000000000000e+00 3.886782379006495924e-01 -7.286990311949463894e-01 6.744926229877483692e-01 5.653032313202417392e-01 -8.808080070281162216e-03 9.991191845368676550e-01 2.261395205611706205e-01 5.653718457161786004e-01 4.085123511112771499e-01 5.331426088900190763e-01 -1.426194287080196840e-02 4.080254882746812695e-01 -7.180447421374153150e-01 2.176135937471699588e-01 3.829571958066324555e-01
1.409999999999999865e-01 2.456771582365036011e-02 9.999822378158569336e-01 3.489451408386230469e-01 -7.001598477363586426e-01 6.770473718643188477e-01 5.940002202987670898e-01 -7.792115211486816406e-03 9.996070265769958496e-01 2.228285074234008789e-01 5.939685106277465820e-01 4.411219954490661621e-01 5.638325214385986328e-01 -1.341487281024456024e-02 3.656973838806152344e-01 -6.899203062057495117e-01 2.171616405248641968e-01 4.228628873825073242e-01 2.646827475849213712e-02 1.000000000000000000e+00 3.848108235784162279e-01 -7.255315512537957590e-01 6.734060360050660998e-01 5.651402437484575048e-01 -8.766156889262124649e-03 9.991233895383215824e-01 2.238321939063433186e-01 5.652082287028330487e-01 4.066538055043582012e-01 5.331465256985735701e-01 -1.411476500760328046e-02 4.038773643321001416e-01 -7.150933339882170614e-01 2.154012609766480235e-01 3.813831114603748462e-01
1.419999999999999873e-01 2.423677593469619751e-02 9.999820590019226074e-01 3.451668620109558105e-01 -7.008784413337707520e-01 6.779199838638305664e-01 6.112883090972900391e-01 -8.094891905784606934e-03 9.994933605194091797e-01 2.276857942342758179e-01 6.115406751632690430e-01 4.514163732528686523e-01 5.819117426872253418e-01 -1.357882842421531677e-02 3.616808056831359863e-01 -6.908086538314819336e-01 2.224056571722030640e-01 4.340443611145019531e-01 2.619354022600004633e-02 1.000000000000000000e+00 3.809818906919025250e-01 -7.224010823461699538e-01 6.723286417253204750e-01 5.649790643730691064e-01 -8.723945532012165535e-03 9.991276030926532492e-01 2.215489852983216768e-01 5.650464139103054118e-01 4.048178044074468018e-01 5.331503833759513311e-01 -1.396829071490448410e-02 3.997712801602691934e-01 -7.121751528972715128e-01 2.132113494190227831e-01 3.798267482118816152e-01
1.429999999999999882e-01 2.390583604574203491e-02 9.999819397926330566e-01 3.413884341716766357e-01 -7.015970945358276367e-01 6.787925958633422852e-01 6.285760402679443359e-01 -8.397564291954040527e-03 9.993796944618225098e-01 2.325428426265716553e-01 6.291124820709228516e-01 4.617106318473815918e-01 5.999903678894042969e-01 -1.374283246695995331e-02 3.576641380786895752e-01 -6.916971206665039062e-01 2.276494204998016357e-01 4.452256560325622559e-01 2.592013579610791263e-02 1.000000000000000000e+00 3.771910563450499021e-01 -7.193071091596695554e-01 6.712603665394827335e-01 5.648196698002539984e-01 -8.681477701059713697e-03 9.991318511290350202e-01 2.192895790758258578e-01 5.648863843281110020e-01 4.030042197524599246e-01 5.331541824444615552e-01 -1.382252451810093985e-02 3.957068051755076032e-01 -7.092897395474584421e-01 2.110436294270368052e-01 3.782878610919794271e-01
1.439999999999999891e-01 2.357055246829986572e-02 9.999818205833435059e-01 3.376797139644622803e-01 -7.023625373840332031e-01 6.799061298370361328e-01 6.481899023056030273e-01 -8.751891553401947021e-03 9.992646574974060059e-01 2.383325845003128052e-01 6.490775346755981445e-01 4.731826782226562500e-01 6.206026077270507812e-01 -1.396632380783557892e-02 3.537135124206542969e-01 -6.926161050796508789e-01 2.338926196098327637e-01 4.577097892761230469e-01 2.564806951802304363e-02 1.000000000000000000e+00 3.734379414368634853e-01 -7.162491248230500318e-01 6.702011373371210556e-01 5.646620367039651978e-01 -8.638762434772708637e-03 9.991361279739087164e-01 2.170537248679663134e-01 5.647281158798060918e-01 4.012126800596580445e-01 5.331579233658226835e-01 -1.367747073451441864e-02 3.916835133650942158e-01 -7.064366427432459128e-01 2.088978737943361086e-01 3.767662094630583325e-01
1.449999999999999900e-01 2.323038130998611450e-02 9.999816417694091797e-01 3.340496420860290527e-01 -7.031806707382202148e-01 6.812919378280639648e-01 6.704304814338684082e-01 -9.164467453956604004e-03 9.991483688354492188e-01 2.451752722263336182e-01 6.717451214790344238e-01 4.859849214553833008e-01 6.440753936767578125e-01 -1.425688341259956360e-02 3.498373031616210938e-01 -6.935693025588989258e-01 2.412641644477844238e-01 4.716651141643524170e-01 2.537734906136465338e-02 1.000000000000000000e+00 3.697221706493674653e-01 -7.132266307852395126e-01 6.691508815100033480e-01 5.645061419856887142e-01 -8.595798256151270314e-03 9.991404134847177154e-01 2.148412038619650355e-01 5.645715814437557434e-01 3.994427056038014068e-01 5.331616065775348634e-01 -1.353313347805254648e-02 3.877009831983881383e-01 -7.036154191393004798e-01 2.067738577064111016e-01 3.752615568743033481e-01
1.459999999999999909e-01 2.289020270109176636e-02 9.999814629554748535e-01 3.304196596145629883e-01 -7.039988040924072266e-01 6.826776862144470215e-01 6.926707625389099121e-01 -9.577028453350067139e-03 9.990320205688476562e-01 2.520179152488708496e-01 6.944122910499572754e-01 4.987871646881103516e-01 6.675478219985961914e-01 -1.454743277281522751e-02 3.459612131118774414e-01 -6.945223808288574219e-01 2.486356198787689209e-01 4.856202900409698486e-01 2.510798172382978574e-02 1.000000000000000000e+00 3.660433724043257175e-01 -7.102391366547652352e-01 6.681095269495783695e-01 5.643519634699937226e-01 -8.552624909107998941e-03 9.991447460267920411e-01 2.126516851842144562e-01 5.644167679933462800e-01 3.976942844480564343e-01 5.331652326493938610e-01 -1.338951666711763258e-02 3.837587972666209324e-01 -7.008256324618336031e-01 2.046713585414286773e-01 3.737736706462988501e-01
1.469999999999999918e-01 2.253343909978866577e-02 9.999813437461853027e-01 3.267364203929901123e-01 -7.045922279357910156e-01 6.841005086898803711e-01 7.150419950485229492e-01 -1.000160723924636841e-02 9.989172816276550293e-01 2.583962380886077881e-01 7.172179818153381348e-01 5.112000107765197754e-01 6.913419961929321289e-01 -1.486247405409812927e-02 3.420290052890777588e-01 -6.952941417694091797e-01 2.555748820304870605e-01 4.991642832756042480e-01 2.483997443871480484e-02 1.000000000000000000e+00 3.624011788207093798e-01 -7.072861600429511952e-01 6.670770020444585224e-01 5.641994784187337464e-01 -8.509214462579732519e-03 9.991490688522495223e-01 2.104850280895316783e-01 5.642636404946159701e-01 3.959666594474688939e-01 5.331688019527150990e-01 -1.324662402055014690e-02 3.798565428818460599e-01 -6.980668546519427364e-01 2.025901562045273052e-01 3.723023224810502185e-01
1.479999999999999927e-01 2.207627147436141968e-02 9.999811649322509766e-01 3.227322101593017578e-01 -7.038239836692810059e-01 6.857485771179199219e-01 7.382048368453979492e-01 -1.049903035163879395e-02 9.988119006156921387e-01 2.619618773460388184e-01 7.408596873283386230e-01 5.212551355361938477e-01 7.170823812484741211e-01 -1.532572228461503983e-02 3.377583324909210205e-01 -6.949663162231445312e-01 2.598955929279327393e-01 5.102163553237915039e-01 2.457333378221134013e-02 1.000000000000000000e+00 3.587952256779106119e-01 -7.043672264172508024e-01 6.660532356788895214e-01 5.640486656193979265e-01 -8.465625557381764935e-03 9.991534476852986790e-01 2.083408538458783321e-01 5.641121930250992955e-01 3.942600460047315791e-01 5.331723151278465744e-01 -1.310445907292819880e-02 3.759938111124143112e-01 -6.953386638766921868e-01 2.005300325923627947e-01 3.708472874008875708e-01
1.489999999999999936e-01 2.161911129951477051e-02 9.999809861183166504e-01 3.187279701232910156e-01 -7.030556797981262207e-01 6.873967647552490234e-01 7.613675594329833984e-01 -1.099643856287002563e-02 9.987063407897949219e-01 2.655275166034698486e-01 7.645010948181152344e-01 5.313100814819335938e-01 7.428226470947265625e-01 -1.578896120190620422e-02 3.334877192974090576e-01 -6.946383714675903320e-01 2.642163336277008057e-01 5.212684869766235352e-01 2.430806598059392920e-02 1.000000000000000000e+00 3.552251523793216181e-01 -7.014818689574480182e-01 6.650381572311718781e-01 5.638995028508697605e-01 -8.421817266899059989e-03 9.991578081369747455e-01 2.062190623038676063e-01 5.639623870691943264e-01 3.925735587912923541e-01 5.331757725190806596e-01 -1.296302516461665839e-02 3.721701978495811081e-01 -6.926406466075842872e-01 1.984907721873586106e-01 3.694083448573931561e-01
1.499999999999999944e-01 2.116192132234573364e-02 9.999808073043823242e-01 3.147238790988922119e-01 -7.022874355316162109e-01 6.890448927879333496e-01 7.845306396484375000e-01 -1.149386912584304810e-02 9.986008405685424805e-01 2.690933942794799805e-01 7.881430387496948242e-01 5.413653850555419922e-01 7.685633897781372070e-01 -1.625217311084270477e-02 3.292171955108642578e-01 -6.943104267120361328e-01 2.685373127460479736e-01 5.323207378387451172e-01 2.404417691579473215e-02 1.000000000000000000e+00 3.516906020148539702e-01 -6.986296285402510131e-01 6.640316965914918601e-01 5.637519695746751047e-01 -8.377847278670830233e-03 9.991622152721328920e-01 2.041192818990504310e-01 5.638142172066523683e-01 3.909074189397744314e-01 5.331791747754760502e-01 -1.282232545940088092e-02 3.683853026836724776e-01 -6.899723952351402012e-01 1.964721614312919806e-01 3.679852774587414332e-01
1.500100000000000044e-01 2.115737646818161011e-02 9.999808073043823242e-01 3.146838545799255371e-01 -7.022798061370849609e-01 6.890613436698913574e-01 7.847620248794555664e-01 -1.149885356426239014e-02 9.985997080802917480e-01 2.691290080547332764e-01 7.883791923522949219e-01 5.414658188819885254e-01 7.688204050064086914e-01 -1.625680737197399139e-02 3.291745185852050781e-01 -6.943074464797973633e-01 2.685804367065429688e-01 5.324312448501586914e-01 2.404417691579473215e-02 1.000000000000000000e+00 3.516906020148539702e-01 -6.986296285402510131e-01 6.640316965914918601e-01 1.030254315063744208e+00 -1.961219836450894816e-02 9.980387801635490774e-01 3.760324231514238225e-01 1.030440969698248832e+00 7.128687635853254712e-01 9.997109527040176635e-01 -2.404186023637664912e-02 3.683853026836756417e-01 -6.899723952351400902e-01 3.683853026836756417e-01 6.899723952351400902e-01
1.510100000000000053e-01 2.070020139217376709e-02 9.999806880950927734e-01 3.106796145439147949e-01 -7.015115022659301758e-01 6.907094717025756836e-01 8.079249858856201172e-01 -1.199626177549362183e-02 9.984942078590393066e-01 2.726947367191314697e-01 8.120210170745849609e-01 5.515210032463073730e-01 7.945609092712402344e-01 -1.672007888555526733e-02 3.249038159847259521e-01 -6.939796209335327148e-01 2.729012370109558105e-01 5.434834957122802734e-01 2.343613431276000622e-02 1.000000000000000000e+00 3.481912214830599206e-01 -6.958219648284973413e-01 6.676768176191850701e-01 1.030121263351548189e+00 -1.909953131639488197e-02 9.980900468937217163e-01 3.719690543603412225e-01 1.030298360884597253e+00 7.101307123761029239e-01 9.997253863882321623e-01 -2.343398897894213156e-02 3.644014876809776871e-01 -6.874713734121287168e-01 3.644014876809776871e-01 6.874713734121287168e-01
1.520100000000000062e-01 2.024304121732711792e-02 9.999805092811584473e-01 3.066756129264831543e-01 -7.007432579994201660e-01 6.923575401306152344e-01 8.310875892639160156e-01 -1.249365508556365967e-02 9.983887076377868652e-01 2.762605249881744385e-01 8.356624245643615723e-01 5.615760087966918945e-01 8.203011751174926758e-01 -1.718325540423393250e-02 3.206334412097930908e-01 -6.936516761779785156e-01 2.772220969200134277e-01 5.545356273651123047e-01 2.284395639773208198e-02 1.000000000000000000e+00 3.447266603597448631e-01 -6.930698965713023574e-01 6.712842609180051934e-01 1.029989945312100419e+00 -1.860214100835579087e-02 9.981397858754004204e-01 3.679575779945697400e-01 1.030157866767909214e+00 7.074423708868113891e-01 9.997390881624717007e-01 -2.284196961098263964e-02 3.604677986073721585e-01 -6.850148305285560513e-01 3.604677986073721585e-01 6.850148305285560513e-01
1.530100000000000071e-01 1.978588104248046875e-02 9.999803304672241211e-01 3.026714026927947998e-01 -6.999751329421997070e-01 6.940056085586547852e-01 8.542506694793701172e-01 -1.299107447266578674e-02 9.982830882072448730e-01 2.798263132572174072e-01 8.593043088912963867e-01 5.716313123703002930e-01 8.460419178009033203e-01 -1.764653809368610382e-02 3.163627684116363525e-01 -6.933238506317138672e-01 2.815430164337158203e-01 5.655879974365234375e-01 2.226717073827691115e-02 1.000000000000000000e+00 3.412965722015404713e-01 -6.903723229536562478e-01 6.748544237007045865e-01 1.029860356462445115e+00 -1.811955378202140254e-02 9.981880446438106125e-01 3.639970479337983345e-01 1.030019786964130768e+00 7.048029450464999845e-01 9.997520968094538718e-01 -2.226533067302998228e-02 3.565833317429525917e-01 -6.826020964266420465e-01 3.565833317429525917e-01 6.826020964266420465e-01
1.540100000000000080e-01 1.932871341705322266e-02 9.999801516532897949e-01 2.986672222614288330e-01 -6.992070078849792480e-01 6.956537961959838867e-01 8.774138689041137695e-01 -1.348850131034851074e-02 9.981777071952819824e-01 2.833920419216156006e-01 8.829461932182312012e-01 5.816865563392639160e-01 8.717826604843139648e-01 -1.810978353023529053e-02 3.120922446250915527e-01 -6.929961442947387695e-01 2.858638167381286621e-01 5.766403079032897949e-01 2.170531952721255903e-02 1.000000000000000000e+00 3.379006139966662103e-01 -6.877281649087019222e-01 6.783876988990209522e-01 1.029732490229614772e+00 -1.765131075841162162e-02 9.982348689040515533e-01 3.600865442549829321e-01 1.029883725702495978e+00 7.022116470795731757e-01 9.997644487897968668e-01 -2.170361526293485693e-02 3.527472085929195256e-01 -6.802325047821398130e-01 3.527472085929195256e-01 6.802325047821398130e-01
1.550100000000000089e-01 1.887154579162597656e-02 9.999800324440002441e-01 2.946630120277404785e-01 -6.984385251998901367e-01 6.973018646240234375e-01 9.005762338638305664e-01 -1.398591324687004089e-02 9.980722069740295410e-01 2.869576513767242432e-01 9.065877199172973633e-01 5.917413830757141113e-01 8.975228071212768555e-01 -1.857302710413932800e-02 3.078215420246124268e-01 -6.926680803298950195e-01 2.901844680309295654e-01 5.876922607421875000e-01 2.115795914794837973e-02 1.000000000000000000e+00 3.345384461463657977e-01 -6.851363647365499299e-01 6.818844751925213776e-01 1.029606339520764413e+00 -1.719696734307663011e-02 9.982803032837395119e-01 3.562251726486743708e-01 1.029749981025294581e+00 6.996676978627857091e-01 9.997761787424046531e-01 -2.115638059022039927e-02 3.489585750128931241e-01 -6.779053939753804103e-01 3.489585750128931241e-01 6.779053939753804103e-01
1.560100000000000098e-01 1.841436326503753662e-02 9.999798536300659180e-01 2.906589508056640625e-01 -6.976704001426696777e-01 6.989499926567077637e-01 9.237395524978637695e-01 -1.448331773281097412e-02 9.979667067527770996e-01 2.905236780643463135e-01 9.302296638488769531e-01 6.017969250679016113e-01 9.232636690139770508e-01 -1.903620921075344086e-02 3.035510480403900146e-01 -6.923403739929199219e-01 2.945055961608886719e-01 5.987447500228881836e-01 2.062465973178184350e-02 1.000000000000000000e+00 3.312097324309469237e-01 -6.825958856811837894e-01 6.853451370550739385e-01 1.029481895430656602e+00 -1.675609284002936225e-02 9.983243907001638773e-01 3.524120631587608909e-01 1.029618218233616878e+00 6.971703251540349866e-01 9.997873192366648620e-01 -2.062319755537796173e-02 3.452166002914371368e-01 -6.756201069218237265e-01 3.452166002914371368e-01 6.756201069218237265e-01
1.570100000000000107e-01 1.795720309019088745e-02 9.999796748161315918e-01 2.866547107696533203e-01 -6.969021558761596680e-01 7.005981802940368652e-01 9.469025135040283203e-01 -1.498074084520339966e-02 9.978612065315246582e-01 2.940893769264221191e-01 9.538714289665222168e-01 6.118521094322204590e-01 9.490042924880981445e-01 -1.949946582317352295e-02 2.992803752422332764e-01 -6.920127868652343750e-01 2.988263964653015137e-01 6.097971200942993164e-01 2.010500472891067064e-02 1.000000000000000000e+00 3.279141399761597575e-01 -6.801057115157438382e-01 6.887700648008791005e-01 1.029359148598754325e+00 -1.632826997001197641e-02 9.983671730164634939e-01 3.486463695999488799e-01 1.029488671097829489e+00 6.947187655783347848e-01 9.997979012077565786e-01 -2.010365031123460822e-02 3.415204763187225656e-01 -6.733759917786054094e-01 3.415204763187225656e-01 6.733759917786054094e-01
1.580100000000000116e-01 1.750003546476364136e-02 9.999794960021972656e-01 2.826506197452545166e-01 -6.961339116096496582e-01 7.022463083267211914e-01 9.700653553009033203e-01 -1.547812670469284058e-02 9.977557063102722168e-01 2.976550161838531494e-01 9.775130748748779297e-01 6.219071149826049805e-01 9.747446775436401367e-01 -1.996270008385181427e-02 2.950099110603332520e-01 -6.916847229003906250e-01 3.031471371650695801e-01 6.208491921424865723e-01 1.959859049274423337e-02 1.000000000000000000e+00 3.246513392199085191e-01 -6.776648461360215148e-01 6.921596346300539215e-01 1.029238088177824029e+00 -1.591309449967771850e-02 9.984086905390902045e-01 3.449272684370902620e-01 1.029361075752072141e+00 6.923122632043648972e-01 9.998079537670382377e-01 -1.959733586516679976e-02 3.378694167456597897e-01 -6.711724018206464137e-01 3.378694167456597897e-01 6.711724018206464137e-01
1.590100000000000124e-01 1.709672808647155762e-02 9.999793767929077148e-01 2.793075740337371826e-01 -6.953144669532775879e-01 7.045214176177978516e-01 9.771484136581420898e-01 -1.541621610522270203e-02 9.977706670761108398e-01 2.965019345283508301e-01 9.845473766326904297e-01 6.252261400222778320e-01 9.818195104598999023e-01 -1.977723836898803711e-02 2.914502024650573730e-01 -6.911985874176025391e-01 3.019957840442657471e-01 6.241373419761657715e-01 1.910502587711015998e-02 1.000000000000000000e+00 3.214210038792953417e-01 -6.752723131620047559e-01 6.955142186737751642e-01 1.029118702885071457e+00 -1.551017479767398573e-02 9.984489825284976749e-01 3.412539582023098039e-01 1.029235591945515838e+00 6.899500710728989628e-01 9.998175045488466584e-01 -1.910386366930569985e-02 3.342626562155508463e-01 -6.690086960029900665e-01 3.342626562155508463e-01 6.690086960029900665e-01
1.600100000000000133e-01 1.670666784048080444e-02 9.999792575836181641e-01 2.762246727943420410e-01 -6.944370269775390625e-01 7.069059610366821289e-01 9.782984256744384766e-01 -1.512157171964645386e-02 9.978333711624145508e-01 2.935169041156768799e-01 9.854188561439514160e-01 6.263644099235534668e-01 9.818525314331054688e-01 -1.931789144873619080e-02 2.881484329700469971e-01 -6.906100511550903320e-01 2.986794710159301758e-01 6.248217821121215820e-01 1.862393184596330270e-02 1.000000000000000000e+00 3.182228109179917608e-01 -6.729271555473128608e-01 6.988341850389789833e-01 1.029000980274331400e+00 -1.511913147589187545e-02 9.984880868469770965e-01 3.376256585177516145e-01 1.029112036402778818e+00 6.876314501843270310e-01 9.998265795911969178e-01 -1.862285524371139547e-02 3.306994495946996571e-01 -6.668842389016195193e-01 3.306994495946996571e-01 6.668842389016195193e-01
1.610099999999999865e-01 1.631661504507064819e-02 9.999791383743286133e-01 2.731416225433349609e-01 -6.935593485832214355e-01 7.092906236648559570e-01 9.794484376907348633e-01 -1.482694968581199646e-02 9.978961944580078125e-01 2.905316352844238281e-01 9.862900376319885254e-01 6.275025606155395508e-01 9.818853139877319336e-01 -1.885858736932277679e-02 2.848466634750366211e-01 -6.900216341018676758e-01 2.953629791736602783e-01 6.255061626434326172e-01 1.815494109521608238e-02 1.000000000000000000e+00 3.150564405139346658e-01 -6.706284351963637258e-01 7.021198978526160817e-01 1.028884907441638630e+00 -1.473959698358766161e-02 9.985260403040896460e-01 3.340416094966731642e-01 1.028990485099044561e+00 6.853556705158255768e-01 9.998352035848137032e-01 -1.815394379445581588e-02 3.271790712606341134e-01 -6.647984011226523160e-01 3.271790712606341134e-01 6.647984011226523160e-01
1.620099999999999874e-01 1.592654734849929810e-02 9.999790787696838379e-01 2.700587213039398193e-01 -6.926818490028381348e-01 7.116751074790954590e-01 9.805985689163208008e-01 -1.453232020139694214e-02 9.979588389396667480e-01 2.875465154647827148e-01 9.871613979339599609e-01 6.286408901214599609e-01 9.819184541702270508e-01 -1.839928887784481049e-02 2.815448939800262451e-01 -6.894332170486450195e-01 2.920465469360351562e-01 6.261906623840332031e-01 1.769769768630654813e-02 1.000000000000000000e+00 3.119215760273312266e-01 -6.683752325890880419e-01 7.053717173054787626e-01 1.028770470643298296e+00 -1.437121525757598800e-02 9.985628784749267517e-01 3.305010709139017400e-01 1.028870845089326247e+00 6.831220104824866635e-01 9.998433998360910513e-01 -1.769677385585613494e-02 3.237008143995084297e-01 -6.627505593264336747e-01 3.237008143995084297e-01 6.627505593264336747e-01
1.630099999999999882e-01 1.553647220134735107e-02 9.999789595603942871e-01 2.669758200645446777e-01 -6.918043494224548340e-01 7.140597701072692871e-01 9.817485809326171875e-01 -1.423768326640129089e-02 9.980214834213256836e-01 2.845613658428192139e-01 9.880327582359313965e-01 6.297792196273803711e-01 9.819514751434326172e-01 -1.793999038636684418e-02 2.782431542873382568e-01 -6.888449192047119141e-01 2.887300848960876465e-01 6.268752813339233398e-01 1.725185669082655859e-02 1.000000000000000000e+00 3.088179039686702598e-01 -6.661666464121889231e-01 7.085899996959440506e-01 1.028657655616646016e+00 -1.401364135431419806e-02 9.985986358608112123e-01 3.270033215750866029e-01 1.028753099312420760e+00 6.809297573890621402e-01 9.998511904091014202e-01 -1.725100093519281452e-02 3.202639903442454083e-01 -6.607400964736809268e-01 3.202639903442454083e-01 6.607400964736809268e-01
1.640099999999999891e-01 1.514642685651779175e-02 9.999788403511047363e-01 2.638927102088928223e-01 -6.909264922142028809e-01 7.164441943168640137e-01 9.828987121582031250e-01 -1.394308358430862427e-02 9.980843067169189453e-01 2.815760970115661621e-01 9.889039993286132812e-01 6.309168338775634766e-01 9.819844961166381836e-01 -1.748067140579223633e-02 2.749412953853607178e-01 -6.882561445236206055e-01 2.854135632514953613e-01 6.275593042373657227e-01 1.681708384713806112e-02 1.000000000000000000e+00 3.057451139679112084e-01 -6.640017932001647250e-01 7.117750974722903967e-01 1.028546447582123324e+00 -1.366654110679151567e-02 9.986333458959972820e-01 3.235476586399638199e-01 1.028637252041442851e+00 6.787782074224197881e-01 9.998585961815199541e-01 -1.681629117285606337e-02 3.168679279356890199e-01 -6.587664019506831448e-01 3.168679279356890199e-01 6.587664019506831448e-01
1.650099999999999900e-01 1.475634425878524780e-02 9.999787211418151855e-01 2.608096599578857422e-01 -6.900491118431091309e-01 7.188287377357482910e-01 9.840488433837890625e-01 -1.364844292402267456e-02 9.981469511985778809e-01 2.785909175872802734e-01 9.897753596305847168e-01 6.320554614067077637e-01 9.820175170898437500e-01 -1.702130958437919617e-02 2.716393470764160156e-01 -6.876678466796875000e-01 2.820970714092254639e-01 6.282441020011901855e-01 1.639305522703123422e-02 1.000000000000000000e+00 3.027028987434096652e-01 -6.618798069817750651e-01 7.149273592752311002e-01 1.028436831154308173e+00 -1.332959079494937943e-02 9.986670409110640634e-01 3.201333969499325915e-01 1.028523191443767582e+00 6.766666655058690694e-01 9.998656368738968458e-01 -1.639232101332684099e-02 3.135119729066801475e-01 -6.568288716487504786e-01 3.135119729066801475e-01 6.568288716487504786e-01
1.660099999999999909e-01 1.436630636453628540e-02 9.999786019325256348e-01 2.577268183231353760e-01 -6.891712546348571777e-01 7.212132811546325684e-01 9.851988554000854492e-01 -1.335379853844642639e-02 9.982097744941711426e-01 2.756059169769287109e-01 9.906467199325561523e-01 6.331935524940490723e-01 9.820504188537597656e-01 -1.656199991703033447e-02 2.683376967906951904e-01 -6.870791912078857422e-01 2.787808179855346680e-01 6.289284229278564453e-01 1.597945691263872106e-02 1.000000000000000000e+00 2.996909540710244735e-01 -6.597998389331681812e-01 7.180471299801577389e-01 1.028328790735323572e+00 -1.300247680631988825e-02 9.986997523314194991e-01 3.167598684980613144e-01 1.028411014710823412e+00 6.745944458326059712e-01 9.998723312013138020e-01 -1.597877688049626627e-02 3.101954872997257362e-01 -6.549269081939651516e-01 3.101954872997257362e-01 6.549269081939651516e-01
1.670099999999999918e-01 1.397626847028732300e-02 9.999784827232360840e-01 2.546439170837402344e-01 -6.882936358451843262e-01 7.235977649688720703e-01 9.863488674163818359e-01 -1.305921375751495361e-02 9.982724189758300781e-01 2.726207971572875977e-01 9.915179014205932617e-01 6.343318223953247070e-01 9.820834398269653320e-01 -1.610269770026206970e-02 2.650360167026519775e-01 -6.864907741546630859e-01 2.754644155502319336e-01 6.296129226684570312e-01 1.557598449846042329e-02 1.000000000000000000e+00 2.967089785644165811e-01 -6.577610565237890228e-01 7.211347509528598376e-01 1.028222310075094459e+00 -1.268489515551043771e-02 9.987315104992029458e-01 3.134264214030585416e-01 1.028300581244300904e+00 6.725608707449028945e-01 9.998786968133871467e-01 -1.557535468744004024e-02 3.069178485778314425e-01 -6.530599204311406947e-01 3.069178485778314425e-01 6.530599204311406947e-01
1.680099999999999927e-01 1.358620822429656982e-02 9.999783635139465332e-01 2.515608370304107666e-01 -6.874159574508666992e-01 7.259822487831115723e-01 9.874989986419677734e-01 -1.276459544897079468e-02 9.983350038528442383e-01 2.696355283260345459e-01 9.923893213272094727e-01 6.354697942733764648e-01 9.821164608001708984e-01 -1.564341783523559570e-02 2.617340683937072754e-01 -6.859021186828613281e-01 2.721478939056396484e-01 6.302971839904785156e-01 1.518234331173076365e-02 1.000000000000000000e+00 2.937566741712697160e-01 -6.557626446258372210e-01 7.241905594949128444e-01 1.028117372725995793e+00 -1.237655168638008944e-02 9.987623448248782454e-01 3.101324203328524876e-01 1.028191852145520224e+00 6.705652726498410043e-01 9.998847504363367333e-01 -1.518176005461474923e-02 3.036784499648855773e-01 -6.512273249258074825e-01 3.036784499648855773e-01 6.512273249258074825e-01
1.690099999999999936e-01 1.319614797830581665e-02 9.999782443046569824e-01 2.484779953956604004e-01 -6.865383982658386230e-01 7.283667325973510742e-01 9.886491298675537109e-01 -1.246995478868484497e-02 9.983978271484375000e-01 2.666505575180053711e-01 9.932605624198913574e-01 6.366081237792968750e-01 9.821493625640869141e-01 -1.518408581614494324e-02 2.584324181079864502e-01 -6.853138208389282227e-01 2.688316404819488525e-01 6.309816837310791016e-01 1.479824767897829595e-02 1.000000000000000000e+00 2.908337457114099078e-01 -6.538038039909330745e-01 7.272148893739894815e-01 1.028013961999639569e+00 -1.207716133864765798e-02 9.987922838418270555e-01 3.068772452311438470e-01 1.028084853136245425e+00 6.686069928035475174e-01 9.998905079185133049e-01 -1.479770757872283723e-02 3.004766992212266064e-01 -6.494285449272663158e-01 3.004766992212266064e-01 6.494285449272663158e-01
1.700099999999999945e-01 1.280608773231506348e-02 9.999781847000122070e-01 2.453949749469757080e-01 -6.856607794761657715e-01 7.307513356208801270e-01 9.897991418838500977e-01 -1.217534393072128296e-02 9.984604716300964355e-01 2.636653184890747070e-01 9.941319227218627930e-01 6.377463340759277344e-01 9.821825027465820312e-01 -1.472478546202182770e-02 2.551305592060089111e-01 -6.847251653671264648e-01 2.655151188373565674e-01 6.316660642623901367e-01 1.442342069294099902e-02 1.000000000000000000e+00 2.879399008924437564e-01 -6.518837510626172005e-01 7.302080708127517417e-01 1.027912060897415047e+00 -1.178644791716430655e-02 9.988213551730071860e-01 3.036602908158591574e-01 1.027979563101526272e+00 6.666853813201523149e-01 9.998959842526499164e-01 -1.442292060280689001e-02 2.973120181901366399e-01 -6.476630105529753711e-01 2.973120181901366399e-01 6.476630105529753711e-01
1.710099999999999953e-01 1.241604238748550415e-02 9.999780654907226562e-01 2.423121333122253418e-01 -6.847831606864929199e-01 7.331359386444091797e-01 9.909492731094360352e-01 -1.188074052333831787e-02 9.985232949256896973e-01 2.606802582740783691e-01 9.950032234191894531e-01 6.388844847679138184e-01 9.822156429290771484e-01 -1.426546834409236908e-02 2.518289089202880859e-01 -6.841366291046142578e-01 2.621988058090209961e-01 6.323504447937011719e-01 1.405759397972160957e-02 1.000000000000000000e+00 2.850748503224822539e-01 -6.500017177791359568e-01 7.331704304812062256e-01 1.027811652192572867e+00 -1.150414385482546008e-02 9.988495855751290398e-01 3.004809661730185044e-01 1.027875954530518499e+00 6.647997973278028105e-01 9.999011936320910676e-01 -1.405713098447053042e-02 2.941838423992057527e-01 -6.459301589496885265e-01 2.941838423992057527e-01 6.459301589496885265e-01
1.720099999999999962e-01 1.202597469091415405e-02 9.999779462814331055e-01 2.392290085554122925e-01 -6.839054822921752930e-01 7.355204820632934570e-01 9.920994043350219727e-01 -1.158606261014938354e-02 9.985859394073486328e-01 2.576949894428253174e-01 9.958745241165161133e-01 6.400229334831237793e-01 9.822484254837036133e-01 -1.380614005029201508e-02 2.485269755125045776e-01 -6.835483312606811523e-01 2.588822543621063232e-01 6.330350637435913086e-01 1.370050743962402014e-02 1.000000000000000000e+00 2.822383074892768628e-01 -6.481569512881496520e-01 7.361022915270397649e-01 1.027712718471775810e+00 -1.122998995065372166e-02 9.988770009682902407e-01 2.973386942960491997e-01 1.027774000316068248e+00 6.629496089866007136e-01 9.999061494963462637e-01 -1.370007883808728975e-02 2.910916206166828668e-01 -6.442294343565206916e-01 2.910916206166828668e-01 6.442294343565206916e-01
1.730099999999999971e-01 1.163589954376220703e-02 9.999778270721435547e-01 2.361461222171783447e-01 -6.830281019210815430e-01 7.379050254821777344e-01 9.932494163513183594e-01 -1.129145920276641846e-02 9.986485242843627930e-01 2.547098994255065918e-01 9.967458248138427734e-01 6.411610841751098633e-01 9.822815656661987305e-01 -1.334684714674949646e-02 2.452252507209777832e-01 -6.829599142074584961e-01 2.555658817291259766e-01 6.337195634841918945e-01 1.335186031228908186e-02 1.000000000000000000e+00 2.794299890174283818e-01 -6.469166841968899684e-01 7.390040201856783453e-01 1.027636501338530461e+00 -1.097079345018153913e-02 9.989029206748586409e-01 2.942496456110175185e-01 1.027695099812951041e+00 6.617296293267375118e-01 9.999108652475438008e-01 -1.335146360446679351e-02 2.880423666630790858e-01 -6.431282221109777542e-01 2.880423666630790858e-01 6.431282221109777542e-01
1.740099999999999980e-01 1.124586164951324463e-02 9.999777078628540039e-01 2.330630570650100708e-01 -6.821503639221191406e-01 7.402895689010620117e-01 9.943994283676147461e-01 -1.099686324596405029e-02 9.987113475799560547e-01 2.517246603965759277e-01 9.976170063018798828e-01 6.422991752624511719e-01 9.823144674301147461e-01 -1.288753282278776169e-02 2.419233769178390503e-01 -6.823712587356567383e-01 2.522493600845336914e-01 6.344039440155029297e-01 1.301105238458919421e-02 1.000000000000000000e+00 2.766496139834201395e-01 -6.463274949327256769e-01 7.418762773000093791e-01 1.027584760411712317e+00 -1.072654655646450295e-02 9.989273453236698908e-01 2.912137892633653302e-01 1.027640702950056717e+00 6.611887890494786424e-01 9.999153574414106904e-01 -1.301068528682802761e-02 2.850353612781147961e-01 -6.426733870571431639e-01 2.850353612781147961e-01 6.426733870571431639e-01
1.750099999999999989e-01 1.085580140352249146e-02 9.999775886535644531e-01 2.299800813198089600e-01 -6.812728047370910645e-01 7.426740527153015137e-01 9.955494403839111328e-01 -1.070222258567810059e-02 9.987739920616149902e-01 2.487395405769348145e-01 9.984884262084960938e-01 6.434373259544372559e-01 9.823473691940307617e-01 -1.242819055914878845e-02 2.386215925216674805e-01 -6.817828416824340820e-01 2.489329874515533447e-01 6.350883245468139648e-01 1.267783901018014123e-02 1.000000000000000000e+00 2.738969041451199682e-01 -6.456124880219490381e-01 7.447193920493067054e-01 1.027528426690827779e+00 -1.048729323226408987e-02 9.989512706964692734e-01 2.882075824770410910e-01 1.027581982723337228e+00 6.605127469357919834e-01 9.999196372856725690e-01 -1.267749939930732338e-02 2.820596449824017693e-01 -6.420882770144709095e-01 2.820596449824017693e-01 6.420882770144709095e-01
1.760099999999999998e-01 1.046571880578994751e-02 9.999774694442749023e-01 2.268971055746078491e-01 -6.803951859474182129e-01 7.450585961341857910e-01 9.966995716094970703e-01 -1.040758937597274780e-02 9.988367557525634766e-01 2.457543611526489258e-01 9.993597269058227539e-01 6.445756554603576660e-01 9.823805093765258789e-01 -1.196891441941261292e-02 2.353197485208511353e-01 -6.811945438385009766e-01 2.456165403127670288e-01 6.357728242874145508e-01 1.235206481695173830e-02 1.000000000000000000e+00 2.711715842294361578e-01 -6.447756373378662476e-01 7.475336105409875476e-01 1.027467654718363876e+00 -1.025293792459140881e-02 9.989747061906288916e-01 2.852308762577180912e-01 1.027518776146111534e+00 6.597058064848941861e-01 9.999237142087709085e-01 -1.235175072013619708e-02 2.791150056333226992e-01 -6.413770063082641082e-01 2.791150056333226992e-01 6.413770063082641082e-01
1.770100000000000007e-01 1.007568091154098511e-02 9.999773502349853516e-01 2.238142341375350952e-01 -6.795173883438110352e-01 7.474431395530700684e-01 9.978495836257934570e-01 -1.011300086975097656e-02 9.988994002342224121e-01 2.427692413330078125e-01 1.000231027603149414e+00 6.457134485244750977e-01 9.824135303497314453e-01 -1.150960475206375122e-02 2.320180535316467285e-01 -6.806057691574096680e-01 2.423000931739807129e-01 6.364570856094360352e-01 1.203357740837506483e-02 1.000000000000000000e+00 2.684733817022836311e-01 -6.438208226634367648e-01 7.503191779117249771e-01 1.027402595783785566e+00 -1.002338675155414749e-02 9.989976613371776004e-01 2.822835143726343254e-01 1.027451513378120573e+00 6.587721718984713704e-01 9.999275973876439183e-01 -1.203328698582726251e-02 2.762012242616251889e-01 -6.405435911066349464e-01 2.762012242616251889e-01 6.405435911066349464e-01
1.780100000000000016e-01 9.685620665550231934e-03 9.999772310256958008e-01 2.207311093807220459e-01 -6.786400079727172852e-01 7.498275637626647949e-01 9.989997148513793945e-01 -9.818375110626220703e-03 9.989621639251708984e-01 2.397840321063995361e-01 1.001102209091186523e+00 6.468519568443298340e-01 9.824465513229370117e-01 -1.105028949677944183e-02 2.287161350250244141e-01 -6.800173521041870117e-01 2.389836162328720093e-01 6.371417045593261719e-01 1.172222731060856490e-02 1.000000000000000000e+00 2.658020267413306881e-01 -6.427518317301295081e-01 7.530763383007446077e-01 1.027333396863322701e+00 -9.798547523759668781e-03 9.990201452416656025e-01 2.793653333975575359e-01 1.027380112506906196e+00 6.577159488390914577e-01 9.999312954773185158e-01 -1.172195885286479375e-02 2.733180754675039181e-01 -6.395919513537454693e-01 2.733180754675039181e-01 6.395919513537454693e-01
1.790100000000000025e-01 9.295552968978881836e-03 9.999771714210510254e-01 2.176482081413269043e-01 -6.777623295783996582e-01 7.522121667861938477e-01 1.000149846076965332e+00 -9.523749351501464844e-03 9.990249276161193848e-01 2.367988526821136475e-01 1.001973628997802734e+00 6.479901671409606934e-01 9.824795722961425781e-01 -1.059097237884998322e-02 2.254143953323364258e-01 -6.794286966323852539e-01 2.356671988964080811e-01 6.378260850906372070e-01 1.141786792038281852e-02 1.000000000000000000e+00 2.631572522089508648e-01 -6.415723622136970672e-01 7.558053348242770308e-01 1.027260201617215873e+00 -9.578329681081966876e-03 9.990421670297922052e-01 2.764761635652797644e-01 1.027304851383058049e+00 6.565411472414660610e-01 9.999348168533594983e-01 -1.141761983517693840e-02 2.704653281241152785e-01 -6.385259130477171086e-01 2.704653281241152785e-01 6.385259130477171086e-01
1.800100000000000033e-01 8.905500173568725586e-03 9.999770522117614746e-01 2.145650386810302734e-01 -6.768847703933715820e-01 7.545967698097229004e-01 1.001299858093261719e+00 -9.229108691215515137e-03 9.990876913070678711e-01 2.338136136531829834e-01 1.002844929695129395e+00 6.491284966468811035e-01 9.825124740600585938e-01 -1.013164222240447998e-02 2.221124172210693359e-01 -6.788405179977416992e-01 2.323506772518157959e-01 6.385105848312377930e-01 1.112035545303942906e-02 1.000000000000000000e+00 2.605387936242228863e-01 -6.402860237032648172e-01 7.585064095522031646e-01 1.027183149924665750e+00 -9.362644289421699975e-03 9.990637355804292685e-01 2.736158290047203123e-01 1.027225837273786135e+00 6.552516826419886309e-01 9.999381694895258521e-01 -1.112012625942569548e-02 2.676427458105695711e-01 -6.373492102136054660e-01 2.676427458105695711e-01 6.373492102136054660e-01
1.810100000000000042e-01 8.515447378158569336e-03 9.999769330024719238e-01 2.114821076393127441e-01 -6.760071516036987305e-01 7.569811940193176270e-01 1.002449989318847656e+00 -8.934535086154937744e-03 9.991503953933715820e-01 2.308284938335418701e-01 1.003716230392456055e+00 6.502666473388671875e-01 9.825454950332641602e-01 -9.672379121184349060e-03 2.188107222318649292e-01 -6.782519817352294922e-01 2.290342599153518677e-01 6.391950845718383789e-01 1.082954889328090198e-02 1.000000000000000000e+00 2.579463891387208108e-01 -6.388963395805719037e-01 7.611798034825031367e-01 1.027102378082050516e+00 -9.151404011402934288e-03 9.990848595840117197e-01 2.707841482278492973e-01 1.027143116996118488e+00 6.538513781033072902e-01 9.999413610010680076e-01 -1.082933721488624906e-02 2.648500873296512070e-01 -6.360654869089529262e-01 2.648500873296512070e-01 6.360654869089529262e-01
1.820100000000000051e-01 8.125394582748413086e-03 9.999768137931823730e-01 2.083994746208190918e-01 -6.751296520233154297e-01 7.593658566474914551e-01 1.003600001335144043e+00 -8.639857172966003418e-03 9.992130398750305176e-01 2.278436273336410522e-01 1.004587531089782715e+00 6.514047980308532715e-01 9.825785160064697266e-01 -9.213048033416271210e-03 2.155091762542724609e-01 -6.776634454727172852e-01 2.257181257009506226e-01 6.398793458938598633e-01 1.054530994531157478e-02 1.000000000000000000e+00 2.553797795100340995e-01 -6.374067488936948633e-01 7.638257565190085252e-01 1.027018019227648571e+00 -8.944523067091737778e-03 9.991055477118202521e-01 2.679809346850320906e-01 1.027057005116712496e+00 6.523439663803474176e-01 9.999443987441570814e-01 -1.054511449993289149e-02 2.620871072339497898e-01 -6.346782992658088762e-01 2.620871072339497898e-01 6.346782992658088762e-01
1.830100000000000060e-01 7.747091352939605713e-03 9.999766945838928223e-01 2.057860642671585083e-01 -6.741970777511596680e-01 7.617659568786621094e-01 1.004844546318054199e+00 -8.332356810569763184e-03 9.992761611938476562e-01 2.252617925405502319e-01 1.005569696426391602e+00 6.525783538818359375e-01 9.827060699462890625e-01 -8.757919073104858398e-03 2.126827985048294067e-01 -6.769851446151733398e-01 2.227764725685119629e-01 6.405731439590454102e-01 1.026753393397157252e-02 1.000000000000000000e+00 2.529933670121735645e-01 -6.358206071433435413e-01 7.664445106020062459e-01 1.026932149353974255e+00 -8.736148059991000886e-03 9.991263851930956008e-01 2.653616451079466865e-01 1.026969306248519231e+00 6.507344352043997748e-01 9.999472893359900860e-01 -1.026735353051745105e-02 2.595082265185031378e-01 -6.331895203355868418e-01 2.595082265185031378e-01 6.331895203355868418e-01
1.840100000000000069e-01 7.395297288894653320e-03 9.999765753746032715e-01 2.042341530323028564e-01 -6.731408238410949707e-01 7.642012238502502441e-01 1.006302356719970703e+00 -7.995679974555969238e-03 9.993405342102050781e-01 2.235918492078781128e-01 1.006802558898925781e+00 6.538322567939758301e-01 9.830472469329833984e-01 -8.312305435538291931e-03 2.109311223030090332e-01 -6.761041879653930664e-01 2.206821292638778687e-01 6.412881612777709961e-01 9.996621787908313919e-03 1.000000000000000000e+00 2.512650614225380163e-01 -6.341411890152990338e-01 7.690363595501481520e-01 1.026850907863336770e+00 -8.508797713724997741e-03 9.991491202224336288e-01 2.634075354547593673e-01 1.026886148224273043e+00 6.490304921826454132e-01 9.999500341888529764e-01 -9.996455291076688371e-03 2.575916707971888098e-01 -6.315977440153195399e-01 2.575916707971888098e-01 6.315977440153195399e-01
1.850100000000000078e-01 7.043510675430297852e-03 9.999764561653137207e-01 2.026824057102203369e-01 -6.720846891403198242e-01 7.666364908218383789e-01 1.007760286331176758e+00 -7.659025490283966064e-03 9.994048476219177246e-01 2.219220399856567383e-01 1.008035540580749512e+00 6.550863981246948242e-01 9.833885431289672852e-01 -7.866734638810157776e-03 2.091795206069946289e-01 -6.752233505249023438e-01 2.185879051685333252e-01 6.420031785964965820e-01 9.732989553858442666e-03 1.000000000000000000e+00 2.499082793330007490e-01 -6.323716882003989070e-01 7.716015988831874672e-01 1.026770806500145072e+00 -8.273675237398990523e-03 9.991726324819544258e-01 2.618305635715190705e-01 1.026804151702525925e+00 6.472331282637111549e-01 9.999526348344283111e-01 -9.732835885003950777e-03 2.560512122526697465e-01 -6.299094192494085753e-01 2.560512122526697465e-01 6.299094192494085753e-01
1.860100000000000087e-01 6.691731512546539307e-03 9.999763965606689453e-01 2.011305987834930420e-01 -6.710284352302551270e-01 7.690717577934265137e-01 1.009218215942382812e+00 -7.322326302528381348e-03 9.994691610336303711e-01 2.202520668506622314e-01 1.009268283843994141e+00 6.563401818275451660e-01 9.837297201156616211e-01 -7.421042770147323608e-03 2.074278593063354492e-01 -6.743422746658325195e-01 2.164935469627380371e-01 6.427179574966430664e-01 9.476811800336748179e-03 1.000000000000000000e+00 2.488255037389614788e-01 -6.305152179362435438e-01 7.741404983716649868e-01 1.026690737435672185e+00 -8.034650880630919700e-03 9.991965349107465588e-01 2.605328095610610073e-01 1.026722173281955364e+00 6.453449080405441185e-01 9.999550953544011911e-01 -9.476669948984458788e-03 2.547895149359295508e-01 -6.281288677754599536e-01 2.547895149359295508e-01 6.281288677754599536e-01
1.870100000000000096e-01 6.339937448501586914e-03 9.999762773513793945e-01 1.995788216590881348e-01 -6.699721813201904297e-01 7.715069651603698730e-01 1.010676145553588867e+00 -6.985656917095184326e-03 9.995334744453430176e-01 2.185822427272796631e-01 1.010501265525817871e+00 6.575943231582641602e-01 9.840708971023559570e-01 -6.975435651838779449e-03 2.056762278079986572e-01 -6.734614372253417969e-01 2.143993079662322998e-01 6.434329748153686523e-01 9.228177670620290804e-03 1.000000000000000000e+00 2.479678229356789554e-01 -6.285748146009335624e-01 7.766533180065415820e-01 1.026610203098684782e+00 -7.793685703379279149e-03 9.992206314404578071e-01 2.594652117528749580e-01 1.026639807605935317e+00 6.433687346128328377e-01 9.999574206770065476e-01 -9.228046693448998042e-03 2.537577823850438730e-01 -6.262597910815856928e-01 2.537577823850438730e-01 6.262597910815856928e-01
1.880100000000000104e-01 5.988150835037231445e-03 9.999761581420898438e-01 1.980269998311996460e-01 -6.689159870147705078e-01 7.739422917366027832e-01 1.012134075164794922e+00 -6.648942828178405762e-03 9.995977878570556641e-01 2.169123440980911255e-01 1.011734127998352051e+00 6.588482260704040527e-01 9.844121932983398438e-01 -6.529836915433406830e-03 2.039246112108230591e-01 -6.725803613662719727e-01 2.123050093650817871e-01 6.441479921340942383e-01 8.987127102145376495e-03 1.000000000000000000e+00 2.473036801897792181e-01 -6.265534396558948282e-01 7.791403115915284117e-01 1.026528921972584385e+00 -7.552039788908132371e-03 9.992447960326287237e-01 2.585961368822078943e-01 1.026556724106970186e+00 6.413075795304364890e-01 9.999596160518774424e-01 -8.987006122963044769e-03 2.529245327018815881e-01 -6.243056166425746678e-01 2.529245327018815881e-01 6.243056166425746678e-01
1.890100000000000113e-01 5.636386573314666748e-03 9.999760389328002930e-01 1.964751631021499634e-01 -6.678599715232849121e-01 7.763775587081909180e-01 1.013592004776000977e+00 -6.312340497970581055e-03 9.996621608734130859e-01 2.152425050735473633e-01 1.012966990470886230e+00 6.601023077964782715e-01 9.847533702850341797e-01 -6.084269843995571136e-03 2.021729499101638794e-01 -6.716996431350708008e-01 2.102107852697372437e-01 6.448631286621093750e-01 8.753666665360064145e-03 1.000000000000000000e+00 2.468102672108399287e-01 -6.244539817012653149e-01 7.816017282951066569e-01 1.026446720284170500e+00 -7.310610874382451364e-03 9.992689389129686406e-01 2.579027293859560976e-01 1.026472754762132844e+00 6.391644076640565775e-01 9.999616869048766343e-01 -8.753554871709685534e-03 2.522670033427076297e-01 -6.222695897143933896e-01 2.522670033427076297e-01 6.222695897143933896e-01
1.900100000000000122e-01 5.284599959850311279e-03 9.999759197235107422e-01 1.949233710765838623e-01 -6.668038368225097656e-01 7.788128852844238281e-01 1.015049934387207031e+00 -5.975656211376190186e-03 9.997265338897705078e-01 2.135725915431976318e-01 1.014199972152709961e+00 6.613563895225524902e-01 9.850945472717285156e-01 -5.638621747493743896e-03 2.004213631153106689e-01 -6.708188056945800781e-01 2.081164866685867310e-01 6.455781459808349609e-01 8.527778438385327786e-03 1.000000000000000000e+00 2.464699679232211504e-01 -6.222792577906000044e-01 7.840378134511180042e-01 1.026363487155804277e+00 -7.070076608834977884e-03 9.992929923526554514e-01 2.573673379600575628e-01 1.026387864703325548e+00 6.369421472234275683e-01 9.999636387259133175e-01 -8.527675077489457744e-03 2.517676012967507426e-01 -6.201548144025615938e-01 2.517676012967507426e-01 6.201548144025615938e-01
1.910100000000000131e-01 4.932820796966552734e-03 9.999758005142211914e-01 1.933715939521789551e-01 -6.657476425170898438e-01 7.812481522560119629e-01 1.016507863998413086e+00 -5.639001727104187012e-03 9.997907280921936035e-01 2.119027823209762573e-01 1.015432715415954590e+00 6.626101136207580566e-01 9.854358434677124023e-01 -5.193057470023632050e-03 1.986697018146514893e-01 -6.699377298355102539e-01 2.060222476720809937e-01 6.462930440902709961e-01 8.309425663686148197e-03 1.000000000000000000e+00 2.462685653727770541e-01 -6.200320153684846236e-01 7.864488091019228300e-01 1.026279151730305150e+00 -6.830967478874059619e-03 9.993169032452301481e-01 2.569757128123458245e-01 1.026301871481900996e+00 6.346436783470243981e-01 9.999654769171782975e-01 -8.309330041313709586e-03 2.514121140699282497e-01 -6.179642835490707364e-01 2.514121140699282497e-01 6.179642835490707364e-01
1.920099999999999862e-01 4.581034183502197266e-03 9.999757409095764160e-01 1.918198317289352417e-01 -6.646913886070251465e-01 7.836835980415344238e-01 1.017965674400329590e+00 -5.302302539348602295e-03 9.998551011085510254e-01 2.102328240871429443e-01 1.016665697097778320e+00 6.638641357421875000e-01 9.857771396636962891e-01 -4.747407510876655579e-03 1.969181299209594727e-01 -6.690567731857299805e-01 2.039279043674468994e-01 6.470079421997070312e-01 8.098556644033368113e-03 1.000000000000000000e+00 2.461942224056946071e-01 -6.177149342378048802e-01 7.888349543814300313e-01 1.026193670783826839e+00 -6.593708954830015609e-03 9.993406290916801993e-01 2.567159851449388741e-01 1.026214828757757713e+00 6.322718230634015724e-01 9.999672068619440690e-01 -8.098468118476257610e-03 2.511886936192981867e-01 -6.157008820932792226e-01 2.511886936192981867e-01 6.157008820932792226e-01
1.930099999999999871e-01 4.229262471199035645e-03 9.999756217002868652e-01 1.902679949998855591e-01 -6.636350750923156738e-01 7.861188650131225586e-01 1.019423604011535645e+00 -4.965610802173614502e-03 9.999192357063293457e-01 2.085628956556320190e-01 1.017898559570312500e+00 6.651179194450378418e-01 9.861183166503906250e-01 -4.301761277019977570e-03 1.951664388179779053e-01 -6.681759357452392578e-01 2.018336057662963867e-01 6.477228403091430664e-01 7.895107620091103631e-03 1.000000000000000000e+00 2.462368565013574873e-01 -6.153306271129044269e-01 7.911964856750135500e-01 1.026107020498445932e+00 -6.358647820267864306e-03 9.993641352137725420e-01 2.565780378604226031e-01 1.026126713832703485e+00 6.298293430472701182e-01 9.999688337974084185e-01 -7.895025599855512444e-03 2.510872332880248470e-01 -6.133674035583337458e-01 2.510872332880248470e-01 6.133674035583337458e-01
1.940099999999999880e-01 3.877453505992889404e-03 9.999755024909973145e-01 1.887161582708358765e-01 -6.625791788101196289e-01 7.885541915893554688e-01 1.020881414413452148e+00 -4.628948867321014404e-03 9.999836683273315430e-01 2.068930566310882568e-01 1.019131422042846680e+00 6.663723587989807129e-01 9.864594936370849609e-01 -3.856169059872627258e-03 1.934147924184799194e-01 -6.672950983047485352e-01 1.997393220663070679e-01 6.484380960464477539e-01 7.699004927803497836e-03 1.000000000000000000e+00 2.463877223627879143e-01 -6.128816419729974374e-01 7.935336368800749440e-01 1.026019191343043202e+00 -6.126070011339107557e-03 9.993873930061761834e-01 2.565530876011530292e-01 1.026037494176587961e+00 6.273189381275848797e-01 9.999703628124594346e-01 -7.698928868516063603e-03 2.510989523009710123e-01 -6.109665559508903332e-01 2.510989523009710123e-01 6.109665559508903332e-01
1.950099999999999889e-01 3.525689244270324707e-03 9.999753832817077637e-01 1.871643811464309692e-01 -6.615226268768310547e-01 7.909893989562988281e-01 1.022339463233947754e+00 -4.292279481887817383e-03 1.000048041343688965e+00 2.052232474088668823e-01 1.020364403724670410e+00 6.676258444786071777e-01 9.868007898330688477e-01 -3.410546109080314636e-03 1.916632205247879028e-01 -6.664140224456787109e-01 1.976451277732849121e-01 6.491527557373046875e-01 7.510166708327453526e-03 1.000000000000000000e+00 2.466391273760551173e-01 -6.103704633121282974e-01 7.958466395291767803e-01 1.025930184549936675e+00 -5.896213012564759104e-03 9.994103787131987104e-01 2.566333999258844645e-01 1.025947156367697399e+00 6.247432449845699010e-01 9.999717988392888834e-01 -7.510096109352913836e-03 2.512161127252733328e-01 -6.085009658253174303e-01 2.512161127252733328e-01 6.085009658253174303e-01
1.960099999999999898e-01 3.173924982547760010e-03 9.999752640724182129e-01 1.856124997138977051e-01 -6.604666709899902344e-01 7.934246063232421875e-01 1.023797273635864258e+00 -3.955624997615814209e-03 1.000112295150756836e+00 2.035532742738723755e-01 1.021597266197204590e+00 6.688801646232604980e-01 9.871418476104736328e-01 -2.964910119771957397e-03 1.899114847183227539e-01 -6.655333042144775391e-01 1.955507844686508179e-01 6.498680114746093750e-01 7.328504271678091923e-03 1.000000000000000000e+00 2.469842265268194226e-01 -6.077995137818279492e-01 7.981357229232488582e-01 1.025840009504982664e+00 -5.669274931346018724e-03 9.994330724876885341e-01 2.568120835833065385e-01 1.025855636935825821e+00 6.221048378566913506e-01 9.999731466213317432e-01 -7.328438673684093373e-03 2.514318156096643220e-01 -6.059731846029159374e-01 2.514318156096643220e-01 6.059731846029159374e-01
1.970099999999999907e-01 2.822138369083404541e-03 9.999751448631286621e-01 1.840607374906539917e-01 -6.594102978706359863e-01 7.958599328994750977e-01 1.025255203247070312e+00 -3.618933260440826416e-03 1.000176548957824707e+00 2.018833756446838379e-01 1.022830009460449219e+00 6.701339483261108398e-01 9.874830245971679688e-01 -2.519279718399047852e-03 1.881598979234695435e-01 -6.646521091461181641e-01 1.934564709663391113e-01 6.505826711654663086e-01 7.153923236450265150e-03 1.000000000000000000e+00 2.474168722553415634e-01 -6.051711552000644811e-01 8.004011141855281730e-01 1.025748682245965604e+00 -5.445421279826407474e-03 9.994554578798658939e-01 2.570829426705853460e-01 1.025763151824360175e+00 6.194062257374031155e-01 9.999744108049847258e-01 -7.153862215100273078e-03 2.517398521252187105e-01 -6.033856827143043722e-01 2.517398521252187105e-01 6.033856827143043722e-01
1.980099999999999916e-01 2.470359206199645996e-03 9.999750852584838867e-01 1.825089156627655029e-01 -6.583541631698608398e-01 7.982952594757080078e-01 1.026713013648986816e+00 -3.282248973846435547e-03 1.000240921974182129e+00 2.002135515213012695e-01 1.024062991142272949e+00 6.713879704475402832e-01 9.878244400024414062e-01 -2.073690295219421387e-03 1.864082664251327515e-01 -6.637712717056274414e-01 1.913622617721557617e-01 6.512978076934814453e-01 6.986324479242623370e-03 1.000000000000000000e+00 2.479315001381316719e-01 -6.024876897281348231e-01 8.026430383155108705e-01 1.025656223372801046e+00 -5.224790226256883878e-03 9.994775209962126761e-01 2.574403581295229837e-01 1.025669568395683795e+00 6.166498580674373287e-01 9.999755957458457134e-01 -6.986267646658988507e-03 2.521345898311738165e-01 -6.007408696286991034e-01 2.521345898311738165e-01 6.007408696286991034e-01
1.990099999999999925e-01 2.118580043315887451e-03 9.999749660491943359e-01 1.809570193290710449e-01 -6.572980284690856934e-01 8.007304072380065918e-01 1.028170943260192871e+00 -2.945639193058013916e-03 1.000305175781250000e+00 1.985436230897903442e-01 1.025295853614807129e+00 6.726419925689697266e-01 9.881654977798461914e-01 -1.628122292459011078e-03 1.846565455198287964e-01 -6.628904342651367188e-01 1.892679184675216675e-01 6.520128250122070312e-01 6.825604894004975824e-03 1.000000000000000000e+00 2.485230381928292265e-01 -5.997513619122608608e-01 8.048617183221961069e-01 1.025562657480645345e+00 -5.007496779875612175e-03 9.994992503129975780e-01 2.578792003966862700e-01 1.025574864557394328e+00 6.138381224243670831e-01 9.999767056445769686e-01 -6.825551894801414402e-03 2.526108830525625182e-01 -5.980410847175461342e-01 2.526108830525625182e-01 5.980410847175461342e-01
2.000099999999999933e-01 2.012707293033599854e-03 9.999749064445495605e-01 1.806296855211257935e-01 -6.562319397926330566e-01 8.031125068664550781e-01 1.028866052627563477e+00 -2.810649573802947998e-03 1.000316023826599121e+00 1.979887187480926514e-01 1.025882124900817871e+00 6.722279787063598633e-01 9.883841276168823242e-01 -1.479298807680606842e-03 1.842708736658096313e-01 -6.618785858154296875e-01 1.886609792709350586e-01 6.514930725097656250e-01 6.671658087661033396e-03 1.000000000000000000e+00 2.491868378647330295e-01 -5.969643594905290618e-01 8.070573752275246315e-01 1.025468012374438409e+00 -4.793636084031208631e-03 9.995206363731560240e-01 2.583947609965646652e-01 1.025479179907619720e+00 6.109733445287530706e-01 9.999777445614446147e-01 -6.671608594503251194e-03 2.531640046450868708e-01 -5.952885977787677474e-01 2.531640046450868708e-01 5.952885977787677474e-01
2.010099999999999942e-01 1.971013844013214111e-03 9.999748468399047852e-01 1.806187778711318970e-01 -6.551780700683593750e-01 8.055334091186523438e-01 1.029364585876464844e+00 -2.724252641201019287e-03 1.000314950942993164e+00 1.976818293333053589e-01 1.026307463645935059e+00 6.713628768920898438e-01 9.885879755020141602e-01 -1.402938738465309143e-03 1.842414140701293945e-01 -6.608347892761230469e-01 1.883978694677352905e-01 6.506476402282714844e-01 6.524374946978534102e-03 1.000000000000000000e+00 2.499186170580020849e-01 -5.941288149345810288e-01 8.092302281386311025e-01 1.025372318153048745e+00 -4.583286138336500025e-03 9.995416713962888000e-01 2.589826942209560445e-01 1.025382581513134106e+00 6.080577915501592656e-01 9.999787163477218410e-01 -6.524328659149711621e-03 2.537895895453775030e-01 -5.924856179680045853e-01 2.537895895453775030e-01 5.924856179680045853e-01
2.020099999999999951e-01 1.929335296154022217e-03 9.999748468399047852e-01 1.806079596281051636e-01 -6.541235446929931641e-01 8.079540729522705078e-01 1.029863119125366211e+00 -2.637848258018493652e-03 1.000313878059387207e+00 1.973750293254852295e-01 1.026732921600341797e+00 6.704970002174377441e-01 9.887917041778564453e-01 -1.326580531895160675e-03 1.842119693756103516e-01 -6.597905158996582031e-01 1.881348192691802979e-01 6.498018503189086914e-01 6.383644155151096782e-03 1.000000000000000000e+00 2.507144147665535949e-01 -5.912468064135733004e-01 8.113804942585383095e-01 1.025275606586358412e+00 -4.376510028109955458e-03 9.995623490151739343e-01 2.596389714956794381e-01 1.025284982997447303e+00 6.050936736237603197e-01 9.999796246238776831e-01 -6.383600798254784880e-03 2.544835899715902072e-01 -5.896342978236607246e-01 2.544835899715902072e-01 5.896342978236607246e-01
2.030099999999999960e-01 1.887649297714233398e-03 9.999747872352600098e-01 1.805969774723052979e-01 -6.530698537826538086e-01 8.103748559951782227e-01 1.030361771583557129e+00 -2.551443874835968018e-03 1.000313043594360352e+00 1.970681250095367432e-01 1.027158379554748535e+00 6.696318387985229492e-01 9.889955520629882812e-01 -1.250204630196094513e-03 1.841824650764465332e-01 -6.587467193603515625e-01 1.878716796636581421e-01 6.489566564559936523e-01 6.249352591649661240e-03 1.000000000000000000e+00 2.515705519803969614e-01 -5.883203596773755040e-01 8.135083889925938117e-01 1.025177911027101763e+00 -4.173357813211795581e-03 9.995826642407593665e-01 2.603598446085451101e-01 1.025186449316393356e+00 6.020831430018794839e-01 9.999804728722641034e-01 -6.249311913730738223e-03 2.552422369787781253e-01 -5.867367273929577909e-01 2.552422369787781253e-01 5.867367273929577909e-01
2.040099999999999969e-01 1.845985651016235352e-03 9.999747276306152344e-01 1.805861592292785645e-01 -6.520155072212219238e-01 8.127954602241516113e-01 1.030860185623168945e+00 -2.465039491653442383e-03 1.000312089920043945e+00 1.967613697052001953e-01 1.027583837509155273e+00 6.687662005424499512e-01 9.891992807388305664e-01 -1.173849217593669891e-03 1.841530054807662964e-01 -6.577025651931762695e-01 1.876086592674255371e-01 6.481109857559204102e-01 6.121385790384205154e-03 1.000000000000000000e+00 2.524836024032392490e-01 -5.853514479516791491e-01 8.156141258389469906e-01 1.025079265781435600e+00 -3.973868082265287656e-03 9.996026131857582708e-01 2.611418151319026548e-01 1.025086956473181266e+00 5.990282960754694797e-01 9.999812643730767725e-01 -6.121347561156480731e-03 2.560620116185322037e-01 -5.837949414765936096e-01 2.560620116185322037e-01 5.837949414765936096e-01
2.050099999999999978e-01 1.804299652576446533e-03 9.999747276306152344e-01 1.805752813816070557e-01 -6.509615182876586914e-01 8.152163624763488770e-01 1.031358838081359863e+00 -2.378679811954498291e-03 1.000310897827148438e+00 1.964544951915740967e-01 1.028009295463562012e+00 6.679007411003112793e-01 9.894030094146728516e-01 -1.097532920539379120e-03 1.841235607862472534e-01 -6.566586494445800781e-01 1.873455792665481567e-01 6.472654342651367188e-01 5.999628229720038904e-03 1.000000000000000000e+00 2.534503642438053483e-01 -5.823419939749704399e-01 8.176979165082994827e-01 1.024979706078509079e+00 -3.778069325937358919e-03 9.996221930434205927e-01 2.619816079648666918e-01 1.024986621509003548e+00 5.959311732283864016e-01 9.999820022708143519e-01 -5.999592237060107427e-03 2.569396172021908842e-01 -5.808109156396344952e-01 2.569396172021908842e-01 5.808109156396344952e-01
2.060099999999999987e-01 1.762628555297851562e-03 9.999746680259704590e-01 1.805643588304519653e-01 -6.499072909355163574e-01 8.176370859146118164e-01 1.031857252120971680e+00 -2.292290329933166504e-03 1.000309944152832031e+00 1.961476206779479980e-01 1.028434634208679199e+00 6.670353412628173828e-01 9.896067380905151367e-01 -1.021183095872402191e-03 1.840940713882446289e-01 -6.556148529052734375e-01 1.870824545621871948e-01 6.464198827743530273e-01 5.883963623658120673e-03 1.000000000000000000e+00 2.544678374633396190e-01 -5.792938712281019420e-01 8.197599709601539608e-01 1.024879267646778613e+00 -3.585981095917428751e-03 9.996414018833041926e-01 2.628761476792809693e-01 1.024885527102653127e+00 5.927937617758906041e-01 9.999826895319028353e-01 -5.883929672411583427e-03 2.578719568991551525e-01 -5.777865729161935082e-01 2.578719568991551525e-01 5.777865729161935082e-01
2.070099999999999996e-01 1.720935106277465820e-03 9.999746680259704590e-01 1.805534660816192627e-01 -6.488531827926635742e-01 8.200578689575195312e-01 1.032355785369873047e+00 -2.205900847911834717e-03 1.000308990478515625e+00 1.958407759666442871e-01 1.028860092163085938e+00 6.661697626113891602e-01 9.898105859756469727e-01 -9.448593482375144958e-04 1.840645670890808105e-01 -6.545706987380981445e-01 1.868193894624710083e-01 6.455743312835693359e-01 5.774275198432526207e-03 1.000000000000000000e+00 2.555332047570428866e-01 -5.762089048362476484e-01 8.218004974024274434e-01 1.024777986446683498e+00 -3.397615005606923443e-03 9.996602385211422748e-01 2.638225393408434871e-01 1.024783661761895281e+00 5.896179974098019194e-01 9.999833289317189289e-01 -5.774243110066037965e-03 2.588561150592578741e-01 -5.747237867625039076e-01 2.588561150592578741e-01 5.747237867625039076e-01
2.080100000000000005e-01 1.679271459579467773e-03 9.999746084213256836e-01 1.805425733327865601e-01 -6.477992534637451172e-01 8.224784731864929199e-01 1.032854318618774414e+00 -2.119541168212890625e-03 1.000308036804199219e+00 1.955339759588241577e-01 1.029285430908203125e+00 6.653042435646057129e-01 9.900143146514892578e-01 -8.684918284416198730e-04 1.840350776910781860e-01 -6.535269021987915039e-01 1.865563541650772095e-01 6.447287797927856445e-01 5.670445936335257245e-03 1.000000000000000000e+00 2.566438149894765264e-01 -5.730888725287665020e-01 8.238197022966077254e-01 1.024675898555895914e+00 -3.212975606705001201e-03 9.996787024562320267e-01 2.648180525181575429e-01 1.024680969334649250e+00 5.864057647739671086e-01 9.999839230741759399e-01 -5.670415548093338774e-03 2.598893410114275770e-01 -5.716243810013200699e-01 2.598893410114275770e-01 5.716243810013200699e-01
2.090100000000000013e-01 1.637592911720275879e-03 9.999745488166809082e-01 1.805316656827926636e-01 -6.467449069023132324e-01 8.248991966247558594e-01 1.033352851867675781e+00 -2.033136785030364990e-03 1.000306963920593262e+00 1.952271014451980591e-01 1.029710888862609863e+00 6.644386053085327148e-01 9.902181625366210938e-01 -7.921652868390083313e-04 1.840056180953979492e-01 -6.524826288223266602e-01 1.862932294607162476e-01 6.438831090927124023e-01 5.572358764603828514e-03 1.000000000000000000e+00 2.577971681918654889e-01 -5.699355060076261026e-01 8.258177904122967483e-01 1.024573040196624651e+00 -3.032061157414238286e-03 9.996967938690262123e-01 2.658601074827273703e-01 1.024577496461939408e+00 5.831588976138796232e-01 9.999844744403715291e-01 -5.572329926964919751e-03 2.609690344119961480e-01 -5.684901274127925896e-01 2.609690344119961480e-01 5.684901274127925896e-01
2.100100000000000022e-01 1.595906913280487061e-03 9.999745488166809082e-01 1.805207729339599609e-01 -6.456909179687500000e-01 8.273199200630187988e-01 1.033851385116577148e+00 -1.946710050106048584e-03 1.000306010246276855e+00 1.949202418327331543e-01 1.030136466026306152e+00 6.635732054710388184e-01 9.904218912124633789e-01 -7.157893851399421692e-04 1.839761137962341309e-01 -6.514387130737304688e-01 1.860301345586776733e-01 6.430376768112182617e-01 5.479896770142544081e-03 1.000000000000000000e+00 2.589909034198829563e-01 -5.667504915745441574e-01 8.277949647955149537e-01 1.024469447597624816e+00 -2.854864299962078973e-03 9.997145135474906352e-01 2.669462632162448723e-01 1.024473380780655418e+00 5.798791795696576212e-01 9.999849853903766128e-01 -5.479869344516323515e-03 2.620927334017596477e-01 -5.653227469788106863e-01 2.620927334017596477e-01 5.653227469788106863e-01
2.110100000000000031e-01 1.554243266582489014e-03 9.999744892120361328e-01 1.805099248886108398e-01 -6.446366310119628906e-01 8.297405838966369629e-01 1.034349918365478516e+00 -1.860372722148895264e-03 1.000305056571960449e+00 1.946134418249130249e-01 1.030561804771423340e+00 6.627075672149658203e-01 9.906257390975952148e-01 -6.394684314727783203e-04 1.839466542005538940e-01 -6.503946781158447266e-01 1.857671290636062622e-01 6.421918869018554688e-01 5.392943336833910459e-03 1.000000000000000000e+00 2.602227869532075522e-01 -5.635354715723467356e-01 8.297514268358554546e-01 1.024365156714772018e+00 -2.681372658031647843e-03 9.997318627387712375e-01 2.680742046018618763e-01 1.024368675144001539e+00 5.765683472992724212e-01 9.999854581189504543e-01 -5.392917195512371593e-03 2.632581029623401458e-01 -5.621239165093452339e-01 2.632581029623401458e-01 5.621239165093452339e-01
2.120100000000000040e-01 1.512542366981506348e-03 9.999744296073913574e-01 1.804990023374557495e-01 -6.435827016830444336e-01 8.321615457534790039e-01 1.034848451614379883e+00 -1.773945987224578857e-03 1.000303983688354492e+00 1.943065077066421509e-01 1.030987262725830078e+00 6.618423461914062500e-01 9.908295869827270508e-01 -5.630943924188613892e-04 1.839171648025512695e-01 -6.493508815765380859e-01 1.855039596557617188e-01 6.413464546203613281e-01 5.311382314540070981e-03 1.000000000000000000e+00 2.614907027915281401e-01 -5.602920450894536275e-01 8.316873762467346110e-01 1.024260203120274326e+00 -2.511569370627538596e-03 9.997488430856054098e-01 2.692417329857583197e-01 1.024263327309324234e+00 5.732280914419366491e-01 9.999858946550544969e-01 -5.311357340981831369e-03 2.644629256587564536e-01 -5.588952701509866117e-01 2.644629256587564536e-01 5.588952701509866117e-01
2.130100000000000049e-01 1.473218202590942383e-03 9.999744296073913574e-01 1.805817037820816040e-01 -6.425175070762634277e-01 8.345852494239807129e-01 1.035365819931030273e+00 -1.685008406639099121e-03 1.000303149223327637e+00 1.940800398588180542e-01 1.031434655189514160e+00 6.609838604927062988e-01 9.910521507263183594e-01 -4.876041784882545471e-04 1.839824318885803223e-01 -6.482887268066406250e-01 1.853155195713043213e-01 6.405028104782104492e-01 5.235098111594218770e-03 1.000000000000000000e+00 2.627926431424562614e-01 -5.570217694725723145e-01 8.336030111492519490e-01 1.024154622129640479e+00 -2.345433559863654201e-03 9.997654566653304542e-01 2.704467579617214068e-01 1.024157350014568646e+00 5.698600567450756715e-01 9.999862969173450855e-01 -5.235074198704717761e-03 2.657050923826740907e-01 -5.556383963847795204e-01 2.657050923826740907e-01 5.556383963847795204e-01
2.140100000000000058e-01 1.538798213005065918e-03 9.999743700027465820e-01 1.833570450544357300e-01 -6.398195624351501465e-01 8.366897106170654297e-01 1.035728812217712402e+00 -1.593194901943206787e-03 1.000306606292724609e+00 1.965030431747436523e-01 1.031800746917724609e+00 6.584518551826477051e-01 9.913903474807739258e-01 -5.334895104169845581e-04 1.867593973875045776e-01 -6.454331874847412109e-01 1.877267956733703613e-01 6.379568576812744141e-01 5.163975927144329528e-03 1.000000000000000000e+00 2.641267024684498810e-01 -5.537261597808993407e-01 8.354985278918823921e-01 1.024048448703364089e+00 -2.182940779450690157e-03 9.997817059418855345e-01 2.716872915936967559e-01 1.024050814649771990e+00 5.664658416059606960e-01 9.999866667172615520e-01 -5.163952975704550440e-03 2.669825966579434384e-01 -5.523548378183475993e-01 2.669825966579434384e-01 5.523548378183475993e-01
2.150100000000000067e-01 1.674577593803405762e-03 9.999743103981018066e-01 1.872165501117706299e-01 -6.354851722717285156e-01 8.383620381355285645e-01 1.035513401031494141e+00 -1.553095877170562744e-03 1.000313401222229004e+00 2.002425044775009155e-01 1.031601905822753906e+00 6.538525819778442383e-01 9.914585351943969727e-01 -7.006349042057991028e-04 1.906176060438156128e-01 -6.409049034118652344e-01 1.915190219879150391e-01 6.334221363067626953e-01 5.097901738629600360e-03 1.000000000000000000e+00 2.654910683957507622e-01 -5.504066913094443070e-01 8.373741212667870082e-01 1.023941717327640166e+00 -2.024063374272999736e-03 9.997975936807829145e-01 2.729614387672068543e-01 1.023943753922208932e+00 5.630470016366175834e-01 9.999870057374689036e-01 -5.097879656991555382e-03 2.682935256235919885e-01 -5.490460966500535500e-01 2.682935256235919885e-01 5.490460966500535500e-01
2.160100000000000076e-01 1.810342073440551758e-03 9.999743103981018066e-01 1.910763978958129883e-01 -6.311507225036621094e-01 8.400343656539916992e-01 1.035297989845275879e+00 -1.512981951236724854e-03 1.000320076942443848e+00 2.039822489023208618e-01 1.031403064727783203e+00 6.492533683776855469e-01 9.915269613265991211e-01 -8.677728474140167236e-04 1.944761127233505249e-01 -6.363768577575683594e-01 1.953115016222000122e-01 6.288875341415405273e-01 5.036762438026871035e-03 1.000000000000000000e+00 2.668840160864835998e-01 -5.470647999376775372e-01 8.392299844512089990e-01 1.023834462002691570e+00 -1.868770831779596655e-03 9.998131229332772874e-01 2.742673919797527504e-01 1.023836200103038108e+00 5.596050497496412035e-01 9.999873155482811304e-01 -5.036741141402438331e-03 2.696360546064150987e-01 -5.457136341009219960e-01 2.696360546064150987e-01 5.457136341009219960e-01
2.170100000000000084e-01 1.946076750755310059e-03 9.999742507934570312e-01 1.949358433485031128e-01 -6.268159747123718262e-01 8.417067527770996094e-01 1.035082578659057617e+00 -1.472830772399902344e-03 1.000326871871948242e+00 2.077215909957885742e-01 1.031204104423522949e+00 6.446540951728820801e-01 9.915951490402221680e-01 -1.034845598042011261e-03 1.983342319726943970e-01 -6.318485736846923828e-01 1.991036087274551392e-01 6.243526935577392578e-01 4.980445916657257055e-03 1.000000000000000000e+00 2.683039025025908964e-01 -5.437018830187829721e-01 8.410663090190393376e-01 1.023726716208785970e+00 -1.717030092743384185e-03 9.998282970052911889e-01 2.756034257368228380e-01 1.023728184994991741e+00 5.561414571500661319e-01 9.999875976131880062e-01 -4.980425326466190149e-03 2.710084415331242003e-01 -5.423588714558224000e-01 2.710084415331242003e-01 5.423588714558224000e-01
2.180100000000000093e-01 2.081863582134246826e-03 9.999741911888122559e-01 1.987955272197723389e-01 -6.224815249443054199e-01 8.433790206909179688e-01 1.034867167472839355e+00 -1.432754099369049072e-03 1.000333547592163086e+00 2.114611268043518066e-01 1.031005144119262695e+00 6.400548219680786133e-01 9.916635751724243164e-01 -1.201974228024482727e-03 2.021925896406173706e-01 -6.273204088211059570e-01 2.028958946466445923e-01 6.198179125785827637e-01 4.928841140703841585e-03 1.000000000000000000e+00 2.697491612047198672e-01 -5.403193002497079789e-01 8.428832849519710679e-01 1.023618512878192277e+00 -1.568805832445567061e-03 9.998431194292968227e-01 2.769678914733243458e-01 1.023619739905548220e+00 5.526576543071546332e-01 9.999878532942558795e-01 -4.928821183976218705e-03 2.724090218637780780e-01 -5.389831910720705999e-01 2.724090218637780780e-01 5.389831910720705999e-01
2.190100000000000102e-01 2.217620611190795898e-03 9.999741315841674805e-01 2.026552408933639526e-01 -6.181470751762390137e-01 8.450515270233154297e-01 1.034651637077331543e+00 -1.392588019371032715e-03 1.000340223312377930e+00 2.152007818222045898e-01 1.030806303024291992e+00 6.354557275772094727e-01 9.917318820953369141e-01 -1.369082368910312653e-03 2.060509622097015381e-01 -6.227923631668090820e-01 2.066882997751235962e-01 6.152833700180053711e-01 4.881838218315951577e-03 1.000000000000000000e+00 2.712182976208330487e-01 -5.369183745224547222e-01 8.446811006503004426e-01 1.023509884372255430e+00 -1.424060715611717882e-03 9.998575939388217870e-01 2.783592129356280975e-01 1.023510895624835326e+00 5.491550319061253571e-01 9.999880838573994568e-01 -4.881818827144641416e-03 2.738362039822376803e-01 -5.355879373571360569e-01 2.738362039822376803e-01 5.355879373571360569e-01
2.200100000000000111e-01 2.353385090827941895e-03 9.999740719795227051e-01 2.065149098634719849e-01 -6.138125658035278320e-01 8.467237949371337891e-01 1.034436345100402832e+00 -1.352451741695404053e-03 1.000346779823303223e+00 2.189403176307678223e-01 1.030607342720031738e+00 6.308564543724060059e-01 9.918000698089599609e-01 -1.536114141345024109e-03 2.099092304706573486e-01 -6.182641983032226562e-01 2.104805856943130493e-01 6.107486486434936523e-01 4.839328459078436236e-03 1.000000000000000000e+00 2.727098847289681771e-01 -5.335003927570303173e-01 8.464599429434206401e-01 1.023400862462892746e+00 -1.282755627966648739e-03 9.998717244452931530e-01 2.797758819690749910e-01 1.023401682407608870e+00 5.456349417799463142e-01 9.999882904775043713e-01 -4.839309570117455821e-03 2.752884649889579816e-01 -5.321744177169782652e-01 2.752884649889579816e-01 5.321744177169782652e-01
2.210100000000000120e-01 2.489164471626281738e-03 9.999740123748779297e-01 2.103747576475143433e-01 -6.094779968261718750e-01 8.483963012695312500e-01 1.034220933914184570e+00 -1.312330365180969238e-03 1.000353693962097168e+00 2.226800471544265747e-01 1.030408382415771484e+00 6.262571811676025391e-01 9.918684959411621094e-01 -1.703214831650257111e-03 2.137677967548370361e-01 -6.137360334396362305e-01 2.142730802297592163e-01 6.062139272689819336e-01 4.801204426540719300e-03 1.000000000000000000e+00 2.742225591065695078e-01 -5.300666067164681028e-01 8.482199971000514704e-01 1.023291478317922554e+00 -1.144849886891570467e-03 9.998855150169727590e-01 2.812164546637843099e-01 1.023292129958767172e+00 5.420986978213639951e-01 9.999884742434012042e-01 -4.801185980545648498e-03 2.767643468493583558e-01 -5.287439034763935508e-01 2.767643468493583558e-01 5.287439034763935508e-01
2.220100000000000129e-01 2.624921500682830811e-03 9.999740123748779297e-01 2.142343223094940186e-01 -6.051435470581054688e-01 8.500685095787048340e-01 1.034005403518676758e+00 -1.272223889827728271e-03 1.000360250473022461e+00 2.264195233583450317e-01 1.030209422111511230e+00 6.216581463813781738e-01 9.919369220733642578e-01 -1.870335079729557037e-03 2.176260948181152344e-01 -6.092078685760498047e-01 2.180653065443038940e-01 6.016792654991149902e-01 4.767359984427353529e-03 1.000000000000000000e+00 2.757550173054714171e-01 -5.266182338043192690e-01 8.499614468382388210e-01 1.023181762489713709e+00 -1.010301433344243643e-03 9.998989698597653408e-01 2.826795478182538290e-01 1.023182267421930192e+00 5.385475768753876791e-01 9.999886361626827425e-01 -4.767341925834292504e-03 2.782624528576128631e-01 -5.252976307726540117e-01 2.782624528576128631e-01 5.252976307726540117e-01
2.230100000000000138e-01 2.760671079158782959e-03 9.999739527702331543e-01 2.180938571691513062e-01 -6.008091568946838379e-01 8.517408967018127441e-01 1.033790111541748047e+00 -1.232080161571502686e-03 1.000366926193237305e+00 2.301588505506515503e-01 1.030010581016540527e+00 6.170588731765747070e-01 9.920052289962768555e-01 -2.037441357970237732e-03 2.214842140674591064e-01 -6.046798229217529297e-01 2.218573689460754395e-01 5.971446037292480469e-01 4.737690337088470982e-03 1.000000000000000000e+00 2.773060125171848411e-01 -5.231564578450073055e-01 8.516844743351511537e-01 1.023071744906713931e+00 -8.790670069304235522e-04 9.999120932997098699e-01 2.841638356858000591e-01 1.023072123370675879e+00 5.349828196124805091e-01 9.999887771663571456e-01 -4.737672613628204736e-03 2.797814443812138840e-01 -5.218368014235987840e-01 2.797814443812138840e-01 5.218368014235987840e-01
2.240099999999999869e-01 2.896428108215332031e-03 9.999738931655883789e-01 2.219535559415817261e-01 -5.964745879173278809e-01 8.534132838249206543e-01 1.033574581146240234e+00 -1.191958785057067871e-03 1.000373601913452148e+00 2.338985204696655273e-01 1.029811501502990723e+00 6.124597191810607910e-01 9.920734167098999023e-01 -2.204551361501216888e-03 2.253425717353820801e-01 -6.001517772674560547e-01 2.256497889757156372e-01 5.926098823547363281e-01 4.712092064735362226e-03 1.000000000000000000e+00 2.788743514982993110e-01 -5.196824298469533421e-01 8.533892602366320856e-01 1.022961454867695519e+00 -7.511023058022294786e-04 9.999248897670894864e-01 2.856680469753899443e-01 1.022961725997047600e+00 5.314056313805115561e-01 9.999888981133975285e-01 -4.712074627077358913e-03 2.813200378568986859e-01 -5.183625837653508261e-01 2.813200378568986859e-01 5.183625837653508261e-01
2.250099999999999878e-01 3.032200038433074951e-03 9.999738335609436035e-01 2.258132547140121460e-01 -5.921398997306823730e-01 8.550856709480285645e-01 1.033359169960021973e+00 -1.151837408542633057e-03 1.000380396842956543e+00 2.376380562782287598e-01 1.029612660408020020e+00 6.078601479530334473e-01 9.921417236328125000e-01 -2.371666952967643738e-03 2.292009741067886353e-01 -5.956233739852905273e-01 2.294420599937438965e-01 5.880749225616455078e-01 4.690463109886312473e-03 1.000000000000000000e+00 2.804588912518095611e-01 -5.161972692217073888e-01 8.550759837445015554e-01 1.022850921073426012e+00 -6.263621126131589147e-04 9.999373637947565063e-01 2.871909617286487748e-01 1.022851124777353737e+00 5.278171833419165182e-01 9.999889998015187853e-01 -4.690445911046774163e-03 2.828770015226973467e-01 -5.148761133544024204e-01 2.828770015226973467e-01 5.148761133544024204e-01
2.260099999999999887e-01 3.167971968650817871e-03 9.999737739562988281e-01 2.296729981899261475e-01 -5.878055691719055176e-01 8.567579984664916992e-01 1.033143758773803711e+00 -1.111738383769989014e-03 1.000387191772460938e+00 2.413777261972427368e-01 1.029413700103759766e+00 6.032611727714538574e-01 9.922100305557250977e-01 -2.538770437240600586e-03 2.330593466758728027e-01 -5.910953283309936523e-01 2.332344949245452881e-01 5.835404396057128906e-01 4.672702922431910301e-03 1.000000000000000000e+00 2.820585376999202865e-01 -5.127020632217863527e-01 8.567448224161237080e-01 1.022740171417737765e+00 -5.048004822002397172e-04 9.999495199182890648e-01 2.887314090178147996e-01 1.022740229649597765e+00 5.242186133679975768e-01 9.999890829244134638e-01 -4.672685919180981536e-03 2.844511541337376159e-01 -5.113784969211678799e-01 2.844511541337376159e-01 5.113784969211678799e-01
2.270099999999999896e-01 3.305494785308837891e-03 9.999737143516540527e-01 2.335673570632934570e-01 -5.834580659866333008e-01 8.584278821945190430e-01 1.032931685447692871e+00 -1.072056591510772705e-03 1.000393986701965332e+00 2.451526522636413574e-01 1.029218435287475586e+00 5.986545085906982422e-01 9.922822713851928711e-01 -2.707285806536674500e-03 2.369528263807296753e-01 -5.865529775619506836e-01 2.370614707469940186e-01 5.789964199066162109e-01 4.658712393350061473e-03 1.000000000000000000e+00 2.836722422526130050e-01 -5.091978686337430560e-01 8.583959523278437143e-01 1.022629233600930609e+00 -3.863708250632419861e-04 9.999613629416811422e-01 2.902882671989070462e-01 1.022629354506944033e+00 5.206110230197624755e-01 9.999891482328727710e-01 -4.658695540973575855e-03 2.860413617650936491e-01 -5.078707989810818946e-01 2.860413617650936491e-01 5.078707989810818946e-01
2.280099999999999905e-01 3.474630415439605713e-03 9.999737143516540527e-01 2.380911856889724731e-01 -5.788734555244445801e-01 8.600538372993469238e-01 1.032780051231384277e+00 -1.040652394294738770e-03 1.000405669212341309e+00 2.495693564414978027e-01 1.029087662696838379e+00 5.939085483551025391e-01 9.924247264862060547e-01 -2.900874242186546326e-03 2.414824366569519043e-01 -5.817524194717407227e-01 2.415173947811126709e-01 5.742824077606201172e-01 4.648393855052254491e-03 1.000000000000000000e+00 2.852989993680114522e-01 -5.056857126526947965e-01 8.600295481171947864e-01 1.022518134036461079e+00 -2.710260097923225552e-04 9.999728974155752681e-01 2.918604546675239719e-01 1.022518202749900240e+00 5.169954875500391012e-01 9.999891962462065242e-01 -4.648377114588304534e-03 2.876465349720532805e-01 -5.043540710874243604e-01 2.876465349720532805e-01 5.043540710874243604e-01
2.290099999999999913e-01 3.643795847892761230e-03 9.999736547470092773e-01 2.426148355007171631e-01 -5.742887854576110840e-01 8.616796731948852539e-01 1.032628417015075684e+00 -1.009300351142883301e-03 1.000417470932006836e+00 2.539857923984527588e-01 1.028956890106201172e+00 5.891628265380859375e-01 9.925670623779296875e-01 -3.094524145126342773e-03 2.460120320320129395e-01 -5.769518613815307617e-01 2.459731101989746094e-01 5.695682764053344727e-01 4.641651156452476952e-03 1.000000000000000000e+00 2.869378450555905014e-01 -5.021665929342760126e-01 8.616457828844027445e-01 1.022406898893749583e+00 -1.587184949985702572e-04 9.999841281158886597e-01 2.934469350229574891e-01 1.022406842646559344e+00 5.133730473155108109e-01 9.999892275368191807e-01 -4.641634489974959428e-03 2.892656277821843425e-01 -5.008293246915069830e-01 2.892656277821843425e-01 5.008293246915069830e-01
2.300099999999999922e-01 3.812961280345916748e-03 9.999735951423645020e-01 2.471387386322021484e-01 -5.697042346000671387e-01 8.633055090904235840e-01 1.032476782798767090e+00 -9.779259562492370605e-04 1.000429153442382812e+00 2.584024965763092041e-01 1.028826236724853516e+00 5.844169259071350098e-01 9.927095174789428711e-01 -3.288189880549907684e-03 2.505416870117187500e-01 -5.721514225006103516e-01 2.504290342330932617e-01 5.648544430732727051e-01 4.638389621792355158e-03 1.000000000000000000e+00 2.885878543654610273e-01 -4.986414788169661327e-01 8.632448282966200814e-01 1.022295553985417271e+00 -4.940039742496654050e-05 9.999950599761497916e-01 2.950467137426932562e-01 1.022295586662350209e+00 5.097447101745341547e-01 9.999892426992325056e-01 -4.638372989195423471e-03 2.908976351173788721e-01 -4.972975357877773006e-01 2.908976351173788721e-01 4.972975357877773006e-01
2.310099999999999931e-01 3.950305283069610596e-03 9.999735355377197266e-01 2.497453689575195312e-01 -5.643914937973022461e-01 8.646447658538818359e-01 1.032211422920227051e+00 -9.524375200271606445e-04 1.000419735908508301e+00 2.609506845474243164e-01 1.028605937957763672e+00 5.789910554885864258e-01 9.928016662597656250e-01 -3.415412269532680511e-03 2.531317472457885742e-01 -5.666824579238891602e-01 2.530713677406311035e-01 5.595715045928955078e-01 4.638516084509254275e-03 1.000000000000000000e+00 2.902481397993539325e-01 -4.951113117153336796e-01 8.648268545525569229e-01 1.022184123879649409e+00 5.697640994818071254e-05 1.000005697665675042e+00 2.966588311371773923e-01 1.022184174359687114e+00 5.061114592226049202e-01 9.999892421176682644e-01 -4.638499450337963889e-03 2.925415909070135934e-01 -4.937596681551578714e-01 2.925415909070135934e-01 4.937596681551578714e-01
2.320099999999999940e-01 4.085235297679901123e-03 9.999735355377197266e-01 2.522041201591491699e-01 -5.590222477912902832e-01 8.659621477127075195e-01 1.031937479972839355e+00 -9.274333715438842773e-04 1.000408530235290527e+00 2.633546590805053711e-01 1.028378963470458984e+00 5.735123753547668457e-01 9.928900003433227539e-01 -3.537538461387157440e-03 2.555719912052154541e-01 -5.611621141433715820e-01 2.555738091468811035e-01 5.542445182800292969e-01 4.641938914549650387e-03 1.000000000000000000e+00 2.919178497658506122e-01 -4.915770055587478371e-01 8.663920303523053867e-01 1.022072632774385426e+00 1.604602071140586155e-04 1.000016045987389912e+00 2.982823662916783136e-01 1.022072579358935362e+00 5.024742461050503151e-01 9.999892262018483802e-01 -4.641922244940682903e-03 2.941965669169682718e-01 -4.902166513014460936e-01 2.941965669169682718e-01 4.902166513014460936e-01
2.330099999999999949e-01 4.220150411128997803e-03 9.999734759330749512e-01 2.546626627445220947e-01 -5.536530613899230957e-01 8.672792911529541016e-01 1.031663537025451660e+00 -9.023994207382202148e-04 1.000397443771362305e+00 2.657584547996520996e-01 1.028151869773864746e+00 5.680341124534606934e-01 9.929782152175903320e-01 -3.659671172499656677e-03 2.580121755599975586e-01 -5.556415915489196777e-01 2.580759823322296143e-01 5.489177107810974121e-01 4.648567972911061760e-03 1.000000000000000000e+00 2.935961665023200107e-01 -4.880394479110531925e-01 8.679405229974759273e-01 1.021961104666935682e+00 2.610993806429338818e-04 1.000026109943250585e+00 2.999164359135206848e-01 1.021961148295334576e+00 4.988339909880299960e-01 9.999891954303237185e-01 -4.648551230842636571e-03 2.958616707021805570e-01 -4.866693777451892577e-01 2.958616707021805570e-01 4.866693777451892577e-01
2.340099999999999958e-01 4.355065524578094482e-03 9.999734163284301758e-01 2.571212053298950195e-01 -5.482833981513977051e-01 8.685964941978454590e-01 1.031389474868774414e+00 -8.774027228355407715e-04 1.000386357307434082e+00 2.681621909141540527e-01 1.027924776077270508e+00 5.625553131103515625e-01 9.930665493011474609e-01 -3.781829029321670532e-03 2.604522705078125000e-01 -5.501207709312438965e-01 2.605781555175781250e-01 5.435905456542968750e-01 4.658314654974371818e-03 1.000000000000000000e+00 2.952823049359518115e-01 -4.844995001722331440e-01 8.694724983235051496e-01 1.021849562358059238e+00 3.589423353803094141e-04 1.000035894263933134e+00 3.015601870752951941e-01 1.021849685614189429e+00 4.951915909644203917e-01 9.999891500892867935e-01 -4.658297806762579964e-03 2.975360441281100776e-01 -4.831187287906540395e-01 2.975360441281100776e-01 4.831187287906540395e-01
2.350099999999999967e-01 4.489980638027191162e-03 9.999734163284301758e-01 2.595796585083007812e-01 -5.429145693778991699e-01 8.699136972427368164e-01 1.031115531921386719e+00 -8.523911237716674805e-04 1.000375270843505859e+00 2.705659568309783936e-01 1.027697682380676270e+00 5.570769906044006348e-01 9.931548833847045898e-01 -3.903904929757118225e-03 2.628923654556274414e-01 -5.446005463600158691e-01 2.630803585052490234e-01 5.382638573646545410e-01 4.671091883874513122e-03 1.000000000000000000e+00 2.969755111822613980e-01 -4.809579982498632944e-01 8.709881207196001895e-01 1.021738028129156595e+00 4.540374363331967501e-04 1.000045403714012515e+00 3.032127998850599471e-01 1.021738070331484893e+00 4.915479152983138200e-01 9.999890904532069413e-01 -4.671074898111112275e-03 2.992188621274706195e-01 -4.795655580090925629e-01 2.992188621274706195e-01 4.795655580090925629e-01
2.360099999999999976e-01 4.624895751476287842e-03 9.999733567237854004e-01 2.620383501052856445e-01 -5.375451445579528809e-01 8.712309598922729492e-01 1.030841588973999023e+00 -8.274093270301818848e-04 1.000364184379577637e+00 2.729698419570922852e-01 1.027470707893371582e+00 5.515983700752258301e-01 9.932430982589721680e-01 -4.026046022772789001e-03 2.653326094150543213e-01 -5.390797853469848633e-01 2.655827105045318604e-01 5.329369306564331055e-01 4.686814078505734983e-03 1.000000000000000000e+00 2.986750609446622295e-01 -4.774157534308076656e-01 8.724875531947531293e-01 1.021626524191085572e+00 5.464329697474185586e-04 1.000054643289861822e+00 3.048734885765969627e-01 1.021626656234017494e+00 4.879038028044802577e-01 9.999890169029319598e-01 -4.686796920094685355e-03 3.009093312450642488e-01 -4.760106809671089678e-01 3.009093312450642488e-01 4.760106809671089678e-01
2.370099999999999985e-01 4.759795963764190674e-03 9.999732971191406250e-01 2.644970118999481201e-01 -5.321759581565856934e-01 8.725480437278747559e-01 1.030567407608032227e+00 -8.023753762245178223e-04 1.000352978706359863e+00 2.753738164901733398e-01 1.027243494987487793e+00 5.461198091506958008e-01 9.933313131332397461e-01 -4.148240201175212860e-03 2.677728235721588135e-01 -5.335591435432434082e-01 2.680850625038146973e-01 5.276099443435668945e-01 4.705397196016341231e-03 1.000000000000000000e+00 3.003802586328714330e-01 -4.738735525199539445e-01 8.739709572984358799e-01 1.021515071666932117e+00 6.361770660664050909e-04 1.000063617740305943e+00 3.065414943669357295e-01 1.021515336525161910e+00 4.842600703647655935e-01 9.999889296583085452e-01 -4.705379831701355341e-03 3.026066883998427826e-01 -4.724549014916896716e-01 3.026066883998427826e-01 4.724549014916896716e-01
2.380099999999999993e-01 4.894718527793884277e-03 9.999732971191406250e-01 2.669557034969329834e-01 -5.268067121505737305e-01 8.738651275634765625e-01 1.030293464660644531e+00 -7.773488759994506836e-04 1.000342011451721191e+00 2.777777016162872314e-01 1.027016639709472656e+00 5.406413078308105469e-01 9.934197664260864258e-01 -4.270331002771854401e-03 2.702131569385528564e-01 -5.280387401580810547e-01 2.705873847007751465e-01 5.222831368446350098e-01 4.726758692522464896e-03 1.000000000000000000e+00 3.020904358739456286e-01 -4.703321587270185011e-01 8.754384931941348036e-01 1.021403690995464020e+00 7.233176722883546657e-04 1.000072331743719456e+00 3.082160863555464814e-01 1.021403900535426068e+00 4.806175107075909558e-01 9.999888288834916095e-01 -4.726741092045491470e-03 3.043101995130756410e-01 -4.688990026233741948e-01 3.043101995130756410e-01 4.688990026233741948e-01
2.390100000000000002e-01 5.029633641242980957e-03 9.999732375144958496e-01 2.694141864776611328e-01 -5.214376449584960938e-01 8.751824498176574707e-01 1.030019521713256836e+00 -7.523745298385620117e-04 1.000331044197082520e+00 2.801814675331115723e-01 1.026789546012878418e+00 5.351627469062805176e-01 9.935081005096435547e-01 -4.392497241497039795e-03 2.726532816886901855e-01 -5.225180387496948242e-01 2.730895876884460449e-01 5.169560909271240234e-01 4.750817516902167831e-03 1.000000000000000000e+00 3.038049503906367632e-01 -4.667923122080858689e-01 8.768903196682049650e-01 1.021292402647985265e+00 8.079025092661122360e-04 1.000080790233504269e+00 3.098965648182068211e-01 1.021292687682667344e+00 4.769768871788525044e-01 9.999887148777183432e-01 -4.750799646143064395e-03 3.060191586539123265e-01 -4.653437289179725433e-01 3.060191586539123265e-01 4.653437289179725433e-01
2.400100000000000011e-01 5.164541304111480713e-03 9.999732375144958496e-01 2.718726992607116699e-01 -5.160683393478393555e-01 8.764995932579040527e-01 1.029745459556579590e+00 -7.273554801940917969e-04 1.000319719314575195e+00 2.825852036476135254e-01 1.026562452316284180e+00 5.296842455863952637e-01 9.935963153839111328e-01 -4.514636471867561340e-03 2.750932872295379639e-01 -5.169975757598876953e-01 2.755917608737945557e-01 5.116291046142578125e-01 4.777494136792178464e-03 1.000000000000000000e+00 3.055231851903315032e-01 -4.632547302999949768e-01 8.783265940713992359e-01 1.021181226148255350e+00 8.899790125922435978e-04 1.000088997935851598e+00 3.115822543218811358e-01 1.021181682495001075e+00 4.733389420833104544e-01 9.999885878163750075e-01 -4.777475962024622935e-03 3.077328868650792137e-01 -4.617898119542228619e-01 3.077328868650792137e-01 4.617898119542228619e-01
2.410100000000000020e-01 5.299456417560577393e-03 9.999731779098510742e-01 2.743313908576965332e-01 -5.106990337371826172e-01 8.778169155120849609e-01 1.029471397399902344e+00 -7.023364305496215820e-04 1.000308513641357422e+00 2.849891185760498047e-01 1.026335239410400391e+00 5.242054462432861328e-01 9.936845302581787109e-01 -4.636715166270732880e-03 2.775335311889648438e-01 -5.114769935607910156e-01 2.780940234661102295e-01 5.063021779060363770e-01 4.806710470586905010e-03 1.000000000000000000e+00 3.072445470953770741e-01 -4.597201085770142859e-01 8.797474724446409100e-01 1.021070180254013859e+00 9.695943323059800969e-04 1.000096959443318223e+00 3.132725032003628729e-01 1.021070660594670665e+00 4.697043965132489118e-01 9.999884477952291073e-01 -4.806691960949936032e-03 3.094507306994236928e-01 -4.582379673399236686e-01 3.094507306994236928e-01 4.582379673399236686e-01
2.420100000000000029e-01 5.434364080429077148e-03 9.999731183052062988e-01 2.767898142337799072e-01 -5.053299665451049805e-01 8.791338801383972168e-01 1.029197573661804199e+00 -6.773024797439575195e-04 1.000297546386718750e+00 2.873928248882293701e-01 1.026108384132385254e+00 5.187272429466247559e-01 9.937728643417358398e-01 -4.758819937705993652e-03 2.799735367298126221e-01 -5.059565901756286621e-01 2.805962264537811279e-01 5.009753704071044922e-01 4.838389902091531046e-03 1.000000000000000000e+00 3.089684659780930209e-01 -4.561891211343775399e-01 8.811531094805290509e-01 1.020959283732736811e+00 1.046795285917140545e-03 1.000104679569886246e+00 3.149666876236111857e-01 1.020959902182564827e+00 4.660739443224786727e-01 9.999882950380206692e-01 -4.838371023310147380e-03 3.111720617655386878e-01 -4.546888750874008567e-01 3.111720617655386878e-01 4.546888750874008567e-01
2.430100000000000038e-01 5.569286644458770752e-03 9.999731183052062988e-01 2.792484164237976074e-01 -4.999605715274810791e-01 8.804512023925781250e-01 1.028923392295837402e+00 -6.523430347442626953e-04 1.000286340713500977e+00 2.897966802120208740e-01 1.025881052017211914e+00 5.132486820220947266e-01 9.938610792160034180e-01 -4.880961962044239044e-03 2.824138104915618896e-01 -5.004358887672424316e-01 2.830984592437744141e-01 4.956484138965606689e-01 4.872457355964481159e-03 1.000000000000000000e+00 3.106943944754732012e-01 -4.526624203508231026e-01 8.825436583536223623e-01 1.020848554236868155e+00 1.121628275397724972e-03 1.000112162824510653e+00 3.166642044013589508e-01 1.020849164414435517e+00 4.624482610459126897e-01 9.999881296014079268e-01 -4.872438076688791371e-03 3.128962760197904203e-01 -4.511432080380460841e-01 3.128962760197904203e-01 4.511432080380460841e-01
2.440100000000000047e-01 5.704194307327270508e-03 9.999730587005615234e-01 2.817068994045257568e-01 -4.945914447307586670e-01 8.817684054374694824e-01 1.028649449348449707e+00 -6.272867321968078613e-04 1.000275254249572754e+00 2.922004461288452148e-01 1.025654196739196777e+00 5.077701807022094727e-01 9.939494132995605469e-01 -5.003109574317932129e-03 2.848538160324096680e-01 -4.949152767658233643e-01 2.856006622314453125e-01 4.903215169906616211e-01 4.908839170599275936e-03 1.000000000000000000e+00 3.124218062687357245e-01 -4.491406383931116908e-01 8.839192709620314892e-01 1.020738009363832743e+00 1.194139330906143727e-03 1.000119413891510600e+00 3.183644755841684715e-01 1.020738625488933904e+00 4.588279970989308509e-01 9.999879516494226683e-01 -4.908819457162845803e-03 3.146227923793730175e-01 -4.476016070613841880e-01 3.146227923793730175e-01 4.476016070613841880e-01
2.450100000000000056e-01 5.839116871356964111e-03 9.999729990959167480e-01 2.841655910015106201e-01 -4.892219305038452148e-01 8.830855488777160645e-01 1.028375267982482910e+00 -6.022974848747253418e-04 1.000264167785644531e+00 2.946043610572814941e-01 1.025426983833312988e+00 5.022914409637451172e-01 9.940376281738281250e-01 -5.125256255269050598e-03 2.872940599918365479e-01 -4.893945455551147461e-01 2.881030440330505371e-01 4.849944412708282471e-01 4.947463116348322504e-03 1.000000000000000000e+00 3.141501954906704142e-01 -4.456243874226647472e-01 8.852800978743260440e-01 1.020627666176364690e+00 1.264374067846856355e-03 1.000126437402298230e+00 3.200669448765630642e-01 1.020628440454326658e+00 4.552137819700675658e-01 9.999877613267590393e-01 -4.947442932983828895e-03 3.163510519327799031e-01 -4.440646936565754710e-01 3.163510519327799031e-01 4.440646936565754710e-01
2.460100000000000064e-01 5.974031984806060791e-03 9.999729990959167480e-01 2.866241931915283203e-01 -4.838528931140899658e-01 8.844028115272521973e-01 1.028101325035095215e+00 -5.773231387138366699e-04 1.000253081321716309e+00 2.970081567764282227e-01 1.025200009346008301e+00 4.968129992485046387e-01 9.941259622573852539e-01 -5.247385241091251373e-03 2.897343635559082031e-01 -4.838740825653076172e-01 2.906052470207214355e-01 4.796676635742187500e-01 4.988258388216106586e-03 1.000000000000000000e+00 3.158790759877557752e-01 -4.421142600133340927e-01 8.866262883259206085e-01 1.020517540940555801e+00 1.332377661363542097e-03 1.000133237807289577e+00 3.217710752189473222e-01 1.020518492236899721e+00 4.516062269004196272e-01 9.999875586884459100e-01 -4.988237700332384499e-03 3.180805170833708173e-01 -4.405330773266775135e-01 3.180805170833708173e-01 4.405330773266775135e-01
2.470100000000000073e-01 6.108932197093963623e-03 9.999729394912719727e-01 2.890825867652893066e-01 -4.784836471080780029e-01 8.857197761535644531e-01 1.027827262878417969e+00 -5.523040890693664551e-04 1.000241994857788086e+00 2.994118332862854004e-01 1.024972796440124512e+00 4.913344979286193848e-01 9.942142963409423828e-01 -5.369499325752258301e-03 2.921742796897888184e-01 -4.783536493778228760e-01 2.931073904037475586e-01 4.743408262729644775e-01 5.031155603433206010e-03 1.000000000000000000e+00 3.176079806481177936e-01 -4.386108295201194274e-01 8.879579902021729199e-01 1.020407649390666860e+00 1.398194818922849194e-03 1.000139819493295334e+00 3.234763497166623925e-01 1.020408629906248921e+00 4.480059231682257948e-01 9.999873437698703071e-01 -5.031134377972405584e-03 3.198106709591944097e-01 -4.370073492962252559e-01 3.198106709591944097e-01 4.370073492962252559e-01
2.480100000000000082e-01 6.243839859962463379e-03 9.999728798866271973e-01 2.915413975715637207e-01 -4.731146097183227539e-01 8.870371580123901367e-01 1.027553319931030273e+00 -5.272403359413146973e-04 1.000230789184570312e+00 3.018158674240112305e-01 1.024745821952819824e+00 4.858560562133789062e-01 9.943026304244995117e-01 -5.491620860993862152e-03 2.946146428585052490e-01 -4.728331863880157471e-01 2.956097722053527832e-01 4.690139591693878174e-01 5.076086758465520044e-03 1.000000000000000000e+00 3.193364605018313984e-01 -4.351146507632467908e-01 8.892753501078378697e-01 1.020298007076787972e+00 1.461869780970953461e-03 1.000146186938084547e+00 3.251822727707435190e-01 1.020298975082125192e+00 4.444134400888940517e-01 9.999871166763938390e-01 -5.076064960503457076e-03 3.215410165935017051e-01 -4.334880746484757741e-01 3.215410165935017051e-01 4.334880746484757741e-01
2.490100000000000091e-01 6.378762423992156982e-03 9.999728798866271973e-01 2.940000295639038086e-01 -4.677451550960540771e-01 8.883544206619262695e-01 1.027279376983642578e+00 -5.022659897804260254e-04 1.000219702720642090e+00 3.042197823524475098e-01 1.024518847465515137e+00 4.803773760795593262e-01 9.943908452987670898e-01 -5.613768473267555237e-03 2.970548868179321289e-01 -4.673124551773071289e-01 2.981121540069580078e-01 4.636868834495544434e-01 5.122985256238153130e-03 1.000000000000000000e+00 3.210640843180687654e-01 -4.316262601279590716e-01 8.905785132833874407e-01 1.020188629158504945e+00 1.523446277407408591e-03 1.000152344610133692e+00 3.268883684113264576e-01 1.020189731756999896e+00 4.408293268403184473e-01 9.999868775296778534e-01 -5.122962847923758986e-03 3.232710764485172139e-01 -4.299757977293037770e-01 3.232710764485172139e-01 4.299757977293037770e-01
2.500100000000000100e-01 6.513662636280059814e-03 9.999728202819824219e-01 2.964585423469543457e-01 -4.623758196830749512e-01 8.896716237068176270e-01 1.027005434036254883e+00 -4.772245883941650391e-04 1.000208735466003418e+00 3.066235184669494629e-01 1.024291753768920898e+00 4.748987555503845215e-01 9.944790601730346680e-01 -5.735859274864196777e-03 2.994949817657470703e-01 -4.617919027805328369e-01 3.006142973899841309e-01 4.583598673343658447e-01 5.171785835792961673e-03 1.000000000000000000e+00 3.227904376048688073e-01 -4.281461764364049016e-01 8.918676237332128220e-01 1.020079530044493810e+00 1.582967549618224641e-03 1.000158296793121293e+00 3.285941768733370849e-01 1.020080833871228609e+00 4.372541165265653174e-01 9.999866263672486655e-01 -5.171762779617636828e-03 3.250003912071993128e-01 -4.264710528727307937e-01 3.250003912071993128e-01 4.264710528727307937e-01
2.510100000000000109e-01 6.648592650890350342e-03 9.999727606773376465e-01 2.989170551300048828e-01 -4.570068717002868652e-01 8.909887671470642090e-01 1.026731491088867188e+00 -4.522502422332763672e-04 1.000197649002075195e+00 3.090272545814514160e-01 1.024064779281616211e+00 4.694203734397888184e-01 9.945673942565917969e-01 -5.858018994331359863e-03 3.019350767135620117e-01 -4.562714993953704834e-01 3.031164705753326416e-01 4.530331790447235107e-01 5.222424620597760497e-03 1.000000000000000000e+00 3.245151223963035347e-01 -4.246749008620074872e-01 8.931428240914455197e-01 1.019970723542607649e+00 1.640476295226203163e-03 1.000164047652620791e+00 3.302992553762317818e-01 1.019972088535728405e+00 4.336883248388874734e-01 9.999863631847515366e-01 -5.222400880911028456e-03 3.267285196352606169e-01 -4.229743603032626864e-01 3.267285196352606169e-01 4.229743603032626864e-01
2.520100000000000118e-01 6.783492863178253174e-03 9.999727606773376465e-01 3.013756871223449707e-01 -4.516374766826629639e-01 8.923058509826660156e-01 1.026457309722900391e+00 -4.272311925888061523e-04 1.000186324119567871e+00 3.114311695098876953e-01 1.023837566375732422e+00 4.639419317245483398e-01 9.946557283401489258e-01 -5.980161949992179871e-03 3.043752908706665039e-01 -4.507508873939514160e-01 3.056187927722930908e-01 4.477061927318572998e-01 5.274839057358700171e-03 1.000000000000000000e+00 3.262375233554092868e-01 -4.212129175825833904e-01 8.944042556909956865e-01 1.019862220385733487e+00 1.696005937694852533e-03 1.000169600566873207e+00 3.320029449904074448e-01 1.019863577310559100e+00 4.301324426557416314e-01 9.999860880533120167e-01 -5.274814596924447437e-03 3.284548047837327900e-01 -4.194862167359869609e-01 3.284548047837327900e-01 4.194862167359869609e-01
2.530100000000000127e-01 6.918415427207946777e-03 9.999727010726928711e-01 3.038342595100402832e-01 -4.462682306766510010e-01 8.936231136322021484e-01 1.026183366775512695e+00 -4.021897912025451660e-04 1.000175237655639648e+00 3.138349652290344238e-01 1.023610591888427734e+00 4.584631323814392090e-01 9.947439432144165039e-01 -6.102232262492179871e-03 3.068154454231262207e-01 -4.452300965785980225e-01 3.081210255622863770e-01 4.423790574073791504e-01 5.328961473985625169e-03 1.000000000000000000e+00 3.279438292787968390e-01 -4.177606949665893521e-01 8.956520581292413130e-01 1.019753865181769470e+00 1.749099682856267244e-03 1.000174909964566705e+00 3.336912823235931858e-01 1.019755357856372724e+00 4.265866899290370329e-01 9.999858011162805482e-01 -5.328936252287961618e-03 3.301653929523392095e-01 -4.160071716773357520e-01 3.301653929523392095e-01 4.160071716773357520e-01
2.540100000000000136e-01 7.053330540657043457e-03 9.999726414680480957e-01 3.062929511070251465e-01 -4.408990740776062012e-01 8.949403166770935059e-01 1.025909304618835449e+00 -3.771781921386718750e-04 1.000164270401000977e+00 3.162389993667602539e-01 1.023383378982543945e+00 4.529847502708435059e-01 9.948322772979736328e-01 -6.224393844604492188e-03 3.092557489871978760e-01 -4.397096931934356689e-01 3.106234669685363770e-01 4.370522201061248779e-01 5.384710011443806857e-03 1.000000000000000000e+00 3.296262997427922281e-01 -4.143186844798500967e-01 8.968863677897689346e-01 1.019645577928674829e+00 1.799543107323449626e-03 1.000179954351945399e+00 3.353564150928051713e-01 1.019647247552902813e+00 4.230513904540073589e-01 9.999855025076679338e-01 -5.384683988775829794e-03 3.318524962024199110e-01 -4.125377421480491136e-01 3.318524962024199110e-01 4.125377421480491136e-01
2.550100000000000144e-01 7.188245654106140137e-03 9.999726414680480957e-01 3.087513446807861328e-01 -4.355297386646270752e-01 8.962575197219848633e-01 1.025635242462158203e+00 -3.521889448165893555e-04 1.000153183937072754e+00 3.186426460742950439e-01 1.023156404495239258e+00 4.475061297416687012e-01 9.949204921722412109e-01 -6.346510723233222961e-03 3.116957545280456543e-01 -4.341890811920166016e-01 3.131254911422729492e-01 4.317252635955810547e-01 5.442002812000423968e-03 1.000000000000000000e+00 3.312852647464448741e-01 -4.108873221893519778e-01 8.981073196852796814e-01 1.019537379234079166e+00 1.847425042371703130e-03 1.000184742476401434e+00 3.369986267156095949e-01 1.019538997877408537e+00 4.195270088334519532e-01 9.999851923232988549e-01 -5.441975951540868606e-03 3.335163980882531187e-01 -4.090783930063286444e-01 3.335163980882531187e-01 4.090783930063286444e-01
2.560100000000000153e-01 7.323168218135833740e-03 9.999725818634033203e-01 3.112100958824157715e-01 -4.301605224609375000e-01 8.975746631622314453e-01 1.025361299514770508e+00 -3.271922469139099121e-04 1.000141978263854980e+00 3.210465908050537109e-01 1.022929191589355469e+00 4.420275688171386719e-01 9.950087070465087891e-01 -6.468725390732288361e-03 3.141360282897949219e-01 -4.286685585975646973e-01 3.156279325485229492e-01 4.263983666896820068e-01 5.500760783699079094e-03 1.000000000000000000e+00 3.329210495065231812e-01 -4.074670287942288582e-01 8.993150476555159534e-01 1.019429289747086909e+00 1.892831566531114540e-03 1.000189283131390772e+00 3.386182022662558300e-01 1.019430996962880753e+00 4.160139876986537755e-01 9.999848708391042562e-01 -5.500733043680922432e-03 3.351573800236854472e-01 -4.056295557466659263e-01 3.351573800236854472e-01 4.056295557466659263e-01
2.570100000000000162e-01 7.458060979843139648e-03 9.999725222587585449e-01 3.136685788631439209e-01 -4.247911870479583740e-01 8.988918662071228027e-01 1.025087356567382812e+00 -3.021508455276489258e-04 1.000130891799926758e+00 3.234503865242004395e-01 1.022702217102050781e+00 4.365490078926086426e-01 9.950970411300659180e-01 -6.590756587684154510e-03 3.165761530399322510e-01 -4.231481850147247314e-01 3.181301653385162354e-01 4.210714399814605713e-01 5.560986842083114577e-03 1.000000000000000000e+00 3.345339745595166669e-01 -4.031138734665299928e-01 9.005096085391992577e-01 1.019285926867173231e+00 1.947585698253487306e-03 1.000194758595178923e+00 3.402006739665928703e-01 1.019287838091042842e+00 4.115398305221090181e-01 9.999845377678228120e-01 -5.560958179652836404e-03 3.367705013228846633e-01 -4.012473095637249521e-01 3.367705013228846633e-01 4.012473095637249521e-01
2.580100000000000171e-01 7.592983543872833252e-03 9.999725222587585449e-01 3.161271810531616211e-01 -4.194219708442687988e-01 9.002090692520141602e-01 1.024813294410705566e+00 -2.771392464637756348e-04 1.000119805335998535e+00 3.258541822433471680e-01 1.022475123405456543e+00 4.310705065727233887e-01 9.951854944229125977e-01 -6.712928414344787598e-03 3.190162777900695801e-01 -4.176274240016937256e-01 3.206323385238647461e-01 4.157445132732391357e-01 5.623230486718929812e-03 1.000000000000000000e+00 3.361243579847107976e-01 -3.975790640890275451e-01 9.016905322126218536e-01 1.019097962119403622e+00 2.014263182655020093e-03 1.000201426296904117e+00 3.417428189885751699e-01 1.019099910125596864e+00 4.058490579352506122e-01 9.999841896682182263e-01 -5.623200852184167056e-03 3.383547106680404593e-01 -3.956826846525275942e-01 3.383547106680404593e-01 3.956826846525275942e-01
2.590100000000000180e-01 7.727883756160736084e-03 9.999724626541137695e-01 3.185856938362121582e-01 -4.140529036521911621e-01 9.015262126922607422e-01 1.024539351463317871e+00 -2.521574497222900391e-04 1.000108718872070312e+00 3.282579779624938965e-01 1.022248268127441406e+00 4.255920052528381348e-01 9.952737092971801758e-01 -6.835091859102249146e-03 3.214563429355621338e-01 -4.121070206165313721e-01 3.231345415115356445e-01 4.104177057743072510e-01 5.687502506353309638e-03 1.000000000000000000e+00 3.376925158364892932e-01 -3.921506666510610195e-01 9.028578549358339256e-01 1.018913686665221752e+00 2.076744045670593768e-03 1.000207674417673775e+00 3.432651299432740166e-01 1.018915829206888946e+00 4.002689817821017404e-01 9.999838262091339525e-01 -5.687471843161557433e-03 3.399173999501752252e-01 -3.902237066786121145e-01 3.399173999501752252e-01 3.902237066786121145e-01
2.600100000000000189e-01 7.862828671932220459e-03 9.999724626541137695e-01 3.210442364215850830e-01 -4.086835682392120361e-01 9.028434753417968750e-01 1.024265289306640625e+00 -2.271458506584167480e-04 1.000097513198852539e+00 3.306617140769958496e-01 1.022021055221557617e+00 4.201134443283081055e-01 9.953619241714477539e-01 -6.957208737730979919e-03 3.238965272903442383e-01 -4.065863788127899170e-01 3.256367444992065430e-01 4.050907492637634277e-01 5.753673694855568864e-03 1.000000000000000000e+00 3.392387592962317622e-01 -3.868266188392391891e-01 9.040117483423215639e-01 1.018733027675099212e+00 2.135195067347793463e-03 1.000213519506145676e+00 3.447677780637108946e-01 1.018735264109451588e+00 3.947973935486889796e-01 9.999834476648148396e-01 -5.753641949257015317e-03 3.414588059635203510e-01 -3.848683576320850452e-01 3.414588059635203510e-01 3.848683576320850452e-01
2.610100000000000198e-01 7.997728884220123291e-03 9.999724030494689941e-01 3.235028088092803955e-01 -4.033142030239105225e-01 9.041606187820434570e-01 1.023991346359252930e+00 -2.021417021751403809e-04 1.000086426734924316e+00 3.330655694007873535e-01 1.021794080734252930e+00 4.146347641944885254e-01 9.954501390457153320e-01 -7.079321891069412231e-03 3.263367116451263428e-01 -4.010657072067260742e-01 3.281390070915222168e-01 3.997637331485748291e-01 5.821619995304655633e-03 1.000000000000000000e+00 3.407633948922904055e-01 -3.816048984317295112e-01 9.051523816368775011e-01 1.018555914129293694e+00 2.189777201083328330e-03 1.000218977707846069e+00 3.462509412603226311e-01 1.018558243553874254e+00 3.894321226551695769e-01 9.999830544107689567e-01 -5.821587111985998195e-03 3.429791666079234913e-01 -3.796146488106980077e-01 3.429791666079234913e-01 3.796146488106980077e-01
2.620100000000000207e-01 8.132643997669219971e-03 9.999723434448242188e-01 3.259614109992980957e-01 -3.979450166225433350e-01 9.054778814315795898e-01 1.023717164993286133e+00 -1.771077513694763184e-04 1.000075340270996094e+00 3.354694247245788574e-01 1.021566867828369141e+00 4.091562628746032715e-01 9.955384731292724609e-01 -7.201415486633777618e-03 3.287769258022308350e-01 -3.955450654029846191e-01 3.306413292884826660e-01 3.944367170333862305e-01 5.891222318452785621e-03 1.000000000000000000e+00 3.422667245833855842e-01 -3.764835224969311223e-01 9.062799216363283117e-01 1.018382276371191830e+00 2.240645768710763323e-03 1.000224064597728946e+00 3.477148002680550687e-01 1.018384782903361208e+00 3.841710441475079674e-01 9.999826468125727619e-01 -5.891188240720308597e-03 3.444787204761294852e-01 -3.744606304365615812e-01 3.444787204761294852e-01 3.744606304365615812e-01
2.630100000000000215e-01 8.267551660537719727e-03 9.999723434448242188e-01 3.284198641777038574e-01 -3.925759196281433105e-01 9.067951440811157227e-01 1.023443222045898438e+00 -1.520663499832153320e-04 1.000064253807067871e+00 3.378730416297912598e-01 1.021339893341064453e+00 4.036777615547180176e-01 9.956269264221191406e-01 -7.323510944843292236e-03 3.312169313430786133e-01 -3.900246918201446533e-01 3.331433534622192383e-01 3.891098797321319580e-01 5.962366366750344697e-03 1.000000000000000000e+00 3.437490458420090489e-01 -3.714605465968212061e-01 9.073945328105056385e-01 1.018212045722718839e+00 2.287950649903985629e-03 1.000228795039799445e+00 3.491595353328228457e-01 1.018214566022523915e+00 3.790120851097319443e-01 9.999822251311057952e-01 -5.962331040590407305e-03 3.459577064820572589e-01 -3.694043997388539724e-01 3.459577064820572589e-01 3.694043997388539724e-01
2.640100000000000224e-01 8.402459323406219482e-03 9.999722838401794434e-01 3.308785557746887207e-01 -3.872065842151641846e-01 9.081121683120727539e-01 1.023169159889221191e+00 -1.271367073059082031e-04 1.000053048133850098e+00 3.402771353721618652e-01 1.021112799644470215e+00 3.981992006301879883e-01 9.957151412963867188e-01 -7.445727474987506866e-03 3.336572349071502686e-01 -3.845040500164031982e-01 3.356458544731140137e-01 3.837829530239105225e-01 6.034942468147290635e-03 1.000000000000000000e+00 3.452106517258894947e-01 -3.665340640725002208e-01 9.084963773168363010e-01 1.018045155511770217e+00 2.331836458603982372e-03 1.000233183671121573e+00 3.505853345781818620e-01 1.018047876429745591e+00 3.739532018374275846e-01 9.999817898052206777e-01 -6.034905834965971494e-03 3.474163639477331755e-01 -3.644440742248054588e-01 3.474163639477331755e-01 3.644440742248054588e-01
2.650100000000000233e-01 8.537374436855316162e-03 9.999722242355346680e-01 3.333371281623840332e-01 -3.818371593952178955e-01 9.094294309616088867e-01 1.022895097732543945e+00 -1.020729541778564453e-04 1.000041961669921875e+00 3.426808714866638184e-01 1.020885705947875977e+00 3.927206993103027344e-01 9.958032369613647461e-01 -7.567781023681163788e-03 3.360973894596099854e-01 -3.789833188056945801e-01 3.381480276584625244e-01 3.784558773040771484e-01 6.108845413445998691e-03 1.000000000000000000e+00 3.466518309527985009e-01 -3.617022053115078184e-01 9.095856150369842075e-01 1.017881539542130120e+00 2.372442719399255658e-03 1.000237244250871571e+00 3.519923812358471960e-01 1.017884262322138689e+00 3.689924102164896524e-01 9.999813410491694698e-01 -6.108807419054318975e-03 3.488549318977137714e-01 -3.595778282308673690e-01 3.488549318977137714e-01 3.595778282308673690e-01
2.660100000000000242e-01 8.672274649143218994e-03 9.999722242355346680e-01 3.357957005500793457e-01 -3.764683008193969727e-01 9.107466936111450195e-01 1.022621154785156250e+00 -7.707625627517700195e-05 1.000030875205993652e+00 3.450846672058105469e-01 1.020658612251281738e+00 3.872421979904174805e-01 9.958918094635009766e-01 -7.689943537116050720e-03 3.385375142097473145e-01 -3.734630346298217773e-01 3.406502008438110352e-01 3.731291592121124268e-01 6.183974299045907896e-03 1.000000000000000000e+00 3.480728679738143150e-01 -3.569631370291989625e-01 9.106624036128370125e-01 1.017721133734439842e+00 2.409904034395277030e-03 1.000240990416052744e+00 3.533808671380814781e-01 1.017724012142521284e+00 3.641277501266967365e-01 9.999808792994844264e-01 -6.183934884700098208e-03 3.502736493788267680e-01 -3.548038509870137802e-01 3.502736493788267680e-01 3.548038509870137802e-01
2.670100000000000251e-01 8.807189762592315674e-03 9.999721646308898926e-01 3.382542431354522705e-01 -3.710989654064178467e-01 9.120637774467468262e-01 1.022347211837768555e+00 -5.205720663070678711e-05 1.000019788742065430e+00 3.474884629249572754e-01 1.020431518554687500e+00 3.817636370658874512e-01 9.959800243377685547e-01 -7.812109775841236115e-03 3.409776687622070312e-01 -3.679424226284027100e-01 3.431524634361267090e-01 3.678020834922790527e-01 6.260232374909095211e-03 1.000000000000000000e+00 3.494740430450770097e-01 -3.523150615639653593e-01 9.117268984818502897e-01 1.017563874586530082e+00 2.444350248548819628e-03 1.000244435024959300e+00 3.547509799019927246e-01 1.017566810649472187e+00 3.593573160788267051e-01 9.999804048093645648e-01 -6.260191484704075507e-03 3.516727547829713862e-01 -3.501203834489308164e-01 3.516727547829713862e-01 3.501203834489308164e-01
2.680100000000000260e-01 8.942112326622009277e-03 9.999721050262451172e-01 3.407127261161804199e-01 -3.657296001911163330e-01 9.133809804916381836e-01 1.022073030471801758e+00 -2.706050872802734375e-05 1.000008583068847656e+00 3.498922586441040039e-01 1.020204544067382812e+00 3.762850761413574219e-01 9.960682392120361328e-01 -7.934225723147392273e-03 3.434177339076995850e-01 -3.624218106269836426e-01 3.456547260284423828e-01 3.624752163887023926e-01 6.337526898890621235e-03 1.000000000000000000e+00 3.508556322939980210e-01 -3.477562162118643108e-01 9.127792529094995722e-01 1.017409700221161506e+00 2.475906604766648592e-03 1.000247590647714624e+00 3.561029115325531902e-01 1.017412687371691549e+00 3.546792340704817970e-01 9.999799179359125656e-01 -6.337484475619619209e-03 3.530524860037742019e-01 -3.455256911409380627e-01 3.530524860037742019e-01 3.455256911409380627e-01
2.690100000000000269e-01 9.077019989490509033e-03 9.999721050262451172e-01 3.431714177131652832e-01 -3.603602051734924316e-01 9.146981835365295410e-01 1.021799206733703613e+00 -2.056360244750976562e-06 9.999975562095642090e-01 3.522961437702178955e-01 1.019977450370788574e+00 3.708065152168273926e-01 9.961565732955932617e-01 -8.056337013840675354e-03 3.458580076694488525e-01 -3.569011390209197998e-01 3.481569588184356689e-01 3.571482300758361816e-01 6.415768993074998615e-03 1.000000000000000000e+00 3.522179077925435275e-01 -3.432848725201699258e-01 9.138196180258298940e-01 1.017258549977505089e+00 2.504693899574386446e-03 1.000250469411114507e+00 3.574368550086101104e-01 1.017261675697891610e+00 3.500916686843982273e-01 9.999794190374786673e-01 -6.415724978239660536e-03 3.544130801512010431e-01 -3.410180729737720129e-01 3.544130801512010431e-01 3.410180729737720129e-01
2.700099999999999723e-01 9.211935102939605713e-03 9.999720454216003418e-01 3.456299901008605957e-01 -3.549911081790924072e-01 9.160153865814208984e-01 1.021525263786315918e+00 2.295523881912231445e-05 9.999865293502807617e-01 3.547000288963317871e-01 1.019750475883483887e+00 3.653279542922973633e-01 9.962447881698608398e-01 -8.178498595952987671e-03 3.482982218265533447e-01 -3.513807952404022217e-01 3.506593108177185059e-01 3.518214821815490723e-01 6.494873505308112159e-03 1.000000000000000000e+00 3.535611376284126250e-01 -3.388993355992864775e-01 9.148481428610201194e-01 1.017110363992112188e+00 2.530828633301433588e-03 1.000253082838041152e+00 3.587530007930236353e-01 1.017113462220821551e+00 3.455928304431719611e-01 9.999789083679526680e-01 -6.494827843397157560e-03 3.557547732750510616e-01 -3.365958703539885799e-01 3.557547732750510616e-01 3.365958703539885799e-01
2.710099999999999731e-01 9.346850216388702393e-03 9.999719858169555664e-01 3.480886518955230713e-01 -3.496215641498565674e-01 9.173326492309570312e-01 1.021251082420349121e+00 4.798173904418945312e-05 9.999754428863525391e-01 3.571038246154785156e-01 1.019523262977600098e+00 3.598492145538330078e-01 9.963331222534179688e-01 -8.300565183162689209e-03 3.507383763790130615e-01 -3.458598852157592773e-01 3.531615138053894043e-01 3.464942872524261475e-01 6.574758877806280780e-03 1.000000000000000000e+00 3.548855859670517199e-01 -3.345979434968978650e-01 9.158649743760192141e-01 1.016965084255852858e+00 2.554423150260192420e-03 1.000255442340184819e+00 3.600515455503299767e-01 1.016968342542111214e+00 3.411809525580799529e-01 9.999783863658949778e-01 -6.574711508949414307e-03 3.570778005626308316e-01 -3.322574398645141147e-01 3.570778005626308316e-01 3.322574398645141147e-01
2.720099999999999740e-01 9.481772780418395996e-03 9.999719858169555664e-01 3.505473434925079346e-01 -3.442525863647460938e-01 9.186497330665588379e-01 1.020977139472961426e+00 7.295608520507812500e-05 9.999641776084899902e-01 3.595077991485595703e-01 1.019296288490295410e+00 3.543708324432373047e-01 9.964213371276855469e-01 -8.422761224210262299e-03 3.531786203384399414e-01 -3.403395116329193115e-01 3.556638658046722412e-01 3.411674499511718750e-01 6.655347018805236707e-03 1.000000000000000000e+00 3.561915131164286596e-01 -3.303790665585598085e-01 9.168702574948670581e-01 1.016822653071495663e+00 2.575585779357641384e-03 1.000257558557170245e+00 3.613326793727186237e-01 1.016825873595805563e+00 3.368543217629079711e-01 9.999778532472434200e-01 -6.655297887823269885e-03 3.583823957241888403e-01 -3.280011902725933903e-01 3.583823957241888403e-01 3.280011902725933903e-01
2.730099999999999749e-01 9.616672992706298828e-03 9.999719262123107910e-01 3.530057370662689209e-01 -3.388834595680236816e-01 9.199669361114501953e-01 1.020702958106994629e+00 9.799748659133911133e-05 9.999530911445617676e-01 3.619115352630615234e-01 1.019069194793701172e+00 3.488925099372863770e-01 9.965096712112426758e-01 -8.544806391000747681e-03 3.556187152862548828e-01 -3.348191976547241211e-01 3.581660985946655273e-01 3.358407318592071533e-01 6.736563165409234152e-03 1.000000000000000000e+00 3.574791756374970930e-01 -3.262411065102321372e-01 9.178641351626477540e-01 1.016683014593052770e+00 2.594420984928182475e-03 1.000259442069142413e+00 3.625965986446659239e-01 1.016686266333322708e+00 3.326112445212269786e-01 9.999773094264500228e-01 -6.736512213924169233e-03 3.596687914140460074e-01 -3.238255427225215088e-01 3.596687914140460074e-01 3.238255427225215088e-01
2.740099999999999758e-01 9.751588106155395508e-03 9.999718666076660156e-01 3.554643988609313965e-01 -3.335141539573669434e-01 9.212841391563415527e-01 1.020429134368896484e+00 1.230314373970031738e-04 9.999420046806335449e-01 3.643152713775634766e-01 1.018842101097106934e+00 3.434137105941772461e-01 9.965978860855102539e-01 -8.666979148983955383e-03 3.580588400363922119e-01 -3.292985260486602783e-01 3.606682419776916504e-01 3.305135965347290039e-01 6.818335786628510614e-03 1.000000000000000000e+00 3.587488263287568202e-01 -3.221824963290558230e-01 9.188467483333673247e-01 1.016546113787599515e+00 2.611029465948043124e-03 1.000261102947739511e+00 3.638434972595224748e-01 1.016549469319236509e+00 3.284500682749759148e-01 9.999767552392949677e-01 -6.818282956322675725e-03 3.609372187222805728e-01 -3.197289562017978093e-01 3.609372187222805728e-01 3.197289562017978093e-01
2.750099999999999767e-01 9.886503219604492188e-03 9.999718666076660156e-01 3.579230308532714844e-01 -3.281449675559997559e-01 9.226012825965881348e-01 1.020155191421508789e+00 1.480281352996826172e-04 9.999308586120605469e-01 3.667192757129669189e-01 1.018615126609802246e+00 3.379354476928710938e-01 9.966862201690673828e-01 -8.789117448031902313e-03 3.604991436004638672e-01 -3.237780034542083740e-01 3.631706833839416504e-01 3.251868188381195068e-01 6.900596481091613756e-03 1.000000000000000000e+00 3.600007142303243146e-01 -3.182016999825478254e-01 9.198182359688779064e-01 1.016411896625123878e+00 2.625508261440115572e-03 1.000262550854930321e+00 3.650735680589050069e-01 1.016415345028252037e+00 3.243691768689972443e-01 9.999761909959610229e-01 -6.900541714822356308e-03 3.621879070905696385e-01 -3.157099223597457649e-01 3.621879070905696385e-01 3.157099223597457649e-01
2.760099999999999776e-01 1.002141088247299194e-02 9.999718070030212402e-01 3.603814542293548584e-01 -3.227756619453430176e-01 9.239185452461242676e-01 1.019881129264831543e+00 1.729950308799743652e-04 9.999197721481323242e-01 3.691229820251464844e-01 1.018387913703918457e+00 3.324567079544067383e-01 9.967745542526245117e-01 -8.911253884434700012e-03 3.629391789436340332e-01 -3.182573318481445312e-01 3.656727969646453857e-01 3.198598027229309082e-01 6.983279818054952126e-03 1.000000000000000000e+00 3.612350848544043092e-01 -3.142972107843663432e-01 9.207787351641861795e-01 1.016280310040316381e+00 2.637950938722757096e-03 1.000263795070482464e+00 3.662870029937422833e-01 1.016283687037083716e+00 3.203669883625671622e-01 9.999756169864579824e-01 -6.983223060761553982e-03 3.634210843733017837e-01 -3.117669634055608152e-01 3.634210843733017837e-01 3.117669634055608152e-01
2.770099999999999785e-01 1.015634089708328247e-02 9.999717473983764648e-01 3.628401756286621094e-01 -3.174065351486206055e-01 9.252356886863708496e-01 1.019607067108154297e+00 1.980438828468322754e-04 9.999086856842041016e-01 3.715268969535827637e-01 1.018160939216613770e+00 3.269783258438110352e-01 9.968627691268920898e-01 -9.033343754708766937e-03 3.653794229030609131e-01 -3.127369880676269531e-01 3.681751489639282227e-01 3.145329952239990234e-01 7.066323262976715279e-03 1.000000000000000000e+00 3.624521801206063709e-01 -3.104675515748290815e-01 9.217283811082117584e-01 1.016151302510779564e+00 2.648447662391662308e-03 1.000264844752734472e+00 3.674839976255656060e-01 1.016154726962604782e+00 3.164419431920354464e-01 9.999750336335071488e-01 -7.066264456420631376e-03 3.646369768242098131e-01 -3.078986181264182775e-01 3.646369768242098131e-01 3.078986181264182775e-01
2.780099999999999794e-01 1.027278602123260498e-02 9.999717473983764648e-01 3.648994266986846924e-01 -3.128182291984558105e-01 9.263285994529724121e-01 1.019373178482055664e+00 2.189129590988159180e-04 9.999056458473205566e-01 3.735125660896301270e-01 1.017975211143493652e+00 3.222728371620178223e-01 9.969605207443237305e-01 -9.140392765402793884e-03 3.674254119396209717e-01 -3.080254495143890381e-01 3.702548444271087646e-01 3.099614679813385010e-01 7.149667048089804015e-03 1.000000000000000000e+00 3.636522385106253918e-01 -3.067112735598667705e-01 9.226673071671971371e-01 1.016024823141566724e+00 2.657085345164931795e-03 1.000265708565433842e+00 3.686647438390182607e-01 1.016028359176396112e+00 3.125925210374936314e-01 9.999744412580918729e-01 -7.149606135025615011e-03 3.658358088354604076e-01 -3.041034623997269648e-01 3.658358088354604076e-01 3.041034623997269648e-01
2.790099999999999802e-01 1.034358888864517212e-02 9.999717473983764648e-01 3.659711480140686035e-01 -3.101626932621002197e-01 9.268662929534912109e-01 1.019238471984863281e+00 2.296417951583862305e-04 9.999219775199890137e-01 3.744643628597259521e-01 1.017891407012939453e+00 3.194808959960937500e-01 9.970813989639282227e-01 -9.209848940372467041e-03 3.684963285923004150e-01 -3.053165078163146973e-01 3.712898194789886475e-01 3.072598278522491455e-01 7.233254096425288486e-03 1.000000000000000000e+00 3.648354950254480422e-01 -3.030269563567153934e-01 9.235956448578405142e-01 1.015900821833483292e+00 2.663947721444908431e-03 1.000266394759162791e+00 3.698294310289840237e-01 1.015904288705576919e+00 3.088172373018245875e-01 9.999738401238074115e-01 -7.233191022972285458e-03 3.670178028283039295e-01 -3.003801051081737561e-01 3.670178028283039295e-01 3.003801051081737561e-01
2.800099999999999811e-01 1.041438430547714233e-02 9.999717473983764648e-01 3.670429587364196777e-01 -3.075070381164550781e-01 9.274041056632995605e-01 1.019103765487670898e+00 2.403333783149719238e-04 9.999386072158813477e-01 3.754162192344665527e-01 1.017807841300964355e+00 3.166888952255249023e-01 9.972023963928222656e-01 -9.279381483793258667e-03 3.695673644542694092e-01 -3.026074767112731934e-01 3.723248243331909180e-01 3.045579791069030762e-01 7.317029912760926805e-03 1.000000000000000000e+00 3.660021812844003186e-01 -2.994132071794519678e-01 9.245135238998298810e-01 1.015779250019479996e+00 2.669115469354318548e-03 1.000266911523208346e+00 3.709782523647197627e-01 1.015782709443509901e+00 3.051146262468783510e-01 9.999732306417377092e-01 -7.316964622523969460e-03 3.681831794732369212e-01 -2.967271683956116402e-01 3.681831794732369212e-01 2.967271683956116402e-01
2.810099999999999820e-01 1.048519462347030640e-02 9.999717473983764648e-01 3.681144118309020996e-01 -3.048515915870666504e-01 9.279417395591735840e-01 1.018969178199768066e+00 2.510175108909606934e-04 9.999551177024841309e-01 3.763677477836608887e-01 1.017724156379699707e+00 3.138970732688903809e-01 9.973232746124267578e-01 -9.348900988698005676e-03 3.706380128860473633e-01 -2.998986840248107910e-01 3.733595013618469238e-01 3.018563985824584961e-01 7.400942481127953214e-03 1.000000000000000000e+00 3.671525256168483575e-01 -2.958686600801676558e-01 9.254210722644687914e-01 1.015660059881119626e+00 2.672666327100161384e-03 1.000267266661310828e+00 3.721113984582822276e-01 1.015663633423771195e+00 3.014832558459204503e-01 9.999726131674694374e-01 -7.400874917476526170e-03 3.693321574317736666e-01 -2.931433056565110329e-01 3.693321574317736666e-01 2.931433056565110329e-01
2.820099999999999829e-01 1.055599004030227661e-02 9.999717473983764648e-01 3.691861033439636230e-01 -3.021957278251647949e-01 9.284795522689819336e-01 1.018834471702575684e+00 2.616941928863525391e-04 9.999715685844421387e-01 3.773195147514343262e-01 1.017640590667724609e+00 3.111050128936767578e-01 9.974441528320312500e-01 -9.418385103344917297e-03 3.717089593410491943e-01 -2.971895337104797363e-01 3.743944764137268066e-01 2.991544604301452637e-01 7.484942194462316546e-03 1.000000000000000000e+00 3.682867530227265096e-01 -2.923919759762111936e-01 9.263184161498497771e-01 1.015543204167776770e+00 2.674675161700560983e-03 1.000267467517989228e+00 3.732290556941138537e-01 1.015546729987633734e+00 2.979217314998397481e-01 9.999719879520512222e-01 -7.484872304764990207e-03 3.704649531605143098e-01 -2.896272060584325070e-01 3.704649531605143098e-01 2.896272060584325070e-01
2.830099999999999838e-01 1.062680780887603760e-02 9.999717473983764648e-01 3.702578544616699219e-01 -2.995400428771972656e-01 9.290172457695007324e-01 1.018699884414672852e+00 2.724081277847290039e-04 9.999881386756896973e-01 3.782712221145629883e-01 1.017556905746459961e+00 3.083128333091735840e-01 9.975651502609252930e-01 -9.487882256507873535e-03 3.727800250053405762e-01 -2.944804430007934570e-01 3.754293620586395264e-01 2.964525520801544189e-01 7.568981745770178050e-03 1.000000000000000000e+00 3.694050853175206983e-01 -2.889818415809533025e-01 9.272056800595520620e-01 1.015428637034823556e+00 2.675214095601783412e-03 1.000267521380058255e+00 3.743314134761160927e-01 1.015432102201353270e+00 2.944286766171458347e-01 9.999713553766086394e-01 -7.568909476183172287e-03 3.715817812323930491e-01 -2.861775718049203721e-01 3.715817812323930491e-01 2.861775718049203721e-01
2.840099999999999847e-01 1.069760322570800781e-02 9.999717473983764648e-01 3.713295459747314453e-01 -2.968844473361968994e-01 9.295548796653747559e-01 1.018565177917480469e+00 2.830922603607177734e-04 1.000004649162292480e+00 3.792229890823364258e-01 1.017473101615905762e+00 3.055209517478942871e-01 9.976860284805297852e-01 -9.557384997606277466e-03 3.738508820533752441e-01 -2.917715311050415039e-01 3.764642775058746338e-01 2.937508225440979004e-01 7.653016053257864597e-03 1.000000000000000000e+00 3.705077411378530083e-01 -2.856369691702806413e-01 9.280829868032728358e-01 1.015316313575248985e+00 2.674352585237468796e-03 1.000267435280359551e+00 3.754186603053206728e-01 1.015319879255525137e+00 2.910027418557406542e-01 9.999707158287555187e-01 -7.652941348470459863e-03 3.726828541088429980e-01 -2.827931292945407571e-01 3.726828541088429980e-01 2.827931292945407571e-01
2.850099999999999856e-01 1.076841354370117188e-02 9.999717473983764648e-01 3.724011778831481934e-01 -2.942288815975189209e-01 9.300925731658935547e-01 1.018430590629577637e+00 2.937838435173034668e-04 1.000021100044250488e+00 3.801746964454650879e-01 1.017389535903930664e+00 3.027289807796478271e-01 9.978070259094238281e-01 -9.626952931284904480e-03 3.749217987060546875e-01 -2.890625894069671631e-01 3.774991631507873535e-01 2.910490334033966064e-01 7.737002182171625643e-03 1.000000000000000000e+00 3.715949359690390308e-01 -2.823560962174870292e-01 9.289504575098147532e-01 1.015206189265881243e+00 2.672157505456912528e-03 1.000267215766230677e+00 3.764909792133746547e-01 1.015209737280457603e+00 2.876426159097272284e-01 9.999700695573918718e-01 -7.736924990978952602e-03 3.737683819127413654e-01 -2.794726421502343738e-01 3.737683819127413654e-01 2.794726421502343738e-01
2.860099999999999865e-01 1.083922386169433594e-02 9.999717473983764648e-01 3.734727501869201660e-01 -2.915733754634857178e-01 9.306303262710571289e-01 1.018295764923095703e+00 3.044903278350830078e-04 1.000037550926208496e+00 3.811263442039489746e-01 1.017305970191955566e+00 2.999370992183685303e-01 9.979279041290283203e-01 -9.696433320641517639e-03 3.759925961494445801e-01 -2.863537073135375977e-01 3.785339593887329102e-01 2.883474826812744141e-01 7.820899249859264435e-03 1.000000000000000000e+00 3.726668822737712605e-01 -2.791379844431569612e-01 9.298082116970503019e-01 1.015098220800160211e+00 2.668693260157344645e-03 1.000266869295187488e+00 3.775485549404680174e-01 1.015101667304533883e+00 2.843470064262633712e-01 9.999694169047390613e-01 -7.820819521391755846e-03 3.748385727497718922e-01 -2.762148888366018906e-01 3.748385727497718922e-01 2.762148888366018906e-01
2.870099999999999874e-01 1.091003417968750000e-02 9.999717473983764648e-01 3.745445013046264648e-01 -2.889174520969390869e-01 9.311680793762207031e-01 1.018161058425903320e+00 3.151670098304748535e-04 1.000054001808166504e+00 3.820781111717224121e-01 1.017222166061401367e+00 2.971448302268981934e-01 9.980487823486328125e-01 -9.765950962901115417e-03 3.770636320114135742e-01 -2.836444377899169922e-01 3.795689046382904053e-01 2.856454253196716309e-01 7.904668366882644168e-03 1.000000000000000000e+00 3.737237894482737799e-01 -2.759814198761346149e-01 9.306563672449427171e-01 1.014992365986056022e+00 2.664021838881553989e-03 1.000266402194510462e+00 3.785915729369479510e-01 1.014995883257907572e+00 2.811146421598602063e-01 9.999687582780938389e-01 -7.904586047952655639e-03 3.758936325600853445e-01 -2.730186652952517057e-01 3.758936325600853445e-01 2.730186652952517057e-01
2.880099999999999882e-01 1.098081469535827637e-02 9.999717473983764648e-01 3.756160140037536621e-01 -2.862619459629058838e-01 9.317057132720947266e-01 1.018026471138000488e+00 3.258660435676574707e-04 1.000070810317993164e+00 3.830297589302062988e-01 1.017138481140136719e+00 2.943530082702636719e-01 9.981696605682373047e-01 -9.835471399128437042e-03 3.781342804431915283e-01 -2.809354662895202637e-01 3.806036710739135742e-01 2.829437255859375000e-01 7.988272553093256345e-03 1.000000000000000000e+00 3.747658639195418084e-01 -2.728852120947126147e-01 9.314950404479912516e-01 1.014888582920568716e+00 2.658202914890275218e-03 1.000265820316592169e+00 3.796202127410973071e-01 1.014892114173171267e+00 2.779442887235525905e-01 9.999680939356303533e-01 -7.988187594149712828e-03 3.769337648936660345e-01 -2.698828039722009353e-01 3.769337648936660345e-01 2.698828039722009353e-01
2.890099999999999891e-01 1.105161756277084351e-02 9.999717473983764648e-01 3.766879439353942871e-01 -2.836063206195831299e-01 9.322434663772583008e-01 1.017891764640808105e+00 3.365799784660339355e-04 1.000087141990661621e+00 3.839816153049468994e-01 1.017054915428161621e+00 2.915608882904052734e-01 9.982906579971313477e-01 -9.904955513775348663e-03 3.792054951190948486e-01 -2.782265543937683105e-01 3.816387057304382324e-01 2.802418768405914307e-01 8.071676662717420722e-03 1.000000000000000000e+00 3.757933092135037900e-01 -2.698481936461714081e-01 9.323243460514692993e-01 1.014786830685069807e+00 2.651293929047629071e-03 1.000265129365198069e+00 3.806346538786346545e-01 1.014790238885385998e+00 2.748347330296146973e-01 9.999674241780658335e-01 -8.071589016077808029e-03 3.779591711400862586e-01 -2.668061555225932913e-01 3.779591711400862586e-01 2.668061555225932913e-01
2.900099999999999900e-01 1.112243533134460449e-02 9.999717473983764648e-01 3.777594566345214844e-01 -2.809506952762603760e-01 9.327812194824218750e-01 1.017757177352905273e+00 3.472641110420227051e-04 1.000103592872619629e+00 3.849332332611083984e-01 1.016971230506896973e+00 2.887690365314483643e-01 9.984115362167358398e-01 -9.974471293389797211e-03 3.802762031555175781e-01 -2.755177617073059082e-01 3.826735019683837891e-01 2.775401771068572998e-01 8.154847328061109318e-03 1.000000000000000000e+00 3.768063259246838825e-01 -2.668692200320464947e-01 9.331443972321629143e-01 1.014687069589528479e+00 2.643350144864504547e-03 1.000264335009827255e+00 3.816350777809617290e-01 1.014690503372348118e+00 2.717847781152367692e-01 9.999667494139832247e-01 -8.154756943497386973e-03 3.789700505161936461e-01 -2.637875827320182998e-01 3.789700505161936461e-01 2.637875827320182998e-01
2.910099999999999909e-01 1.119323074817657471e-02 9.999717473983764648e-01 3.788312673568725586e-01 -2.782949209213256836e-01 9.333189129829406738e-01 1.017622351646423340e+00 3.579780459403991699e-04 1.000120162963867188e+00 3.858850598335266113e-01 1.016887545585632324e+00 2.859769165515899658e-01 9.985324144363403320e-01 -1.004393957555294037e-02 3.813472688198089600e-01 -2.728086113929748535e-01 3.837085366249084473e-01 2.748382687568664551e-01 8.237752878220132996e-03 1.000000000000000000e+00 3.778051118475160841e-01 -2.639471687734383787e-01 9.339553056703637779e-01 1.014589260259052050e+00 2.634424747527641577e-03 1.000263442504824907e+00 3.826216605332967702e-01 1.014592740430322770e+00 2.687932604229436029e-01 9.999660699237900019e-01 -8.237659708034795331e-03 3.799665998630988861e-01 -2.608259813962222617e-01 3.799665998630988861e-01 2.608259813962222617e-01
2.920099999999999918e-01 1.126404851675033569e-02 9.999716877937316895e-01 3.799028098583221436e-01 -2.756393849849700928e-01 9.338566064834594727e-01 1.017487883567810059e+00 3.686621785163879395e-04 1.000136733055114746e+00 3.868366479873657227e-01 1.016803860664367676e+00 2.831849455833435059e-01 9.986534118652343750e-01 -1.011347956955432892e-02 3.824180662631988525e-01 -2.700996398925781250e-01 3.847432434558868408e-01 2.721364796161651611e-01 8.320363283486420861e-03 1.000000000000000000e+00 3.787898619669804456e-01 -2.610809392835312659e-01 9.347571815425738118e-01 1.014493364022893473e+00 2.624568900265844811e-03 1.000262456869890793e+00 3.835945760526929815e-01 1.014496718832902822e+00 2.658590414217444908e-01 9.999653859649511034e-01 -8.320267283338907138e-03 3.809490137093397566e-01 -2.579202704494422127e-01 3.809490137093397566e-01 2.579202704494422127e-01
2.930099999999999927e-01 1.133482903242111206e-02 9.999716877937316895e-01 3.809744119644165039e-01 -2.729837298393249512e-01 9.343942999839782715e-01 1.017353057861328125e+00 3.793314099311828613e-04 1.000153183937072754e+00 3.877882957458496094e-01 1.016720175743103027e+00 2.803928852081298828e-01 9.987742900848388672e-01 -1.018301397562026978e-02 3.834888935089111328e-01 -2.673905491828918457e-01 3.857780694961547852e-01 2.694346904754638672e-01 8.402650093513548690e-03 1.000000000000000000e+00 3.797607684957064467e-01 -2.582694524758390453e-01 9.355501335404543539e-01 1.014399343500947515e+00 2.613831811767792796e-03 1.000261383163457252e+00 3.845540010231969230e-01 1.014402675721101987e+00 2.629809946562630119e-01 9.999646979327113661e-01 -8.402551216768200035e-03 3.819174844487034925e-01 -2.550693767139710078e-01 3.819174844487034925e-01 2.550693767139710078e-01
2.940099999999999936e-01 1.140564680099487305e-02 9.999716877937316895e-01 3.820461034774780273e-01 -2.703279256820678711e-01 9.349320530891418457e-01 1.017218351364135742e+00 3.900229930877685547e-04 1.000169754028320312e+00 3.887402117252349854e-01 1.016636490821838379e+00 2.776007950305938721e-01 9.988951683044433594e-01 -1.025251671671867371e-02 3.845598995685577393e-01 -2.646815180778503418e-01 3.868131041526794434e-01 2.667328119277954102e-01 8.484586368080254334e-03 1.000000000000000000e+00 3.807180209799619353e-01 -2.555116499934683150e-01 9.363342689288470799e-01 1.014307161723766892e+00 2.602260820118494286e-03 1.000260226112604789e+00 3.855001078658222835e-01 1.014310560857233812e+00 2.601580226304183729e-01 9.999640061314800654e-01 -8.484484569345281460e-03 3.828722021322107927e-01 -2.522722552552189024e-01 3.828722021322107927e-01 2.522722552552189024e-01
2.950099999999999945e-01 1.147643476724624634e-02 9.999716877937316895e-01 3.831176757812500000e-01 -2.676723897457122803e-01 9.354698061943054199e-01 1.017083764076232910e+00 4.007592797279357910e-04 1.000186204910278320e+00 3.896917700767517090e-01 1.016552925109863281e+00 2.748087644577026367e-01 9.990162849426269531e-01 -1.032198593020439148e-02 3.856306970119476318e-01 -2.619726061820983887e-01 3.878479003906250000e-01 2.640310525894165039e-01 8.566146630975664256e-03 1.000000000000000000e+00 3.816618062573471915e-01 -2.528064942706325646e-01 9.371096935199481059e-01 1.014216782175016984e+00 2.589901436513146731e-03 1.000258990135534320e+00 3.864330649744323054e-01 1.014220072763227121e+00 2.573890559767253450e-01 9.999633107854010161e-01 -8.566041869199890815e-03 3.838133543963984096e-01 -2.495278884407121645e-01 3.838133543963984096e-01 2.495278884407121645e-01
2.960099999999999953e-01 1.154725253582000732e-02 9.999716877937316895e-01 3.841895461082458496e-01 -2.650169134140014648e-01 9.360076189041137695e-01 1.016949176788330078e+00 4.114210605621337891e-04 1.000202775001525879e+00 3.906436562538146973e-01 1.016469240188598633e+00 2.720170617103576660e-01 9.991371631622314453e-01 -1.039152871817350388e-02 3.867018818855285645e-01 -2.592636942863464355e-01 3.888829350471496582e-01 2.613295018672943115e-01 8.647306806276615354e-03 1.000000000000000000e+00 3.825923085509461696e-01 -2.501529678353935915e-01 9.378765117247540584e-01 1.014128169592577233e+00 2.576797420267002651e-03 1.000257679715694792e+00 3.873530435803022032e-01 1.014131390759463569e+00 2.546730355115260358e-01 9.999626122595762778e-01 -8.647199038939321764e-03 3.847411267790232237e-01 -2.468352648111250269e-01 3.847411267790232237e-01 2.468352648111250269e-01
2.970099999999999962e-01 1.161806285381317139e-02 9.999716877937316895e-01 3.852612078189849854e-01 -2.623611092567443848e-01 9.365452527999877930e-01 1.016814351081848145e+00 4.221275448799133301e-04 1.000219225883483887e+00 3.915953636169433594e-01 1.016385674476623535e+00 2.692247033119201660e-01 9.992580413818359375e-01 -1.046103332191705704e-02 3.877727091312408447e-01 -2.565544247627258301e-01 3.899177908897399902e-01 2.586275041103363037e-01 8.728044163591189980e-03 1.000000000000000000e+00 3.835097095174792026e-01 -2.475500728761171332e-01 9.386348265785818823e-01 1.014041289283369007e+00 2.562990841648056604e-03 1.000256299110830360e+00 3.882602121965788577e-01 1.014044581443924509e+00 2.520089256698246905e-01 9.999619108804388423e-01 -8.727933348109392225e-03 3.856557025198740773e-01 -2.441933952373930572e-01 3.856557025198740773e-01 2.441933952373930572e-01
2.980099999999999971e-01 1.168885082006454468e-02 9.999716877937316895e-01 3.863327503204345703e-01 -2.597054243087768555e-01 9.370829463005065918e-01 1.016679763793945312e+00 4.328265786170959473e-04 1.000235676765441895e+00 3.925469219684600830e-01 1.016301870346069336e+00 2.664328813552856445e-01 9.993790388107299805e-01 -1.053052302449941635e-02 3.888435065746307373e-01 -2.538456320762634277e-01 3.909525275230407715e-01 2.559256851673126221e-01 8.808337273062408906e-03 1.000000000000000000e+00 3.844141882266112198e-01 -2.449968311862999459e-01 9.393847397275495448e-01 1.013956106811364943e+00 2.548522127179180061e-03 1.000254852220070934e+00 3.891547339826864071e-01 1.013959324256214156e+00 2.493957208469922415e-01 9.999612068525005615e-01 -8.808223371533845797e-03 3.865572624081115571e-01 -2.416013205396955188e-01 3.865572624081115571e-01 2.416013205396955188e-01
2.990099999999999980e-01 1.175967603921890259e-02 9.999716877937316895e-01 3.874044120311737061e-01 -2.570498883724212646e-01 9.376206994056701660e-01 1.016545057296752930e+00 4.435107111930847168e-04 1.000252366065979004e+00 3.934986591339111328e-01 1.016218066215515137e+00 2.636408209800720215e-01 9.994997978210449219e-01 -1.060003321617841721e-02 3.899143636226654053e-01 -2.511366009712219238e-01 3.919874429702758789e-01 2.532239258289337158e-01 8.888165945502974480e-03 1.000000000000000000e+00 3.853059212781093090e-01 -2.424922833594619354e-01 9.401263514933507759e-01 1.013872588851073786e+00 2.533430132940462601e-03 1.000253342982797999e+00 3.900367741058951565e-01 1.013875693246315324e+00 2.468324261828133137e-01 9.999605004946887643e-01 -8.888048919937415263e-03 3.874459851471841465e-01 -2.390580888623466960e-01 3.874459851471841465e-01 2.390580888623466960e-01
3.000099999999999989e-01 1.183047145605087280e-02 9.999716877937316895e-01 3.884760737419128418e-01 -2.543942332267761230e-01 9.381585121154785156e-01 1.016410470008850098e+00 4.542171955108642578e-04 1.000268816947937012e+00 3.944503068923950195e-01 1.016134619712829590e+00 2.608488798141479492e-01 9.996207952499389648e-01 -1.066955272108316422e-02 3.909852802753448486e-01 -2.484277635812759399e-01 3.930222988128662109e-01 2.505222260951995850e-01 8.967511186768747228e-03 1.000000000000000000e+00 3.861850828191998319e-01 -2.400354885364307245e-01 9.408597608814801561e-01 1.013790702884314943e+00 2.517752194391194819e-03 1.000251775253136799e+00 3.909064972759346834e-01 1.013793896511453019e+00 2.443180633829679094e-01 9.999597921613495588e-01 -8.967390997486319668e-03 3.883220472469693929e-01 -2.365627627085898910e-01 3.883220472469693929e-01 2.365627627085898910e-01
3.010099999999999998e-01 1.190128922462463379e-02 9.999716877937316895e-01 3.895478248596191406e-01 -2.517385184764862061e-01 9.386960864067077637e-01 1.016275882720947266e+00 4.649013280868530273e-04 1.000285267829895020e+00 3.954022228717803955e-01 1.016050934791564941e+00 2.580568492412567139e-01 9.997416734695434570e-01 -1.073907315731048584e-02 3.920563161373138428e-01 -2.457185089588165283e-01 3.940573334693908691e-01 2.478203177452087402e-01 9.046355152709937425e-03 1.000000000000000000e+00 3.870518445661372819e-01 -2.376255241305984534e-01 9.415850655918198697e-01 1.013710416401347070e+00 2.501524176651225093e-03 1.000250152454784658e+00 3.917640611905691128e-01 1.013713576925050708e+00 2.418516868009771004e-01 9.999590820306881733e-01 -9.046231765243351389e-03 3.891856227735676632e-01 -2.341144382097706533e-01 3.891856227735676632e-01 2.341144382097706533e-01
3.020100000000000007e-01 1.197207719087600708e-02 9.999716877937316895e-01 3.906194567680358887e-01 -2.490828782320022583e-01 9.392338395118713379e-01 1.016141057014465332e+00 4.755854606628417969e-04 1.000301718711853027e+00 3.963539004325866699e-01 1.015967130661010742e+00 2.552647590637207031e-01 9.998626708984375000e-01 -1.080860383808612823e-02 3.931272029876708984e-01 -2.430095225572586060e-01 3.950921893119812012e-01 2.451184689998626709e-01 9.124681114517658315e-03 1.000000000000000000e+00 3.879063757234755272e-01 -2.352614860943297581e-01 9.423023619710513277e-01 1.013631698037959605e+00 2.484780501419682919e-03 1.000248478084513115e+00 3.926096257622739838e-01 1.013634812137168550e+00 2.394323602016008301e-01 9.999583704068759626e-01 -9.124554494347576761e-03 3.900368836064470046e-01 -2.317122174684102531e-01 3.900368836064470046e-01 2.317122174684102531e-01
3.030100000000000016e-01 1.204287260770797729e-02 9.999716877937316895e-01 3.916910290718078613e-01 -2.464273124933242798e-01 9.397715926170349121e-01 1.016006350517272949e+00 4.862844944000244141e-04 1.000318408012390137e+00 3.973054885864257812e-01 1.015883564949035645e+00 2.524729371070861816e-01 9.999835491180419922e-01 -1.087808795273303986e-02 3.941979110240936279e-01 -2.403006851673126221e-01 3.961269259452819824e-01 2.424168288707733154e-01 9.202473395389177205e-03 1.000000000000000000e+00 3.887488432131855909e-01 -2.329424875368667214e-01 9.430117451414545826e-01 1.013554516913996117e+00 2.467554237017007424e-03 1.000246755449154978e+00 3.934433482144785721e-01 1.013557571373758126e+00 2.370591680720839367e-01 9.999576575558938307e-01 -9.202343509285382944e-03 3.908759994382658420e-01 -2.293552223653285704e-01 3.908759994382658420e-01 2.293552223653285704e-01
3.040100000000000025e-01 1.211366057395935059e-02 9.999716877937316895e-01 3.927627503871917725e-01 -2.437717020511627197e-01 9.403092265129089355e-01 1.015871644020080566e+00 4.969909787178039551e-04 1.000334858894348145e+00 3.982572257518768311e-01 1.015799999237060547e+00 2.496809512376785278e-01 1.000104427337646484e+00 -1.094759441912174225e-02 3.952688872814178467e-01 -2.375916838645935059e-01 3.971618413925170898e-01 2.397149950265884399e-01 9.279717336471413058e-03 1.000000000000000000e+00 3.895794116330195678e-01 -2.306676587983866877e-01 9.437133089756889470e-01 1.013478842758593013e+00 2.449877129813283431e-03 1.000244987723346801e+00 3.942653840269494392e-01 1.013481824465372272e+00 2.347312130997413482e-01 9.999569437383162285e-01 -9.279584152505342132e-03 3.917031377564010319e-01 -2.270425915974484399e-01 3.917031377564010319e-01 2.270425915974484399e-01
3.050100000000000033e-01 1.218447089195251465e-02 9.999716877937316895e-01 3.938344120979309082e-01 -2.411159574985504150e-01 9.408469200134277344e-01 1.015736937522888184e+00 5.076825618743896484e-04 1.000351428985595703e+00 3.992088735103607178e-01 1.015716195106506348e+00 2.468887269496917725e-01 1.000225424766540527e+00 -1.101714093238115311e-02 3.963398039340972900e-01 -2.348825335502624512e-01 3.981966972351074219e-01 2.370130717754364014e-01 9.356399255940393497e-03 1.000000000000000000e+00 3.903982432930556135e-01 -2.284361471062959226e-01 9.444071461161035463e-01 1.013404645900962242e+00 2.431779650844978404e-03 1.000243177955591145e+00 3.950758869618724578e-01 1.013407544628507351e+00 2.324476157229312667e-01 9.999562292100644401e-01 -9.356262743461692122e-03 3.925184638610524912e-01 -2.247734802676077948e-01 3.925184638610524912e-01 2.247734802676077948e-01
3.060100000000000042e-01 1.225528120994567871e-02 9.999716877937316895e-01 3.949061036109924316e-01 -2.384603768587112427e-01 9.413847327232360840e-01 1.015602350234985352e+00 5.184039473533630371e-04 1.000367879867553711e+00 4.001606702804565430e-01 1.015632510185241699e+00 2.440967112779617310e-01 1.000346302986145020e+00 -1.108662039041519165e-02 3.974107801914215088e-01 -2.321736067533493042e-01 3.992316722869873047e-01 2.343112528324127197e-01 9.432506409145275175e-03 1.000000000000000000e+00 3.912054982572574779e-01 -2.262471162092117571e-01 9.450933479969635398e-01 1.013331897271794624e+00 2.413291041821466563e-03 1.000241329079307073e+00 3.958750091911071300e-01 1.013334721330641175e+00 2.302075134238963927e-01 9.999555142262311902e-01 -9.432366538599776945e-03 3.933221408936771746e-01 -2.225470591704644396e-01 3.933221408936771746e-01 2.225470591704644396e-01
3.070100000000000051e-01 1.232609152793884277e-02 9.999716877937316895e-01 3.959777951240539551e-01 -2.358048111200332642e-01 9.419225454330444336e-01 1.015467762947082520e+00 5.290955305099487305e-04 1.000384211540222168e+00 4.011123776435852051e-01 1.015548944473266602e+00 2.413049787282943726e-01 1.000467181205749512e+00 -1.115613244473934174e-02 3.984816670417785645e-01 -2.294647395610809326e-01 4.002665877342224121e-01 2.316096425056457520e-01 9.508026952045131250e-03 1.000000000000000000e+00 3.920013343593187205e-01 -2.240997461480285224e-01 9.457720048520223965e-01 1.013260568360208058e+00 2.394439355214342691e-03 1.000239443901434599e+00 3.966629009933181904e-01 1.013263329525009526e+00 2.280100611885568507e-01 9.999547990316799417e-01 -9.507883695164890889e-03 3.941143298248870330e-01 -2.203625154329033886e-01 3.941143298248870330e-01 2.203625154329033886e-01
3.080100000000000060e-01 1.239690929651260376e-02 9.999716877937316895e-01 3.970495462417602539e-01 -2.331489473581314087e-01 9.424600601196289062e-01 1.015333056449890137e+00 5.397796630859375000e-04 1.000400900840759277e+00 4.020641446113586426e-01 1.015465378761291504e+00 2.385127097368240356e-01 1.000588178634643555e+00 -1.122561842203140259e-02 3.995526134967803955e-01 -2.267555147409439087e-01 4.013015031814575195e-01 2.289076745510101318e-01 9.582949903908510869e-03 1.000000000000000000e+00 3.927859072429092935e-01 -2.219932329021709616e-01 9.464432057360593342e-01 1.013190631214276882e+00 2.375251497507033065e-03 1.000237525112622317e+00 3.974397108728770500e-01 1.013193341343180842e+00 2.258544308422832936e-01 9.999540838645374352e-01 -9.582803233757642564e-03 3.948951894839223820e-01 -2.182190518446849581e-01 3.948951894839223820e-01 2.182190518446849581e-01
3.090100000000000069e-01 1.246770471334457397e-02 9.999716877937316895e-01 3.981211781501770020e-01 -2.304934412240982056e-01 9.429978728294372559e-01 1.015198349952697754e+00 5.504861474037170410e-04 1.000417351722717285e+00 4.030158519744873047e-01 1.015381574630737305e+00 2.357208281755447388e-01 1.000709176063537598e+00 -1.129514910280704498e-02 4.006235003471374512e-01 -2.240466177463531494e-01 4.023363590240478516e-01 2.262059748172760010e-01 9.657265111802473476e-03 1.000000000000000000e+00 3.935593703962492751e-01 -2.199267880692322985e-01 9.471070385432267535e-01 1.013122058433338468e+00 2.355753270034733650e-03 1.000235575293002777e+00 3.982055855974436787e-01 1.013124729463753981e+00 2.237398106168562162e-01 9.999533689571672435e-01 -9.657115002780054802e-03 3.956648765806257129e-01 -2.161158864545424663e-01 3.956648765806257129e-01 2.161158864545424663e-01
3.100100000000000078e-01 1.253852248191833496e-02 9.999716877937316895e-01 3.991928100585937500e-01 -2.278377115726470947e-01 9.435356259346008301e-01 1.015063643455505371e+00 5.611553788185119629e-04 1.000433802604675293e+00 4.039676189422607422e-01 1.015297889709472656e+00 2.329288125038146973e-01 1.000830054283142090e+00 -1.136466022580862045e-02 4.016943871974945068e-01 -2.213376760482788086e-01 4.033712148666381836e-01 2.235041856765747070e-01 9.730963216493937820e-03 1.000000000000000000e+00 3.943218751841477965e-01 -2.178996385610072473e-01 9.477635900239870237e-01 1.013054823157073736e+00 2.335969408115848214e-03 1.000233596916108914e+00 3.989606702032632013e-01 1.013057467101545539e+00 2.216654048149260259e-01 9.999526545361322460e-01 -9.730809644335140784e-03 3.964235457248072581e-01 -2.140522522768023572e-01 3.964235457248072581e-01 2.140522522768023572e-01
3.110100000000000087e-01 1.260930299758911133e-02 9.999716877937316895e-01 4.002644419670104980e-01 -2.251820862293243408e-01 9.440732598304748535e-01 1.014929056167602539e+00 5.718320608139038086e-04 1.000450491905212402e+00 4.049192070960998535e-01 1.015214204788208008e+00 2.301368415355682373e-01 1.000950932502746582e+00 -1.143418159335851669e-02 4.027651846408843994e-01 -2.186287343502044678e-01 4.044060111045837402e-01 2.208023965358734131e-01 9.804035619559619760e-03 1.000000000000000000e+00 3.950735708794996803e-01 -2.159110263054309642e-01 9.484129458017732661e-01 1.012988899054803271e+00 2.315923618880335981e-03 1.000231592352653243e+00 3.997051080015476821e-01 1.012991527997002095e+00 2.196304334817534565e-01 9.999519408221640981e-01 -9.803878561335164360e-03 3.971713494461723837e-01 -2.120273970037232225e-01 3.971713494461723837e-01 2.120273970037232225e-01
3.120100000000000096e-01 1.268011331558227539e-02 9.999716877937316895e-01 4.013360142707824707e-01 -2.225266844034194946e-01 9.446110129356384277e-01 1.014794230461120605e+00 5.825459957122802734e-04 1.000466942787170410e+00 4.058709144592285156e-01 1.015130758285522461e+00 2.273447811603546143e-01 1.001072049140930176e+00 -1.150363124907016754e-02 4.038361310958862305e-01 -2.159198671579360962e-01 4.054408669471740723e-01 2.181006819009780884e-01 9.876474451575857974e-03 1.000000000000000000e+00 3.958146046961165121e-01 -2.139602079449625383e-01 9.490551903904538289e-01 1.012924260310650526e+00 2.295638618117671215e-03 1.000229563872430116e+00 4.004390405543724607e-01 1.012926882842958953e+00 2.176341321580696486e-01 9.999512280290681066e-01 -9.876313885733139022e-03 3.979084382153680322e-01 -2.100405828136555075e-01 3.979084382153680322e-01 2.100405828136555075e-01
3.130100000000000104e-01 1.275090128183364868e-02 9.999716877937316895e-01 4.024077355861663818e-01 -2.198707759380340576e-01 9.451488852500915527e-01 1.014659762382507324e+00 5.932599306106567383e-04 1.000483393669128418e+00 4.068226218223571777e-01 1.015046834945678711e+00 2.245526611804962158e-01 1.001192927360534668e+00 -1.157316565513610840e-02 4.049070179462432861e-01 -2.132106423377990723e-01 4.064757525920867920e-01 2.153986543416976929e-01 9.948272541312763034e-03 1.000000000000000000e+00 3.965451218248967069e-01 -2.120464545217453090e-01 9.496904072137578590e-01 1.012860881599512153e+00 2.275136166422004301e-03 1.000227513642262700e+00 4.011626075827760540e-01 1.012863487954401398e+00 2.156757518025338993e-01 9.999505163602969704e-01 -9.948108447853138900e-03 3.986349604666168944e-01 -2.080910863825390089e-01 3.986349604666168944e-01 2.080910863825390089e-01
3.140100000000000113e-01 1.282171159982681274e-02 9.999716877937316895e-01 4.034795165061950684e-01 -2.172151505947113037e-01 9.456864595413208008e-01 1.014525055885314941e+00 6.039738655090332031e-04 1.000499963760375977e+00 4.077744483947753906e-01 1.014963269233703613e+00 2.217607498168945312e-01 1.001313686370849609e+00 -1.164265163242816925e-02 4.059780836105346680e-01 -2.105017155408859253e-01 4.075107574462890625e-01 2.126969993114471436e-01 1.001942338701903613e-02 1.000000000000000000e+00 3.972652654475862244e-01 -2.101690512777049935e-01 9.503186786118469342e-01 1.012798738114426556e+00 2.254437100906544166e-03 1.000225443744543252e+00 4.018759472470979643e-01 1.012801315954798165e+00 2.137545578472255792e-01 9.999498060182064885e-01 -1.001925574730010322e-02 3.993510626135260977e-01 -2.061781978359768785e-01 3.993510626135260977e-01 2.061781978359768785e-01
3.150100000000000122e-01 1.289252191781997681e-02 9.999716877937316895e-01 4.045510590076446533e-01 -2.145595848560333252e-01 9.462242126464843750e-01 1.014390349388122559e+00 6.146058440208435059e-04 1.000516533851623535e+00 4.087260961532592773e-01 1.014879703521728516e+00 2.189687788486480713e-01 1.001434683799743652e+00 -1.171221211552619934e-02 4.070489108562469482e-01 -2.077926993370056152e-01 4.085455536842346191e-01 2.099952101707458496e-01 1.008992112755121087e-02 1.000000000000000000e+00 3.979751767734027723e-01 -2.083272973423849483e-01 9.509400858610517204e-01 1.012737805540555813e+00 2.233561369399448757e-03 1.000223356174054556e+00 4.025791960406845948e-01 1.012740342585583209e+00 2.118698301684975305e-01 9.999490972000846245e-01 -1.008974992424797532e-02 4.000568890732590921e-01 -2.043012208150901954e-01 4.000568890732590921e-01 2.043012208150901954e-01
3.160100000000000131e-01 1.296332478523254395e-02 9.999716877937316895e-01 4.056229591369628906e-01 -2.119038850069046021e-01 9.467620253562927246e-01 1.014255642890930176e+00 6.253495812416076660e-04 1.000533103942871094e+00 4.096780419349670410e-01 1.014796018600463867e+00 2.161766737699508667e-01 1.001555681228637695e+00 -1.178170554339885712e-02 4.081199467182159424e-01 -2.050835788249969482e-01 4.095806479454040527e-01 2.072933316230773926e-01 1.015976051487717247e-02 1.000000000000000000e+00 3.986749950693751487e-01 -2.065205054557128217e-01 9.515547091900310450e-01 1.012678060042296657e+00 2.212528062576840909e-03 1.000221252839864849e+00 4.032724887773024292e-01 1.012680544064015420e+00 2.100208628471503247e-01 9.999483900973715755e-01 -1.015958573197388651e-02 4.007525822888867162e-01 -2.024594722822899151e-01 4.007525822888867162e-01 2.024594722822899151e-01
3.170100000000000140e-01 1.303412765264511108e-02 9.999716877937316895e-01 4.066944420337677002e-01 -2.092482298612594604e-01 9.472996592521667480e-01 1.014121174812316895e+00 6.360933184623718262e-04 1.000549435615539551e+00 4.106295108795166016e-01 1.014712214469909668e+00 2.133848369121551514e-01 1.001676440238952637e+00 -1.185117475688457489e-02 4.091906845569610596e-01 -2.023747414350509644e-01 4.106153547763824463e-01 2.045916616916656494e-01 1.022893688763714705e-02 1.000000000000000000e+00 3.993648576888026991e-01 -2.047480017030615940e-01 9.521626277948829209e-01 1.012619478253793392e+00 2.191355444809726678e-03 1.000219135568410245e+00 4.039559586024532578e-01 1.012621897073812560e+00 2.082069638803605571e-01 9.999476848956787567e-01 -1.022875851041780103e-02 4.014382827515007301e-01 -2.006522822655737726e-01 4.014382827515007301e-01 2.006522822655737726e-01
3.180100000000000149e-01 1.310490071773529053e-02 9.999716877937316895e-01 4.077661931514739990e-01 -2.065926939249038696e-01 9.478373527526855469e-01 1.013986349105834961e+00 6.467476487159729004e-04 1.000566005706787109e+00 4.115813076496124268e-01 1.014628648757934570e+00 2.105927318334579468e-01 1.001797437667846680e+00 -1.192073151469230652e-02 4.102616608142852783e-01 -1.996656954288482666e-01 4.116503000259399414e-01 2.018898129463195801e-01 1.029744614565721375e-02 1.000000000000000000e+00 4.000449000992431503e-01 -2.030091252554629688e-01 9.527639198540139853e-01 1.012562037269645110e+00 2.170060983975876170e-03 1.000217006106479456e+00 4.046297370052910347e-01 1.012564378755981709e+00 2.064274548997635239e-01 9.999469817748158906e-01 -1.029726416069476347e-02 4.021141290225297427e-01 -1.988789936077800802e-01 4.021141290225297427e-01 1.988789936077800802e-01
3.190100000000000158e-01 1.317574828863143921e-02 9.999716877937316895e-01 4.088377952575683594e-01 -2.039368897676467896e-01 9.483750462532043457e-01 1.013851523399353027e+00 6.574317812919616699e-04 1.000582575798034668e+00 4.125330448150634766e-01 1.014544963836669922e+00 2.078007906675338745e-01 1.001918196678161621e+00 -1.199024263769388199e-02 4.113325178623199463e-01 -1.969567090272903442e-01 4.126851558685302734e-01 1.991880685091018677e-01 1.036528472533847570e-02 1.000000000000000000e+00 4.007152559121450186e-01 -2.013032281047506256e-01 9.533586625439871565e-01 1.012505714640439258e+00 2.148661380514880950e-03 1.000214866126331259e+00 4.052939538744770864e-01 1.012507971124291917e+00 2.046816707812975089e-01 9.999462809101652416e-01 -1.036509912042908599e-02 4.027802577599682854e-01 -1.971389615870373924e-01 4.027802577599682854e-01 1.971389615870373924e-01
3.200100000000000167e-01 1.322391629219055176e-02 9.999716281890869141e-01 4.097112417221069336e-01 -2.019427865743637085e-01 9.489217400550842285e-01 1.013755321502685547e+00 6.677508354187011719e-04 1.000592470169067383e+00 4.133357405662536621e-01 1.014475822448730469e+00 2.057406455278396606e-01 1.001985549926757812e+00 -1.203749980777502060e-02 4.122008383274078369e-01 -1.949226260185241699e-01 4.135314822196960449e-01 1.971767991781234741e-01 1.043244957593883991e-02 1.000000000000000000e+00 4.013760569141861523e-01 -1.996296747936741334e-01 9.539469320563929156e-01 1.012450488373717761e+00 2.127172595710486239e-03 1.000212717233228688e+00 4.059487376030071482e-01 1.012452670442453240e+00 2.029689591342260513e-01 9.999455824755645317e-01 -1.043226033992083156e-02 4.034368037487323644e-01 -1.954315533934305182e-01 4.034368037487323644e-01 1.954315533934305182e-01
3.210100000000000176e-01 1.323865354061126709e-02 9.999716281890869141e-01 4.102911055088043213e-01 -2.009271532297134399e-01 9.494813680648803711e-01 1.013715505599975586e+00 6.774589419364929199e-04 1.000592231750488281e+00 4.139176309108734131e-01 1.014428257942199707e+00 2.047630995512008667e-01 1.001973628997802734e+00 -1.205183938145637512e-02 4.127688407897949219e-01 -1.938871741294860840e-01 4.140985310077667236e-01 1.961872279644012451e-01 1.049893813707238575e-02 1.000000000000000000e+00 4.020274330795473583e-01 -1.979878422400825899e-01 9.545288036037141710e-01 1.012396336893697679e+00 2.105609876914940875e-03 1.000210560952897065e+00 4.065942148067042683e-01 1.012398457148027786e+00 2.012886808135397054e-01 9.999448866342401931e-01 -1.049874526000975708e-02 4.040838998978062424e-01 -1.937561488011647348e-01 4.040838998978062424e-01 1.937561488011647348e-01
3.220100000000000184e-01 1.325339078903198242e-02 9.999716281890869141e-01 4.108708500862121582e-01 -1.999118328094482422e-01 9.500408768653869629e-01 1.013675689697265625e+00 6.871744990348815918e-04 1.000592231750488281e+00 4.144995808601379395e-01 1.014380693435668945e+00 2.037857770919799805e-01 1.001961469650268555e+00 -1.206627301871776581e-02 4.133367538452148438e-01 -1.928519755601882935e-01 4.146655797958374023e-01 1.951977759599685669e-01 1.056474831650845714e-02 1.000000000000000000e+00 4.026695126031507033e-01 -1.963771194623826488e-01 9.551043514373304122e-01 1.012343239047618360e+00 2.083987784436362473e-03 1.000208398741367022e+00 4.072305104782929508e-01 1.012345310123187181e+00 1.996402092907497705e-01 9.999441935431863104e-01 -1.056455178969975886e-02 4.047216772753673975e-01 -1.921121395036208546e-01 4.047216772753673975e-01 1.921121395036208546e-01
3.230100000000000193e-01 1.326812058687210083e-02 9.999715685844421387e-01 4.114506244659423828e-01 -1.988960504531860352e-01 9.506004452705383301e-01 1.013635993003845215e+00 6.969347596168518066e-04 1.000592112541198730e+00 4.150813221931457520e-01 1.014333128929138184e+00 2.028085291385650635e-01 1.001949548721313477e+00 -1.208058558404445648e-02 4.139047861099243164e-01 -1.918165087699890137e-01 4.152324199676513672e-01 1.942081451416015625e-01 1.062987846896577999e-02 1.000000000000000000e+00 4.033024219273800837e-01 -1.947969073394448525e-01 9.556736488617882941e-01 1.012291174099411606e+00 2.062320216771347699e-03 1.000206231988488126e+00 4.078577480209870099e-01 1.012293208664216682e+00 1.980229303494927262e-01 9.999435033538183193e-01 -1.062967828492797709e-02 4.053502651332694384e-01 -1.904989288261084435e-01 4.053502651332694384e-01 1.904989288261084435e-01
3.240100000000000202e-01 1.328284293413162231e-02 9.999715685844421387e-01 4.120303988456726074e-01 -1.978806406259536743e-01 9.511601328849792480e-01 1.013596177101135254e+00 7.066950201988220215e-04 1.000591993331909180e+00 4.156632423400878906e-01 1.014285564422607422e+00 2.018313407897949219e-01 1.001937508583068848e+00 -1.209488883614540100e-02 4.144727289676666260e-01 -1.907813549041748047e-01 4.157994687557220459e-01 1.932186782360076904e-01 1.069432737570587613e-02 1.000000000000000000e+00 4.039262857674287832e-01 -1.932466183797040271e-01 9.562367682482998399e-01 1.012240121721466046e+00 2.040620434873806604e-03 1.000204062020355611e+00 4.084760492629930795e-01 1.012242132473392120e+00 1.964362418376379427e-01 9.999428162120344021e-01 -1.069412352815735795e-02 4.059697909298422558e-01 -1.889159315028461072e-01 4.059697909298422558e-01 1.889159315028461072e-01
3.250100000000000211e-01 1.329758018255233765e-02 9.999715089797973633e-01 4.126103818416595459e-01 -1.968650817871093750e-01 9.517197608947753906e-01 1.013556361198425293e+00 7.163956761360168457e-04 1.000591874122619629e+00 4.162452816963195801e-01 1.014237999916076660e+00 2.008539885282516479e-01 1.001925349235534668e+00 -1.210927963256835938e-02 4.150408804416656494e-01 -1.897459775209426880e-01 4.163666367530822754e-01 1.922291815280914307e-01 1.075809422487594702e-02 1.000000000000000000e+00 4.045412271362365253e-01 -1.917256764947514180e-01 9.567937810480314775e-01 1.012190061986561140e+00 2.018901085602357696e-03 1.000201890101656055e+00 4.090855344723042797e-01 1.012192061651019381e+00 1.948795534246161587e-01 9.999421322582786598e-01 -1.075788670871868566e-02 4.065803803526727989e-01 -1.873625734582432534e-01 4.065803803526727989e-01 1.873625734582432534e-01
3.260100000000000220e-01 1.331231743097305298e-02 9.999715089797973633e-01 4.131901860237121582e-01 -1.958495825529098511e-01 9.522793889045715332e-01 1.013516545295715332e+00 7.261186838150024414e-04 1.000591635704040527e+00 4.168272018432617188e-01 1.014190435409545898e+00 1.998768448829650879e-01 1.001913428306579590e+00 -1.212366856634616852e-02 4.156089127063751221e-01 -1.887106895446777344e-01 4.169336855411529541e-01 1.912398040294647217e-01 1.082117859257797701e-02 1.000000000000000000e+00 4.051473673713494872e-01 -1.902335167666034665e-01 9.573447578065293895e-01 1.012140975353515993e+00 1.997174224599867782e-03 1.000199717435258373e+00 4.096863223237554585e-01 1.012142971306826178e+00 1.933522864791527018e-01 9.999414516259856889e-01 -1.082096740394441169e-02 4.071821573417774842e-01 -1.858382917319795213e-01 4.071821573417774842e-01 1.858382917319795213e-01
3.270100000000000229e-01 1.332704722881317139e-02 9.999715089797973633e-01 4.137700796127319336e-01 -1.948339492082595825e-01 9.528390169143676758e-01 1.013476729393005371e+00 7.358863949775695801e-04 1.000591635704040527e+00 4.174091815948486328e-01 1.014142870903015137e+00 1.988994926214218140e-01 1.001901149749755859e+00 -1.213799789547920227e-02 4.161769449710845947e-01 -1.876752376556396484e-01 4.175007939338684082e-01 1.902502477169036865e-01 1.088358042467954534e-02 1.000000000000000000e+00 4.057448261619228669e-01 -1.887695852171830668e-01 9.578897681782655438e-01 1.012092842651008295e+00 1.975451338410870970e-03 1.000197545160881551e+00 4.102785298509522005e-01 1.012094824471035714e+00 1.918538739897545087e-01 9.999407744395129027e-01 -1.088336556106490362e-02 4.077752441126432092e-01 -1.843425344535913057e-01 4.077752441126432092e-01 1.843425344535913057e-01
3.280100000000000238e-01 1.334177702665328979e-02 9.999714493751525879e-01 4.143497049808502197e-01 -1.938184648752212524e-01 9.533985853195190430e-01 1.013436913490295410e+00 7.456168532371520996e-04 1.000591516494750977e+00 4.179909229278564453e-01 1.014095306396484375e+00 1.979221552610397339e-01 1.001889228820800781e+00 -1.215236168354749680e-02 4.167448878288269043e-01 -1.866400241851806641e-01 4.180676937103271484e-01 1.892607808113098145e-01 1.094530001993687836e-02 1.000000000000000000e+00 4.063337216603311042e-01 -1.873333381950944287e-01 9.584288809905516793e-01 1.012045644909255193e+00 1.953743373424257634e-03 1.000195374292816686e+00 4.108622713283239247e-01 1.012047441942308224e+00 1.903837629878970816e-01 9.999401007748534020e-01 -1.094508148191368838e-02 4.083597612150111078e-01 -1.828747638696426592e-01 4.083597612150111078e-01 1.828747638696426592e-01
3.290100000000000247e-01 1.335651427507400513e-02 9.999714493751525879e-01 4.149297773838043213e-01 -1.928029507398605347e-01 9.539582133293151855e-01 1.013397097587585449e+00 7.553324103355407715e-04 1.000591397285461426e+00 4.185731410980224609e-01 1.014047741889953613e+00 1.969447731971740723e-01 1.001877188682556152e+00 -1.216673105955123901e-02 4.173130989074707031e-01 -1.856046169996261597e-01 4.186349511146545410e-01 1.882712095975875854e-01 1.100633801163349197e-02 1.000000000000000000e+00 4.069141702217773937e-01 -1.859242434651658393e-01 9.589621640905739985e-01 1.011999364290477210e+00 1.932060729741950662e-03 1.000193206115607358e+00 4.114376654118850896e-01 1.012001293618594921e+00 1.889413970655983155e-01 9.999394308989728586e-01 -1.100611579493992673e-02 4.089358275693083522e-01 -1.814344353419368450e-01 4.089358275693083522e-01 1.814344353419368450e-01
3.300100000000000255e-01 1.337124407291412354e-02 9.999714493751525879e-01 4.155094027519226074e-01 -1.917874068021774292e-01 9.545179009437561035e-01 1.013357400894165039e+00 7.650628685951232910e-04 1.000591158866882324e+00 4.191547632217407227e-01 1.014000177383422852e+00 1.959675252437591553e-01 1.001865148544311523e+00 -1.218108832836151123e-02 4.178808331489562988e-01 -1.845693886280059814e-01 4.192017018795013428e-01 1.872816532850265503e-01 1.106669535194393546e-02 1.000000000000000000e+00 4.074862866932524308e-01 -1.845417787786395591e-01 9.594896845126305029e-01 1.011953982025926013e+00 1.910413308045533871e-03 1.000191041295104499e+00 4.120048187373421822e-01 1.011955714104295412e+00 1.875262567973830508e-01 9.999387647304193161e-01 -1.106646946127735551e-02 4.095035601034038852e-01 -1.800210457610433856e-01 4.095035601034038852e-01 1.800210457610433856e-01
3.310100000000000264e-01 1.338598132133483887e-02 9.999713897705078125e-01 4.160892963409423828e-01 -1.907719969749450684e-01 9.550774097442626953e-01 1.013317704200744629e+00 7.747933268547058105e-04 1.000591278076171875e+00 4.197367429733276367e-01 1.013952612876892090e+00 1.949902474880218506e-01 1.001853227615356445e+00 -1.219549216330051422e-02 4.184489846229553223e-01 -1.835341453552246094e-01 4.197687804698944092e-01 1.862923204898834229e-01 1.112637329640978230e-02 1.000000000000000000e+00 4.080501843755788838e-01 -1.831854319537485343e-01 9.600115084549328826e-01 1.011909481113250076e+00 1.888810519409323593e-03 1.000188881075667835e+00 4.125638481897191956e-01 1.011911291242471034e+00 1.861378037544117181e-01 9.999381025615236007e-01 -1.112614373016421881e-02 4.100630745711758007e-01 -1.786340669182513996e-01 4.100630745711758007e-01 1.786340669182513996e-01
3.320100000000000273e-01 1.340071856975555420e-02 9.999713897705078125e-01 4.166691303253173828e-01 -1.897564977407455444e-01 9.556370377540588379e-01 1.013277888298034668e+00 7.845312356948852539e-04 1.000591158866882324e+00 4.203186631202697754e-01 1.013905048370361328e+00 1.940130293369293213e-01 1.001841068267822266e+00 -1.220980752259492874e-02 4.190170168876647949e-01 -1.824988722801208496e-01 4.203358888626098633e-01 1.853027790784835815e-01 1.118537338880574820e-02 1.000000000000000000e+00 4.086059750310298555e-01 -1.818547007456650377e-01 9.605277012829519512e-01 1.011865843702442147e+00 1.867261305553586607e-03 1.000186726123842629e+00 4.131148593017752724e-01 1.011867553201386327e+00 1.847755346447131075e-01 9.999374443592390360e-01 -1.118514015194472903e-02 4.106144847345666871e-01 -1.772730099859344821e-01 4.106144847345666871e-01 1.772730099859344821e-01
3.330099999999999727e-01 1.341544091701507568e-02 9.999713301658630371e-01 4.172490835189819336e-01 -1.887408047914505005e-01 9.561966657638549805e-01 1.013237953186035156e+00 7.942765951156616211e-04 1.000591039657592773e+00 4.209007620811462402e-01 1.013857483863830566e+00 1.930355131626129150e-01 1.001829028129577637e+00 -1.222417876124382019e-02 4.195851385593414307e-01 -1.814634203910827637e-01 4.209030866622924805e-01 1.843132078647613525e-01 1.124369744668234777e-02 1.000000000000000000e+00 4.091537689078077467e-01 -1.805490926417087916e-01 9.610383275426180871e-01 1.011823053053919619e+00 1.845774154399260417e-03 1.000184577402363661e+00 4.136579625440338637e-01 1.011824710508512304e+00 1.834389402128487334e-01 9.999367902918878670e-01 -1.124346054241996858e-02 4.111579030101726873e-01 -1.759373766605315248e-01 4.111579030101726873e-01 1.759373766605315248e-01
3.340099999999999736e-01 1.343017816543579102e-02 9.999713301658630371e-01 4.178288877010345459e-01 -1.877253949642181396e-01 9.567561745643615723e-01 1.013198375701904297e+00 8.039698004722595215e-04 1.000590801239013672e+00 4.214826226234436035e-01 1.013810038566589355e+00 1.920583844184875488e-01 1.001816987991333008e+00 -1.223856676369905472e-02 4.201532304286956787e-01 -1.804281175136566162e-01 4.214700460433959961e-01 1.833237856626510620e-01 1.130134754750257778e-02 1.000000000000000000e+00 4.096936747644987498e-01 -1.792681246592923439e-01 9.615434509735374391e-01 1.011781092558726058e+00 1.824357118583361855e-03 1.000182435740231135e+00 4.141932652909819379e-01 1.011782793908592826e+00 1.821275252599351135e-01 9.999361404686111232e-01 -1.130110697947185779e-02 4.116934401861319648e-01 -1.746266830476206899e-01 4.116934401861319648e-01 1.746266830476206899e-01
3.350099999999999745e-01 1.344489306211471558e-02 9.999713301658630371e-01 4.184085726737976074e-01 -1.867099404335021973e-01 9.573158621788024902e-01 1.013158559799194336e+00 8.137375116348266602e-04 1.000590920448303223e+00 4.220643639564514160e-01 1.013762354850769043e+00 1.910810470581054688e-01 1.001804828643798828e+00 -1.225292962044477463e-02 4.207210540771484375e-01 -1.793927699327468872e-01 4.220369458198547363e-01 1.823342740535736084e-01 1.135832601494051949e-02 1.000000000000000000e+00 4.102257998780488024e-01 -1.780113232186391059e-01 9.620431345125541878e-01 1.011739945531679341e+00 1.803017831315895537e-03 1.000180301744502787e+00 4.147208701494417005e-01 1.011741475061856965e+00 1.808408127150714639e-01 9.999354948852414715e-01 -1.135808179154243480e-02 4.122212053662229758e-01 -1.733404645486305296e-01 4.122212053662229758e-01 1.733404645486305296e-01
3.360099999999999754e-01 1.345963776111602783e-02 9.999712705612182617e-01 4.189884662628173828e-01 -1.856943368911743164e-01 9.578754901885986328e-01 1.013118624687194824e+00 8.234381675720214844e-04 1.000590682029724121e+00 4.226464033126831055e-01 1.013714671134948730e+00 1.901036202907562256e-01 1.001792788505554199e+00 -1.226725801825523376e-02 4.212891459465026855e-01 -1.783573776483535767e-01 4.226040244102478027e-01 1.813446730375289917e-01 1.141463540606407062e-02 1.000000000000000000e+00 4.107502500718656635e-01 -1.767782239280588918e-01 9.625374403091230269e-01 1.011699596542305235e+00 1.781763521319706597e-03 1.000178176395976282e+00 4.152408860636395138e-01 1.011701252971508147e+00 1.795783155654307739e-01 9.999348537830892170e-01 -1.141438753038380438e-02 4.127413064222763550e-01 -1.720782425125572668e-01 4.127413064222763550e-01 1.720782425125572668e-01
3.370099999999999763e-01 1.347436010837554932e-02 9.999712705612182617e-01 4.195682108402252197e-01 -1.846788823604583740e-01 9.584350585937500000e-01 1.013078808784484863e+00 8.331835269927978516e-04 1.000590562820434570e+00 4.232282638549804688e-01 1.013667106628417969e+00 1.891264915466308594e-01 1.001780867576599121e+00 -1.228162460029125214e-02 4.218571782112121582e-01 -1.773221343755722046e-01 4.231710433959960938e-01 1.803552657365798950e-01 1.147027849892118256e-02 1.000000000000000000e+00 4.112671297370191215e-01 -1.755683714023310027e-01 9.630264297366624149e-01 1.011660029173923059e+00 1.760601031059165315e-03 1.000176060059086769e+00 4.157534098322042682e-01 1.011661473372224451e+00 1.783395831475242943e-01 9.999342170502526495e-01 -1.147002698273759565e-02 4.132538493088502851e-01 -1.708395793819847408e-01 4.132538493088502851e-01 1.708395793819847408e-01
3.380099999999999771e-01 1.348911225795745850e-02 9.999712705612182617e-01 4.201481938362121582e-01 -1.836632043123245239e-01 9.589946866035461426e-01 1.013039112091064453e+00 8.429214358329772949e-04 1.000590562820434570e+00 4.238103032112121582e-01 1.013619661331176758e+00 1.881490349769592285e-01 1.001768708229064941e+00 -1.229600422084331512e-02 4.224253594875335693e-01 -1.762866824865341187e-01 4.237382411956787109e-01 1.793656796216964722e-01 1.152525828059168186e-02 1.000000000000000000e+00 4.117765418524908516e-01 -1.743813190873617636e-01 9.635101634033682583e-01 1.011621228808319062e+00 1.739536828247413222e-03 1.000173953721978481e+00 4.162585492306178914e-01 1.011622802512072816e+00 1.771241429054900840e-01 9.999335849695966116e-01 -1.152500312829376865e-02 4.137589389675748741e-01 -1.696240094256265540e-01 4.137589389675748741e-01 1.696240094256265540e-01
3.390099999999999780e-01 1.350382715463638306e-02 9.999712109565734863e-01 4.207278192043304443e-01 -1.826478391885757446e-01 9.595543146133422852e-01 1.012999296188354492e+00 8.526667952537536621e-04 1.000590324401855469e+00 4.243919849395751953e-01 1.013571977615356445e+00 1.871719360351562500e-01 1.001756668090820312e+00 -1.231034938246011734e-02 4.229930937290191650e-01 -1.752514839172363281e-01 4.243050813674926758e-01 1.783763170242309570e-01 1.157957793569971798e-02 1.000000000000000000e+00 4.122785880051103025e-01 -1.732166290882570514e-01 9.639887011628608393e-01 1.011583179634485186e+00 1.718577023896578071e-03 1.000171857673141762e+00 4.167563983124231708e-01 1.011584581142687789e+00 1.759315623090754455e-01 9.999329574188968728e-01 -1.157931916039075040e-02 4.142566784031883609e-01 -1.684311124795591641e-01 4.142566784031883609e-01 1.684311124795591641e-01
3.400099999999999789e-01 1.351857185363769531e-02 9.999712109565734863e-01 4.213077127933502197e-01 -1.816322654485702515e-01 9.601139426231384277e-01 1.012959599494934082e+00 8.623674511909484863e-04 1.000590324401855469e+00 4.249740242958068848e-01 1.013524532318115234e+00 1.861945390701293945e-01 1.001744627952575684e+00 -1.232476811856031418e-02 4.235612154006958008e-01 -1.742160916328430176e-01 4.248721599578857422e-01 1.773867905139923096e-01 1.163324083537056221e-02 1.000000000000000000e+00 4.127733684091795530e-01 -1.720738720007431166e-01 9.644621021246657655e-01 1.011545867458778059e+00 1.697727382780308538e-03 1.000169772752579789e+00 4.172470607405608378e-01 1.011547320672254724e+00 1.747613900944255116e-01 9.999323346255853950e-01 -1.163297844460713451e-02 4.147471695954482174e-01 -1.672604440613645327e-01 4.147471695954482174e-01 1.672604440613645327e-01
3.410099999999999798e-01 1.353328675031661987e-02 9.999711513519287109e-01 4.218875169754028320e-01 -1.806167960166931152e-01 9.606735110282897949e-01 1.012919902801513672e+00 8.720979094505310059e-04 1.000590085983276367e+00 4.255559444427490234e-01 1.013476967811584473e+00 1.852174252271652222e-01 1.001732468605041504e+00 -1.233909279108047485e-02 4.241292774677276611e-01 -1.731809377670288086e-01 4.254392385482788086e-01 1.763973981142044067e-01 1.168625052663023987e-02 1.000000000000000000e+00 4.132609819261405248e-01 -1.709526267444126668e-01 9.649304246647363303e-01 1.011509277414523567e+00 1.676993339664992417e-03 1.000167699339310268e+00 4.177306308898980358e-01 1.011510678225183923e+00 1.736132036121096067e-01 9.999317165546574016e-01 -1.168598453279395474e-02 4.152305127968470844e-01 -1.661115917685994647e-01 4.152305127968470844e-01 1.661115917685994647e-01
3.420099999999999807e-01 1.354800909757614136e-02 9.999711513519287109e-01 4.224674403667449951e-01 -1.796012222766876221e-01 9.612330794334411621e-01 1.012880086898803711e+00 8.818805217742919922e-04 1.000590085983276367e+00 4.261379837989807129e-01 1.013429403305053711e+00 1.842400580644607544e-01 1.001720547676086426e+00 -1.235340442508459091e-02 4.246973395347595215e-01 -1.721455454826354980e-01 4.260063767433166504e-01 1.754078418016433716e-01 1.173861072246788241e-02 1.000000000000000000e+00 4.137415260898695823e-01 -1.698524803743668987e-01 9.653937264393286366e-01 1.011473395365247274e+00 1.656380010844714715e-03 1.000165637978376765e+00 4.182072055419068790e-01 1.011474706310965477e+00 1.724865793018465487e-01 9.999311032865801918e-01 -1.173834113793516438e-02 4.157068070053656084e-01 -1.649841401894449611e-01 4.157068070053656084e-01 1.649841401894449611e-01
3.430099999999999816e-01 1.356274634599685669e-02 9.999711513519287109e-01 4.230472147464752197e-01 -1.785856634378433228e-01 9.617928266525268555e-01 1.012840151786804199e+00 8.916109800338745117e-04 1.000589966773986816e+00 4.267198443412780762e-01 1.013381719589233398e+00 1.832626163959503174e-01 1.001708507537841797e+00 -1.236778404563665390e-02 4.252653717994689941e-01 -1.711102128028869629e-01 4.265733361244201660e-01 1.744182407855987549e-01 1.179032529162054622e-02 1.000000000000000000e+00 4.142150971142564697e-01 -1.687730279696260383e-01 9.658520643884169754e-01 1.011438207615935614e+00 1.635892206398558086e-03 1.000163589255671059e+00 4.186768815320485171e-01 1.011439600423880814e+00 1.713810984979023677e-01 9.999304949410746657e-01 -1.179005212700268840e-02 4.161761498829826822e-01 -1.638776778457909089e-01 4.161761498829826822e-01 1.638776778457909089e-01
3.440099999999999825e-01 1.357749104499816895e-02 9.999710917472839355e-01 4.236270189285278320e-01 -1.775701791048049927e-01 9.623524546623229980e-01 1.012800455093383789e+00 9.013339877128601074e-04 1.000589847564697266e+00 4.273016452789306641e-01 1.013334155082702637e+00 1.822854429483413696e-01 1.001696467399597168e+00 -1.238214038312435150e-02 4.258332550525665283e-01 -1.700749099254608154e-01 4.271402657032012939e-01 1.734287887811660767e-01 1.184139824918871257e-02 1.000000000000000000e+00 4.146817899133557472e-01 -1.677138724696500549e-01 9.663054947465411493e-01 1.011403700012439844e+00 1.615534443483816578e-03 1.000161553402034276e+00 4.191397483587766537e-01 1.011404905878342086e+00 1.702963658727928153e-01 9.999298914374216141e-01 -1.184112152122050732e-02 4.166386374939270443e-01 -1.627918191887553767e-01 4.166386374939270443e-01 1.627918191887553767e-01
3.450099999999999834e-01 1.359220594167709351e-02 9.999710917472839355e-01 4.242069423198699951e-01 -1.765546053647994995e-01 9.629120826721191406e-01 1.012760639190673828e+00 9.110793471336364746e-04 1.000589847564697266e+00 4.278836846351623535e-01 1.013286709785461426e+00 1.813080012798309326e-01 1.001684427261352539e+00 -1.239653490483760834e-02 4.264014363288879395e-01 -1.690394878387451172e-01 4.277074038982391357e-01 1.724392473697662354e-01 1.189183374770006081e-02 1.000000000000000000e+00 4.151416981223752245e-01 -1.666746245095299117e-01 9.667540730541759331e-01 1.011369859841285912e+00 1.595310955806231211e-03 1.000159531140137004e+00 4.195959039790846390e-01 1.011371206911743981e+00 1.692319696237763182e-01 9.999292930052190442e-01 -1.189155346658105593e-02 4.170943649301598888e-01 -1.617261572583033047e-01 4.170943649301598888e-01 1.617261572583033047e-01
3.460099999999999842e-01 1.360695064067840576e-02 9.999710917472839355e-01 4.247868359088897705e-01 -1.755391955375671387e-01 9.634715914726257324e-01 1.012720823287963867e+00 9.207800030708312988e-04 1.000589609146118164e+00 4.284656643867492676e-01 1.013239026069641113e+00 1.803307831287384033e-01 1.001672267913818359e+00 -1.241089496761560440e-02 4.269694685935974121e-01 -1.680041849613189697e-01 4.282745420932769775e-01 1.714498847723007202e-01 1.194163606842770474e-02 1.000000000000000000e+00 4.155949141155556026e-01 -1.656549022701796492e-01 9.671978541672785479e-01 1.011336673218300675e+00 1.575225708044608380e-03 1.000157522529045995e+00 4.200454332477432939e-01 1.011337816689891866e+00 1.681875355293155072e-01 9.999286994861087408e-01 -1.194135225326383234e-02 4.175434255058046995e-01 -1.606803280600891670e-01 4.175434255058046995e-01 1.606803280600891670e-01
3.470099999999999851e-01 1.362168788909912109e-02 9.999710321426391602e-01 4.253665804862976074e-01 -1.745236665010452271e-01 9.640313386917114258e-01 1.012681007385253906e+00 9.305179119110107422e-04 1.000589489936828613e+00 4.290475249290466309e-01 1.013191461563110352e+00 1.793535500764846802e-01 1.001660227775573730e+00 -1.242522988468408585e-02 4.275375306606292725e-01 -1.669690012931823730e-01 4.288415312767028809e-01 1.704604327678680420e-01 1.199080961305538581e-02 1.000000000000000000e+00 4.160415290237763353e-01 -1.646543313314469681e-01 9.676368922666883643e-01 1.011304128032849192e+00 1.555282403092003848e-03 1.000155528274229599e+00 4.204884323517376621e-01 1.011305391620080929e+00 1.671626654406521972e-01 9.999281111242461773e-01 -1.199052227549838451e-02 4.179859117096420551e-01 -1.596539373999008027e-01 4.179859117096420551e-01 1.596539373999008027e-01
3.480099999999999860e-01 1.363642513751983643e-02 9.999710321426391602e-01 4.259463548660278320e-01 -1.735080033540725708e-01 9.645908474922180176e-01 1.012641191482543945e+00 9.402781724929809570e-04 1.000589489936828613e+00 4.296293854713439941e-01 1.013143897056579590e+00 1.783761382102966309e-01 1.001648306846618652e+00 -1.243961788713932037e-02 4.281055331230163574e-01 -1.659334897994995117e-01 4.294084310531616211e-01 1.694707423448562622e-01 1.203935889567726500e-02 1.000000000000000000e+00 4.164816327518924832e-01 -1.636725445280859947e-01 9.680712408673836089e-01 1.011272211013336308e+00 1.535484496100587197e-03 1.000153548428567740e+00 4.209249845723394001e-01 1.011273334759642539e+00 1.661569980706922023e-01 9.999275277813796103e-01 -1.203906805515086997e-02 4.184219142967286476e-01 -1.586466332712200555e-01 4.184219142967286476e-01 1.586466332712200555e-01
3.490099999999999869e-01 1.365115493535995483e-02 9.999709725379943848e-01 4.265262484550476074e-01 -1.724926233291625977e-01 9.651505351066589355e-01 1.012601494789123535e+00 9.500011801719665527e-04 1.000589251518249512e+00 4.302114248275756836e-01 1.013096451759338379e+00 1.773989200592041016e-01 1.001636147499084473e+00 -1.245395932346582413e-02 4.286735653877258301e-01 -1.648983359336853027e-01 4.299755692481994629e-01 1.684814095497131348e-01 1.208728853512070628e-02 1.000000000000000000e+00 4.169153139958095555e-01 -1.627091818085357466e-01 9.685009528275966284e-01 1.011240910268295101e+00 1.515835201466553175e-03 1.000151583523269938e+00 4.213551813798738221e-01 1.011242052604957697e+00 1.651701558824496541e-01 9.999269496192313422e-01 -1.208699420659385682e-02 4.188515231127520333e-01 -1.576580426814094271e-01 4.188515231127520333e-01 1.576580426814094271e-01
3.500099999999999878e-01 1.366586238145828247e-02 9.999709725379943848e-01 4.271060526371002197e-01 -1.714771389961242676e-01 9.657101035118103027e-01 1.012561678886413574e+00 9.597465395927429199e-04 1.000589132308959961e+00 4.307932257652282715e-01 1.013048887252807617e+00 1.764216721057891846e-01 1.001624226570129395e+00 -1.246828306466341019e-02 4.292415082454681396e-01 -1.638629436492919922e-01 4.305425882339477539e-01 1.674918383359909058e-01 1.213460324776502453e-02 1.000000000000000000e+00 4.173426602625625592e-01 -1.617638900833923143e-01 9.689260803597404825e-01 1.011210213473473729e+00 1.496337504881079146e-03 1.000149633766682422e+00 4.217791074866972800e-01 1.011211352874667790e+00 1.642017825337514225e-01 9.999263766152002297e-01 -1.213430544901564732e-02 4.192748265435245481e-01 -1.566878162567071908e-01 4.192748265435245481e-01 1.566878162567071908e-01
3.510099999999999887e-01 1.368060708045959473e-02 9.999709725379943848e-01 4.276859760284423828e-01 -1.704614609479904175e-01 9.662697315216064453e-01 1.012521982192993164e+00 9.694620966911315918e-04 1.000589251518249512e+00 4.313753247261047363e-01 1.013001322746276855e+00 1.754443049430847168e-01 1.001612186431884766e+00 -1.248268783092498779e-02 4.298096597194671631e-01 -1.628275662660598755e-01 4.311098158359527588e-01 1.665023416280746460e-01 1.218130784044208458e-02 1.000000000000000000e+00 4.177637578858168776e-01 -1.608363230942382871e-01 9.693466750386243724e-01 1.011180108636426933e+00 1.476994171723404079e-03 1.000147699386587208e+00 4.221968472297235597e-01 1.011181126329129931e+00 1.632515267390982627e-01 9.999258087685870544e-01 -1.218100659102694383e-02 4.196919117754085438e-01 -1.557356090701029483e-01 4.196919117754085438e-01 1.557356090701029483e-01
3.520099999999999896e-01 1.369534432888031006e-02 9.999709129333496094e-01 4.282658994197845459e-01 -1.694458574056625366e-01 9.668294191360473633e-01 1.012482166290283203e+00 9.792000055313110352e-04 1.000589013099670410e+00 4.319573044776916504e-01 1.012953639030456543e+00 1.744668334722518921e-01 1.001600027084350586e+00 -1.249706372618675232e-02 4.303778409957885742e-01 -1.617921888828277588e-01 4.316768646240234375e-01 1.655127257108688354e-01 1.222740720320368048e-02 1.000000000000000000e+00 4.181786920342563385e-01 -1.599261413120754427e-01 9.697627878054189132e-01 1.011150584508393679e+00 1.457807755381800713e-03 1.000145780815474117e+00 4.226084880173697766e-01 1.011151715044227295e+00 1.623190335205061952e-01 9.999252462120220564e-01 -1.222710251894837917e-02 4.201028649366245205e-01 -1.548010702567821362e-01 4.201028649366245205e-01 1.548010702567821362e-01
3.530099999999999905e-01 1.371007412672042847e-02 9.999709129333496094e-01 4.288457036018371582e-01 -1.684304624795913696e-01 9.673888087272644043e-01 1.012442469596862793e+00 9.889230132102966309e-04 1.000588893890380859e+00 4.325391650199890137e-01 1.012906193733215332e+00 1.734897196292877197e-01 1.001587986946105957e+00 -1.251140236854553223e-02 4.309457540512084961e-01 -1.607570201158523560e-01 4.322438836097717285e-01 1.645233780145645142e-01 1.227290630312355413e-02 1.000000000000000000e+00 4.185875467332704214e-01 -1.590330117840311475e-01 9.701744689795804844e-01 1.011121629058194138e+00 1.438780608052246104e-03 1.000143878016559018e+00 4.230141077595020449e-01 1.011122564468199814e+00 1.614039756833510197e-01 9.999246888040403958e-01 -1.227259820701013734e-02 4.205077706391995851e-01 -1.538838805146388045e-01 4.205077706391995851e-01 1.538838805146388045e-01
3.540099999999999913e-01 1.372480392456054688e-02 9.999709129333496094e-01 4.294254481792449951e-01 -1.674148887395858765e-01 9.679485559463500977e-01 1.012402534484863281e+00 9.986460208892822266e-04 1.000588774681091309e+00 4.331210255622863770e-01 1.012858629226684570e+00 1.725123524665832520e-01 1.001575946807861328e+00 -1.252575684338808060e-02 4.315137267112731934e-01 -1.597216874361038208e-01 4.328109025955200195e-01 1.635338068008422852e-01 1.231781017807735690e-02 1.000000000000000000e+00 4.189904048808801296e-01 -1.581566080049580103e-01 9.705817682673537616e-01 1.011093231828119388e+00 1.419914886287744135e-03 1.000141991532145225e+00 4.234137944244759644e-01 1.011094315639997632e+00 1.605060045810063063e-01 9.999241367617049958e-01 -1.231749868568082253e-02 4.209067127434562017e-01 -1.529836935394788544e-01 4.209067127434562017e-01 1.529836935394788544e-01
3.550099999999999922e-01 1.373953372240066528e-02 9.999708533287048340e-01 4.300053119659423828e-01 -1.663994044065475464e-01 9.685082435607910156e-01 1.012362957000732422e+00 1.008421182632446289e-03 1.000588893890380859e+00 4.337029457092285156e-01 1.012811064720153809e+00 1.715351939201354980e-01 1.001563906669616699e+00 -1.254007592797279358e-02 4.320818185806274414e-01 -1.586863547563552856e-01 4.333778619766235352e-01 1.625443845987319946e-01 1.236212393077697029e-02 1.000000000000000000e+00 4.193873482633228567e-01 -1.572966097919428763e-01 9.709847347700842901e-01 1.011065381076972747e+00 1.401212562614837084e-03 1.000140121218515477e+00 4.238076224368335643e-01 1.011066276746635850e+00 1.596248093243991251e-01 9.999235898962811619e-01 -1.236180906645988412e-02 4.212997734722793153e-01 -1.521002065268006465e-01 4.212997734722793153e-01 1.521002065268006465e-01
3.560099999999999931e-01 1.375426352024078369e-02 9.999708533287048340e-01 4.305849373340606689e-01 -1.653839349746704102e-01 9.690676331520080566e-01 1.012323021888732910e+00 1.018129289150238037e-03 1.000588536262512207e+00 4.342848062515258789e-01 1.012763500213623047e+00 1.705579161643981934e-01 1.001551866531372070e+00 -1.255449280142784119e-02 4.326497018337249756e-01 -1.576510965824127197e-01 4.339448213577270508e-01 1.615550369024276733e-01 1.240585272962332029e-02 1.000000000000000000e+00 4.197784576695300363e-01 -1.564527027791668967e-01 9.713834170520877498e-01 1.011038066687925951e+00 1.382675431727859502e-03 1.000138267545153337e+00 4.241956770061205972e-01 1.011039016097290411e+00 1.587600554125628560e-01 9.999230483971656147e-01 -1.240553451118705901e-02 4.216870344489667133e-01 -1.512330872385714564e-01 4.216870344489667133e-01 1.512330872385714564e-01
3.570099999999999940e-01 1.376900821924209595e-02 9.999707937240600586e-01 4.311648309230804443e-01 -1.643683314323425293e-01 9.696273207664489746e-01 1.012283205986022949e+00 1.027882099151611328e-03 1.000588536262512207e+00 4.348666667938232422e-01 1.012715816497802734e+00 1.695804148912429810e-01 1.001539826393127441e+00 -1.256884820759296417e-02 4.332177340984344482e-01 -1.566155850887298584e-01 4.345118999481201172e-01 1.605652570724487305e-01 1.244900178412568746e-02 1.000000000000000000e+00 4.201638126133334095e-01 -1.556245794314009279e-01 9.717778629724710404e-01 1.011011277857691404e+00 1.364305114849101051e-03 1.000136430553889788e+00 4.245780344407005247e-01 1.011012282962019615e+00 1.579114345536311859e-01 9.999225122036335955e-01 -1.244868023275658674e-02 4.220685756906211727e-01 -1.503820331075707006e-01 4.220685756906211727e-01 1.503820331075707006e-01
3.580099999999999949e-01 1.378372311592102051e-02 9.999707937240600586e-01 4.317447841167449951e-01 -1.633527725934982300e-01 9.701868891716003418e-01 1.012243509292602539e+00 1.037560403347015381e-03 1.000588417053222656e+00 4.354487061500549316e-01 1.012668371200561523e+00 1.686030924320220947e-01 1.001527786254882812e+00 -1.258323900401592255e-02 4.337857961654663086e-01 -1.555803269147872925e-01 4.350789785385131836e-01 1.595757752656936646e-01 1.249157635900864129e-02 1.000000000000000000e+00 4.205434916487966190e-01 -1.548119377582606315e-01 9.721681198737585072e-01 1.010985004179145053e+00 1.346103072164739865e-03 1.000134610360467136e+00 4.249547717799653790e-01 1.010986006539696724e+00 1.570786399134072864e-01 9.999219813066950735e-01 -1.249125149707006402e-02 4.224444762693921884e-01 -1.495467420381949852e-01 4.224444762693921884e-01 1.495467420381949852e-01
3.590099999999999958e-01 1.379846781492233276e-02 9.999707937240600586e-01 4.323246181011199951e-01 -1.623372733592987061e-01 9.707466959953308105e-01 1.012203693389892578e+00 1.047343015670776367e-03 1.000588297843933105e+00 4.360306262969970703e-01 1.012620687484741211e+00 1.676257848739624023e-01 1.001515626907348633e+00 -1.259755343198776245e-02 4.343538880348205566e-01 -1.545449495315551758e-01 4.356460571289062500e-01 1.585862785577774048e-01 1.253358176037363061e-02 1.000000000000000000e+00 4.209175722487186744e-01 -1.540144817265469701e-01 9.725542345077734518e-01 1.010959235520872523e+00 1.328070607121281405e-03 1.000132807095230003e+00 4.253259655629900715e-01 1.010960176691622303e+00 1.562613693312815133e-01 9.999214557131994585e-01 -1.253325361064977668e-02 4.228148141538886629e-01 -1.487269161582433774e-01 4.228148141538886629e-01 1.487269161582433774e-01
3.600099999999999967e-01 1.381319761276245117e-02 9.999707341194152832e-01 4.329042732715606689e-01 -1.613217294216156006e-01 9.713062047958374023e-01 1.012163996696472168e+00 1.057051122188568115e-03 1.000588059425354004e+00 4.366124272346496582e-01 1.012573122978210449e+00 1.666484624147415161e-01 1.001503705978393555e+00 -1.261192373931407928e-02 4.349218010902404785e-01 -1.535097509622573853e-01 4.362130165100097656e-01 1.575967669486999512e-01 1.257502333301364558e-02 1.000000000000000000e+00 4.212861308512819702e-01 -1.532319210220177419e-01 9.729362530627171379e-01 1.010933961954258775e+00 1.310208873928706517e-03 1.000131020875178800e+00 4.256916913388017476e-01 1.010934786633096882e+00 1.554593264203906755e-01 9.999209354285980567e-01 -1.257469191865089563e-02 4.231796662369794459e-01 -1.479222631831820789e-01 4.231796662369794459e-01 1.479222631831820789e-01
3.610099999999999976e-01 1.382793486118316650e-02 9.999707341194152832e-01 4.334841668605804443e-01 -1.603063344955444336e-01 9.718658328056335449e-01 1.012124180793762207e+00 1.066774129867553711e-03 1.000588059425354004e+00 4.371944665908813477e-01 1.012525558471679688e+00 1.656712442636489868e-01 1.001491546630859375e+00 -1.262631919234991074e-02 4.354898929595947266e-01 -1.524743735790252686e-01 4.367801249027252197e-01 1.566073447465896606e-01 1.261590645885438990e-02 1.000000000000000000e+00 4.216492429153572141e-01 -1.524639707845115710e-01 9.733142211956562484e-01 1.010909173827525764e+00 1.292518884413853880e-03 1.000129251841588296e+00 4.260520244094596620e-01 1.010909906666894731e+00 1.546722185651712156e-01 9.999204204793206152e-01 -1.261557180240618914e-02 4.235391084192554612e-01 -1.471324940931013903e-01 4.235391084192554612e-01 1.471324940931013903e-01
3.620099999999999985e-01 1.384267956018447876e-02 9.999707341194152832e-01 4.340641498565673828e-01 -1.592907160520553589e-01 9.724254608154296875e-01 1.012084364891052246e+00 1.076519489288330078e-03 1.000588059425354004e+00 4.377765059471130371e-01 1.012477993965148926e+00 1.646939814090728760e-01 1.001479625701904297e+00 -1.264065690338611603e-02 4.360581040382385254e-01 -1.514389812946319580e-01 4.373472929000854492e-01 1.556178331375122070e-01 1.265623654762233763e-02 1.000000000000000000e+00 4.220069828644857912e-01 -1.517103517639446786e-01 9.736881839976463393e-01 1.010884861633277954e+00 1.275001513475910011e-03 1.000127500099433853e+00 4.264070386341743957e-01 1.010885562153752026e+00 1.538997599435367181e-01 9.999199108759501131e-01 -1.265589867157850511e-02 4.238932155100996746e-01 -1.463573267015336465e-01 4.238932155100996746e-01 1.463573267015336465e-01
3.630099999999999993e-01 1.385738700628280640e-02 9.999706745147705078e-01 4.346440136432647705e-01 -1.582752019166946411e-01 9.729850292205810547e-01 1.012044548988342285e+00 1.086279749870300293e-03 1.000587940216064453e+00 4.383584260940551758e-01 1.012430429458618164e+00 1.637166291475296021e-01 1.001467585563659668e+00 -1.265503652393817902e-02 4.366261065006256104e-01 -1.504037678241729736e-01 4.379143714904785156e-01 1.546283066272735596e-01 1.269601903302657216e-02 1.000000000000000000e+00 4.223594241078820199e-01 -1.509707901837342436e-01 9.740581860053548757e-01 1.010861016015259350e+00 1.257657505394878424e-03 1.000125765723144378e+00 4.267568065451605719e-01 1.010861743729443596e+00 1.531416711463964020e-01 9.999194066163935579e-01 -1.269567796021869865e-02 4.242420612538391200e-01 -1.455964852357289618e-01 4.242420612538391200e-01 1.455964852357289618e-01
3.640100000000000002e-01 1.387212425470352173e-02 9.999706745147705078e-01 4.352237284183502197e-01 -1.572597026824951172e-01 9.735446572303771973e-01 1.012004852294921875e+00 1.095965504646301270e-03 1.000587821006774902e+00 4.389402866363525391e-01 1.012382984161376953e+00 1.627394109964370728e-01 1.001455426216125488e+00 -1.266937609761953354e-02 4.371939301490783691e-01 -1.493684351444244385e-01 4.384813308715820312e-01 1.536389291286468506e-01 1.273525937061948353e-02 1.000000000000000000e+00 4.227066390798021045e-01 -1.502450175389721254e-01 9.744242712239072901e-01 1.010837627788611526e+00 1.240487479946586567e-03 1.000124048769310825e+00 4.271013996119099598e-01 1.010838431458858988e+00 1.523976784035144805e-01 9.999189076932644138e-01 -1.273491512433291666e-02 4.245857183793057543e-01 -1.448496994616851052e-01 4.245857183793057543e-01 1.448496994616851052e-01
3.650100000000000011e-01 1.388685405254364014e-02 9.999706149101257324e-01 4.358035027980804443e-01 -1.562441587448120117e-01 9.741042256355285645e-01 1.011965155601501465e+00 1.105718314647674561e-03 1.000587582588195801e+00 4.395219683647155762e-01 1.012335300445556641e+00 1.617621779441833496e-01 1.001443386077880859e+00 -1.268378365784883499e-02 4.377620518207550049e-01 -1.483331620693206787e-01 4.390481710433959961e-01 1.526493281126022339e-01 1.277396303673788633e-02 1.000000000000000000e+00 4.230486992877642849e-01 -1.495327703669519226e-01 9.747864831552683906e-01 1.010814687856968597e+00 1.223491938239266389e-03 1.000122349243993902e+00 4.274408876677413538e-01 1.010815528378906869e+00 1.516675149079097229e-01 9.999184140738581750e-01 -1.277361564163250786e-02 4.249242586255755905e-01 -1.441167063118678759e-01 4.249242586255755905e-01 1.441167063118678759e-01
3.660100000000000020e-01 1.390158385038375854e-02 9.999706149101257324e-01 4.363834857940673828e-01 -1.552285701036453247e-01 9.746640324592590332e-01 1.011925220489501953e+00 1.115456223487854004e-03 1.000587582588195801e+00 4.401041269302368164e-01 1.012287735939025879e+00 1.607847213745117188e-01 1.001431465148925781e+00 -1.269811950623989105e-02 4.383301734924316406e-01 -1.472976505756378174e-01 4.396153688430786133e-01 1.516597121953964233e-01 1.281213551882415778e-02 1.000000000000000000e+00 4.233856752469816742e-01 -1.488337904366014430e-01 9.751448647573530693e-01 1.010792187383269258e+00 1.206671267370360316e-03 1.000120667176181977e+00 4.277753402064021215e-01 1.010793006255351623e+00 1.509509175874041986e-01 9.999179257443044921e-01 -1.281178500008229096e-02 4.252577527298804227e-01 -1.433972460081909261e-01 4.252577527298804227e-01 1.433972460081909261e-01
3.670100000000000029e-01 1.391632854938507080e-02 9.999706149101257324e-01 4.369632601737976074e-01 -1.542131155729293823e-01 9.752235412597656250e-01 1.011885523796081543e+00 1.125171780586242676e-03 1.000587463378906250e+00 4.406859874725341797e-01 1.012240171432495117e+00 1.598074287176132202e-01 1.001419425010681152e+00 -1.271248050034046173e-02 4.388982355594635010e-01 -1.462623775005340576e-01 4.401823878288269043e-01 1.506702750921249390e-01 1.284978231395545248e-02 1.000000000000000000e+00 4.237176365210594819e-01 -1.481478245455788434e-01 9.754994584677183500e-01 1.010770117727286976e+00 1.190025746036565794e-03 1.000119002593744533e+00 4.281048259630029218e-01 1.010770856439632048e+00 1.502476280499237260e-01 9.999174426947803340e-01 -1.284942869702797308e-02 4.255862704520522177e-01 -1.426910632329185247e-01 4.255862704520522177e-01 1.426910632329185247e-01
3.680100000000000038e-01 1.393105089664459229e-02 9.999705553054809570e-01 4.375431537628173828e-01 -1.531976014375686646e-01 9.757831692695617676e-01 1.011845707893371582e+00 1.134932041168212891e-03 1.000587463378906250e+00 4.412680268287658691e-01 1.012192606925964355e+00 1.588302850723266602e-01 1.001407265663146973e+00 -1.272679865360260010e-02 4.394662380218505859e-01 -1.452270746231079102e-01 4.407495260238647461e-01 1.496808826923370361e-01 1.288690892727803808e-02 1.000000000000000000e+00 4.240446517569771978e-01 -1.474746243426790226e-01 9.758503062239037851e-01 1.010748470443382008e+00 1.173555549634789242e-03 1.000117355525677043e+00 4.284294129807247886e-01 1.010749093324481818e+00 1.495573923202051514e-01 9.999169649206239852e-01 -1.288655223758884173e-02 4.259098806120769631e-01 -1.419979068557523372e-01 4.259098806120769631e-01 1.419979068557523372e-01
3.690100000000000047e-01 1.394580304622650146e-02 9.999705553054809570e-01 4.381229579448699951e-01 -1.521819084882736206e-01 9.763427972793579102e-01 1.011805891990661621e+00 1.144632697105407715e-03 1.000587224960327148e+00 4.418499469757080078e-01 1.012145042419433594e+00 1.578527987003326416e-01 1.001395344734191895e+00 -1.274120435118675232e-02 4.400342702865600586e-01 -1.441916525363922119e-01 4.413165450096130371e-01 1.486912965774536133e-01 1.292352087055194734e-02 1.000000000000000000e+00 4.243667887176058584e-01 -1.468139461630327824e-01 9.761974494823884019e-01 1.010727237321135563e+00 1.157260754948097542e-03 1.000115726023139695e+00 4.287491690265663458e-01 1.010727795418217001e+00 1.488799597067063940e-01 9.999164924348179495e-01 -1.292316113270316168e-02 4.262286511386408905e-01 -1.413175286229106375e-01 4.262286511386408905e-01 1.413175286229106375e-01
3.700100000000000056e-01 1.396050304174423218e-02 9.999705553054809570e-01 4.387026429176330566e-01 -1.511666029691696167e-01 9.769023656845092773e-01 1.011766076087951660e+00 1.154415309429168701e-03 1.000587224960327148e+00 4.424315690994262695e-01 1.012097477912902832e+00 1.568755358457565308e-01 1.001383304595947266e+00 -1.275551505386829376e-02 4.406021535396575928e-01 -1.431564986705780029e-01 4.418833851814270020e-01 1.477018743753433228e-01 1.295962365320457721e-02 1.000000000000000000e+00 4.246841142216093434e-01 -1.461655511952348052e-01 9.765409291808058168e-01 1.010706410230345798e+00 1.141141344950796690e-03 1.000114114088650474e+00 4.290641602019085732e-01 1.010706962997871772e+00 1.482150863125391294e-01 9.999160252250272052e-01 -1.295926089191347386e-02 4.265426489588777792e-01 -1.406496873045068874e-01 4.265426489588777792e-01 1.406496873045068874e-01
3.710100000000000064e-01 1.397524774074554443e-02 9.999704957008361816e-01 4.392825067043304443e-01 -1.501510143280029297e-01 9.774621129035949707e-01 1.011726260185241699e+00 1.164123415946960449e-03 1.000587105751037598e+00 4.430136680603027344e-01 1.012049794197082520e+00 1.558984220027923584e-01 1.001371145248413086e+00 -1.276993751525878906e-02 4.411702454090118408e-01 -1.421211957931518555e-01 4.424504935741424561e-01 1.467123478651046753e-01 1.299522278236560358e-02 1.000000000000000000e+00 4.249966941924560038e-01 -1.455292052562129623e-01 9.768807857668803107e-01 1.010685981192204652e+00 1.125197213337280873e-03 1.000112519711578551e+00 4.293744516445575643e-01 1.010686588076185943e+00 1.475625331627501702e-01 9.999155632748172318e-01 -1.299485702255089373e-02 4.268519400738510772e-01 -1.399941465156812337e-01 4.268519400738510772e-01 1.399941465156812337e-01
3.720100000000000073e-01 1.398996263742446899e-02 9.999704957008361816e-01 4.398625195026397705e-01 -1.491354703903198242e-01 9.780218005180358887e-01 1.011686563491821289e+00 1.173838973045349121e-03 1.000586986541748047e+00 4.435957670211791992e-01 1.012002348899841309e+00 1.549210399389266968e-01 1.001359105110168457e+00 -1.278428453952074051e-02 4.417384266853332520e-01 -1.410858333110809326e-01 4.430177807807922363e-01 1.457228511571884155e-01 1.303032376212267564e-02 1.000000000000000000e+00 4.253045936938756322e-01 -1.449046786193572411e-01 9.772170592192199745e-01 1.010665942338278889e+00 1.109428168794310103e-03 1.000110942853004836e+00 4.296801072732803206e-01 1.010666623311081036e+00 1.469220667579139716e-01 9.999151065543112615e-01 -1.302995502936935522e-02 4.271565895839937177e-01 -1.393506754139002823e-01 4.271565895839937177e-01 1.393506754139002823e-01
3.730100000000000082e-01 1.400470733642578125e-02 9.999704360961914062e-01 4.404422342777252197e-01 -1.481199115514755249e-01 9.785811901092529297e-01 1.011646747589111328e+00 1.183561980724334717e-03 1.000586867332458496e+00 4.441775679588317871e-01 1.011954784393310547e+00 1.539436280727386475e-01 1.001347064971923828e+00 -1.279865019023418427e-02 4.423063397407531738e-01 -1.400504112243652344e-01 4.435846805572509766e-01 1.447333246469497681e-01 1.306493209080764051e-02 1.000000000000000000e+00 4.256078769394525119e-01 -1.442917459366027388e-01 9.775497890522973909e-01 1.010646285910438591e+00 1.093833939051527511e-03 1.000109383447314038e+00 4.299811898193034998e-01 1.010646984367867152e+00 1.462934589385767592e-01 9.999146550209675466e-01 -1.306456041180343794e-02 4.274566617006485547e-01 -1.387190485567046661e-01 4.274566617006485547e-01 1.387190485567046661e-01
3.740100000000000091e-01 1.401942968368530273e-02 9.999704360961914062e-01 4.410220980644226074e-01 -1.471043825149536133e-01 9.791408777236938477e-01 1.011606931686401367e+00 1.193329691886901855e-03 1.000586628913879395e+00 4.447594881057739258e-01 1.011907219886779785e+00 1.529663205146789551e-01 1.001334905624389648e+00 -1.281300373375415802e-02 4.428744316101074219e-01 -1.390151232481002808e-01 4.441517591476440430e-01 1.437437981367111206e-01 1.309905325388092782e-02 1.000000000000000000e+00 4.259066072507481926e-01 -1.436901863394102474e-01 9.778790142896458537e-01 1.010627004390385109e+00 1.078414175015869180e-03 1.000107841458614644e+00 4.302777618297406459e-01 1.010627661763541241e+00 1.456764843628504946e-01 9.999142086534754670e-01 -1.309867865549253947e-02 4.277522197455399522e-01 -1.380990428824162841e-01 4.277522197455399522e-01 1.380990428824162841e-01
3.750100000000000100e-01 1.403414458036422729e-02 9.999704360961914062e-01 4.416019320487976074e-01 -1.460888534784317017e-01 9.797005653381347656e-01 1.011567115783691406e+00 1.203082501888275146e-03 1.000586628913879395e+00 4.453414082527160645e-01 1.011859774589538574e+00 1.519891321659088135e-01 1.001322984695434570e+00 -1.282730605453252792e-02 4.434424340724945068e-01 -1.379797756671905518e-01 4.447186887264251709e-01 1.427542865276336670e-01 1.313269272460751251e-02 1.000000000000000000e+00 4.262008471048714942e-01 -1.430997832267513759e-01 9.782047734921052173e-01 1.010608090410289428e+00 1.063168454636645357e-03 1.000106316844707299e+00 4.305698850351154516e-01 1.010608648132631959e+00 1.450709219965424512e-01 9.999137674298148593e-01 -1.313231523384201897e-02 4.280433261732797257e-01 -1.374904395297962545e-01 4.280433261732797257e-01 1.374904395297962545e-01
3.760100000000000109e-01 1.404888927936553955e-02 9.999703764915466309e-01 4.421815574169158936e-01 -1.450734883546829224e-01 9.802600145339965820e-01 1.011527299880981445e+00 1.212768256664276123e-03 1.000586509704589844e+00 4.459232091903686523e-01 1.011812090873718262e+00 1.510118246078491211e-01 1.001310944557189941e+00 -1.284179929643869400e-02 4.440102577209472656e-01 -1.369446218013763428e-01 4.452856481075286865e-01 1.417649388313293457e-01 1.316585596439540269e-02 1.000000000000000000e+00 4.264906581745150360e-01 -1.425203240843699592e-01 9.785271047816070933e-01 1.010589536812733336e+00 1.048096286252984738e-03 1.000104809586792154e+00 4.308576209368605303e-01 1.010589996874619478e+00 1.444765535516778776e-01 9.999133313450371263e-01 -1.316547560764862179e-02 4.283300426335238664e-01 -1.368930220194935488e-01 4.283300426335238664e-01 1.368930220194935488e-01
3.770100000000000118e-01 1.406361907720565796e-02 9.999703764915466309e-01 4.427614808082580566e-01 -1.440578401088714600e-01 9.808197617530822754e-01 1.011487603187561035e+00 1.222528517246246338e-03 1.000586509704589844e+00 4.465053081512451172e-01 1.011764526367187500e+00 1.500345468521118164e-01 1.001298904418945312e+00 -1.285611279308795929e-02 4.445783793926239014e-01 -1.359091997146606445e-01 4.458528757095336914e-01 1.407753378152847290e-01 1.319854841802784763e-02 1.000000000000000000e+00 4.267761013087014166e-01 -1.419516005098158673e-01 9.788460458283427812e-01 1.010571336579519919e+00 1.033197112419841687e-03 1.000103319657911438e+00 4.311410301924439303e-01 1.010571758376632490e+00 1.438931650085744363e-01 9.999129003920476100e-01 -1.319816522110880616e-02 4.286124299297846552e-01 -1.363065780629882096e-01 4.286124299297846552e-01 1.363065780629882096e-01
3.780100000000000127e-01 1.407834887504577637e-02 9.999703168869018555e-01 4.433414638042449951e-01 -1.430424600839614868e-01 9.813792109489440918e-01 1.011447787284851074e+00 1.232281327247619629e-03 1.000586390495300293e+00 4.470871686935424805e-01 1.011717081069946289e+00 1.490573436021804810e-01 1.001286864280700684e+00 -1.287042908370494843e-02 4.451464712619781494e-01 -1.348739862442016602e-01 4.464198648929595947e-01 1.397859454154968262e-01 1.323077550943643939e-02 1.000000000000000000e+00 4.270572365198014309e-01 -1.413934082137472126e-01 9.791616338416813115e-01 1.010553482770337963e+00 1.018470313712020172e-03 1.000101846996122035e+00 4.314201720950377461e-01 1.010553925690126365e+00 1.433205478918278541e-01 9.999124745452443452e-01 -1.323038949825299827e-02 4.288905479879409066e-01 -1.357309010835258678e-01 4.288905479879409066e-01 1.357309010835258678e-01
3.790100000000000136e-01 1.409309357404708862e-02 9.999703168869018555e-01 4.439212083816528320e-01 -1.420267820358276367e-01 9.819388985633850098e-01 1.011407971382141113e+00 1.241996884346008301e-03 1.000586271286010742e+00 4.476690888404846191e-01 1.011669397354125977e+00 1.480798870325088501e-01 1.001274824142456055e+00 -1.288475655019283295e-02 4.457144737243652344e-01 -1.338385343551635742e-01 4.469868540763854980e-01 1.387963742017745972e-01 1.326254264227701846e-02 1.000000000000000000e+00 4.273341230225013998e-01 -1.408455468450576509e-01 9.794739055932890626e-01 1.010535968578666788e+00 1.003915211725513613e-03 1.000100391532290134e+00 4.316951051248968385e-01 1.010536489421387074e+00 1.427584978031116170e-01 9.999120537771615247e-01 -1.326215384285415674e-02 4.291644559159054073e-01 -1.351657885082507282e-01 4.291644559159054073e-01 1.351657885082507282e-01
3.800100000000000144e-01 1.410783827304840088e-02 9.999703168869018555e-01 4.445009231567382812e-01 -1.410112828016281128e-01 9.824984669685363770e-01 1.011368274688720703e+00 1.251697540283203125e-03 1.000586152076721191e+00 4.482510089874267578e-01 1.011621832847595215e+00 1.471026539802551270e-01 1.001262664794921875e+00 -1.289916317909955978e-02 4.462825059890747070e-01 -1.328032910823822021e-01 4.475539326667785645e-01 1.378068774938583374e-01 1.329385520109242769e-02 1.000000000000000000e+00 4.276068192762819131e-01 -1.403078198086880890e-01 9.797828974426107118e-01 1.010518787242661976e+00 9.895310718913733709e-04 1.000098953153597980e+00 4.319658863053257858e-01 1.010519364293976263e+00 1.422068159584451985e-01 9.999116380363012313e-01 -1.329346364048415892e-02 4.294342120205263402e-01 -1.346110436370158425e-01 4.294342120205263402e-01 1.346110436370158425e-01
3.810100000000000153e-01 1.412255316972732544e-02 9.999702572822570801e-01 4.450808763504028320e-01 -1.399958431720733643e-01 9.830580949783325195e-01 1.011328458786010742e+00 1.261472702026367188e-03 1.000586032867431641e+00 4.488328695297241211e-01 1.011574149131774902e+00 1.461253166198730469e-01 1.001250624656677246e+00 -1.291352976113557816e-02 4.468505084514617920e-01 -1.317678838968276978e-01 4.481209218502044678e-01 1.368173211812973022e-01 1.332471854480923347e-02 1.000000000000000000e+00 4.278753829436721667e-01 -1.397800343672159218e-01 9.800886453099600937e-01 1.010501932181272267e+00 9.753171069862931562e-04 1.000097531762819791e+00 4.322325722607144316e-01 1.010502506814733303e+00 1.416653065300327308e-01 9.999112272827869186e-01 -1.332432425057954867e-02 4.296998738091984404e-01 -1.340664724608393865e-01 4.296998738091984404e-01 1.340664724608393865e-01
3.820100000000000162e-01 1.413727551698684692e-02 9.999702572822570801e-01 4.456606507301330566e-01 -1.389803439378738403e-01 9.836178421974182129e-01 1.011288762092590332e+00 1.271240413188934326e-03 1.000585913658142090e+00 4.494148492813110352e-01 1.011526703834533691e+00 1.451480686664581299e-01 1.001238584518432617e+00 -1.292784325778484344e-02 4.474186003208160400e-01 -1.307327151298522949e-01 4.486879408359527588e-01 1.358278989791870117e-01 1.335513800534932072e-02 1.000000000000000000e+00 4.281398709038589656e-01 -1.392620015549821955e-01 9.803911846839401534e-01 1.010485396985930429e+00 9.612724801162001549e-04 1.000096127276266067e+00 4.324952191860787498e-01 1.010485910567149759e+00 1.411337766688166018e-01 9.999108214869925071e-01 -1.335474100511074673e-02 4.299614980026791877e-01 -1.335318837085149313e-01 4.299614980026791877e-01 1.335318837085149313e-01
3.830100000000000171e-01 1.415202766656875610e-02 9.999702572822570801e-01 4.462404847145080566e-01 -1.379647105932235718e-01 9.841772913932800293e-01 1.011248946189880371e+00 1.280933618545532227e-03 1.000585794448852539e+00 4.499967694282531738e-01 1.011479139328002930e+00 1.441707611083984375e-01 1.001226544380187988e+00 -1.294221077114343643e-02 4.479865729808807373e-01 -1.296973228454589844e-01 4.492550194263458252e-01 1.348384618759155273e-01 1.338511888800011582e-02 1.000000000000000000e+00 4.284003392834146995e-01 -1.387535360374682614e-01 9.806905506396136341e-01 1.010469175384929974e+00 9.473963072983658789e-04 1.000094739610382311e+00 4.327538826226627333e-01 1.010469578932810419e+00 1.406120370009095177e-01 9.999104206213309531e-01 -1.338471920928440383e-02 4.302191405568087657e-01 -1.330070894680869531e-01 4.302191405568087657e-01 1.330070894680869531e-01
3.840100000000000180e-01 1.416677981615066528e-02 9.999701976776123047e-01 4.468204379081726074e-01 -1.369491666555404663e-01 9.847369194030761719e-01 1.011209249496459961e+00 1.290649175643920898e-03 1.000585794448852539e+00 4.505788683891296387e-01 1.011431574821472168e+00 1.431932747364044189e-01 1.001214623451232910e+00 -1.295663136988878250e-02 4.485547840595245361e-01 -1.286619305610656738e-01 4.498222470283508301e-01 1.338488459587097168e-01 1.341466648231440933e-02 1.000000000000000000e+00 4.286568435942891830e-01 -1.382544556251959766e-01 9.809867779240986074e-01 1.010453261506491396e+00 9.336876574737330023e-04 1.000093368805892169e+00 4.330086199084809406e-01 1.010453772951293017e+00 1.400998953144047265e-01 9.999100247351241366e-01 -1.341426414942770151e-02 4.304728568878213868e-01 -1.324918977720194457e-01 4.304728568878213868e-01 1.324918977720194457e-01
3.850100000000000189e-01 1.418148726224899292e-02 9.999701976776123047e-01 4.474002420902252197e-01 -1.359336525201797485e-01 9.852966070175170898e-01 1.011169314384460449e+00 1.300439238548278809e-03 1.000585556030273438e+00 4.511607289314270020e-01 1.011384010314941406e+00 1.422161757946014404e-01 1.001202464103698730e+00 -1.297095697373151779e-02 4.491227865219116211e-01 -1.276265531778335571e-01 4.503892362117767334e-01 1.328593343496322632e-01 1.344378602462831251e-02 1.000000000000000000e+00 4.289094383668972110e-01 -1.377645824357571769e-01 9.812799007256498562e-01 1.010437648986517667e+00 9.201455628509571738e-04 1.000092014615266978e+00 4.332594821055829049e-01 1.010438185585033288e+00 1.395971771241384385e-01 9.999096337053196004e-01 -1.344338106555331008e-02 4.307227012165475988e-01 -1.319861368433917770e-01 4.307227012165475988e-01 1.319861368433917770e-01
3.860100000000000198e-01 1.419622451066970825e-02 9.999701380729675293e-01 4.479800760746002197e-01 -1.349182873964309692e-01 9.858562946319580078e-01 1.011129617691040039e+00 1.310117542743682861e-03 1.000585556030273438e+00 4.517426490783691406e-01 1.011336445808410645e+00 1.412389427423477173e-01 1.001190423965454102e+00 -1.298535615205764771e-02 4.496906995773315430e-01 -1.265914142131805420e-01 4.509562551975250244e-01 1.318700015544891357e-01 1.347248273521109777e-02 1.000000000000000000e+00 4.291581775617371308e-01 -1.372837415106355763e-01 9.815699529305680349e-01 1.010422331772113713e+00 9.067690134433930779e-04 1.000090676879749507e+00 4.335065214462732186e-01 1.010422695576387753e+00 1.391037065674110840e-01 9.999092474641423367e-01 -1.347207517933751014e-02 4.309687272454787998e-01 -1.314896326374237201e-01 4.309687272454787998e-01 1.314896326374237201e-01
3.870100000000000207e-01 1.421095430850982666e-02 9.999701380729675293e-01 4.485598802566528320e-01 -1.339025944471359253e-01 9.864158034324645996e-01 1.011089801788330078e+00 1.319840550422668457e-03 1.000585436820983887e+00 4.523244500160217285e-01 1.011288881301879883e+00 1.402616351842880249e-01 1.001178383827209473e+00 -1.299966033548116684e-02 4.502588212490081787e-01 -1.255560219287872314e-01 4.515231847763061523e-01 1.308804601430892944e-01 1.350076179345809264e-02 1.000000000000000000e+00 4.294031143336750067e-01 -1.368117615481006522e-01 9.818569679743731626e-01 1.010407304377396676e+00 8.935569635994955462e-04 1.000089355632563848e+00 4.337497930144003644e-01 1.010407572248284147e+00 1.386193023452909068e-01 9.999088660612375223e-01 -1.350035166682288755e-02 4.312109879998254347e-01 -1.310022038667840172e-01 4.312109879998254347e-01 1.310022038667840172e-01
3.880100000000000215e-01 1.422566920518875122e-02 9.999701380729675293e-01 4.491395652294158936e-01 -1.328872293233871460e-01 9.869754314422607422e-01 1.011049985885620117e+00 1.329563558101654053e-03 1.000585317611694336e+00 4.529062509536743164e-01 1.011241316795349121e+00 1.392843425273895264e-01 1.001166343688964844e+00 -1.301405392587184906e-02 4.508266150951385498e-01 -1.245207488536834717e-01 4.520901143550872803e-01 1.298910081386566162e-01 1.352862835350605690e-02 1.000000000000000000e+00 4.296443012135827133e-01 -1.363484742825772367e-01 9.821409789550552549e-01 1.010392561258908195e+00 8.805083316962091346e-04 1.000088050830993724e+00 4.339893499273604349e-01 1.010392940579336818e+00 1.381437896435801782e-01 9.999084895018510721e-01 -1.352821568054055588e-02 4.314495358163258909e-01 -1.305236763145803391e-01 4.314495358163258909e-01 1.305236763145803391e-01
3.890100000000000224e-01 1.424040645360946655e-02 9.999700784683227539e-01 4.497195184230804443e-01 -1.318714916706085205e-01 9.875350594520568848e-01 1.011010169982910156e+00 1.339338719844818115e-03 1.000585079193115234e+00 4.534882903099060059e-01 1.011193752288818359e+00 1.383069008588790894e-01 1.001154303550720215e+00 -1.302840188145637512e-02 4.513947665691375732e-01 -1.234852224588394165e-01 4.526573121547698975e-01 1.289013773202896118e-01 1.355608753113464460e-02 1.000000000000000000e+00 4.298817899940344800e-01 -1.358937148197008060e-01 9.824220185602452471e-01 1.010378096617323695e+00 8.676220050235232319e-04 1.000086762263854512e+00 4.342252414878926547e-01 1.010378595488816256e+00 1.376770048339295560e-01 9.999081176907771429e-01 -1.355567233867106466e-02 4.316844221630227185e-01 -1.300538883629768772e-01 4.316844221630227185e-01 1.300538883629768772e-01
3.900100000000000233e-01 1.425515115261077881e-02 9.999700784683227539e-01 4.502995014190673828e-01 -1.308560371398925781e-01 9.880948066711425781e-01 1.010970473289489746e+00 1.349046826362609863e-03 1.000585079193115234e+00 4.540703296661376953e-01 1.011146187782287598e+00 1.373295485973358154e-01 1.001142263412475586e+00 -1.304279174655675888e-02 4.519628882408142090e-01 -1.224499344825744629e-01 4.532244801521301270e-01 1.279118508100509644e-01 1.358314440585782663e-02 1.000000000000000000e+00 4.301156317708013654e-01 -1.354473214679221826e-01 9.827001190922763918e-01 1.010363904746680808e+00 8.548968409241517732e-04 1.000085489709188646e+00 4.344575161650523487e-01 1.010364316476056512e+00 1.372187879168756952e-01 9.999077505275377753e-01 -1.358272672330894555e-02 4.319156977950880938e-01 -1.295926820362358067e-01 4.319156977950880938e-01 1.295926820362358067e-01
3.910100000000000242e-01 1.426989585161209106e-02 9.999700784683227539e-01 4.508790373802185059e-01 -1.298407018184661865e-01 9.886543154716491699e-01 1.010930657386779785e+00 1.358792185783386230e-03 1.000584959983825684e+00 4.546520113945007324e-01 1.011098504066467285e+00 1.363524198532104492e-01 1.001130104064941406e+00 -1.305713877081871033e-02 4.525306820869445801e-01 -1.214148104190826416e-01 4.537912607192993164e-01 1.269225627183914185e-01 1.360980402609716748e-02 1.000000000000000000e+00 4.303458770123913535e-01 -1.350091354886919781e-01 9.829753125113498413e-01 1.010349980419586569e+00 8.423316668725470751e-04 1.000084233109037157e+00 4.346862249234511033e-01 1.010350216565278680e+00 1.367689740765070938e-01 9.999073880119080382e-01 -1.360938388139175219e-02 4.321434129508399113e-01 -1.291398930026431136e-01 4.321434129508399113e-01 1.291398930026431136e-01
3.920100000000000251e-01 1.428461074829101562e-02 9.999700188636779785e-01 4.514591097831726074e-01 -1.288251280784606934e-01 9.892139434814453125e-01 1.010890841484069824e+00 1.368470489978790283e-03 1.000584840774536133e+00 4.552341103553771973e-01 1.011051058769226074e+00 1.353752017021179199e-01 1.001118183135986328e+00 -1.307149231433868408e-02 4.530990123748779297e-01 -1.203794851899147034e-01 4.543585181236267090e-01 1.259330064058303833e-01 1.363607139404946107e-02 1.000000000000000000e+00 4.305725754271461647e-01 -1.345790014801154233e-01 9.832476303502808435e-01 1.010336318710512993e+00 8.299252860647514428e-04 1.000082992485848088e+00 4.349114195220860624e-01 1.010336574294687262e+00 1.363273980157955478e-01 9.999070301932416749e-01 -1.363564881161190290e-02 4.323676171595203788e-01 -1.286953556583232683e-01 4.323676171595203788e-01 1.286953556583232683e-01
3.930100000000000260e-01 1.429894566535949707e-02 9.999700188636779785e-01 4.520103335380554199e-01 -1.278682649135589600e-01 9.897465109825134277e-01 1.010852932929992676e+00 1.376874744892120361e-03 1.000585079193115234e+00 4.557854533195495605e-01 1.011006355285644531e+00 1.344517767429351807e-01 1.001107931137084961e+00 -1.308638043701648712e-02 4.536395072937011719e-01 -1.194046735763549805e-01 4.548955261707305908e-01 1.249974817037582397e-01 1.366195148544133327e-02 1.000000000000000000e+00 4.307957761758992588e-01 -1.341567666823751115e-01 9.835171038485414075e-01 1.010322914413471329e+00 8.176764750027230638e-04 1.000081767694190438e+00 4.351331480968533283e-01 1.010323338417553174e+00 1.358939048721955756e-01 9.999066770205712329e-01 -1.366152649019570023e-02 4.325883592743160477e-01 -1.282589162570751951e-01 4.325883592743160477e-01 1.282589162570751951e-01
3.940100000000000269e-01 1.430747658014297485e-02 9.999700188636779785e-01 4.521403610706329346e-01 -1.277794986963272095e-01 9.898800849914550781e-01 1.010842561721801758e+00 1.365013420581817627e-03 1.000589728355407715e+00 4.558844566345214844e-01 1.011006712913513184e+00 1.343270242214202881e-01 1.001125574111938477e+00 -1.310978550463914871e-02 4.537747800350189209e-01 -1.193233504891395569e-01 4.549884200096130371e-01 1.248611360788345337e-01 1.368744922434257313e-02 1.000000000000000000e+00 4.310155276394845303e-01 -1.337422816685011617e-01 9.837837638035206167e-01 1.010309762139035561e+00 8.055839912453095905e-04 1.000080558454287338e+00 4.353514555420601728e-01 1.010310193331202200e+00 1.354683493877014422e-01 9.999063283626055121e-01 -1.368702184492168010e-02 4.328056872655420828e-01 -1.278304317862286044e-01 4.328056872655420828e-01 1.278304317862286044e-01
3.950099999999999723e-01 1.431602239608764648e-02 9.999700188636779785e-01 4.522704780101776123e-01 -1.276907175779342651e-01 9.900135993957519531e-01 1.010832190513610840e+00 1.353107392787933350e-03 1.000594496726989746e+00 4.559835195541381836e-01 1.011006832122802734e+00 1.342023164033889771e-01 1.001143217086791992e+00 -1.313319802284240723e-02 4.539102315902709961e-01 -1.192423105239868164e-01 4.550814032554626465e-01 1.247249096632003784e-01 1.371256950852159200e-02 1.000000000000000000e+00 4.312318776832338441e-01 -1.333353994973998091e-01 9.840476407379555868e-01 1.010296856904915552e+00 7.936465678007854040e-04 1.000079364626307310e+00 4.355663888996185729e-01 1.010297107855909537e+00 1.350505821631326209e-01 9.999059841735390419e-01 -1.371213977380058083e-02 4.330196486825600988e-01 -1.274097537801666125e-01 4.330196486825600988e-01 1.274097537801666125e-01
3.960099999999999731e-01 1.432455331087112427e-02 9.999700188636779785e-01 4.524006247520446777e-01 -1.276018172502517700e-01 9.901471138000488281e-01 1.010821700096130371e+00 1.341223716735839844e-03 1.000599145889282227e+00 4.560827016830444336e-01 1.011007070541381836e+00 1.340773850679397583e-01 1.001160621643066406e+00 -1.315657235682010651e-02 4.540456235408782959e-01 -1.191611289978027344e-01 4.551743865013122559e-01 1.245885193347930908e-01 1.373731718346216969e-02 1.000000000000000000e+00 4.314448734175928557e-01 -1.329359764196877680e-01 9.843087647463679701e-01 1.010284194201660712e+00 7.818629212669666066e-04 1.000078186229817589e+00 4.357779974703187564e-01 1.010284372471015990e+00 1.346404495053603878e-01 9.999056445045348962e-01 -1.373688511864012973e-02 4.332302904299769053e-01 -1.269967279991186249e-01 4.332302904299769053e-01 1.269967279991186249e-01
3.970099999999999740e-01 1.433307677507400513e-02 9.999700188636779785e-01 4.525303542613983154e-01 -1.275130808353424072e-01 9.902804493904113770e-01 1.010811448097229004e+00 1.329317688941955566e-03 1.000603914260864258e+00 4.561815261840820312e-01 1.011007189750671387e+00 1.339526176452636719e-01 1.001178383827209473e+00 -1.317998394370079041e-02 4.541807174682617188e-01 -1.190799176692962646e-01 4.552671909332275391e-01 1.244522333145141602e-01 1.376169706425019700e-02 1.000000000000000000e+00 4.316545614253430307e-01 -1.325438711540748993e-01 9.845671656391985493e-01 1.010271769383361384e+00 7.702317482226072633e-04 1.000077023183819191e+00 4.359863281951240066e-01 1.010272080939837558e+00 1.342378048548258651e-01 9.999053093468148745e-01 -1.376126269323669528e-02 4.334376588065377289e-01 -1.265912081733027716e-01 4.334376588065377289e-01 1.265912081733027716e-01
3.980099999999999749e-01 1.434160023927688599e-02 9.999700188636779785e-01 4.526607394218444824e-01 -1.274241805076599121e-01 9.904142022132873535e-01 1.010801076889038086e+00 1.317493617534637451e-03 1.000608563423156738e+00 4.562808275222778320e-01 1.011007428169250488e+00 1.338277459144592285e-01 1.001195907592773438e+00 -1.320340391248464584e-02 4.543163776397705078e-01 -1.189987808465957642e-01 4.553603827953338623e-01 1.243158429861068726e-01 1.378571391763110283e-02 1.000000000000000000e+00 4.318609876009816828e-01 -1.321589453478520804e-01 9.848228728391917874e-01 1.010259577525318253e+00 7.587517315896528990e-04 1.000075875237356193e+00 4.361914241900392564e-01 1.010259990494684068e+00 1.338425125377178115e-01 9.999049785895416376e-01 -1.378527726713412241e-02 4.336417992955922118e-01 -1.261930603775146542e-01 4.336417992955922118e-01 1.261930603775146542e-01
3.990099999999999758e-01 1.435015350580215454e-02 9.999700188636779785e-01 4.527907073497772217e-01 -1.273352205753326416e-01 9.905476570129394531e-01 1.010790586471557617e+00 1.305557787418365479e-03 1.000613331794738770e+00 4.563798308372497559e-01 1.011007547378540039e+00 1.337028592824935913e-01 1.001213431358337402e+00 -1.322680152952671051e-02 4.544516205787658691e-01 -1.189175546169281006e-01 4.554531872272491455e-01 1.241794824600219727e-01 1.380937247201278854e-02 1.000000000000000000e+00 4.320641972604923886e-01 -1.317810632157548345e-01 9.850759154506879556e-01 1.010247613862663485e+00 7.474215387108344710e-04 1.000074742169448472e+00 4.363933285882486413e-01 1.010247921417708916e+00 1.334544380184584655e-01 9.999046521406099730e-01 -1.380893357076629253e-02 4.338427568191402517e-01 -1.258021515050111727e-01 4.338427568191402517e-01 1.258021515050111727e-01
4.000099999999999767e-01 1.435869187116622925e-02 9.999700188636779785e-01 4.529206752777099609e-01 -1.272465288639068604e-01 9.906811714172363281e-01 1.010780334472656250e+00 1.293718814849853516e-03 1.000617861747741699e+00 4.564788341522216797e-01 1.011007785797119141e+00 1.335780471563339233e-01 1.001231074333190918e+00 -1.325015630573034286e-02 4.545868337154388428e-01 -1.188364699482917786e-01 4.555461108684539795e-01 1.240431219339370728e-01 1.383267741486034555e-02 1.000000000000000000e+00 4.322642351280502893e-01 -1.314100915549178128e-01 9.853263222503110264e-01 1.010235874088672992e+00 7.362398229086631642e-04 1.000073623921463151e+00 4.365920869937982562e-01 1.010236021046787336e+00 1.330734417185555629e-01 9.999043300065345585e-01 -1.383223628964090450e-02 4.340405758205863052e-01 -1.254183419102799235e-01 4.340405758205863052e-01 1.254183419102799235e-01
4.010099999999999776e-01 1.436720788478851318e-02 9.999700188636779785e-01 4.530506730079650879e-01 -1.271577477455139160e-01 9.908145070075988770e-01 1.010769844055175781e+00 1.281820237636566162e-03 1.000622630119323730e+00 4.565778374671936035e-01 1.011008024215698242e+00 1.334534734487533569e-01 1.001248717308044434e+00 -1.327355764806270599e-02 4.547220766544342041e-01 -1.187554299831390381e-01 4.556390345096588135e-01 1.239069253206253052e-01 1.385563338579942454e-02 1.000000000000000000e+00 4.324611452825624092e-01 -1.310458998748200710e-01 9.855741216514837255e-01 1.010224354110474509e+00 7.252052270607260492e-04 1.000072520487134353e+00 4.367877453702884716e-01 1.010224543462488356e+00 1.326993843204759826e-01 9.999040122259018615e-01 -1.385519006012309907e-02 4.342353001325596207e-01 -1.250414916960113365e-01 4.342353001325596207e-01 1.250414916960113365e-01
4.020099999999999785e-01 1.437574625015258789e-02 9.999700188636779785e-01 4.531807899475097656e-01 -1.270689368247985840e-01 9.909480214118957520e-01 1.010759472846984863e+00 1.269914209842681885e-03 1.000627398490905762e+00 4.566770195960998535e-01 1.011008262634277344e+00 1.333284229040145874e-01 1.001266241073608398e+00 -1.329698134213685989e-02 4.548575282096862793e-01 -1.186742708086967468e-01 4.557321667671203613e-01 1.237705647945404053e-01 1.387824499022759402e-02 1.000000000000000000e+00 4.326549712978054463e-01 -1.306883599579082567e-01 9.858193417939535852e-01 1.010213049534077534e+00 7.143163813447116640e-04 1.000071431690334522e+00 4.369803460375521476e-01 1.010213406192024932e+00 1.323321367233376844e-01 9.999036987352177830e-01 -1.387779948843861563e-02 4.344269729561686666e-01 -1.246714726484283858e-01 4.344269729561686666e-01 1.246714726484283858e-01
4.030099999999999794e-01 1.438429951667785645e-02 9.999700188636779785e-01 4.533107280731201172e-01 -1.269800513982772827e-01 9.910814762115478516e-01 1.010749101638793945e+00 1.258037984371185303e-03 1.000631928443908691e+00 4.567759633064270020e-01 1.011008381843566895e+00 1.332036554813385010e-01 1.001283884048461914e+00 -1.332035288214683533e-02 4.549928307533264160e-01 -1.185930520296096802e-01 4.558249711990356445e-01 1.236342191696166992e-01 1.390051677960731438e-02 1.000000000000000000e+00 4.328457560670072035e-01 -1.303373463486436068e-01 9.860620104294937072e-01 1.010201955805879015e+00 7.035719101090515473e-04 1.000070357241319430e+00 4.371699285348568109e-01 1.010202301153016569e+00 1.319715779388536403e-01 9.999033894026482239e-01 -1.390006912961823556e-02 4.346156367275664789e-01 -1.243081656377442307e-01 4.346156367275664789e-01 1.243081656377442307e-01
4.040099999999999802e-01 1.439280807971954346e-02 9.999700188636779785e-01 4.534410238265991211e-01 -1.268912851810455322e-01 9.912152290344238281e-01 1.010738730430603027e+00 1.246184110641479492e-03 1.000636696815490723e+00 4.568752050399780273e-01 1.011008620262145996e+00 1.330788433551788330e-01 1.001301527023315430e+00 -1.334373001009225845e-02 4.551283717155456543e-01 -1.185119599103927612e-01 4.559180736541748047e-01 1.234978884458541870e-01 1.392245327389457325e-02 1.000000000000000000e+00 4.330335420243669464e-01 -1.299927356808777967e-01 9.863021550643475965e-01 1.010191068794129787e+00 6.929704254172108996e-04 1.000069297004226643e+00 4.373565348426108890e-01 1.010191230056428635e+00 1.316175818375227846e-01 9.999030841897700306e-01 -1.392200350341337572e-02 4.348013335317213457e-01 -1.239514449807000429e-01 4.348013335317213457e-01 1.239514449807000429e-01
4.050099999999999811e-01 1.440136134624481201e-02 9.999700188636779785e-01 4.535710513591766357e-01 -1.268023997545242310e-01 9.913486242294311523e-01 1.010728359222412109e+00 1.234248280525207520e-03 1.000641465187072754e+00 4.569742083549499512e-01 1.011008858680725098e+00 1.329540014266967773e-01 1.001319050788879395e+00 -1.336712390184402466e-02 4.552636742591857910e-01 -1.184306815266609192e-01 4.560109972953796387e-01 1.233615726232528687e-01 1.394405893740953764e-02 1.000000000000000000e+00 4.332183709283596307e-01 -1.296544072829175498e-01 9.865398028178371526e-01 1.010180384799789222e+00 6.825105355081973520e-04 1.000068250993764396e+00 4.375402090906785890e-01 1.010180496117518700e+00 1.312700179617183327e-01 9.999027831492944829e-01 -1.394360707026876325e-02 4.349841048849562020e-01 -1.236011792894708972e-01 4.349841048849562020e-01 1.236011792894708972e-01
4.060099999999999820e-01 1.440990716218948364e-02 9.999700188636779785e-01 4.537010490894317627e-01 -1.267135888338088989e-01 9.914821982383728027e-01 1.010717988014221191e+00 1.222386956214904785e-03 1.000646233558654785e+00 4.570732116699218750e-01 1.011008977890014648e+00 1.328292191028594971e-01 1.001336574554443359e+00 -1.339050196111202240e-02 4.553989470005035400e-01 -1.183495372533798218e-01 4.561039805412292480e-01 1.232252269983291626e-01 1.396533820163164616e-02 1.000000000000000000e+00 4.334002840844776161e-01 -1.293222425089268490e-01 9.867749805660633866e-01 1.010169899922256143e+00 6.721908394536032279e-04 1.000067219103117466e+00 4.377209927121684108e-01 1.010170161806845490e+00 1.309287635695797203e-01 9.999024862609000586e-01 -1.396488426071243634e-02 4.351639917601886065e-01 -1.232572459368351248e-01 4.351639917601886065e-01 1.232572459368351248e-01
4.070099999999999829e-01 1.441842317581176758e-02 9.999700188636779785e-01 4.538310468196868896e-01 -1.266247481107711792e-01 9.916157722473144531e-01 1.010707497596740723e+00 1.210518181324005127e-03 1.000650882720947266e+00 4.571722745895385742e-01 1.011009097099304199e+00 1.327044069766998291e-01 1.001354336738586426e+00 -1.341386325657367706e-02 4.555341601371765137e-01 -1.182684153318405151e-01 4.561968743801116943e-01 1.230888813734054565e-01 1.398629544492198916e-02 1.000000000000000000e+00 4.335793221649922868e-01 -1.289961252337921138e-01 9.870077148237889064e-01 1.010159609969480510e+00 6.620099346285263434e-04 1.000066201057470794e+00 4.378989233842124906e-01 1.010159954558039974e+00 1.305937063541000032e-01 9.999021934029137526e-01 -1.398583945622612797e-02 4.353410343745515720e-01 -1.229195341950529569e-01 4.353410343745515720e-01 1.229195341950529569e-01
4.080099999999999838e-01 1.442696154117584229e-02 9.999700188636779785e-01 4.539611041545867920e-01 -1.265359371900558472e-01 9.917491078376770020e-01 1.010697245597839355e+00 1.198597252368927002e-03 1.000655531883239746e+00 4.572712779045104980e-01 1.011009454727172852e+00 1.325794905424118042e-01 1.001371860504150391e+00 -1.343730278313159943e-02 4.556695222854614258e-01 -1.181871742010116577e-01 4.562897682189941406e-01 1.229525059461593628e-01 1.400693500765370046e-02 1.000000000000000000e+00 4.337555253584019499e-01 -1.286759414014083669e-01 9.872380318408392474e-01 1.010149510966996456e+00 6.519664121889442434e-04 1.000065196646243049e+00 4.380740395169807067e-01 1.010149731382389504e+00 1.302647330765249467e-01 9.999019044927091038e-01 -1.400647699872382447e-02 4.355152725059336927e-01 -1.225879318000086399e-01 4.355152725059336927e-01 1.225879318000086399e-01
4.090099999999999847e-01 1.443549245595932007e-02 9.999700188636779785e-01 4.540910720825195312e-01 -1.264471113681793213e-01 9.918826222419738770e-01 1.010686755180358887e+00 1.186773180961608887e-03 1.000660300254821777e+00 4.573702812194824219e-01 1.011009573936462402e+00 1.324547082185745239e-01 1.001389503479003906e+00 -1.346066873520612717e-02 4.558048248291015625e-01 -1.181061565876007080e-01 4.563826918601989746e-01 1.228161752223968506e-01 1.402726118349075304e-02 1.000000000000000000e+00 4.339289332965235446e-01 -1.283615792105533004e-01 9.874659575537146905e-01 1.010139599388576448e+00 6.420588604657782037e-04 1.000064205823075980e+00 4.382463820407631605e-01 1.010139677843739703e+00 1.299417250863292295e-01 9.999016195469796475e-01 -1.402680117941093769e-02 4.356867454930308248e-01 -1.222623195843119959e-01 4.356867454930308248e-01 1.222623195843119959e-01
4.100099999999999856e-01 1.444403082132339478e-02 9.999700188636779785e-01 4.542211294174194336e-01 -1.263582557439804077e-01 9.920161962509155273e-01 1.010676383972167969e+00 1.174837350845336914e-03 1.000664949417114258e+00 4.574694037437438965e-01 1.011009812355041504e+00 1.323299705982208252e-01 1.001407027244567871e+00 -1.348410919308662415e-02 4.559401273727416992e-01 -1.180248707532882690e-01 4.564757049083709717e-01 1.226798743009567261e-01 1.404727822011983540e-02 1.000000000000000000e+00 4.340995850694696623e-01 -1.280529290480085791e-01 9.876915175943281611e-01 1.010129871823452374e+00 6.322858660356738469e-04 1.000063228559252559e+00 4.384159916841049442e-01 1.010130015159931505e+00 1.296245651276356770e-01 9.999013385931716513e-01 -1.404681624307899460e-02 4.358554921446739505e-01 -1.219425795909189203e-01 4.358554921446739505e-01 1.219425795909189203e-01
4.110099999999999865e-01 1.445256918668746948e-02 9.999700188636779785e-01 4.543513655662536621e-01 -1.262693703174591064e-01 9.921497106552124023e-01 1.010666012763977051e+00 1.162983477115631104e-03 1.000669598579406738e+00 4.575686454772949219e-01 1.011009931564331055e+00 1.322052180767059326e-01 1.001424551010131836e+00 -1.350745651870965958e-02 4.560756683349609375e-01 -1.179436966776847839e-01 4.565688073635101318e-01 1.225435733795166016e-01 1.406699032597767511e-02 1.000000000000000000e+00 4.342675192947366702e-01 -1.277498832745582735e-01 9.879147373345432692e-01 1.010120324550848769e+00 6.226460127692285199e-04 1.000062264657952893e+00 4.385829055784296604e-01 1.010120629493296951e+00 1.293131458214951124e-01 9.999010615573256100e-01 -1.406652639934197549e-02 4.360215506745824254e-01 -1.216286052097985682e-01 4.360215506745824254e-01 1.216286052097985682e-01
4.120099999999999874e-01 1.446110755205154419e-02 9.999700188636779785e-01 4.544812738895416260e-01 -1.261806637048721313e-01 9.922831654548645020e-01 1.010655522346496582e+00 1.151069998741149902e-03 1.000674366950988770e+00 4.576675891876220703e-01 1.011010169982910156e+00 1.320803761482238770e-01 1.001442193984985352e+00 -1.353088207542896271e-02 4.562108218669891357e-01 -1.178626269102096558e-01 4.566616415977478027e-01 1.224072724580764771e-01 1.408640166161807296e-02 1.000000000000000000e+00 4.344327740451196518e-01 -1.274523364044807261e-01 9.881356418379314555e-01 1.010110953634205444e+00 6.131378854136111710e-04 1.000061313793806805e+00 4.387471579176955849e-01 1.010111150224242804e+00 1.290073680125133071e-01 9.999007882878299114e-01 -1.408593581305162337e-02 4.361849586579968907e-01 -1.213202991755311794e-01 4.361849586579968907e-01 1.213202991755311794e-01
4.130099999999999882e-01 1.446963101625442505e-02 9.999700188636779785e-01 4.546114206314086914e-01 -1.260918527841567993e-01 9.924167394638061523e-01 1.010645389556884766e+00 1.139186322689056396e-03 1.000679016113281250e+00 4.577666521072387695e-01 1.011010408401489258e+00 1.319555044174194336e-01 1.001459836959838867e+00 -1.355430576950311661e-02 4.563462436199188232e-01 -1.177815124392509460e-01 4.567546248435974121e-01 1.222709119319915771e-01 1.410551635002270723e-02 1.000000000000000000e+00 4.345953869496979594e-01 -1.271601848061694739e-01 9.883542559254669957e-01 1.010101756042642407e+00 6.037600654276869833e-04 1.000060376014720420e+00 4.389087894290100156e-01 1.010101952793332591e+00 1.287071169249900116e-01 9.999005188586489457e-01 -1.410504860241007692e-02 4.363457534953739114e-01 -1.210175452537787938e-01 4.363457534953739114e-01 1.210175452537787938e-01
4.140099999999999891e-01 1.447816938161849976e-02 9.999700188636779785e-01 4.547412693500518799e-01 -1.260030120611190796e-01 9.925501346588134766e-01 1.010634899139404297e+00 1.127310097217559814e-03 1.000683665275573730e+00 4.578655958175659180e-01 1.011010527610778809e+00 1.318306922912597656e-01 1.001477360725402832e+00 -1.357767730951309204e-02 4.564814269542694092e-01 -1.177002340555191040e-01 4.568475186824798584e-01 1.221345365047454834e-01 1.412433845336710445e-02 1.000000000000000000e+00 4.347553949888702807e-01 -1.268733272418041402e-01 9.885706040391608607e-01 1.010092728206002599e+00 5.945111415808334698e-04 1.000059451093578744e+00 4.390678350562917109e-01 1.010092862115783863e+00 1.284122931466469830e-01 9.999002531774855429e-01 -1.412386883150892718e-02 4.365039717424497034e-01 -1.207202450075153671e-01 4.365039717424497034e-01 1.207202450075153671e-01
4.150099999999999900e-01 1.448670774698257446e-02 9.999700188636779785e-01 4.548715949058532715e-01 -1.259142458438873291e-01 9.926839470863342285e-01 1.010624527931213379e+00 1.115433871746063232e-03 1.000688433647155762e+00 4.579648375511169434e-01 1.011010766029357910e+00 1.317058950662612915e-01 1.001495003700256348e+00 -1.360109448432922363e-02 4.566170573234558105e-01 -1.176190972328186035e-01 4.569406211376190186e-01 1.219981908798217773e-01 1.414287199883166798e-02 1.000000000000000000e+00 4.349128347359429991e-01 -1.265916641831204281e-01 9.887847104006333154e-01 1.010083867060883822e+00 5.853897004396115466e-04 1.000058539001797975e+00 4.392243330494873255e-01 1.010084100024755571e+00 1.281227896924784226e-01 9.998999912719929162e-01 -1.414240052461357769e-02 4.366596496892589663e-01 -1.204282906360379796e-01 4.366596496892589663e-01 1.204282906360379796e-01
4.160099999999999909e-01 1.449523121118545532e-02 9.999700188636779785e-01 4.550015330314636230e-01 -1.258253157138824463e-01 9.928172230720520020e-01 1.010614037513732910e+00 1.103557646274566650e-03 1.000693082809448242e+00 4.580638408660888672e-01 1.011010885238647461e+00 1.315810829401016235e-01 1.001512527465820312e+00 -1.362447161227464676e-02 4.567523002624511719e-01 -1.175379678606987000e-01 4.570335447788238525e-01 1.218618601560592651e-01 1.416112096925893106e-02 1.000000000000000000e+00 4.350677422777217140e-01 -1.263150980109944699e-01 9.889965989579097005e-01 1.010075168889410957e+00 5.763943316693244216e-04 1.000057639391466191e+00 4.393783152160536942e-01 1.010075250174219619e+00 1.278385165033248949e-01 9.998997329768946063e-01 -1.416064766941239894e-02 4.368128229095642467e-01 -1.201415940908193702e-01 4.368128229095642467e-01 1.201415940908193702e-01
4.170099999999999918e-01 1.450376212596893311e-02 9.999700188636779785e-01 4.551315903663635254e-01 -1.257365047931671143e-01 9.929506778717041016e-01 1.010603666305541992e+00 1.091666519641876221e-03 1.000697851181030273e+00 4.581629633903503418e-01 1.011011123657226562e+00 1.314563155174255371e-01 1.001530170440673828e+00 -1.364786177873611450e-02 4.568876326084136963e-01 -1.174568310379981995e-01 4.571264386177062988e-01 1.217255890369415283e-01 1.417908930320946684e-02 1.000000000000000000e+00 4.352201532207129464e-01 -1.260435329790085546e-01 9.892062933886494047e-01 1.010066631160537964e+00 5.675236264172291850e-04 1.000056752413062133e+00 4.395298221851860476e-01 1.010066891161983671e+00 1.275593620779274795e-01 9.998994784278595338e-01 -1.417861419720759832e-02 4.369635268562078179e-01 -1.198600414252542073e-01 4.369635268562078179e-01 1.198600414252542073e-01
4.180099999999999927e-01 1.451230794191360474e-02 9.999700188636779785e-01 4.552617371082305908e-01 -1.256477534770965576e-01 9.930842518806457520e-01 1.010593414306640625e+00 1.079775393009185791e-03 1.000702619552612305e+00 4.582620859146118164e-01 1.011011362075805664e+00 1.313313841819763184e-01 1.001547813415527344e+00 -1.367124915122985840e-02 4.570230543613433838e-01 -1.173757463693618774e-01 4.572196304798126221e-01 1.215892285108566284e-01 1.419678089506095676e-02 1.000000000000000000e+00 4.353701026974555743e-01 -1.257768751771403681e-01 9.894138171034700946e-01 1.010058249925276375e+00 5.587761810853509020e-04 1.000055877560195761e+00 4.396788818549356437e-01 1.010058288977788488e+00 1.272852475961948060e-01 9.998992273637090644e-01 -1.419630401108336673e-02 4.371117960355121457e-01 -1.195835572095466370e-01 4.371117960355121457e-01 1.195835572095466370e-01
4.190099999999999936e-01 1.452084630727767944e-02 9.999700188636779785e-01 4.553917348384857178e-01 -1.255588382482528687e-01 9.932177662849426270e-01 1.010583043098449707e+00 1.067854464054107666e-03 1.000707268714904785e+00 4.583609700202941895e-01 1.011011600494384766e+00 1.312066763639450073e-01 1.001565456390380859e+00 -1.369465980678796768e-02 4.571583569049835205e-01 -1.172943860292434692e-01 4.573124051094055176e-01 1.214528530836105347e-01 1.421419959512531736e-02 1.000000000000000000e+00 4.355176253727669478e-01 -1.255150324961600561e-01 9.896191932492283128e-01 1.010050023091810800e+00 5.501505938927236375e-04 1.000055015123566760e+00 4.398255365293637920e-01 1.010050300922392674e+00 1.270160587254283713e-01 9.998989800045777754e-01 -1.421372095070005601e-02 4.372576650609195648e-01 -1.193120233872715236e-01 4.372576650609195648e-01 1.193120233872715236e-01
4.200099999999999945e-01 1.452936232089996338e-02 9.999700188636779785e-01 4.555218517780303955e-01 -1.254700422286987305e-01 9.933512806892395020e-01 1.010572671890258789e+00 1.056052744388580322e-03 1.000711917877197266e+00 4.584601521492004395e-01 1.011011719703674316e+00 1.310818642377853394e-01 1.001582860946655273e+00 -1.371799036860466003e-02 4.572936594486236572e-01 -1.172133833169937134e-01 4.574054479598999023e-01 1.213165670633316040e-01 1.423134920978321588e-02 1.000000000000000000e+00 4.356627554499031829e-01 -1.252579145927206761e-01 9.898224447122534464e-01 1.010041946563549287e+00 5.416454701240171849e-04 1.000054164477797380e+00 4.399698109546165137e-01 1.010041953744382104e+00 1.267517258988802853e-01 9.998987360171545102e-01 -1.423086883405217523e-02 4.374011674253646675e-01 -1.190453748149162411e-01 4.374011674253646675e-01 1.190453748149162411e-01
4.210099999999999953e-01 1.453790813684463501e-02 9.999700188636779785e-01 4.556517601013183594e-01 -1.253812015056610107e-01 9.934847354888916016e-01 1.010562181472778320e+00 1.044124364852905273e-03 1.000716686248779297e+00 4.585591554641723633e-01 1.011011958122253418e+00 1.309569031000137329e-01 1.001600503921508789e+00 -1.374142058193683624e-02 4.574288427829742432e-01 -1.171322315931320190e-01 4.574983119964599609e-01 1.211802065372467041e-01 1.424823350163470850e-02 1.000000000000000000e+00 4.358055266766373004e-01 -1.250054328551294391e-01 9.900235941215383972e-01 1.010034018594536009e+00 5.332594173155521351e-04 1.000053326014756383e+00 4.401117484012908032e-01 1.010034305014516631e+00 1.264921336510666794e-01 9.998984956823737669e-01 -1.424775141064964397e-02 4.375423368999972751e-01 -1.187834913775808882e-01 4.375423368999972751e-01 1.187834913775808882e-01
4.220099999999999962e-01 1.454645395278930664e-02 9.999700188636779785e-01 4.557818770408630371e-01 -1.252923607826232910e-01 9.936183094978332520e-01 1.010551810264587402e+00 1.032233238220214844e-03 1.000721216201782227e+00 4.586583375930786133e-01 1.011012077331542969e+00 1.308320909738540649e-01 1.001618146896362305e+00 -1.376482751220464706e-02 4.575642943382263184e-01 -1.170510649681091309e-01 4.575914442539215088e-01 1.210438907146453857e-01 1.426485618966555347e-02 1.000000000000000000e+00 4.359459723512537632e-01 -1.247575003697855289e-01 9.902226638518869528e-01 1.010026235024275465e+00 5.249910515519767059e-04 1.000052499029548070e+00 4.402513712204458862e-01 1.010026220663499341e+00 1.262372196884628539e-01 9.998982586185553023e-01 -1.426437241304602359e-02 4.376812060176634156e-01 -1.185263158909802550e-01 4.376812060176634156e-01 1.185263158909802550e-01
4.230099999999999971e-01 1.455496996641159058e-02 9.999700188636779785e-01 4.559118449687957764e-01 -1.252035647630691528e-01 9.937518835067749023e-01 1.010541439056396484e+00 1.020357012748718262e-03 1.000725984573364258e+00 4.587572813034057617e-01 1.011012315750122070e+00 1.307073384523391724e-01 1.001635789871215820e+00 -1.378818228840827942e-02 4.576995372772216797e-01 -1.169698685407638550e-01 4.576842784881591797e-01 1.209075450897216797e-01 1.428122094942801783e-02 1.000000000000000000e+00 4.360841253284626906e-01 -1.245140318882716757e-01 9.904196760270170818e-01 1.010018594359493704e+00 5.168389917124533014e-04 1.000051683976133532e+00 4.403887229402121961e-01 1.010018880099323724e+00 1.259868691169501731e-01 9.998980251437631361e-01 -1.428073550221947360e-02 4.378178077035875249e-01 -1.182737282383739957e-01 4.378178077035875249e-01 1.182737282383739957e-01
4.240099999999999980e-01 1.456351578235626221e-02 9.999700188636779785e-01 4.560420215129852295e-01 -1.251148432493209839e-01 9.938855171203613281e-01 1.010531067848205566e+00 1.008480787277221680e-03 1.000730752944946289e+00 4.588564634323120117e-01 1.011012434959411621e+00 1.305825263261795044e-01 1.001653313636779785e+00 -1.381158549338579178e-02 4.578350186347961426e-01 -1.168887168169021606e-01 4.577773511409759521e-01 1.207712590694427490e-01 1.429733141323564702e-02 1.000000000000000000e+00 4.362200180252338577e-01 -1.242749437950873559e-01 9.906146525226233734e-01 1.010011092459677462e+00 5.088018663874378355e-04 1.000050880109548679e+00 4.405238242727179676e-01 1.010011066858272466e+00 1.257410249414923631e-01 9.998977948517085990e-01 -1.429684432505188424e-02 4.379521735830976259e-01 -1.180256768728362160e-01 4.379521735830976259e-01 1.180256768728362160e-01
4.250099999999999989e-01 1.457203924655914307e-02 9.999700188636779785e-01 4.561720192432403564e-01 -1.250260919332504272e-01 9.940189719200134277e-01 1.010520696640014648e+00 9.965896606445312500e-04 1.000735402107238770e+00 4.589554071426391602e-01 1.011012673377990723e+00 1.304578185081481934e-01 1.001670837402343750e+00 -1.383496262133121490e-02 4.579703509807586670e-01 -1.168077141046524048e-01 4.578702151775360107e-01 1.206349134445190430e-01 1.431319117037099277e-02 1.000000000000000000e+00 4.363536824265520919e-01 -1.240401540760102950e-01 9.908076149693969548e-01 1.010003727991237943e+00 5.008783076212768243e-04 1.000050087906752205e+00 4.406567182939712390e-01 1.010004003752990265e+00 1.254995745487669234e-01 9.998975680739098371e-01 -1.431270245572228636e-02 4.380843357311431929e-01 -1.177820437375090845e-01 4.380843357311431929e-01 1.177820437375090845e-01
4.260099999999999998e-01 1.458059251308441162e-02 9.999700188636779785e-01 4.563021063804626465e-01 -1.249370872974395752e-01 9.941523671150207520e-01 1.010510325431823730e+00 9.846910834312438965e-04 1.000740051269531250e+00 4.590544700622558594e-01 1.011012911796569824e+00 1.303329020738601685e-01 1.001688480377197266e+00 -1.385841611772775650e-02 4.581056535243988037e-01 -1.167264282703399658e-01 4.579631686210632324e-01 1.204985976219177246e-01 1.432880376730582585e-02 1.000000000000000000e+00 4.364851500910947313e-01 -1.238095822870744905e-01 9.909985847560049965e-01 1.009996496917709097e+00 4.930669580206212873e-04 1.000049306622138978e+00 4.407874248326829059e-01 1.009996470348973663e+00 1.252624642726674620e-01 9.998973444032258628e-01 -1.432831345531788633e-02 4.382143249174005328e-01 -1.175427806059494429e-01 4.382143249174005328e-01 1.175427806059494429e-01
4.270100000000000007e-01 1.458911597728729248e-02 9.999700188636779785e-01 4.564321637153625488e-01 -1.248482763767242432e-01 9.942860007286071777e-01 1.010500073432922363e+00 9.728446602821350098e-04 1.000744938850402832e+00 4.591536521911621094e-01 1.011013150215148926e+00 1.302080452442169189e-01 1.001706004142761230e+00 -1.388173084706068039e-02 4.582410156726837158e-01 -1.166452616453170776e-01 4.580561816692352295e-01 1.203622072935104370e-01 1.434417270793284134e-02 1.000000000000000000e+00 4.366144521568326997e-01 -1.235831495241524192e-01 9.911875830320291403e-01 1.009989397972364644e+00 4.853664644295053662e-04 1.000048536716551917e+00 4.409159858024513379e-01 1.009989654431115991e+00 1.250295854951721519e-01 9.998971241609495575e-01 -1.434368081305296451e-02 4.383421723615030241e-01 -1.173077735478005312e-01 4.383421723615030241e-01 1.173077735478005312e-01
4.280100000000000016e-01 1.459764689207077026e-02 9.999700188636779785e-01 4.565621912479400635e-01 -1.247594505548477173e-01 9.944195151329040527e-01 1.010489583015441895e+00 9.609535336494445801e-04 1.000749588012695312e+00 4.592526555061340332e-01 1.011013269424438477e+00 1.300832927227020264e-01 1.001723647117614746e+00 -1.390512287616729736e-02 4.583763480186462402e-01 -1.165641397237777710e-01 4.581491649150848389e-01 1.202259659767150879e-01 1.435930145380843841e-02 1.000000000000000000e+00 4.367416193465563645e-01 -1.233607783931300744e-01 9.913746307108649569e-01 1.009982427307021702e+00 4.777754848007590522e-04 1.000047777483153322e+00 4.410424209034589094e-01 1.009982410017930432e+00 1.248008859145200433e-01 9.998969069628401707e-01 -1.435880800419297651e-02 4.384679080286598696e-01 -1.170769753450273537e-01 4.384679080286598696e-01 1.170769753450273537e-01
4.290100000000000025e-01 1.460619270801544189e-02 9.999700188636779785e-01 4.566924571990966797e-01 -1.246705949306488037e-01 9.945529103279113770e-01 1.010479211807250977e+00 9.490773081779479980e-04 1.000754356384277344e+00 4.593518376350402832e-01 1.011013507843017578e+00 1.299584507942199707e-01 1.001741290092468262e+00 -1.392854191362857819e-02 4.585117995738983154e-01 -1.164829060435295105e-01 4.582422077655792236e-01 1.200895160436630249e-01 1.437419342440565684e-02 1.000000000000000000e+00 4.368666819733267870e-01 -1.231423929806625406e-01 9.915597484725822142e-01 1.009975583629165063e+00 4.702926822392748695e-04 1.000047029327541415e+00 4.411667701759914850e-01 1.009975811434324244e+00 1.245762626273704404e-01 9.998966930962828181e-01 -1.437369843491212960e-02 4.385915622774764211e-01 -1.168502782651030109e-01 4.385915622774764211e-01 1.168502782651030109e-01
4.300100000000000033e-01 1.461470872163772583e-02 9.999700188636779785e-01 4.568222761154174805e-01 -1.245817691087722778e-01 9.946864843368530273e-01 1.010468840599060059e+00 9.371787309646606445e-04 1.000759124755859375e+00 4.594506621360778809e-01 1.011013746261596680e+00 1.298335194587707520e-01 1.001758933067321777e+00 -1.395197585225105286e-02 4.586469829082489014e-01 -1.164017617702484131e-01 4.583349525928497314e-01 1.199532300233840942e-01 1.438885199737693910e-02 1.000000000000000000e+00 4.369896699458538092e-01 -1.229279188254996935e-01 9.917429567667465085e-01 1.009968863363294833e+00 4.629167312076283656e-04 1.000046291621040195e+00 4.412890539459873307e-01 1.009968865575801900e+00 1.243556627365041828e-01 9.998964822236844352e-01 -1.438835549471201639e-02 4.387131643192214714e-01 -1.166276337909456368e-01 4.387131643192214714e-01 1.166276337909456368e-01
4.310100000000000042e-01 1.462325453758239746e-02 9.999700188636779785e-01 4.569523930549621582e-01 -1.244930624961853027e-01 9.948198795318603516e-01 1.010458350181579590e+00 9.252727031707763672e-04 1.000763773918151855e+00 4.595498442649841309e-01 1.011013865470886230e+00 1.297087967395782471e-01 1.001776456832885742e+00 -1.397534832358360291e-02 4.587824344635009766e-01 -1.163206547498703003e-01 4.584279954433441162e-01 1.198168992996215820e-01 1.440328050882585739e-02 1.000000000000000000e+00 4.371106127738019209e-01 -1.227172828903700247e-01 9.919242758152020389e-01 1.009962265098613976e+00 4.556463123728107583e-04 1.000045564674853393e+00 4.414093096689213902e-01 1.009962454875203530e+00 1.241389907773266521e-01 9.998962745748369851e-01 -1.440278250873142443e-02 4.388327436451134322e-01 -1.164089424637186621e-01 4.388327436451134322e-01 1.164089424637186621e-01
4.320100000000000051e-01 1.463177800178527832e-02 9.999700188636779785e-01 4.570823907852172852e-01 -1.244041919708251953e-01 9.949534535408020020e-01 1.010447978973388672e+00 9.133964776992797852e-04 1.000768423080444336e+00 4.596489071846008301e-01 1.011013984680175781e+00 1.295839846134185791e-01 1.001793980598449707e+00 -1.399874128401279449e-02 4.589176774024963379e-01 -1.162396371364593506e-01 4.585210084915161133e-01 1.196806430816650391e-01 1.441748225358737562e-02 1.000000000000000000e+00 4.372295395730251277e-01 -1.225104135344123046e-01 9.921037256148184102e-01 1.009955785616868607e+00 4.484801177170544902e-04 1.000044847977846985e+00 4.415275590501838154e-01 1.009955817529160083e+00 1.239261913019518713e-01 9.998960698825406501e-01 -1.441698278084100303e-02 4.389503287623689465e-01 -1.161941521642833736e-01 4.389503287623689465e-01 1.161941521642833736e-01
4.330100000000000060e-01 1.464033126831054688e-02 9.999700188636779785e-01 4.572124481201171875e-01 -1.243153959512710571e-01 9.950868487358093262e-01 1.010437726974487305e+00 9.015128016471862793e-04 1.000772953033447266e+00 4.597479701042175293e-01 1.011014223098754883e+00 1.294593065977096558e-01 1.001811504364013672e+00 -1.402214635163545609e-02 4.590529799461364746e-01 -1.161583960056304932e-01 4.586139619350433350e-01 1.195443421602249146e-01 1.443146048551603722e-02 1.000000000000000000e+00 4.373464790707311534e-01 -1.223072404861439422e-01 9.922813259402004649e-01 1.009949423296641280e+00 4.414168466234147967e-04 1.000044141707667755e+00 4.416438362483613433e-01 1.009949565646523828e+00 1.237171780131006010e-01 9.998958682953029697e-01 -1.443095955721898464e-02 4.390659482878339070e-01 -1.159831737877129870e-01 4.390659482878339070e-01 1.159831737877129870e-01
4.340100000000000069e-01 1.464885473251342773e-02 9.999700188636779785e-01 4.573424160480499268e-01 -1.242265403270721436e-01 9.952203631401062012e-01 1.010427236557006836e+00 8.896142244338989258e-04 1.000777840614318848e+00 4.598468542098999023e-01 1.011014342308044434e+00 1.293343603610992432e-01 1.001829266548156738e+00 -1.404550857841968536e-02 4.591882824897766113e-01 -1.160772889852523804e-01 4.587068259716033936e-01 1.194079220294952393e-01 1.444521841778155166e-02 1.000000000000000000e+00 4.374614596105771414e-01 -1.221076948169561721e-01 9.924570963463602569e-01 1.009943175361637469e+00 4.344552094622901642e-04 1.000043445510087059e+00 4.417581651014225730e-01 1.009943247149335477e+00 1.235118909614243837e-01 9.998956696400609356e-01 -1.444471605630372538e-02 4.391796300739453929e-01 -1.157759493140781692e-01 4.391796300739453929e-01 1.157759493140781692e-01
4.350100000000000078e-01 1.465738564729690552e-02 9.999700188636779785e-01 4.574725627899169922e-01 -1.241376996040344238e-01 9.953539967536926270e-01 1.010416865348815918e+00 8.777603507041931152e-04 1.000782489776611328e+00 4.599460363388061523e-01 1.011014461517333984e+00 1.292094886302947998e-01 1.001846790313720703e+00 -1.406891178339719772e-02 4.593236744403839111e-01 -1.159959435462951660e-01 4.587998390197753906e-01 1.192715317010879517e-01 1.445875922316730219e-02 1.000000000000000000e+00 4.375745091576619394e-01 -1.219117089152079031e-01 9.926310561713315161e-01 1.009937039887727650e+00 4.275939253524980066e-04 1.000042759390060931e+00 4.418705757591444017e-01 1.009937125471184860e+00 1.233102547480531136e-01 9.998954739603688191e-01 -1.445825544744416997e-02 4.392914018555784117e-01 -1.155724020746125014e-01 4.392914018555784117e-01 1.155724020746125014e-01
4.360100000000000087e-01 1.466591656208038330e-02 9.999700188636779785e-01 4.576025307178497314e-01 -1.240488588809967041e-01 9.954875707626342773e-01 1.010406494140625000e+00 8.658617734909057617e-04 1.000787138938903809e+00 4.600450992584228516e-01 1.011014938354492188e+00 1.290847361087799072e-01 1.001864433288574219e+00 -1.409228891134262085e-02 4.594590067863464355e-01 -1.159148812294006348e-01 4.588927626609802246e-01 1.191351860761642456e-01 1.447208603423389035e-02 1.000000000000000000e+00 4.376856553022073215e-01 -1.217192164637876939e-01 9.928032245378805021e-01 1.009931014621407774e+00 4.208317238586963818e-04 1.000042083187789421e+00 4.419810949091068086e-01 1.009931133022887062e+00 1.231122030648393040e-01 9.998952811999335388e-01 -1.447158086379346682e-02 4.394012908764146630e-01 -1.153724659595243840e-01 4.394012908764146630e-01 1.153724659595243840e-01
4.370100000000000096e-01 1.467444747686386108e-02 9.999700784683227539e-01 4.577326476573944092e-01 -1.239600330591201782e-01 9.956209659576416016e-01 1.010396122932434082e+00 8.540078997611999512e-04 1.000791907310485840e+00 4.601442217826843262e-01 1.011015057563781738e+00 1.289598792791366577e-01 1.001881957054138184e+00 -1.411567162722349167e-02 4.595943689346313477e-01 -1.158337593078613281e-01 4.589857757091522217e-01 1.189988702535629272e-01 1.448520194386435263e-02 1.000000000000000000e+00 4.377949252664815050e-01 -1.215301524102274100e-01 9.929736203574801578e-01 1.009925097268659311e+00 4.141673447257380883e-04 1.000041416707367681e+00 4.420897481840810328e-01 1.009925128131402783e+00 1.229176726333182090e-01 9.998950912803151736e-01 -1.448469539972884260e-02 4.395093239885570768e-01 -1.151760782114858717e-01 4.395093239885570768e-01 1.151760782114858717e-01
4.380100000000000104e-01 1.468300819396972656e-02 9.999700784683227539e-01 4.578626751899719238e-01 -1.238712817430496216e-01 9.957544803619384766e-01 1.010385751724243164e+00 8.420869708061218262e-04 1.000796556472778320e+00 4.602432847023010254e-01 1.011015176773071289e+00 1.288352459669113159e-01 1.001899480819702148e+00 -1.413908228278160095e-02 4.597296416759490967e-01 -1.157526820898056030e-01 4.590787887573242188e-01 1.188627034425735474e-01 1.449811000558456041e-02 1.000000000000000000e+00 4.379023459096260673e-01 -1.213444529422567641e-01 9.931422623328457489e-01 1.009919286112691550e+00 4.075995372899117518e-04 1.000040759991308148e+00 4.421965652892884124e-01 1.009919443318151977e+00 1.227265903112455536e-01 9.998949042667311105e-01 -1.449760210450288037e-02 4.396155278551296397e-01 -1.149831640874235117e-01 4.396155278551296397e-01 1.149831640874235117e-01
4.390100000000000113e-01 1.469152420759201050e-02 9.999700784683227539e-01 4.579926431179046631e-01 -1.237824708223342896e-01 9.958880543708801270e-01 1.010375261306762695e+00 8.302256464958190918e-04 1.000801205635070801e+00 4.603421688079833984e-01 1.011015415191650391e+00 1.287102699279785156e-01 1.001917243003845215e+00 -1.416244823485612869e-02 4.598649144172668457e-01 -1.156714111566543579e-01 4.591716229915618896e-01 1.187262386083602905e-01 1.451081323380719670e-02 1.000000000000000000e+00 4.380079437317031532e-01 -1.211620554655085391e-01 9.933091689599397034e-01 1.009913578523296884e+00 4.011270624852254730e-04 1.000040112659422942e+00 4.423015676690381093e-01 1.009913564789472140e+00 1.225389040634156518e-01 9.998947199687395759e-01 -1.451030399855013885e-02 4.397199284781892481e-01 -1.147936737186886630e-01 4.397199284781892481e-01 1.147936737186886630e-01
4.400100000000000122e-01 1.470004767179489136e-02 9.999700784683227539e-01 4.581228792667388916e-01 -1.236936151981353760e-01 9.960215687751770020e-01 1.010365009307861328e+00 8.183419704437255859e-04 1.000805974006652832e+00 4.604412913322448730e-01 1.011015653610229492e+00 1.285853832960128784e-01 1.001934885978698730e+00 -1.418585143983364105e-02 4.600004553794860840e-01 -1.155902594327926636e-01 4.592646360397338867e-01 1.185898035764694214e-01 1.452331460416170575e-02 1.000000000000000000e+00 4.381117448783958257e-01 -1.209828985799630413e-01 9.934743585304375291e-01 1.009907973243386436e+00 3.947486901913849970e-04 1.000039474923864358e+00 4.424047874525983692e-01 1.009908159782580972e+00 1.223545353540967662e-01 9.998945385533128949e-01 -1.452280404915668767e-02 4.398225519345599910e-01 -1.146075254626205409e-01 4.398225519345599910e-01 1.146075254626205409e-01
4.410100000000000131e-01 1.470857858657836914e-02 9.999700784683227539e-01 4.582528173923492432e-01 -1.236047595739364624e-01 9.961551427841186523e-01 1.010354638099670410e+00 8.064433932304382324e-04 1.000810742378234863e+00 4.605404138565063477e-01 1.011015892028808594e+00 1.284606158733367920e-01 1.001952409744262695e+00 -1.420924812555313110e-02 4.601356685161590576e-01 -1.155091673135757446e-01 4.593575596809387207e-01 1.184536069631576538e-01 1.453561705958474753e-02 1.000000000000000000e+00 4.382137751961741601e-01 -1.208069219399613980e-01 9.936378491697256399e-01 1.009902467319570896e+00 3.884632007014698451e-04 1.000038846228890499e+00 4.425062421294156390e-01 1.009902360170935376e+00 1.221734427600145168e-01 9.998943597233159730e-01 -1.453510520959191456e-02 4.399234234502294449e-01 -1.144246816292767976e-01 4.399234234502294449e-01 1.144246816292767976e-01
4.420100000000000140e-01 1.471712440252304077e-02 9.999700784683227539e-01 4.583828747272491455e-01 -1.235159933567047119e-01 9.962884783744812012e-01 1.010344147682189941e+00 7.945746183395385742e-04 1.000815510749816895e+00 4.606395363807678223e-01 1.011016011238098145e+00 1.283358633518218994e-01 1.001969814300537109e+00 -1.423265784978866577e-02 4.602709710597991943e-01 -1.154279932379722595e-01 4.594505429267883301e-01 1.183172166347503662e-01 1.454772350137358006e-02 1.000000000000000000e+00 4.383140601553389137e-01 -1.206340664223333886e-01 9.937996587821696926e-01 1.009897059831412536e+00 3.822693841398731992e-04 1.000038226903690042e+00 4.426059653099241875e-01 1.009897062922434419e+00 1.219955446778945435e-01 9.998941837157312440e-01 -1.454721037001692821e-02 4.400225685163237643e-01 -1.142450564719711542e-01 4.400225685163237643e-01 1.142450564719711542e-01
4.430100000000000149e-01 1.472565531730651855e-02 9.999700784683227539e-01 4.585128724575042725e-01 -1.234270334243774414e-01 9.964221119880676270e-01 1.010333895683288574e+00 7.826909422874450684e-04 1.000820040702819824e+00 4.607384800910949707e-01 1.011016249656677246e+00 1.282110214233398438e-01 1.001987457275390625e+00 -1.425603590905666351e-02 4.604062736034393311e-01 -1.153466328978538513e-01 4.595434665679931641e-01 1.181809306144714355e-01 1.455963677864615183e-02 1.000000000000000000e+00 4.384126247591011438e-01 -1.204642743209266426e-01 9.939598049858384687e-01 1.009891748578412463e+00 3.761660492200374862e-04 1.000037616689907205e+00 4.427039791481852671e-01 1.009891988141088603e+00 1.218207885741764973e-01 9.998940104121067929e-01 -1.455912238273081999e-02 4.401200117372177645e-01 -1.140685985573373223e-01 4.401200117372177645e-01 1.140685985573373223e-01
4.440100000000000158e-01 1.473418623208999634e-02 9.999700784683227539e-01 4.586429297924041748e-01 -1.233383417129516602e-01 9.965556859970092773e-01 1.010323405265808105e+00 7.707998156547546387e-04 1.000824809074401855e+00 4.608376026153564453e-01 1.011016368865966797e+00 1.280861794948577881e-01 1.002005100250244141e+00 -1.427938882261514664e-02 4.605416953563690186e-01 -1.152657121419906616e-01 4.596364498138427734e-01 1.180445998907089233e-01 1.457135972392893143e-02 1.000000000000000000e+00 4.385094938573075307e-01 -1.202974886122157999e-01 9.941183053328876973e-01 1.009886531219491568e+00 3.701520071618086380e-04 1.000037015256505235e+00 4.428003042872878381e-01 1.009886710327642767e+00 1.216491260285130216e-01 9.998938396499810199e-01 -1.457084408521138602e-02 4.402157775120891237e-01 -1.138952612078711485e-01 4.402157775120890681e-01 1.138952612078711485e-01
4.450100000000000167e-01 1.474273949861526489e-02 9.999700784683227539e-01 4.587733149528503418e-01 -1.232495605945587158e-01 9.966890811920166016e-01 1.010313034057617188e+00 7.589310407638549805e-04 1.000829458236694336e+00 4.609368443489074707e-01 1.011016726493835449e+00 1.279613971710205078e-01 1.002022743225097656e+00 -1.430283486843109131e-02 4.606772661209106445e-01 -1.151845753192901611e-01 4.597296416759490967e-01 1.179082840681076050e-01 1.458289511391928223e-02 1.000000000000000000e+00 4.386046918035145792e-01 -1.201336537323145215e-01 9.942751770667086486e-01 1.009881406049342401e+00 3.642260874612769823e-04 1.000036422534688274e+00 4.428949657391896277e-01 1.009881324020190707e+00 1.214804979065375184e-01 9.998936714246707824e-01 -1.458237825278427442e-02 4.403098899370144759e-01 -1.137249847090910093e-01 4.403098899370144759e-01 1.137249847090910093e-01
4.460100000000000176e-01 1.475125551223754883e-02 9.999700784683227539e-01 4.589031338691711426e-01 -1.231606751680374146e-01 9.968226552009582520e-01 1.010302662849426270e+00 7.470175623893737793e-04 1.000834107398986816e+00 4.610357880592346191e-01 1.011016726493835449e+00 1.278364956378936768e-01 1.002040266990661621e+00 -1.432621572166681290e-02 4.608124494552612305e-01 -1.151033639907836914e-01 4.598224163055419922e-01 1.177719235420227051e-01 1.459424570963674742e-02 1.000000000000000000e+00 4.386982428084170160e-01 -1.199727147597073607e-01 9.944304373713998002e-01 1.009876371799953043e+00 3.583871213976739189e-04 1.000035838640018326e+00 4.429879918123538207e-01 1.009876291544671290e+00 1.213148370962501971e-01 9.998935058427553813e-01 -1.459372764062302243e-02 4.404023730992562835e-01 -1.135576997228762153e-01 4.404023730992562835e-01 1.135576997228762153e-01
4.470100000000000184e-01 1.475978642702102661e-02 9.999700784683227539e-01 4.590333402156829834e-01 -1.230717450380325317e-01 9.969561696052551270e-01 1.010292172431945801e+00 7.351636886596679688e-04 1.000838756561279297e+00 4.611348509788513184e-01 1.011016964912414551e+00 1.277117431163787842e-01 1.002057790756225586e+00 -1.434956304728984833e-02 4.609478712081909180e-01 -1.150222122669219971e-01 4.599154293537139893e-01 1.176355034112930298e-01 1.460541421361580099e-02 1.000000000000000000e+00 4.387901705656656604e-01 -1.198146182532397741e-01 9.945841031053843651e-01 1.009871426722103838e+00 3.526339615120643411e-04 1.000035263454549295e+00 4.430794059089935288e-01 1.009871604766011233e+00 1.211520890410028028e-01 9.998933428690975900e-01 -1.460489495114155115e-02 4.404932504049166031e-01 -1.133933515613257670e-01 4.404932504049166031e-01 1.133933515613257670e-01
4.480100000000000193e-01 1.476832479238510132e-02 9.999700784683227539e-01 4.591631293296813965e-01 -1.229829639196395874e-01 9.970895648002624512e-01 1.010281920433044434e+00 7.232502102851867676e-04 1.000843524932861328e+00 4.612337946891784668e-01 1.011017084121704102e+00 1.275869756937026978e-01 1.002075552940368652e+00 -1.437299046665430069e-02 4.610829651355743408e-01 -1.149410009384155273e-01 4.600082337856292725e-01 1.174993067979812622e-01 1.461640331435252668e-02 1.000000000000000000e+00 4.388804986426682597e-01 -1.196593113599876551e-01 9.947361910786799433e-01 1.009866568567632239e+00 3.469654629297907154e-04 1.000034696630014208e+00 4.431692270063569694e-01 1.009866795155891506e+00 1.209922105893814354e-01 9.998931823293589760e-01 -1.461588287831489495e-02 4.405825449687456596e-01 -1.132318989892712735e-01 4.405825449687456596e-01 1.132318989892712735e-01
4.490100000000000202e-01 1.477687805891036987e-02 9.999700784683227539e-01 4.592932462692260742e-01 -1.228942424058914185e-01 9.972230792045593262e-01 1.010271549224853516e+00 7.113590836524963379e-04 1.000848174095153809e+00 4.613330364227294922e-01 1.011017322540283203e+00 1.274620890617370605e-01 1.002093076705932617e+00 -1.439639925956726074e-02 4.612183868885040283e-01 -1.148599833250045776e-01 4.601013958454132080e-01 1.173630207777023315e-01 1.462721564396425936e-02 1.000000000000000000e+00 4.389692501104737188e-01 -1.195067426350575612e-01 9.948867177881379753e-01 1.009861795567950526e+00 3.413805004353827636e-04 1.000034138012038110e+00 4.432574771725852347e-01 1.009861777466419364e+00 1.208351510334502998e-01 9.998930241656585061e-01 -1.462669405508011666e-02 4.406702795532198569e-01 -1.130732915032869601e-01 4.406702795532198569e-01 1.130732915032869601e-01
4.500100000000000211e-01 1.478540897369384766e-02 9.999700784683227539e-01 4.594233930110931396e-01 -1.228052675724029541e-01 9.973566532135009766e-01 1.010261178016662598e+00 6.994977593421936035e-04 1.000852942466735840e+00 4.614319801330566406e-01 1.011017560958862305e+00 1.273372769355773926e-01 1.002110600471496582e+00 -1.441978011280298233e-02 4.613538086414337158e-01 -1.147786676883697510e-01 4.601942896842956543e-01 1.172265708446502686e-01 1.463785381761073187e-02 1.000000000000000000e+00 4.390564478902968526e-01 -1.193568612584658406e-01 9.950356996644157404e-01 1.009857106557474848e+00 3.358779516320851413e-04 1.000033587704575178e+00 4.433441831434482006e-01 1.009856981733458836e+00 1.206808482082767225e-01 9.998928684760191032e-01 -1.463733109114866496e-02 4.407564769586247988e-01 -1.129174648402040126e-01 4.407564769586247988e-01 1.129174648402040126e-01
4.510100000000000220e-01 1.479395478963851929e-02 9.999700784683227539e-01 4.595533907413482666e-01 -1.227165609598159790e-01 9.974901676177978516e-01 1.010250926017761230e+00 6.875768303871154785e-04 1.000857591629028320e+00 4.615309834480285645e-01 1.011017799377441406e+00 1.272125691175460815e-01 1.002128243446350098e+00 -1.444316841661930084e-02 4.614890813827514648e-01 -1.146976649761199951e-01 4.602871835231781006e-01 1.170902997255325317e-01 1.464832040056412987e-02 1.000000000000000000e+00 4.391421144658093634e-01 -1.192096176633994226e-01 9.951831528650045833e-01 1.009852500121397156e+00 3.304567123132440558e-04 1.000033045684111555e+00 4.434293688111103915e-01 1.009852579879462642e+00 1.205292472880891835e-01 9.998927152808883001e-01 -1.464779654948661358e-02 4.408411594595664784e-01 -1.127643632246284333e-01 4.408411594595664784e-01 1.127643632246284333e-01
4.520100000000000229e-01 1.480246335268020630e-02 9.999700784683227539e-01 4.596834182739257812e-01 -1.226276755332946777e-01 9.976236820220947266e-01 1.010240435600280762e+00 6.757155060768127441e-04 1.000862360000610352e+00 4.616301059722900391e-01 1.011018037796020508e+00 1.270876377820968628e-01 1.002145886421203613e+00 -1.446657627820968628e-02 4.616244137287139893e-01 -1.146164387464523315e-01 4.603801965713500977e-01 1.169538795948028564e-01 1.465861793402657882e-02 1.000000000000000000e+00 4.392262721102809797e-01 -1.190649630252238883e-01 9.953290934366245679e-01 1.009847974269717730e+00 3.251156859138618484e-04 1.000032511661314238e+00 4.435130528875874112e-01 1.009848211542091923e+00 1.203803066978294534e-01 9.998925644399135892e-01 -1.465809297546497719e-02 4.409243489304122132e-01 -1.126139465015329327e-01 4.409243489304122132e-01 1.126139465015329327e-01
4.530100000000000238e-01 1.481098681688308716e-02 9.999700784683227539e-01 4.598134160041809082e-01 -1.225389093160629272e-01 9.977571368217468262e-01 1.010230064392089844e+00 6.638392806053161621e-04 1.000867128372192383e+00 4.617290496826171875e-01 1.011018276214599609e+00 1.269628554582595825e-01 1.002163529396057129e+00 -1.448997482657432556e-02 4.617596566677093506e-01 -1.145353168249130249e-01 4.604730308055877686e-01 1.168176084756851196e-01 1.466874891966874102e-02 1.000000000000000000e+00 4.393089427518616086e-01 -1.189228495477944042e-01 9.954735372174814412e-01 1.009843527151372378e+00 3.198537894894819700e-04 1.000031985394500111e+00 4.435952546083675174e-01 1.009843608823298045e+00 1.202339837432464947e-01 9.998924158410716911e-01 -1.466822287380042424e-02 4.410060669378658149e-01 -1.124661729817451883e-01 4.410060669378658149e-01 1.124661729817451883e-01
4.540100000000000247e-01 1.481954753398895264e-02 9.999700784683227539e-01 4.599435627460479736e-01 -1.224500387907028198e-01 9.978906512260437012e-01 1.010219573974609375e+00 6.519332528114318848e-04 1.000871777534484863e+00 4.618282318115234375e-01 1.011018395423889160e+00 1.268380135297775269e-01 1.002180933952331543e+00 -1.451335847377777100e-02 4.618951082229614258e-01 -1.144540160894393921e-01 4.605661034584045410e-01 1.166812479496002197e-01 1.467871582476926867e-02 1.000000000000000000e+00 4.393901480193698195e-01 -1.187832303535661382e-01 9.956164998694683188e-01 1.009839157536364329e+00 3.146699510719875551e-04 1.000031466904982347e+00 4.436759978002084992e-01 1.009839026807046736e+00 1.200902243937665703e-01 9.998922695308071207e-01 -1.467818870845766753e-02 4.410863349417250556e-01 -1.123209873048510582e-01 4.410863349417250556e-01 1.123209873048510582e-01
4.550100000000000255e-01 1.482806354761123657e-02 9.999700784683227539e-01 4.600735604763031006e-01 -1.223612278699874878e-01 9.980241656303405762e-01 1.010209202766418457e+00 6.400644779205322266e-04 1.000876426696777344e+00 4.619272351264953613e-01 1.011018633842468262e+00 1.267132610082626343e-01 1.002198576927185059e+00 -1.453674491494894028e-02 4.620304107666015625e-01 -1.143729463219642639e-01 4.606590270996093750e-01 1.165449023246765137e-01 1.468852108924895844e-02 1.000000000000000000e+00 4.394699093046529059e-01 -1.186460593398940555e-01 9.957579969226599825e-01 1.009834864346263350e+00 3.095631073340056197e-04 1.000030956270520743e+00 4.437553070937897970e-01 1.009834831588991788e+00 1.199489728046256448e-01 9.998921255893611360e-01 -1.468799291469416804e-02 4.411651742077541960e-01 -1.121783317981059624e-01 4.411651742077541960e-01 1.121783317981059624e-01
4.560100000000000264e-01 1.483660936355590820e-02 9.999700784683227539e-01 4.602037668228149414e-01 -1.222723573446273804e-01 9.981577396392822266e-01 1.010198831558227539e+00 6.282031536102294922e-04 1.000881195068359375e+00 4.620263576507568359e-01 1.011018753051757812e+00 1.265882402658462524e-01 1.002216219902038574e+00 -1.456017699092626572e-02 4.621658921241760254e-01 -1.142918318510055542e-01 4.607520699501037598e-01 1.164085119962692261e-01 1.469816710907669716e-02 1.000000000000000000e+00 4.395482476177294262e-01 -1.185112914817431917e-01 9.958980436693171123e-01 1.009830645938159854e+00 3.045322118627473884e-04 1.000030453303980105e+00 4.438332017696642873e-01 1.009830856990717729e+00 1.198101867257223146e-01 9.998919839364465156e-01 -1.469763789029229772e-02 4.412426054323014823e-01 -1.120381647554722637e-01 4.412426054323014823e-01 1.120381647554722637e-01
4.570100000000000273e-01 1.484513282775878906e-02 9.999700784683227539e-01 4.603338539600372314e-01 -1.221835464239120483e-01 9.982913136482238770e-01 1.010188579559326172e+00 6.163045763969421387e-04 1.000885844230651855e+00 4.621255397796630859e-01 1.011018991470336914e+00 1.264636218547821045e-01 1.002233862876892090e+00 -1.458350289613008499e-02 4.623012840747833252e-01 -1.142107099294662476e-01 4.608451426029205322e-01 1.162723004817962646e-01 1.470765626183574704e-02 1.000000000000000000e+00 4.396251838115758370e-01 -1.183788823414328173e-01 9.960366553267927525e-01 1.009826500382367209e+00 2.995762237787664246e-04 1.000029957682519344e+00 4.439096984123584444e-01 1.009826664772550009e+00 1.196738308917866950e-01 9.998918444096238645e-01 -1.470712601795832325e-02 4.413186490583812516e-01 -1.119004526655140719e-01 4.413186490583812516e-01 1.119004526655140719e-01
4.580099999999999727e-01 1.485367864370346069e-02 9.999700784683227539e-01 4.604637324810028076e-01 -1.220947057008743286e-01 9.984247088432312012e-01 1.010178089141845703e+00 6.044283509254455566e-04 1.000890493392944336e+00 4.622244238853454590e-01 1.011019110679626465e+00 1.263387352228164673e-01 1.002251386642456055e+00 -1.460690423846244812e-02 4.624364972114562988e-01 -1.141294538974761963e-01 4.609378874301910400e-01 1.161359101533889771e-01 1.471699087578372429e-02 1.000000000000000000e+00 4.397007383112972456e-01 -1.182487886369543717e-01 9.961738468391153623e-01 1.009822426364910708e+00 2.946941203544607940e-04 1.000029469341304766e+00 4.439848179636877723e-01 1.009822328291685167e+00 1.195398592118941117e-01 9.998917070016850595e-01 -1.471645962485296916e-02 4.413933252911562688e-01 -1.117651489091326944e-01 4.413933252911562688e-01 1.117651489091326944e-01
4.590099999999999736e-01 1.486219465732574463e-02 9.999700784683227539e-01 4.605937600135803223e-01 -1.220059543848037720e-01 9.985582232475280762e-01 1.010167717933654785e+00 5.925595760345458984e-04 1.000895261764526367e+00 4.623234868049621582e-01 1.011019229888916016e+00 1.262139976024627686e-01 1.002268910408020020e+00 -1.463028322905302048e-02 4.625717997550964355e-01 -1.140482723712921143e-01 4.610309004783630371e-01 1.159996092319488525e-01 1.472617326542638265e-02 1.000000000000000000e+00 4.397749314267091481e-01 -1.181209675711669127e-01 9.963096331049527965e-01 1.009818423032564416e+00 2.898848816897401704e-04 1.000028988412830611e+00 4.440585849290559772e-01 1.009818314377546100e+00 1.194082168544034900e-01 9.998915718244870687e-01 -1.472564101959893818e-02 4.414666543641210805e-01 -1.116321963683875595e-01 4.414666543641210805e-01 1.116321963683875595e-01
4.600099999999999745e-01 1.487074792385101318e-02 9.999700784683227539e-01 4.607240557670593262e-01 -1.219170540571212769e-01 9.986917376518249512e-01 1.010157346725463867e+00 5.806460976600646973e-04 1.000899910926818848e+00 4.624227881431579590e-01 1.011019468307495117e+00 1.260890960693359375e-01 1.002286672592163086e+00 -1.465369574725627899e-02 4.627073109149932861e-01 -1.139671355485916138e-01 4.611240029335021973e-01 1.158632338047027588e-01 1.473520569483941466e-02 1.000000000000000000e+00 4.398477830309373005e-01 -1.179953775007674815e-01 9.964440287410973873e-01 1.009814489059378095e+00 2.851475081629688702e-04 1.000028514804750523e+00 4.441310191501397497e-01 1.009814636891754436e+00 1.192788607995626110e-01 9.998914388534434483e-01 -1.473467246590187685e-02 4.415386559159268920e-01 -1.115015517570988463e-01 4.415386559159268920e-01 1.115015517570988463e-01
4.610099999999999754e-01 1.487927883863449097e-02 9.999700784683227539e-01 4.608539640903472900e-01 -1.218282580375671387e-01 9.988253116607666016e-01 1.010146975517272949e+00 5.687624216079711914e-04 1.000904679298400879e+00 4.625217318534851074e-01 1.011019825935363770e+00 1.259644031524658203e-01 1.002304196357727051e+00 -1.467706169933080673e-02 4.628425538539886475e-01 -1.138860881328582764e-01 4.612169265747070312e-01 1.157269626855850220e-01 1.474409041487783657e-02 1.000000000000000000e+00 4.399193128874438474e-01 -1.178719772427890833e-01 9.965770483222444742e-01 1.009810622597162144e+00 2.804810041656703181e-04 1.000028048186218266e+00 4.442021359045700835e-01 1.009810832682792592e+00 1.191517596929669714e-01 9.998913079197854215e-01 -1.474355622004898739e-02 4.416093493048109386e-01 -1.113731855783587216e-01 4.416093493048109386e-01 1.113731855783587216e-01
4.620099999999999763e-01 1.488780230283737183e-02 9.999700784683227539e-01 4.609841704368591309e-01 -1.217394620180130005e-01 9.989587664604187012e-01 1.010136604309082031e+00 5.568861961364746094e-04 1.000909209251403809e+00 4.626209139823913574e-01 1.011019945144653320e+00 1.258394867181777954e-01 1.002321839332580566e+00 -1.470050401985645294e-02 4.629779756069183350e-01 -1.138048395514488220e-01 4.613099098205566406e-01 1.155906170606613159e-01 1.475282962879052341e-02 1.000000000000000000e+00 4.399895403484835321e-01 -1.177507266951281356e-01 9.967087061578984164e-01 1.009806822236068102e+00 2.758843922954197850e-04 1.000027588406823931e+00 4.442719533962792844e-01 1.009806795289216019e+00 1.190268749141330518e-01 9.998911789631286240e-01 -1.475229448638574851e-02 4.416787536117899315e-01 -1.112470594786945932e-01 4.416787536117899315e-01 1.112470594786945932e-01
4.630099999999999771e-01 1.489634811878204346e-02 9.999700784683227539e-01 4.611139893531799316e-01 -1.216506212949752808e-01 9.990922212600708008e-01 1.010126233100891113e+00 5.449801683425903320e-04 1.000913977622985840e+00 4.627197384834289551e-01 1.011020064353942871e+00 1.257147789001464844e-01 1.002339363098144531e+00 -1.472382992506027222e-02 4.631131589412689209e-01 -1.137236952781677246e-01 4.614026844501495361e-01 1.154543608427047729e-01 1.476142552336540993e-02 1.000000000000000000e+00 4.400584846290029328e-01 -1.176315862609265406e-01 9.968390164941334231e-01 1.009803087173470670e+00 2.713566994302599070e-04 1.000027135578410054e+00 4.443404945793861249e-01 1.009802941069790183e+00 1.189041560871562514e-01 9.998910520813177882e-01 -1.476088944643763265e-02 4.417468879712833640e-01 -1.111231210151422399e-01 4.417468879712833640e-01 1.111231210151422399e-01
4.640099999999999780e-01 1.490487903356552124e-02 9.999700784683227539e-01 4.612442255020141602e-01 -1.215618252754211426e-01 9.992258548736572266e-01 1.010115742683410645e+00 5.331262946128845215e-04 1.000918745994567871e+00 4.628190398216247559e-01 1.011020302772521973e+00 1.255899369716644287e-01 1.002357006072998047e+00 -1.474721357226371765e-02 4.632486701011657715e-01 -1.136425137519836426e-01 4.614958763122558594e-01 1.153179556131362915e-01 1.476988024421091450e-02 1.000000000000000000e+00 4.401261645897540653e-01 -1.175145172881625621e-01 9.969679933521102821e-01 1.009799416387178850e+00 2.668969688605450424e-04 1.000026689703030103e+00 4.444077799795379535e-01 1.009799463912952833e+00 1.187835590241940048e-01 9.998909273053622204e-01 -1.476934324325929887e-02 4.418137710877030333e-01 -1.110013249247745054e-01 4.418137710877030333e-01 1.110013249247745054e-01
4.650099999999999789e-01 1.491340994834899902e-02 9.999700784683227539e-01 4.613743126392364502e-01 -1.214728951454162598e-01 9.993594288825988770e-01 1.010105490684509277e+00 5.212500691413879395e-04 1.000923514366149902e+00 4.629180431365966797e-01 1.011020421981811523e+00 1.254649311304092407e-01 1.002374410629272461e+00 -1.477066893130540848e-02 4.633840322494506836e-01 -1.135613769292831421e-01 4.615888297557830811e-01 1.151815503835678101e-01 1.477819591377834731e-02 1.000000000000000000e+00 4.401925988959738967e-01 -1.173994817365466847e-01 9.970956506452409718e-01 1.009795808276871654e+00 2.625042527951488474e-04 1.000026250517810134e+00 4.444738249709295763e-01 1.009796026951513159e+00 1.186650526196951910e-01 9.998908045059775596e-01 -1.477765800320528754e-02 4.418794212809149524e-01 -1.108816413920858668e-01 4.418794212809149524e-01 1.108816413920858668e-01
4.660099999999999798e-01 1.492194086313247681e-02 9.999700784683227539e-01 4.615042209625244141e-01 -1.213840991258621216e-01 9.994928836822509766e-01 1.010095000267028809e+00 5.093589425086975098e-04 1.000928163528442383e+00 4.630169868469238281e-01 1.011020660400390625e+00 1.253401786088943481e-01 1.002392053604125977e+00 -1.479404605925083160e-02 4.635192155838012695e-01 -1.134802103042602539e-01 4.616816639900207520e-01 1.150451898574829102e-01 1.478637462278565087e-02 1.000000000000000000e+00 4.402578059422186940e-01 -1.172864423238391823e-01 9.972220021225204345e-01 1.009792261318017248e+00 2.581776155026280911e-04 1.000025817783453785e+00 4.445386450782323196e-01 1.009792338009472656e+00 1.185486054942967438e-01 9.998906835677237037e-01 -1.478583582035505190e-02 4.419438566198066742e-01 -1.107640401277873721e-01 4.419438566198066742e-01 1.107640401277873721e-01
4.670099999999999807e-01 1.493049412965774536e-02 9.999700784683227539e-01 4.616342186927795410e-01 -1.212953776121139526e-01 9.996262788772583008e-01 1.010084629058837891e+00 4.974380135536193848e-04 1.000932812690734863e+00 4.631160497665405273e-01 1.011020779609680176e+00 1.252154558897018433e-01 1.002409696578979492e+00 -1.481750048696994781e-02 4.636544883251190186e-01 -1.133991330862045288e-01 4.617745876312255859e-01 1.149089634418487549e-01 1.479441843003429131e-02 1.000000000000000000e+00 4.403218038509379983e-01 -1.171753625210204958e-01 9.973470613666448603e-01 1.009788774603041395e+00 2.539161328406043744e-04 1.000025391524487661e+00 4.446022604582119953e-01 1.009788629420829809e+00 1.184341747281926760e-01 9.998905645341141790e-01 -1.479387875049351965e-02 4.420070950941751842e-01 -1.106484769626882997e-01 4.420070950941751842e-01 1.106484769626882997e-01
4.680099999999999816e-01 1.493900269269943237e-02 9.999700784683227539e-01 4.617642760276794434e-01 -1.212064325809478760e-01 9.997597932815551758e-01 1.010074138641357422e+00 4.855990409851074219e-04 1.000937581062316895e+00 4.632151126861572266e-01 1.011021137237548828e+00 1.250904798507690430e-01 1.002427339553833008e+00 -1.484083384275436401e-02 4.637898206710815430e-01 -1.133178621530532837e-01 4.618675410747528076e-01 1.147725284099578857e-01 1.480232937258039137e-02 1.000000000000000000e+00 4.403846105622029605e-01 -1.170662063648280626e-01 9.974708418606316185e-01 1.009785347417446966e+00 2.497188882970611894e-04 1.000024971843400889e+00 4.446646925285361873e-01 1.009785287686381539e+00 1.183217143612218247e-01 9.998904474954912747e-01 -1.480178882578606775e-02 4.420691545696525671e-01 -1.105349039983595100e-01 4.420691545696525671e-01 1.105349039983595100e-01
4.690099999999999825e-01 1.494755595922470093e-02 9.999700784683227539e-01 4.618943631649017334e-01 -1.211177259683609009e-01 9.998934268951416016e-01 1.010063886642456055e+00 4.737004637718200684e-04 1.000942230224609375e+00 4.633141756057739258e-01 1.011021256446838379e+00 1.249657571315765381e-01 1.002444982528686523e+00 -1.486424915492534637e-02 4.639252126216888428e-01 -1.132367700338363647e-01 4.619604945182800293e-01 1.146362721920013428e-01 1.481010944829743575e-02 1.000000000000000000e+00 4.404462436802731307e-01 -1.169589387581220635e-01 9.975933568717341160e-01 1.009781978476623987e+00 2.455849818734387544e-04 1.000024558578516354e+00 4.447259574161145923e-01 1.009782168559318904e+00 1.182111917765959058e-01 9.998903323821287659e-01 -1.480956804567401183e-02 4.421300523887686240e-01 -1.104232890471177064e-01 4.421300523887686240e-01 1.104232890471177064e-01
4.700099999999999834e-01 1.495607942342758179e-02 9.999700784683227539e-01 4.620244204998016357e-01 -1.210288256406784058e-01 1.000026941299438477e+00 1.010053634643554688e+00 4.618242383003234863e-04 1.000946998596191406e+00 4.634132385253906250e-01 1.011021494865417480e+00 1.248409897089004517e-01 1.002462625503540039e+00 -1.488763932138681412e-02 4.640605151653289795e-01 -1.131556034088134766e-01 4.620534479618072510e-01 1.144999414682388306e-01 1.481776064404242109e-02 1.000000000000000000e+00 4.405067207219695580e-01 -1.168535249691133177e-01 9.977146196381433407e-01 1.009778666249957491e+00 2.415135170600757753e-04 1.000024151453680954e+00 4.447860690203293554e-01 1.009778898523657764e+00 1.181025801113106261e-01 9.998902190550336133e-01 -1.481721840137100073e-02 4.421898057251507086e-01 -1.103136066950931998e-01 4.421898057251507086e-01 1.103136066950931998e-01
4.710099999999999842e-01 1.496461033821105957e-02 9.999700784683227539e-01 4.621544182300567627e-01 -1.209400445222854614e-01 1.000160336494445801e+00 1.010043025016784668e+00 4.499405622482299805e-04 1.000951647758483887e+00 4.635123610496520996e-01 1.011021614074707031e+00 1.247162148356437683e-01 1.002480030059814453e+00 -1.491100154817104340e-02 4.641957879066467285e-01 -1.130744963884353638e-01 4.621464610099792480e-01 1.143636405467987061e-01 1.482528490603492177e-02 1.000000000000000000e+00 4.405660588557020474e-01 -1.167499311433512627e-01 9.978346431712704634e-01 1.009775409826340509e+00 2.375036132519375051e-04 1.000023750456429772e+00 4.448450457860934626e-01 1.009775627446116486e+00 1.179958411160881571e-01 9.998901075339476918e-01 -1.482474183708980785e-02 4.422484315973986835e-01 -1.102058178090940949e-01 4.422484315973986835e-01 1.102058178090940949e-01
4.720099999999999851e-01 1.497316360473632812e-02 9.999700784683227539e-01 4.622845649719238281e-01 -1.208512037992477417e-01 1.000293970108032227e+00 1.010032773017883301e+00 4.380494356155395508e-04 1.000956296920776367e+00 4.636113643646240234e-01 1.011021852493286133e+00 1.245912238955497742e-01 1.002497673034667969e+00 -1.493441872298717499e-02 4.643312096595764160e-01 -1.129933148622512817e-01 4.622394740581512451e-01 1.142272353172302246e-01 1.483268414818633175e-02 1.000000000000000000e+00 4.406242749747736887e-01 -1.166481241485802789e-01 9.979534403098271333e-01 1.009772208208471911e+00 2.335544029588895027e-04 1.000023355526679092e+00 4.449029049744713804e-01 1.009772407511660752e+00 1.178909395731696785e-01 9.998899978094550889e-01 -1.483214026592577679e-02 4.423059467181169047e-01 -1.100998867238342505e-01 4.423059467181169047e-01 1.100998867238342505e-01
4.730099999999999860e-01 1.498167961835861206e-02 9.999700784683227539e-01 4.624146223068237305e-01 -1.207623481750488281e-01 1.000427365303039551e+00 1.010022401809692383e+00 4.261657595634460449e-04 1.000961065292358398e+00 4.637104868888854980e-01 1.011022090911865234e+00 1.244663894176483154e-01 1.002515435218811035e+00 -1.495779398828744888e-02 4.644666314125061035e-01 -1.129121184349060059e-01 4.623323976993560791e-01 1.140908449888229370e-01 1.483996026369725253e-02 1.000000000000000000e+00 4.406813857998123640e-01 -1.165480713677408825e-01 9.980710237970100707e-01 1.009769060356347836e+00 2.296650265683032393e-04 1.000022966578466566e+00 4.449596631788628187e-01 1.009769237679378984e+00 1.177878420406366367e-01 9.998898898562362803e-01 -1.483941558091178385e-02 4.423623676100677526e-01 -1.099957797861438324e-01 4.423623676100677526e-01 1.099957797861438324e-01
4.740099999999999869e-01 1.499022543430328369e-02 9.999700784683227539e-01 4.625446200370788574e-01 -1.206736415624618530e-01 1.000560998916625977e+00 1.010012030601501465e+00 4.142746329307556152e-04 1.000965714454650879e+00 4.638094305992126465e-01 1.011022329330444336e+00 1.243417561054229736e-01 1.002532839775085449e+00 -1.498118136078119278e-02 4.646018445491790771e-01 -1.128309816122055054e-01 4.624253213405609131e-01 1.139546334743499756e-01 1.484711511893106912e-02 1.000000000000000000e+00 4.407374078247855986e-01 -1.164497407996237105e-01 9.981874062389681779e-01 1.009765965250533970e+00 2.258346351195490275e-04 1.000022583526897657e+00 4.450153367691781492e-01 1.009766116928955570e+00 1.176865157060420081e-01 9.998897836492699476e-01 -1.484656964824500498e-02 4.424177105724851344e-01 -1.098934639721622780e-01 4.424177105724851344e-01 1.098934639721622780e-01
4.750099999999999878e-01 1.499874144792556763e-02 9.999700784683227539e-01 4.626746177673339844e-01 -1.205847710371017456e-01 1.000694394111633301e+00 1.010001540184020996e+00 4.023760557174682617e-04 1.000970482826232910e+00 4.639085531234741211e-01 1.011022448539733887e+00 1.242168694734573364e-01 1.002550363540649414e+00 -1.500459760427474976e-02 4.647371470928192139e-01 -1.127497479319572449e-01 4.625183045864105225e-01 1.138183027505874634e-01 1.485415055374737087e-02 1.000000000000000000e+00 4.407923573199561407e-01 -1.163531010470241489e-01 9.983026001063698418e-01 1.009762921891755871e+00 2.220623902294724362e-04 1.000022206288132987e+00 4.450699418947389741e-01 1.009763044260261200e+00 1.175869283743170568e-01 9.998896791638299808e-01 -1.485360430762032100e-02 4.424719916840003653e-01 -1.097929068753575599e-01 4.424719916840003653e-01 1.097929068753575599e-01
4.760099999999999887e-01 1.500729471445083618e-02 9.999700784683227539e-01 4.628047943115234375e-01 -1.204959005117416382e-01 1.000828027725219727e+00 1.009991168975830078e+00 3.905221819877624512e-04 1.000975251197814941e+00 4.640077352523803711e-01 1.011022686958312988e+00 1.240921020507812500e-01 1.002568006515502930e+00 -1.502797938883304596e-02 4.648726284503936768e-01 -1.126686334609985352e-01 4.626113474369049072e-01 1.136820018291473389e-01 1.486106838183304940e-02 1.000000000000000000e+00 4.408462503347997941e-01 -1.162581213051270546e-01 9.984166177359490302e-01 1.009759929300498627e+00 2.183474640158817367e-04 1.000021834779384333e+00 4.451234944871370058e-01 1.009760018692950734e+00 1.174890484559347748e-01 9.998895763754841459e-01 -1.486052137256142769e-02 4.425252268055289151e-01 -1.096940766947765156e-01 4.425252268055289151e-01 1.096940766947765156e-01
4.770099999999999896e-01 1.501581072807312012e-02 9.999700784683227539e-01 4.629347622394561768e-01 -1.204071938991546631e-01 1.000961422920227051e+00 1.009980916976928711e+00 3.786236047744750977e-04 1.000979781150817871e+00 4.641066789627075195e-01 1.011022925376892090e+00 1.239673048257827759e-01 1.002585649490356445e+00 -1.505137979984283447e-02 4.650078415870666504e-01 -1.125875711441040039e-01 4.627042114734649658e-01 1.135456860065460205e-01 1.486787039103094898e-02 1.000000000000000000e+00 4.408991027008850039e-01 -1.161647713501170465e-01 9.985294713320328475e-01 1.009756986516612276e+00 2.146890390191883834e-04 1.000021468918906198e+00 4.451760102630548666e-01 1.009757039266068190e+00 1.173928449553042208e-01 9.998894752600924196e-01 -1.486732263074950003e-02 4.425774315831192407e-01 -1.095969422235198998e-01 4.425774315831192407e-01 1.095969422235198998e-01
4.780099999999999905e-01 1.502434909343719482e-02 9.999700784683227539e-01 4.630650281906127930e-01 -1.203183531761169434e-01 1.001095056533813477e+00 1.009970426559448242e+00 3.667473793029785156e-04 1.000984549522399902e+00 4.642059206962585449e-01 1.011023044586181641e+00 1.238424405455589294e-01 1.002603292465209961e+00 -1.507473457604646683e-02 4.651434123516082764e-01 -1.125063896179199219e-01 4.627974033355712891e-01 1.134092807769775391e-01 1.487455834367755643e-02 1.000000000000000000e+00 4.409509300348175009e-01 -1.160730215278170108e-01 9.986411729681298199e-01 1.009754092599152164e+00 2.110863081168601828e-04 1.000021108626088395e+00 4.452275047290593091e-01 1.009754105241738698e+00 1.172982874544007958e-01 9.998893757938669413e-01 -1.487400984435840491e-02 4.426286214509381201e-01 -1.095014728315400615e-01 4.426286214509381201e-01 1.095014728315400615e-01
4.790099999999999913e-01 1.503288000822067261e-02 9.999700784683227539e-01 4.631948173046112061e-01 -1.202294826507568359e-01 1.001228451728820801e+00 1.009960055351257324e+00 3.548711538314819336e-04 1.000989317893981934e+00 4.643046855926513672e-01 1.011023163795471191e+00 1.237176358699798584e-01 1.002620816230773926e+00 -1.509814243763685226e-02 4.652784764766693115e-01 -1.124252900481224060e-01 4.628900289535522461e-01 1.132729202508926392e-01 1.488113397718331642e-02 1.000000000000000000e+00 4.410017477433245126e-01 -1.159828427384701072e-01 9.987517345901952837e-01 1.009751246631074961e+00 2.075384743173946912e-04 1.000020753823748665e+00 4.452779932297579180e-01 1.009751220722292953e+00 1.172053459888498794e-01 9.998892779547622345e-01 -1.488058475057881663e-02 4.426788116379656857e-01 -1.094076383211757125e-01 4.426788116379656857e-01 1.094076383211757125e-01
4.800099999999999922e-01 1.504143327474594116e-02 9.999700784683227539e-01 4.633250236511230469e-01 -1.201405823230743408e-01 1.001361966133117676e+00 1.009949684143066406e+00 3.429651260375976562e-04 1.000993967056274414e+00 4.644038677215576172e-01 1.011023402214050293e+00 1.235928833484649658e-01 1.002638459205627441e+00 -1.512155495584011078e-02 4.654139876365661621e-01 -1.123441010713577271e-01 4.629831910133361816e-01 1.131366789340972900e-01 1.488759900391234230e-02 1.000000000000000000e+00 4.410515710221116215e-01 -1.158942064334089334e-01 9.988611680150738525e-01 1.009748447710434816e+00 2.040447508901812104e-04 1.000020404434297072e+00 4.453274908748330874e-01 1.009748386966293099e+00 1.171139912249253290e-01 9.998891817201561727e-01 -1.488704906159145358e-02 4.427280171640873840e-01 -1.093154091385397098e-01 4.427280171640873840e-01 1.093154091385397098e-01
4.810099999999999931e-01 1.504995673894882202e-02 9.999700784683227539e-01 4.634548723697662354e-01 -1.200517416000366211e-01 1.001495599746704102e+00 1.009939312934875488e+00 3.310590982437133789e-04 1.000998616218566895e+00 4.645028710365295410e-01 1.011023640632629395e+00 1.234680265188217163e-01 1.002656102180480957e+00 -1.514494512230157852e-02 4.655490815639495850e-01 -1.122628822922706604e-01 4.630759954452514648e-01 1.130002588033676147e-01 1.489395511155027808e-02 1.000000000000000000e+00 4.411004148590295659e-01 -1.158070846036443197e-01 9.989694849322754422e-01 1.009745694950779482e+00 2.006043612580138251e-04 1.000020060380076847e+00 4.453760125486758148e-01 1.009745603086571908e+00 1.170241944315213167e-01 9.998890870670585906e-01 -1.489340446492642966e-02 4.427762528434767142e-01 -1.092247563424398604e-01 4.427762528434767142e-01 1.092247563424398604e-01
4.820099999999999940e-01 1.505849510431289673e-02 9.999700784683227539e-01 4.635850191116333008e-01 -1.199630200862884521e-01 1.001628875732421875e+00 1.009928941726684570e+00 3.191828727722167969e-04 1.001003384590148926e+00 4.646019935607910156e-01 1.011023879051208496e+00 1.233432367444038391e-01 1.002673625946044922e+00 -1.516835205256938934e-02 4.656845629215240479e-01 -1.121818125247955322e-01 4.631690084934234619e-01 1.128640472888946533e-01 1.490020396354414453e-02 1.000000000000000000e+00 4.411482940378714246e-01 -1.157214497674560055e-01 9.990766969062613301e-01 1.009742987483169374e+00 1.972165388516079233e-04 1.000019721584430421e+00 4.454235729343367090e-01 1.009742868213495015e+00 1.169359274167073443e-01 9.998889939727609866e-01 -1.489965262387678291e-02 4.428235332891268250e-01 -1.091356515313353787e-01 4.428235332891268250e-01 1.091356515313353787e-01
4.830099999999999949e-01 1.506702601909637451e-02 9.999700784683227539e-01 4.637149870395660400e-01 -1.198743581771850586e-01 1.001762509346008301e+00 1.009918451309204102e+00 3.073289990425109863e-04 1.001008033752441406e+00 4.647009968757629395e-01 1.011023879051208496e+00 1.232184320688247681e-01 1.002691149711608887e+00 -1.519172731786966324e-02 4.658198058605194092e-01 -1.121006980538368225e-01 4.632619619369506836e-01 1.127277016639709473e-01 1.490634719941531447e-02 1.000000000000000000e+00 4.411952231410349312e-01 -1.156372749602672251e-01 9.991828153778620214e-01 1.009740324455830285e+00 1.938805270229650710e-04 1.000019387971692986e+00 4.454701865161336816e-01 1.009740181494614086e+00 1.168491625174061521e-01 9.998889024148356341e-01 -1.490579517781144558e-02 4.428698729154805780e-01 -1.090480668330779390e-01 4.428698729154805780e-01 1.090480668330779390e-01
4.840099999999999958e-01 1.507557928562164307e-02 9.999700784683227539e-01 4.638450145721435547e-01 -1.197853535413742065e-01 1.001896142959594727e+00 1.009908080101013184e+00 2.954155206680297852e-04 1.001012682914733887e+00 4.648001194000244141e-01 1.011024117469787598e+00 1.230935305356979370e-01 1.002708792686462402e+00 -1.521513424813747406e-02 4.659551084041595459e-01 -1.120193749666213989e-01 4.633548855781555176e-01 1.125912666320800781e-01 1.491238643506983402e-02 1.000000000000000000e+00 4.412412165521498730e-01 -1.155545337247153165e-01 9.992878516656752419e-01 1.009737705033810329e+00 1.905955789576681573e-04 1.000019059467183835e+00 4.455158675822264436e-01 1.009737542094322871e+00 1.167638725892721080e-01 9.998888123711323628e-01 -1.491183374248556889e-02 4.429152859410241394e-01 -1.089619748948493921e-01 4.429152859410241394e-01 1.089619748948493921e-01
4.850099999999999967e-01 1.508408784866333008e-02 9.999700784683227539e-01 4.639751315116882324e-01 -1.196965575218200684e-01 1.002029657363891602e+00 1.009897828102111816e+00 2.835541963577270508e-04 1.001017332077026367e+00 4.648991227149963379e-01 1.011024355888366699e+00 1.229687184095382690e-01 1.002726435661315918e+00 -1.523849368095397949e-02 4.660905003547668457e-01 -1.119382530450820923e-01 4.634478688240051270e-01 1.124549806118011475e-01 1.491832326310593357e-02 1.000000000000000000e+00 4.412862884586719603e-01 -1.154732001009153852e-01 9.993918169674493868e-01 1.009735128398644655e+00 1.873609575862149345e-04 1.000018735997194819e+00 4.455606302271568619e-01 1.009734949193521469e+00 1.166800309967654381e-01 9.998887238197777805e-01 -1.491776991034803913e-02 4.429597863908466548e-01 -1.088773488732924510e-01 4.429597863908466548e-01 1.088773488732924510e-01
4.860099999999999976e-01 1.509263366460800171e-02 9.999700784683227539e-01 4.641053378582000732e-01 -1.196076571941375732e-01 1.002163171768188477e+00 1.009887456893920898e+00 2.716481685638427734e-04 1.001022100448608398e+00 4.649983048439025879e-01 1.011024594306945801e+00 1.228439360857009888e-01 1.002743959426879883e+00 -1.526189874857664108e-02 4.662260413169860840e-01 -1.118571385741233826e-01 4.635408818721771240e-01 1.123186349868774414e-01 1.492415925311879957e-02 1.000000000000000000e+00 4.413304528544422234e-01 -1.153932486169125943e-01 9.994947223614470966e-01 1.009732593748028373e+00 1.841759354945555365e-04 1.000018417488985234e+00 4.456044883543572310e-01 1.009732401989289485e+00 1.165976116034170423e-01 9.998886367391710550e-01 -1.492360525084624086e-02 4.430033880991663398e-01 -1.087941624248310174e-01 4.430033880991663398e-01 1.087941624248310174e-01
4.870099999999999985e-01 1.510117948055267334e-02 9.999700784683227539e-01 4.642352163791656494e-01 -1.195189207792282104e-01 1.002296566963195801e+00 1.009876966476440430e+00 2.597793936729431152e-04 1.001026868820190430e+00 4.650972485542297363e-01 1.011024832725524902e+00 1.227191537618637085e-01 1.002761483192443848e+00 -1.528529357165098190e-02 4.663612544536590576e-01 -1.117761731147766113e-01 4.636337459087371826e-01 1.121823340654373169e-01 1.492989595200241819e-02 1.000000000000000000e+00 4.413737235422140470e-01 -1.153146542793197921e-01 9.995965788077946224e-01 1.009730100295493038e+00 1.810397948339346986e-04 1.000018103870770281e+00 4.456474556786254038e-01 1.009729899694560507e+00 1.165165887622837820e-01 9.998885511079833588e-01 -1.492934131072790570e-02 4.430461047118228746e-01 -1.087123896961759428e-01 4.430461047118228746e-01 1.087123896961759428e-01
4.880099999999999993e-01 1.510969549417495728e-02 9.999700784683227539e-01 4.643653631210327148e-01 -1.194300353527069092e-01 1.002430081367492676e+00 1.009866714477539062e+00 2.478659152984619141e-04 1.001031517982482910e+00 4.651963710784912109e-01 1.011025071144104004e+00 1.225942820310592651e-01 1.002779126167297363e+00 -1.530870329588651657e-02 4.664966166019439697e-01 -1.116949245333671570e-01 4.637267887592315674e-01 1.120460480451583862e-01 1.493553488424862602e-02 1.000000000000000000e+00 4.414161141361471197e-01 -1.152373925641367036e-01 9.996973971498132050e-01 1.009727647270093343e+00 1.779518272300559441e-04 1.000017795071712401e+00 4.456895457285680595e-01 1.009727441537808801e+00 1.164369373065869268e-01 9.998884669051553153e-01 -1.493497961434015267e-02 4.430879496887374924e-01 -1.086320053150131998e-01 4.430879496887374924e-01 1.086320053150131998e-01
4.890100000000000002e-01 1.511822640895843506e-02 9.999700784683227539e-01 4.644954204559326172e-01 -1.193412989377975464e-01 1.002563714981079102e+00 1.009856343269348145e+00 2.360418438911437988e-04 1.001036286354064941e+00 4.652954339981079102e-01 1.011025190353393555e+00 1.224695295095443726e-01 1.002796769142150879e+00 -1.533206179738044739e-02 4.666319787502288818e-01 -1.116137653589248657e-01 4.638197124004364014e-01 1.119096279144287109e-01 1.494107755224333665e-02 1.000000000000000000e+00 4.414576380642686315e-01 -1.151614394077469933e-01 9.997971881153333573e-01 1.009725233916094478e+00 1.749113336915959814e-04 1.000017491021912397e+00 4.457307718490128856e-01 1.009725026762736677e+00 1.163586325405308597e-01 9.998883841098937797e-01 -1.494052166392572170e-02 4.431289363063399267e-01 -1.085529843808703543e-01 4.431289363063399267e-01 1.085529843808703543e-01
4.900100000000000011e-01 1.512677967548370361e-02 9.999700784683227539e-01 4.646256268024444580e-01 -1.192524731159210205e-01 1.002697110176086426e+00 1.009845852851867676e+00 2.241283655166625977e-04 1.001040935516357422e+00 4.653946161270141602e-01 1.011025428771972656e+00 1.223446726799011230e-01 1.002814412117004395e+00 -1.535546034574508667e-02 4.667674303054809570e-01 -1.115325838327407837e-01 4.639128148555755615e-01 1.117733269929885864e-01 1.494652543655985467e-02 1.000000000000000000e+00 4.414983085709038857e-01 -1.150867711980902153e-01 9.998959623179951572e-01 1.009722859492672375e+00 1.719176245183188416e-04 1.000017191652400106e+00 4.457711472033887290e-01 1.009722654627974503e+00 1.162816502303017918e-01 9.998883027016709502e-01 -1.494596893991628414e-02 4.431690776599646053e-01 -1.084753024561586343e-01 4.431690776599646053e-01 1.084753024561586343e-01
4.910100000000000020e-01 1.513134688138961792e-02 9.999700784683227539e-01 4.646633267402648926e-01 -1.191871315240859985e-01 1.002780079841613770e+00 1.009839534759521484e+00 2.173334360122680664e-04 1.001043319702148438e+00 4.654172062873840332e-01 1.011023640632629395e+00 1.222587674856185913e-01 1.002821803092956543e+00 -1.536783017218112946e-02 4.668076634407043457e-01 -1.114702522754669189e-01 4.639314711093902588e-01 1.116837263107299805e-01 1.495187999624927530e-02 1.000000000000000000e+00 4.415381387190738804e-01 -1.150133647660046970e-01 9.999937302585307775e-01 1.009720523273614612e+00 1.689700192087153509e-04 1.000016896895125962e+00 4.458106847760758829e-01 1.009720324406779612e+00 1.162059665952371590e-01 9.998882226602210377e-01 -1.495132290122283200e-02 4.432083866662143712e-01 -1.083989355573863889e-01 4.432083866662143712e-01 1.083989355573863889e-01
4.920100000000000029e-01 1.513074338436126709e-02 9.999700784683227539e-01 4.645802676677703857e-01 -1.191529184579849243e-01 1.002796530723571777e+00 1.009838700294494629e+00 2.172291278839111328e-04 1.001042604446411133e+00 4.653397202491760254e-01 1.011019468307495117e+00 1.222240552306175232e-01 1.002816319465637207e+00 -1.536562480032444000e-02 4.667233228683471680e-01 -1.114328205585479736e-01 4.638528525829315186e-01 1.116556376218795776e-01 1.495714266912797664e-02 1.000000000000000000e+00 4.415771413928627487e-01 -1.149411973767383160e-01 1.000090502326031805e+00 1.009718224547029530e+00 1.660678463673177774e-04 1.000016606682950115e+00 4.458493973747249539e-01 1.009718035386746982e+00 1.161315582991690465e-01 9.998881439655378234e-01 -1.495658498552316848e-02 4.432468760652927275e-01 -1.083238601465415507e-01 4.432468760652927275e-01 1.083238601465415507e-01
4.930100000000000038e-01 1.513013243675231934e-02 9.999700784683227539e-01 4.644968509674072266e-01 -1.191187053918838501e-01 1.002812862396240234e+00 1.009837746620178223e+00 2.171397209167480469e-04 1.001041769981384277e+00 4.652619361877441406e-01 1.011015176773071289e+00 1.221894323825836182e-01 1.002810597419738770e+00 -1.536347065120935440e-02 4.666386842727661133e-01 -1.113954186439514160e-01 4.637739956378936768e-01 1.116276979446411133e-01 1.496231487206233120e-02 1.000000000000000000e+00 4.416153292997545554e-01 -1.148702467216238532e-01 1.000186288799201906e+00 1.009715962615061136e+00 1.632104436115711197e-04 1.000016320949633775e+00 4.458872976325475301e-01 1.009715786869521681e+00 1.160584024419323151e-01 9.998880665978736593e-01 -1.496175660954662638e-02 4.432845584233077729e-01 -1.082500531226388285e-01 4.432845584233077729e-01 1.082500531226388285e-01
4.940100000000000047e-01 1.512951403856277466e-02 9.999700784683227539e-01 4.644136726856231689e-01 -1.190844625234603882e-01 1.002829194068908691e+00 1.009836792945861816e+00 2.170875668525695801e-04 1.001041293144226074e+00 4.651843309402465820e-01 1.011010885238647461e+00 1.221547871828079224e-01 1.002804875373840332e+00 -1.536121312528848648e-02 4.665542244911193848e-01 -1.113579869270324707e-01 4.636952877044677734e-01 1.115996241569519043e-01 1.496739800125021676e-02 1.000000000000000000e+00 4.416527149729397306e-01 -1.148004909099157311e-01 1.000281099847593058e+00 1.009713736793609540e+00 1.603971574787773355e-04 1.000016039629831210e+00 4.459243980105752070e-01 1.009713578170518655e+00 1.159864765510380119e-01 9.998879905377349164e-01 -1.496683916935554956e-02 4.433214461345431068e-01 -1.081774918134295743e-01 4.433214461345431068e-01 1.081774918134295743e-01
4.950100000000000056e-01 1.512890309095382690e-02 9.999700784683227539e-01 4.643303155899047852e-01 -1.190502941608428955e-01 1.002845644950866699e+00 1.009835720062255859e+00 2.169907093048095703e-04 1.001040458679199219e+00 4.651066660881042480e-01 1.011006712913513184e+00 1.221201643347740173e-01 1.002799272537231445e+00 -1.535904314368963242e-02 4.664696753025054932e-01 -1.113206297159194946e-01 4.636165201663970947e-01 1.115716546773910522e-01 1.497239343249983159e-02 1.000000000000000000e+00 4.416893107735915258e-01 -1.147319084607849871e-01 1.000374945532826798e+00 1.009711546412054739e+00 1.576273433326423189e-04 1.000015762659078877e+00 4.459607107998912467e-01 1.009711408618651385e+00 1.159157585735072632e-01 9.998879157658816519e-01 -1.497183404062413237e-02 4.433575514237004800e-01 -1.081061539672701910e-01 4.433575514237004800e-01 1.081061539672701910e-01
4.960100000000000064e-01 1.512828469276428223e-02 9.999700784683227539e-01 4.642469882965087891e-01 -1.190160363912582397e-01 1.002861857414245605e+00 1.009834766387939453e+00 2.168789505958557129e-04 1.001039743423461914e+00 4.650290608406066895e-01 1.011002421379089355e+00 1.220853626728057861e-01 1.002793669700622559e+00 -1.535684149712324142e-02 4.663852155208587646e-01 -1.112831234931945801e-01 4.635377526283264160e-01 1.115436106920242310e-01 1.497730252150552069e-02 1.000000000000000000e+00 4.417251288931132724e-01 -1.146644782954692049e-01 1.000467835809802697e+00 1.009709390812991048e+00 1.549003652697118001e-04 1.000015489973786087e+00 4.459962481238328724e-01 1.009709277556056550e+00 1.158462268678634444e-01 9.998878422633240559e-01 -1.497674257891420772e-02 4.433928863481142457e-01 -1.080360177451466230e-01 4.433928863481142457e-01 1.080360177451466230e-01
4.970100000000000073e-01 1.512768864631652832e-02 9.999700784683227539e-01 4.641638696193695068e-01 -1.189818084239959717e-01 1.002878308296203613e+00 1.009833812713623047e+00 2.168118953704833984e-04 1.001038908958435059e+00 4.649516344070434570e-01 1.010998129844665527e+00 1.220507770776748657e-01 1.002787947654724121e+00 -1.535470504313707352e-02 4.663007855415344238e-01 -1.112458109855651855e-01 4.634592235088348389e-01 1.115156412124633789e-01 1.498212660412060436e-02 1.000000000000000000e+00 4.417601813553567736e-01 -1.145981797295747701e-01 1.000559780527887854e+00 1.009707269351960202e+00 1.522155960258741959e-04 1.000015221511226349e+00 4.460310219401648069e-01 1.009707184337835795e+00 1.157778601962782955e-01 9.998877700113204536e-01 -1.498156611994810351e-02 4.434274627999337248e-01 -1.079670617128518223e-01 4.434274627999337248e-01 1.079670617128518223e-01
4.980100000000000082e-01 1.512707024812698364e-02 9.999700784683227539e-01 4.640804231166839600e-01 -1.189475953578948975e-01 1.002894639968872070e+00 1.009832978248596191e+00 2.167075872421264648e-04 1.001038312911987305e+00 4.648737311363220215e-01 1.010993838310241699e+00 1.220160648226737976e-01 1.002782225608825684e+00 -1.535245683044195175e-02 4.662160873413085938e-01 -1.112083867192268372e-01 4.633802771568298340e-01 1.114875078201293945e-01 1.498686699662732727e-02 1.000000000000000000e+00 4.417944800188114418e-01 -1.145329924655281023e-01 1.000650789432096621e+00 1.009705181397195561e+00 1.495724168827890015e-04 1.000014957209528266e+00 4.460650440432256669e-01 1.009705128331793489e+00 1.157106377168699296e-01 9.998876989913745295e-01 -1.498630597987856382e-02 4.434612925082805357e-01 -1.078992648333129412e-01 4.434612925082805357e-01 1.078992648333129412e-01
4.990100000000000091e-01 1.512645184993743896e-02 9.999700784683227539e-01 4.639973640441894531e-01 -1.189133822917938232e-01 1.002911090850830078e+00 1.009831905364990234e+00 2.166107296943664551e-04 1.001037478446960449e+00 4.647963643074035645e-01 1.010989665985107422e+00 1.219814196228981018e-01 1.002776622772216797e+00 -1.535031013190746307e-02 4.661317169666290283e-01 -1.111709773540496826e-01 4.633016884326934814e-01 1.114595830440521240e-01 1.499152499600382368e-02 1.000000000000000000e+00 4.418280365787659592e-01 -1.144688965851732854e-01 1.000740872164253448e+00 1.009703126329367873e+00 1.469702175744051992e-04 1.000014697007665099e+00 4.460983260660463801e-01 1.009703108918186265e+00 1.156445389761505682e-01 9.998876291852335507e-01 -1.499096345555569684e-02 4.434943870413753930e-01 -1.078326064590662409e-01 4.434943870413753930e-01 1.078326064590662409e-01
5.000099999999999545e-01 1.512585580348968506e-02 9.999700784683227539e-01 4.639140069484710693e-01 -1.188791096210479736e-01 1.002927422523498535e+00 1.009831070899963379e+00 2.165362238883972168e-04 1.001036763191223145e+00 4.647185206413269043e-01 1.010985493659973145e+00 1.219466477632522583e-01 1.002770900726318359e+00 -1.534808799624443054e-02 4.660471081733703613e-01 -1.111335754394531250e-01 4.632228314876556396e-01 1.114315241575241089e-01 1.499610189278862381e-02 1.000000000000000000e+00 4.418608626833436248e-01 -1.144058723510175540e-01 1.000830038358824670e+00 1.009701103258081600e+00 1.444083905883562313e-04 1.000014440721797460e+00 4.461308772991073868e-01 1.009700879703629983e+00 1.155795494735484680e-01 9.998875605003670897e-01 -1.499553984037964478e-02 4.435267578321918647e-01 -1.077670729907522634e-01 4.435267578321918647e-01 1.077670729907522634e-01
5.010099999999999554e-01 1.512522250413894653e-02 9.999700784683227539e-01 4.638305902481079102e-01 -1.188449710607528687e-01 1.002943754196166992e+00 1.009829998016357422e+00 2.164691686630249023e-04 1.001036047935485840e+00 4.646407961845397949e-01 1.010981082916259766e+00 1.219120323657989502e-01 1.002765297889709473e+00 -1.534587889909744263e-02 4.659624695777893066e-01 -1.110961288213729858e-01 4.631439447402954102e-01 1.114035248756408691e-01 1.500059892948086768e-02 1.000000000000000000e+00 4.418929695573999283e-01 -1.143439008365606663e-01 1.000918297330154694e+00 1.009699112081549499e+00 1.418863495403602823e-04 1.000014188508781210e+00 4.461627129301518613e-01 1.009698870396193993e+00 1.155156396723112655e-01 9.998874930493800717e-01 -1.500003637149240239e-02 4.435584161405002335e-01 -1.077026327839756964e-01 4.435584161405002335e-01 1.077026327839756964e-01
5.020099999999999563e-01 1.512461155652999878e-02 9.999700784683227539e-01 4.637474715709686279e-01 -1.188106685876846313e-01 1.002960085868835449e+00 1.009829163551330566e+00 2.163574099540710449e-04 1.001035332679748535e+00 4.645632505416870117e-01 1.010976910591125488e+00 1.218772903084754944e-01 1.002759695053100586e+00 -1.534370146691799164e-02 4.658780992031097412e-01 -1.110587269067764282e-01 4.630653262138366699e-01 1.113755106925964355e-01 1.500501735329784654e-02 1.000000000000000000e+00 4.419243684787778625e-01 -1.142829631189173772e-01 1.001005658466788573e+00 1.009697152213004268e+00 1.394035058582674313e-04 1.000013940309680827e+00 4.461938441784072396e-01 1.009697080250053336e+00 1.154527901412822355e-01 9.998874268145935273e-01 -1.500445429598893342e-02 4.435893731230796111e-01 -1.076392662171154618e-01 4.435893731230796111e-01 1.076392662171154618e-01
5.030099999999999572e-01 1.512400805950164795e-02 9.999700784683227539e-01 4.636640548706054688e-01 -1.187764853239059448e-01 1.002976298332214355e+00 1.009828209877014160e+00 2.162605524063110352e-04 1.001034617424011230e+00 4.644854664802551270e-01 1.010972619056701660e+00 1.218426972627639771e-01 1.002753973007202148e+00 -1.534150540828704834e-02 4.657935202121734619e-01 -1.110213845968246460e-01 4.629864990711212158e-01 1.113475114107131958e-01 1.500935838728223795e-02 1.000000000000000000e+00 4.419550705171763072e-01 -1.142230407169204237e-01 1.001092131014566178e+00 1.009695222970451445e+00 1.369592819656956391e-04 1.000013696018046350e+00 4.462242811500191642e-01 1.009695411466941639e+00 1.153909841800727365e-01 9.998873617492894939e-01 -1.500879483797231718e-02 4.436196396962130417e-01 -1.075769568343719895e-01 4.436196396962130417e-01 1.075769568343719895e-01
5.040099999999999580e-01 1.512338966131210327e-02 9.999700784683227539e-01 4.635807573795318604e-01 -1.187422871589660645e-01 1.002992868423461914e+00 1.009827256202697754e+00 2.162083983421325684e-04 1.001034021377563477e+00 4.644079208374023438e-01 1.010968446731567383e+00 1.218080520629882812e-01 1.002748370170593262e+00 -1.533932797610759735e-02 4.657090604305267334e-01 -1.109839305281639099e-01 4.629077911376953125e-01 1.113194078207015991e-01 1.501362322718003892e-02 1.000000000000000000e+00 4.419850865052596944e-01 -1.141641156327469347e-01 1.001177724050800633e+00 1.009693323499215367e+00 1.345531128986213437e-04 1.000013455445150523e+00 4.462540321575752533e-01 1.009693599453131974e+00 1.153302094988836318e-01 9.998872977566647391e-01 -1.501305919628031886e-02 4.436492264818603926e-01 -1.075156933371553686e-01 4.436492264818603926e-01 1.075156933371553686e-01
5.050099999999999589e-01 1.512278616428375244e-02 9.999700784683227539e-01 4.634972810745239258e-01 -1.187081038951873779e-01 1.003009200096130371e+00 1.009826302528381348e+00 2.160593867301940918e-04 1.001033186912536621e+00 4.643301963806152344e-01 1.010964035987854004e+00 1.217733994126319885e-01 1.002742648124694824e+00 -1.533712912350893021e-02 4.656243622303009033e-01 -1.109465658664703369e-01 4.628288447856903076e-01 1.112914681434631348e-01 1.501781306515644066e-02 1.000000000000000000e+00 4.420144272533791385e-01 -1.141061699930711881e-01 1.001262446663993888e+00 1.009691453230200819e+00 1.321844345386914406e-04 1.000013218527146863e+00 4.462831078207082913e-01 1.009691628810584829e+00 1.152704480860329006e-01 9.998872348153060585e-01 -1.501724856313889529e-02 4.436781441705035522e-01 -1.074554575929313194e-01 4.436781441705035522e-01 1.074554575929313194e-01
5.060099999999999598e-01 1.512218266725540161e-02 9.999700784683227539e-01 4.634141921997070312e-01 -1.186737269163131714e-01 1.003025531768798828e+00 1.009825348854064941e+00 2.159997820854187012e-04 1.001032590866088867e+00 4.642525911331176758e-01 1.010959982872009277e+00 1.217386573553085327e-01 1.002736926078796387e+00 -1.533492095768451691e-02 4.655399918556213379e-01 -1.109090745449066162e-01 4.627502560615539551e-01 1.112633198499679565e-01 1.502192907507561223e-02 1.000000000000000000e+00 4.420431034161445560e-01 -1.140491862691633551e-01 1.001346307842006178e+00 1.009689611647728968e+00 1.298526908800348657e-04 1.000012985219731698e+00 4.463115189544461514e-01 1.009689521555034997e+00 1.152116814048930876e-01 9.998871729153485655e-01 -1.502136411201953139e-02 4.437064033125600049e-01 -1.073962307788967341e-01 4.437064033125600049e-01 1.073962307788967341e-01
5.070099999999999607e-01 1.512154936790466309e-02 9.999700784683227539e-01 4.633309543132781982e-01 -1.186396181583404541e-01 1.003041863441467285e+00 1.009824395179748535e+00 2.159103751182556152e-04 1.001031756401062012e+00 4.641750454902648926e-01 1.010955572128295898e+00 1.217040419578552246e-01 1.002731442451477051e+00 -1.533272583037614822e-02 4.654554128646850586e-01 -1.108717024326324463e-01 4.626714885234832764e-01 1.112354099750518799e-01 1.502597239990948602e-02 1.000000000000000000e+00 4.420711253775330696e-01 -1.139931474598601807e-01 1.001429316373531719e+00 1.009687798535746417e+00 1.275573397394740873e-04 1.000012755605506731e+00 4.463392784472314800e-01 1.009687550361998198e+00 1.151538855770267433e-01 9.998871121231466264e-01 -1.502540698245558720e-02 4.437340142817759459e-01 -1.073379876163177843e-01 4.437340142817759459e-01 1.073379876163177843e-01
5.080099999999999616e-01 1.512096822261810303e-02 9.999700784683227539e-01 4.632475376129150391e-01 -1.186053901910781860e-01 1.003058314323425293e+00 1.009823322296142578e+00 2.158358693122863770e-04 1.001031160354614258e+00 4.640972614288330078e-01 1.010951280593872070e+00 1.216692104935646057e-01 1.002725720405578613e+00 -1.533055771142244339e-02 4.653708338737487793e-01 -1.108343154191970825e-01 4.625926315784454346e-01 1.112072914838790894e-01 1.502994417627354605e-02 1.000000000000000000e+00 4.420985034734547514e-01 -1.139380367234620606e-01 1.001511481035644691e+00 1.009686013466061016e+00 1.252978417631722577e-04 1.000012529670777139e+00 4.463663973386129413e-01 1.009685795062521985e+00 1.150970414131613911e-01 9.998870524468010945e-01 -1.502937830997004218e-02 4.437609873350857326e-01 -1.072807083753014035e-01 4.437609873350857326e-01 1.072807083753014035e-01
5.090099999999999625e-01 1.512034237384796143e-02 9.999700784683227539e-01 4.631644487380981445e-01 -1.185711771249771118e-01 1.003074526786804199e+00 1.009822607040405273e+00 2.157390117645263672e-04 1.001030325889587402e+00 4.640197753906250000e-01 1.010947227478027344e+00 1.216347068548202515e-01 1.002719998359680176e+00 -1.532836351543664932e-02 4.652864336967468262e-01 -1.107968240976333618e-01 4.625140726566314697e-01 1.111793518066406250e-01 1.503384552800014068e-02 1.000000000000000000e+00 4.421252479334084051e-01 -1.138838374728220054e-01 1.001592810544767564e+00 1.009684255928202656e+00 1.230736633260491369e-04 1.000012307362179387e+00 4.463928858123203947e-01 1.009684255145831155e+00 1.150411318704377545e-01 9.998869938702736881e-01 -1.503327921828105304e-02 4.437873325955610793e-01 -1.072243758314147533e-01 4.437873325955610793e-01 1.072243758314147533e-01
5.100099999999999634e-01 1.511971652507781982e-02 9.999700784683227539e-01 4.630811214447021484e-01 -1.185368448495864868e-01 1.003090977668762207e+00 1.009821653366088867e+00 2.156645059585571289e-04 1.001029610633850098e+00 4.639420509338378906e-01 1.010942935943603516e+00 1.216000318527221680e-01 1.002714395523071289e+00 -1.532614137977361679e-02 4.652019739151000977e-01 -1.107595115900039673e-01 4.624352157115936279e-01 1.111512929201126099e-01 1.503767755291804918e-02 1.000000000000000000e+00 4.421513687597507514e-01 -1.138305335671078583e-01 1.001673313452838388e+00 1.009682525224818272e+00 1.208842829714078650e-04 1.000012088538289268e+00 4.464187521610978870e-01 1.009682751843521631e+00 1.149861445477858707e-01 9.998869363239631936e-01 -1.503711080727396579e-02 4.438130598975121854e-01 -1.071689781999208557e-01 4.438130598975121854e-01 1.071689781999208557e-01
5.110099999999999643e-01 1.511912047863006592e-02 9.999700784683227539e-01 4.629977941513061523e-01 -1.185027509927749634e-01 1.003107309341430664e+00 1.009820699691772461e+00 2.155900001525878906e-04 1.001028895378112793e+00 4.638644456863403320e-01 1.010938525199890137e+00 1.215654760599136353e-01 1.002708673477172852e+00 -1.532393600791692734e-02 4.651173055171966553e-01 -1.107221543788909912e-01 4.623565077781677246e-01 1.111233979463577271e-01 1.504144133181601999e-02 1.000000000000000000e+00 4.421768758088312490e-01 -1.137781091758604118e-01 1.001752998215290402e+00 1.009680820646671418e+00 1.187291869646379662e-04 1.000011873048720856e+00 4.464440043515535694e-01 1.009681086964106633e+00 1.149320678182414041e-01 9.998868797326161406e-01 -1.504087416003193310e-02 4.438381789241896414e-01 -1.071145045584226130e-01 4.438381789241896414e-01 1.071145045584226130e-01
5.120099999999999651e-01 1.511850208044052124e-02 9.999700784683227539e-01 4.629144072532653809e-01 -1.184685379266738892e-01 1.003123760223388672e+00 1.009819746017456055e+00 2.154856920242309570e-04 1.001028180122375488e+00 4.637867212295532227e-01 1.010934233665466309e+00 1.215306669473648071e-01 1.002703070640563965e+00 -1.532176602631807327e-02 4.650327861309051514e-01 -1.106846332550048828e-01 4.622777104377746582e-01 1.110952496528625488e-01 1.504513793938793559e-02 1.000000000000000000e+00 4.422017788907869340e-01 -1.137265486178915125e-01 1.001831873276844975e+00 1.009679141712536810e+00 1.166078637979874738e-04 1.000011660842257566e+00 4.464686521511439521e-01 1.009679259895603254e+00 1.148788855700848682e-01 9.998868240807987640e-01 -1.504457035114039470e-02 4.438626993850128266e-01 -1.070609386185382983e-01 4.438626993850128266e-01 1.070609386185382983e-01
5.130099999999999660e-01 1.511788368225097656e-02 9.999700784683227539e-01 4.628312289714813232e-01 -1.184342801570892334e-01 1.003140091896057129e+00 1.009818792343139648e+00 2.154111862182617188e-04 1.001027345657348633e+00 4.637091159820556641e-01 1.010930061340332031e+00 1.214960217475891113e-01 1.002697348594665527e+00 -1.531951501965522766e-02 4.649483561515808105e-01 -1.106472909450531006e-01 4.621989130973815918e-01 1.110673248767852783e-01 1.504876843078573057e-02 1.000000000000000000e+00 4.422260876466749813e-01 -1.136758365560987249e-01 1.001909946965639842e+00 1.009677488029018688e+00 1.145198107822776798e-04 1.000011451902642845e+00 4.464927057955408451e-01 1.009677338081599540e+00 1.148265804472280299e-01 9.998867693739186269e-01 -1.504820043481691280e-02 4.438866308471255406e-01 -1.070082625461373921e-01 4.438866308471255406e-01 1.070082625461373921e-01
5.140099999999999669e-01 1.511728018522262573e-02 9.999700784683227539e-01 4.627481102943420410e-01 -1.184000372886657715e-01 1.003156423568725586e+00 1.009817719459533691e+00 2.153217792510986328e-04 1.001026749610900879e+00 4.636316299438476562e-01 1.010925889015197754e+00 1.214612871408462524e-01 1.002691626548767090e+00 -1.531737484037876129e-02 4.648639559745788574e-01 -1.106097772717475891e-01 4.621204137802124023e-01 1.110392212867736816e-01 1.505233383533683550e-02 1.000000000000000000e+00 4.422498114904577782e-01 -1.136259580843486661e-01 1.001987227441476724e+00 1.009675859453721403e+00 1.124645368760769198e-04 1.000011246320120062e+00 4.465161772602929680e-01 1.009675599313296424e+00 1.147751305989347520e-01 9.998867156813467938e-01 -1.505176543689855720e-02 4.439099827293922496e-01 -1.069564530776946631e-01 4.439099827293922496e-01 1.069564530776946631e-01
5.150099999999999678e-01 1.511666923761367798e-02 9.999700784683227539e-01 4.626646339893341064e-01 -1.183658987283706665e-01 1.003172755241394043e+00 1.009816884994506836e+00 2.151951193809509277e-04 1.001025915145874023e+00 4.635537862777709961e-01 1.010921597480773926e+00 1.214266940951347351e-01 1.002685904502868652e+00 -1.531516760587692261e-02 4.647792279720306396e-01 -1.105724349617958069e-01 4.620414972305297852e-01 1.110112518072128296e-01 1.505583517917111203e-02 1.000000000000000000e+00 4.422729598157333908e-01 -1.135768983979670577e-01 1.002063722874619645e+00 1.009674255567674761e+00 1.104415525468734581e-04 1.000011044060733933e+00 4.465390761814002074e-01 1.009674073083556500e+00 1.147245201057098263e-01 9.998866629973901521e-01 -1.505526638304511937e-02 4.439327643411888347e-01 -1.069054939875980909e-01 4.439327643411888347e-01 1.069054939875980909e-01
5.160099999999999687e-01 1.511605829000473022e-02 9.999700784683227539e-01 4.625813364982604980e-01 -1.183315515518188477e-01 1.003189086914062500e+00 1.009815931320190430e+00 2.151355147361755371e-04 1.001025199890136719e+00 4.634761214256286621e-01 1.010917305946350098e+00 1.213920265436172485e-01 1.002680301666259766e+00 -1.531297340989112854e-02 4.646946787834167480e-01 -1.105350106954574585e-01 4.619626104831695557e-01 1.109832376241683960e-01 1.505927347387248094e-02 1.000000000000000000e+00 4.422955418918965154e-01 -1.135286429572317513e-01 1.002139441355916150e+00 1.009672675915646467e+00 1.084503749020561294e-04 1.000010845071287680e+00 4.465614117005693995e-01 1.009672749150269500e+00 1.146747342523277008e-01 9.998866113045282722e-01 -1.505870428485512821e-02 4.439549848550263800e-01 -1.068553704330819781e-01 4.439549848550263800e-01 1.068553704330819781e-01
5.170099999999999696e-01 1.511544734239578247e-02 9.999700784683227539e-01 4.624982774257659912e-01 -1.182974576950073242e-01 1.003205418586730957e+00 1.009815096855163574e+00 2.150386571884155273e-04 1.001024484634399414e+00 4.633986949920654297e-01 1.010913133621215820e+00 1.213573962450027466e-01 1.002674698829650879e+00 -1.531079225242137909e-02 4.646103978157043457e-01 -1.104977279901504517e-01 4.618840813636779785e-01 1.109552234411239624e-01 1.506264970453988043e-02 1.000000000000000000e+00 4.423175667542122991e-01 -1.134811776552669821e-01 1.002214390799461396e+00 1.009671119780206849e+00 1.064905336971159523e-04 1.000010649177399014e+00 4.465831904424281684e-01 1.009671372775781339e+00 1.146257645064668318e-01 9.998865605116593613e-01 -1.506208013041871081e-02 4.439766531236705172e-01 -1.068060748480552102e-01 4.439766531236705172e-01 1.068060748480552102e-01
5.180099999999999705e-01 1.511484384536743164e-02 9.999700784683227539e-01 4.624148905277252197e-01 -1.182631254196166992e-01 1.003221988677978516e+00 1.009814143180847168e+00 2.149567008018493652e-04 1.001024007797241211e+00 4.633208513259887695e-01 1.010908842086791992e+00 1.213226243853569031e-01 1.002669095993041992e+00 -1.530862413346767426e-02 4.645257890224456787e-01 -1.104601621627807617e-01 4.618051946163177490e-01 1.109271645545959473e-01 1.506596484836050277e-02 1.000000000000000000e+00 4.423390433737801053e-01 -1.134344885492618443e-01 1.002288579090505394e+00 1.009669586609937220e+00 1.045615619506836086e-04 1.000010456276277715e+00 4.466044202980202771e-01 1.009669831531865514e+00 1.145775991636735491e-01 9.998865105708183432e-01 -1.506539489818393279e-02 4.439977779882430253e-01 -1.067575958600674862e-01 4.439977779882430253e-01 1.067575958600674862e-01
5.190099999999999714e-01 1.511422544717788696e-02 9.999700784683227539e-01 4.623315334320068359e-01 -1.182290017604827881e-01 1.003238201141357422e+00 1.009813070297241211e+00 2.148225903511047363e-04 1.001023173332214355e+00 4.632431864738464355e-01 1.010904669761657715e+00 1.212880611419677734e-01 1.002663493156433105e+00 -1.530641317367553711e-02 4.644411504268646240e-01 -1.104228645563125610e-01 4.617263674736022949e-01 1.108991950750350952e-01 1.506921987290346307e-02 1.000000000000000000e+00 4.423599806419065139e-01 -1.133885618846191129e-01 1.002362014072146090e+00 1.009668075985976854e+00 1.026629968058585590e-04 1.000010266321637920e+00 4.466251101261191070e-01 1.009668124999436145e+00 1.145302240833756813e-01 9.998864614680353924e-01 -1.506864955561921376e-02 4.440183682517985231e-01 -1.067099191617411763e-01 4.440183682517985231e-01 1.067099191617411763e-01
5.200099999999999723e-01 1.511360704898834229e-02 9.999700784683227539e-01 4.622482657432556152e-01 -1.181947737932205200e-01 1.003254532814025879e+00 1.009811997413635254e+00 2.147629857063293457e-04 1.001022458076477051e+00 4.631655812263488770e-01 1.010900378227233887e+00 1.212533563375473022e-01 1.002657771110534668e+00 -1.530420128256082535e-02 4.643567204475402832e-01 -1.103854477405548096e-01 4.616476893424987793e-01 1.108712404966354370e-01 1.507241572501880414e-02 1.000000000000000000e+00 4.423803872677991023e-01 -1.133433842505833372e-01 1.002434703454431197e+00 1.009666587655683401e+00 1.007943848214953186e-04 1.000010079337072311e+00 4.466452698909255115e-01 1.009666390422663707e+00 1.144836222469036574e-01 9.998864132312559327e-01 -1.507184504780151486e-02 4.440384325872934190e-01 -1.066630269563728362e-01 4.440384325872934190e-01 1.066630269563728362e-01
5.210099999999999731e-01 1.511298865079879761e-02 9.999700784683227539e-01 4.621650278568267822e-01 -1.181605458259582520e-01 1.003270983695983887e+00 1.009811282157897949e+00 2.146884799003601074e-04 1.001021742820739746e+00 4.630879759788513184e-01 1.010896086692810059e+00 1.212186738848686218e-01 1.002652049064636230e+00 -1.530199777334928513e-02 4.642722606658935547e-01 -1.103481277823448181e-01 4.615690112113952637e-01 1.108431667089462280e-01 1.507555333333543759e-02 1.000000000000000000e+00 4.424002718010149882e-01 -1.132989425413689771e-01 1.002506654832790778e+00 1.009665121485417982e+00 9.895528085653154389e-05 1.000009895395522763e+00 4.466649103034276425e-01 1.009664861934976399e+00 1.144377746745482705e-01 9.998863659179739738e-01 -1.507498230040997880e-02 4.440579795450455558e-01 -1.066168990564436148e-01 4.440579795450455558e-01 1.066168990564436148e-01
5.220099999999999740e-01 1.511237770318984985e-02 9.999700784683227539e-01 4.620817303657531738e-01 -1.181263178586959839e-01 1.003287315368652344e+00 1.009810090065002441e+00 2.145767211914062500e-04 1.001020908355712891e+00 4.630103707313537598e-01 1.010891914367675781e+00 1.211839914321899414e-01 1.002646446228027344e+00 -1.529982034116983414e-02 4.641876518726348877e-01 -1.103106588125228882e-01 4.614902436733245850e-01 1.108151227235794067e-01 1.507863362264770871e-02 1.000000000000000000e+00 4.424196427638178442e-01 -1.132552237522230776e-01 1.002577875805625407e+00 1.009663677084841948e+00 9.714524163757017484e-05 1.000009714454626275e+00 4.466840398933784040e-01 1.009663543064720947e+00 1.143926679022772286e-01 9.998863195159830575e-01 -1.507806223809436685e-02 4.440770175653781515e-01 -1.065715218181911561e-01 4.440770175653781515e-01 1.065715218181911561e-01
5.230099999999999749e-01 1.511176675558090210e-02 9.999700784683227539e-01 4.619984924793243408e-01 -1.180920749902725220e-01 1.003303766250610352e+00 1.009809255599975586e+00 2.145245671272277832e-04 1.001020193099975586e+00 4.629327654838562012e-01 1.010887622833251953e+00 1.211491078138351440e-01 1.002640724182128906e+00 -1.529760193079710007e-02 4.641031622886657715e-01 -1.102731078863143921e-01 4.614114761352539062e-01 1.107870340347290039e-01 1.508165750200892753e-02 1.000000000000000000e+00 4.424385085413900520e-01 -1.132122151461389253e-01 1.002648373876540155e+00 1.009662254018262928e+00 9.536383122045649413e-05 1.000009536448830838e+00 4.467026666082416497e-01 1.009662389578949382e+00 1.143482898618086580e-01 9.998862739988443327e-01 -1.508108577034592175e-02 4.440955549360114940e-01 -1.065268832084670519e-01 4.440955549360114940e-01 1.065268832084670519e-01
5.240099999999999758e-01 1.511115580797195435e-02 9.999700784683227539e-01 4.619151651859283447e-01 -1.180578768253326416e-01 1.003320097923278809e+00 1.009808301925659180e+00 2.144053578376770020e-04 1.001019477844238281e+00 4.628551006317138672e-01 1.010883331298828125e+00 1.211147606372833252e-01 1.002635002136230469e+00 -1.529541332274675369e-02 4.640185832977294922e-01 -1.102357655763626099e-01 4.613327085971832275e-01 1.107590347528457642e-01 1.508462585694231479e-02 1.000000000000000000e+00 4.424568773094399443e-01 -1.131699043595206094e-01 1.002718156388022530e+00 1.009660851593038533e+00 9.361062501132735424e-05 1.000009361194462709e+00 4.467207959624122093e-01 1.009661119132724494e+00 1.143046344570657485e-01 9.998862292684322917e-01 -1.508405378602447125e-02 4.441135996515229722e-01 -1.064829782314678230e-01 4.441135996515229722e-01 1.064829782314678230e-01
5.250099999999999767e-01 1.511055231094360352e-02 9.999700784683227539e-01 4.618318378925323486e-01 -1.180236339569091797e-01 1.003336429595947266e+00 1.009807467460632324e+00 2.143308520317077637e-04 1.001018881797790527e+00 4.627773761749267578e-01 1.010879039764404297e+00 1.210801601409912109e-01 1.002629399299621582e+00 -1.529325451701879501e-02 4.639340937137603760e-01 -1.101984903216362000e-01 4.612538814544677734e-01 1.107311099767684937e-01 1.508753956947466064e-02 1.000000000000000000e+00 4.424747572189109968e-01 -1.131282791207340183e-01 1.002787230686779107e+00 1.009659469381104513e+00 9.188519951707520273e-05 1.000009188623987466e+00 4.467384356109369015e-01 1.009659681063764358e+00 1.142616902481525809e-01 9.998861852967266817e-01 -1.508696716767558149e-02 4.441311597661219412e-01 -1.064397955142292601e-01 4.441311597661219412e-01 1.064397955142292601e-01
5.260099999999999776e-01 1.510994136333465576e-02 9.999700784683227539e-01 4.617486596107482910e-01 -1.179894953966140747e-01 1.003352642059326172e+00 1.009806394577026367e+00 2.142339944839477539e-04 1.001018047332763672e+00 4.626998901367187500e-01 1.010874867439270020e+00 1.210452765226364136e-01 1.002623796463012695e+00 -1.529106590896844864e-02 4.638496637344360352e-01 -1.101610213518142700e-01 4.611752629280090332e-01 1.107030063867568970e-01 1.509039951019649876e-02 1.000000000000000000e+00 4.424921563226367205e-01 -1.130873273604808965e-01 1.002855604058093819e+00 1.009658107020233508e+00 9.018713640714943320e-05 1.000009018696714769e+00 4.467555936029153907e-01 1.009658077289628864e+00 1.142194447686167846e-01 9.998861420717602977e-01 -1.508982678577011800e-02 4.441482432562545712e-01 -1.063973224239854881e-01 4.441482432562545712e-01 1.063973224239854881e-01
5.270099999999999785e-01 1.510931551456451416e-02 9.999700784683227539e-01 4.616653621196746826e-01 -1.179551184177398682e-01 1.003369092941284180e+00 1.009805560111999512e+00 2.141520380973815918e-04 1.001017332077026367e+00 4.626220464706420898e-01 1.010870575904846191e+00 1.210105940699577332e-01 1.002618193626403809e+00 -1.528885681182146072e-02 4.637650251388549805e-01 -1.101235598325729370e-01 4.610964059829711914e-01 1.106750071048736572e-01 1.509320652766568856e-02 1.000000000000000000e+00 4.425090824769045694e-01 -1.130470373560587272e-01 1.002923283635635654e+00 1.009656764410255203e+00 8.851602738822152356e-05 1.000008851484460060e+00 4.467722798723868793e-01 1.009656532381148830e+00 1.141778806822137532e-01 9.998860996492089370e-01 -1.509263348604032023e-02 4.441648579845841049e-01 -1.063555404685083694e-01 4.441648579845841049e-01 1.063555404685083694e-01
5.280099999999999794e-01 1.510871201753616333e-02 9.999700784683227539e-01 4.615820944309234619e-01 -1.179208904504776001e-01 1.003385543823242188e+00 1.009804606437683105e+00 2.140626311302185059e-04 1.001016616821289062e+00 4.625444412231445312e-01 1.010866284370422363e+00 1.209758520126342773e-01 1.002612590789794922e+00 -1.528664305806159973e-02 4.636805653572082520e-01 -1.100861504673957825e-01 4.610176682472229004e-01 1.106469780206680298e-01 1.509596146091439495e-02 1.000000000000000000e+00 4.425255434568530766e-01 -1.130073975561086269e-01 1.002990276505159706e+00 1.009655441370765461e+00 8.687146861832044722e-05 1.000008687021408882e+00 4.467885035627255919e-01 1.009655194889803820e+00 1.141369826126363840e-01 9.998860580618834648e-01 -1.509538810561831396e-02 4.441810117062779395e-01 -1.063144334554587817e-01 4.441810117062779395e-01 1.063144334554587817e-01
5.290099999999999802e-01 1.510810106992721558e-02 9.999700784683227539e-01 4.614988267421722412e-01 -1.178866922855377197e-01 1.003401756286621094e+00 1.009803652763366699e+00 2.139881253242492676e-04 1.001015901565551758e+00 4.624668359756469727e-01 1.010862112045288086e+00 1.209412664175033569e-01 1.002606749534606934e+00 -1.528443582355976105e-02 4.635961353778839111e-01 -1.100487336516380310e-01 4.609390497207641602e-01 1.106189638376235962e-01 1.509866514217600257e-02 1.000000000000000000e+00 4.425415469817254310e-01 -1.129683965427901449e-01 1.003056589727844505e+00 1.009654137556525111e+00 8.525305949981043865e-05 1.000008525266955717e+00 4.468042723607172362e-01 1.009654063381194344e+00 1.140967388406335797e-01 9.998860172973217386e-01 -1.509809147666238763e-02 4.441967120672793978e-01 -1.062739895188479083e-01 4.441967120672793978e-01 1.062739895188479083e-01
5.300099999999999811e-01 1.510749757289886475e-02 9.999700784683227539e-01 4.614153802394866943e-01 -1.178524792194366455e-01 1.003418207168579102e+00 1.009802579879760742e+00 2.138689160346984863e-04 1.001015186309814453e+00 4.623889923095703125e-01 1.010857701301574707e+00 1.209065616130828857e-01 1.002601146697998047e+00 -1.528226956725120544e-02 4.635114967823028564e-01 -1.100112497806549072e-01 4.608600437641143799e-01 1.105909198522567749e-01 1.510131839605545999e-02 1.000000000000000000e+00 4.425571007071740781e-01 -1.129300230429182011e-01 1.003122230333618248e+00 1.009652852672597412e+00 8.366040281955303170e-05 1.000008366201062593e+00 4.468195942676253529e-01 1.009653176818962939e+00 1.140571368469521923e-01 9.998859773553717689e-01 -1.510074442321163862e-02 4.442119666653558951e-01 -1.062341958131558517e-01 4.442119666653558951e-01 1.062341958131558517e-01
5.310099999999999820e-01 1.510688662528991699e-02 9.999700784683227539e-01 4.613322019577026367e-01 -1.178182959556579590e-01 1.003434658050537109e+00 1.009801745414733887e+00 2.137869596481323242e-04 1.001014351844787598e+00 4.623115062713623047e-01 1.010853648185729980e+00 1.208719387650489807e-01 1.002595543861389160e+00 -1.528010517358779907e-02 4.634270370006561279e-01 -1.099739670753479004e-01 4.607814550399780273e-01 1.105629503726959229e-01 1.510392201510944547e-02 1.000000000000000000e+00 4.425722119978979796e-01 -1.128922662580798542e-01 1.003187205110371183e+00 1.009651585194494272e+00 8.209311810718820208e-05 1.000008209253106406e+00 4.468344666919153996e-01 1.009651471444434456e+00 1.140181904824247028e-01 9.998859379028561811e-01 -1.510334775067347264e-02 4.442267824120958442e-01 -1.061950707854372455e-01 4.442267824120958442e-01 1.061950707854372455e-01
5.320099999999999829e-01 1.510626822710037231e-02 9.999700784683227539e-01 4.612489044666290283e-01 -1.177840679883956909e-01 1.003450870513916016e+00 1.009800791740417480e+00 2.137124538421630859e-04 1.001013636589050293e+00 4.622338414192199707e-01 1.010849356651306152e+00 1.208373457193374634e-01 1.002589821815490723e+00 -1.527791097760200500e-02 4.633425176143646240e-01 -1.099365949630737305e-01 4.607026875019073486e-01 1.105349659919738770e-01 1.510647678411283258e-02 1.000000000000000000e+00 4.425868881527110776e-01 -1.128551155315305615e-01 1.003251520810177322e+00 1.009650336060163633e+00 8.055082543690584500e-05 1.000008054943478442e+00 4.468489073306880499e-01 1.009650061905069007e+00 1.139798626140807319e-01 9.998858992654993116e-01 -1.510590223017710225e-02 4.442411669414724207e-01 -1.061565721857668371e-01 4.442411669414724207e-01 1.061565721857668371e-01
5.330099999999999838e-01 1.510564982891082764e-02 9.999700784683227539e-01 4.611655473709106445e-01 -1.177498400211334229e-01 1.003467202186584473e+00 1.009799838066101074e+00 2.136453986167907715e-04 1.001013040542602539e+00 4.621561169624328613e-01 1.010845065116882324e+00 1.208026409149169922e-01 1.002584099769592285e+00 -1.527567859739065170e-02 4.632578790187835693e-01 -1.098991185426712036e-01 4.606238007545471191e-01 1.105069220066070557e-01 1.510898349495965430e-02 1.000000000000000000e+00 4.426011365432352962e-01 -1.128185601462740051e-01 1.003315184278378958e+00 1.009649105413385595e+00 7.903314220958899440e-05 1.000007903440449208e+00 4.468629273896826959e-01 1.009649360271486884e+00 1.139421325363337151e-01 9.998858615564344410e-01 -1.510840864851577259e-02 4.442551277059662018e-01 -1.061186773225344104e-01 4.442551277059662018e-01 1.061186773225344104e-01
5.340099999999999847e-01 1.510504633188247681e-02 9.999700784683227539e-01 4.610822796821594238e-01 -1.177156865596771240e-01 1.003483653068542480e+00 1.009798884391784668e+00 2.135261893272399902e-04 1.001012206077575684e+00 4.620785713195800781e-01 1.010840892791748047e+00 1.207679882645606995e-01 1.002578496932983398e+00 -1.527348440140485764e-02 4.631733894348144531e-01 -1.098617017269134521e-01 4.605450630187988281e-01 1.104788482189178467e-01 1.511144289993923348e-02 1.000000000000000000e+00 4.426149641786416011e-01 -1.127825899555469219e-01 1.003378202048561540e+00 1.009647891473521408e+00 7.753970710784180702e-05 1.000007754052486764e+00 4.468765216327223455e-01 1.009648057554779932e+00 1.139050205248379050e-01 9.998858243688694136e-01 -1.511086777381642765e-02 4.442686711771373642e-01 -1.060814121666393689e-01 4.442686711771373642e-01 1.060814121666393689e-01
5.350099999999999856e-01 1.510443538427352905e-02 9.999700784683227539e-01 4.609991014003753662e-01 -1.176812797784805298e-01 1.003499865531921387e+00 1.009797930717468262e+00 2.134367823600769043e-04 1.001011610031127930e+00 4.620009064674377441e-01 1.010836482048034668e+00 1.207331568002700806e-01 1.002572774887084961e+00 -1.527135167270898819e-02 4.630888998508453369e-01 -1.098241955041885376e-01 4.604663550853729248e-01 1.104507744312286377e-01 1.511385576939251046e-02 1.000000000000000000e+00 4.426283782426224112e-01 -1.127471946038465928e-01 1.003440580842649199e+00 1.009646694187949834e+00 7.607014778695923331e-05 1.000007606856600173e+00 4.468896993573860388e-01 1.009646381564009987e+00 1.138685105698335337e-01 9.998857877605068500e-01 -1.511328037356266842e-02 4.442818045553417750e-01 -1.060447595466281201e-01 4.442818045553417750e-01 1.060447595466281201e-01
5.360099999999999865e-01 1.510380953550338745e-02 9.999700784683227539e-01 4.609158337116241455e-01 -1.176471561193466187e-01 1.003516316413879395e+00 1.009796977043151855e+00 2.133548259735107422e-04 1.001010894775390625e+00 4.619233012199401855e-01 1.010832309722900391e+00 1.206985712051391602e-01 1.002567172050476074e+00 -1.526907738298177719e-02 4.630043506622314453e-01 -1.097868308424949646e-01 4.603876173496246338e-01 1.104227453470230103e-01 1.511622283821211638e-02 1.000000000000000000e+00 4.426413855943154840e-01 -1.127123642450879870e-01 1.003502327103618308e+00 1.009645514623789708e+00 7.462410748763125879e-05 1.000007462421466764e+00 4.469024786818742712e-01 1.009645538758582095e+00 1.138325642158202339e-01 9.998857520855225500e-01 -1.511564716788981952e-02 4.442945350734444632e-01 -1.060086754874046272e-01 4.442945350734444632e-01 1.060086754874046272e-01
5.370099999999999874e-01 1.510322093963623047e-02 9.999700784683227539e-01 4.608325660228729248e-01 -1.176129579544067383e-01 1.003532648086547852e+00 1.009796142578125000e+00 2.132579684257507324e-04 1.001010060310363770e+00 4.618456959724426270e-01 1.010828137397766113e+00 1.206639781594276428e-01 1.002561450004577637e+00 -1.526694465428590775e-02 4.629199802875518799e-01 -1.097495257854461670e-01 4.603088796138763428e-01 1.103948801755905151e-01 1.511854484163972952e-02 1.000000000000000000e+00 4.426539931020597174e-01 -1.126780890609509894e-01 1.003563447307960210e+00 1.009644351510185389e+00 7.320123195433530247e-05 1.000007320277749745e+00 4.469148583633285599e-01 1.009644662425695838e+00 1.137971916944002515e-01 9.998857170711009656e-01 -1.511796890249914385e-02 4.443068692243149487e-01 -1.059731739449534804e-01 4.443068692243149487e-01 1.059731739449534804e-01
5.380099999999999882e-01 1.510259509086608887e-02 9.999700784683227539e-01 4.607490897178649902e-01 -1.175787150859832764e-01 1.003548979759216309e+00 1.009794950485229492e+00 2.131536602973937988e-04 1.001009345054626465e+00 4.617679715156555176e-01 1.010823726654052734e+00 1.206292062997817993e-01 1.002555727958679199e+00 -1.526473369449377060e-02 4.628352820873260498e-01 -1.097121387720108032e-01 4.602301418781280518e-01 1.103668063879013062e-01 1.512082250728725465e-02 1.000000000000000000e+00 4.426662075687906595e-01 -1.126443593669789606e-01 1.003623947895467605e+00 1.009643203725327787e+00 7.180117026342283952e-05 1.000007180020692887e+00 4.469268382927344962e-01 1.009643014139812500e+00 1.137624003634800929e-01 9.998856824833259882e-01 -1.512024631390245476e-02 4.443188134827035229e-01 -1.059382654303563792e-01 4.443188134827035229e-01 1.059382654303563792e-01
5.390099999999999891e-01 1.510197669267654419e-02 9.999700784683227539e-01 4.606659412384033203e-01 -1.175444871187210083e-01 1.003565430641174316e+00 1.009794235229492188e+00 2.131089568138122559e-04 1.001008629798889160e+00 4.616903662681579590e-01 1.010819554328918457e+00 1.205946803092956543e-01 1.002550244331359863e+00 -1.526251249015331268e-02 4.627508819103240967e-01 -1.096746474504470825e-01 4.601514041423797607e-01 1.103387773036956787e-01 1.512305653525308768e-02 1.000000000000000000e+00 4.426780355457906602e-01 -1.126111658753058548e-01 1.003683835091894405e+00 1.009642072404012270e+00 7.042358188864576078e-05 1.000007042242831989e+00 4.469384366974173406e-01 1.009641844778458308e+00 1.137281512983032844e-01 9.998856486902881757e-01 -1.512248008690416853e-02 4.443303747933931569e-01 -1.059039053060573943e-01 4.443303747933931569e-01 1.059039053060573943e-01
5.400099999999999900e-01 1.510136574506759644e-02 9.999700784683227539e-01 4.605825543403625488e-01 -1.175102442502975464e-01 1.003581762313842773e+00 1.009793281555175781e+00 2.129971981048583984e-04 1.001007914543151855e+00 4.616126418113708496e-01 1.010815382003784180e+00 1.205599159002304077e-01 1.002544522285461426e+00 -1.526035740971565247e-02 4.626662731170654297e-01 -1.096372231841087341e-01 4.600725769996643066e-01 1.103107482194900513e-01 1.512524764024107161e-02 1.000000000000000000e+00 4.426894837266890370e-01 -1.125784991351131831e-01 1.003743115283256770e+00 1.009640957374974279e+00 6.906812065170399697e-05 1.000006906958440078e+00 4.469496611691889942e-01 1.009641251685049035e+00 1.136944324801571343e-01 9.998856157110005416e-01 -1.512467093494342628e-02 4.443415598255565091e-01 -1.058700809809725030e-01 4.443415598255565091e-01 1.058700809809725030e-01
5.410099999999999909e-01 1.510076224803924561e-02 9.999700784683227539e-01 4.604993462562561035e-01 -1.174761205911636353e-01 1.003598213195800781e+00 1.009792208671569824e+00 2.129077911376953125e-04 1.001007199287414551e+00 4.615350365638732910e-01 1.010811090469360352e+00 1.205253228545188904e-01 1.002538800239562988e+00 -1.525813899934291840e-02 4.625817835330963135e-01 -1.095999479293823242e-01 4.599938690662384033e-01 1.102827638387680054e-01 1.512739649931017609e-02 1.000000000000000000e+00 4.427005584578815878e-01 -1.125463502223077727e-01 1.003801794548196069e+00 1.009639856912257327e+00 6.773446035649685918e-05 1.000006773486621148e+00 4.469605059468176322e-01 1.009639940133132185e+00 1.136612651053667267e-01 9.998855831440214281e-01 -1.512681955075106943e-02 4.443523744012981003e-01 -1.058368192932938462e-01 4.443523744012981003e-01 1.058368192932938462e-01
5.420099999999999918e-01 1.510013639926910400e-02 9.999700784683227539e-01 4.604161083698272705e-01 -1.174418926239013672e-01 1.003614544868469238e+00 1.009791374206542969e+00 2.128556370735168457e-04 1.001006603240966797e+00 4.614574313163757324e-01 1.010806798934936523e+00 1.204906404018402100e-01 1.002533316612243652e+00 -1.525597460567951202e-02 4.624972641468048096e-01 -1.095625311136245728e-01 4.599151909351348877e-01 1.102547198534011841e-01 1.512950380114714589e-02 1.000000000000000000e+00 4.427112662001267407e-01 -1.125147100886383922e-01 1.003859879099402441e+00 1.009638771359536502e+00 6.642226648067102088e-05 1.000006642065805362e+00 4.469709825509335932e-01 1.009638452740279746e+00 1.136286271178989227e-01 9.998855511433899501e-01 -1.512892661633579057e-02 4.443628251205526958e-01 -1.058040956329855259e-01 4.443628251205526958e-01 1.058040956329855259e-01
5.430099999999999927e-01 1.509954035282135010e-02 9.999700784683227539e-01 4.603327810764312744e-01 -1.174075454473495483e-01 1.003630876541137695e+00 1.009790420532226562e+00 2.127140760421752930e-04 1.001005768775939941e+00 4.613797664642333984e-01 1.010802507400512695e+00 1.204558163881301880e-01 1.002527594566345215e+00 -1.525374501943588257e-02 4.624127149581909180e-01 -1.095250248908996582e-01 4.598362743854522705e-01 1.102266013622283936e-01 1.513157021236196005e-02 1.000000000000000000e+00 4.427216132122400727e-01 -1.124835700038972208e-01 1.003917374979393484e+00 1.009637701618268713e+00 6.513121437583819086e-05 1.000006513178675061e+00 4.469811068396233322e-01 1.009637817880109090e+00 1.135964853877525077e-01 9.998855200103646812e-01 -1.513099278572344226e-02 4.443729185589748165e-01 -1.057718721537481005e-01 4.443729185589747610e-01 1.057718721537481005e-01
5.440099999999999936e-01 1.509892940521240234e-02 9.999700784683227539e-01 4.602496922016143799e-01 -1.173734366893768311e-01 1.003647089004516602e+00 1.009789347648620605e+00 2.126619219779968262e-04 1.001005053520202637e+00 4.613022208213806152e-01 1.010798335075378418e+00 1.204212829470634460e-01 1.002521991729736328e+00 -1.525159180164337158e-02 4.623284339904785156e-01 -1.094876378774642944e-01 4.597577154636383057e-01 1.101986467838287354e-01 1.513359638712899816e-02 1.000000000000000000e+00 4.427316056412693990e-01 -1.124529214277818073e-01 1.003974288146428862e+00 1.009636646184664643e+00 6.386098821571902840e-05 1.000006386238558642e+00 4.469908745925551541e-01 1.009636926912441890e+00 1.135648571375573873e-01 9.998854894000945848e-01 -1.513301872649914018e-02 4.443826604091996590e-01 -1.057401708931875184e-01 4.443826604091996590e-01 1.057401708931875184e-01
5.450099999999999945e-01 1.509831845760345459e-02 9.999700784683227539e-01 4.601663053035736084e-01 -1.173391491174697876e-01 1.003663659095764160e+00 1.009788393974304199e+00 2.125650644302368164e-04 1.001004338264465332e+00 4.612245559692382812e-01 1.010793924331665039e+00 1.203865110874176025e-01 1.002516269683837891e+00 -1.524938642978668213e-02 4.622437655925750732e-01 -1.094501987099647522e-01 4.596789479255676270e-01 1.101706176996231079e-01 1.513558298514387605e-02 1.000000000000000000e+00 4.427412496911578565e-01 -1.124227557750928780e-01 1.004030624638144298e+00 1.009635604326762914e+00 6.261126839988962172e-05 1.000006261001469499e+00 4.470002880470820839e-01 1.009635356213798740e+00 1.135337434653149180e-01 9.998854591748067566e-01 -1.513500510343633414e-02 4.443920566681706097e-01 -1.057089947080696313e-01 4.443920566681706097e-01 1.057089947080696313e-01
5.460099999999999953e-01 1.509770750999450684e-02 9.999700784683227539e-01 4.600830674171447754e-01 -1.173050403594970703e-01 1.003679990768432617e+00 1.009787559509277344e+00 2.124756574630737305e-04 1.001003503799438477e+00 4.611469507217407227e-01 1.010789752006530762e+00 1.203518956899642944e-01 1.002510547637939453e+00 -1.524719782173633575e-02 4.621593356132507324e-01 -1.094128265976905823e-01 4.596001803874969482e-01 1.101426333189010620e-01 1.513753063321850167e-02 1.000000000000000000e+00 4.427505512613133520e-01 -1.123930649141362953e-01 1.004086390219016245e+00 1.009634577279689527e+00 6.138174876019403866e-05 1.000006138091818597e+00 4.470093653134833978e-01 1.009634413486016458e+00 1.135031053001701318e-01 9.998854297207974140e-01 -1.513695252736946967e-02 4.444011136570628073e-01 -1.056782985720162160e-01 4.444011136570628073e-01 1.056782985720162160e-01
5.470099999999999962e-01 1.509708911180496216e-02 9.999700784683227539e-01 4.599996507167816162e-01 -1.172708123922348022e-01 1.003696322441101074e+00 1.009786605834960938e+00 2.123862504959106445e-04 1.001002788543701172e+00 4.610692262649536133e-01 1.010785579681396484e+00 1.203172430396080017e-01 1.002504944801330566e+00 -1.524496544152498245e-02 4.620746970176696777e-01 -1.093754693865776062e-01 4.595212638378143311e-01 1.101146638393402100e-01 1.513943997318691233e-02 1.000000000000000000e+00 4.427595163973006565e-01 -1.123638405442546756e-01 1.004141590820335717e+00 1.009633564553110707e+00 6.017211778927715796e-05 1.000006017369709399e+00 4.470181103986966553e-01 1.009633881341279071e+00 1.134729391918419261e-01 9.998854009629127848e-01 -1.513886164270374264e-02 4.444098372909116579e-01 -1.056480798764247581e-01 4.444098372909116579e-01 1.056480798764247581e-01
5.480099999999999971e-01 1.509646326303482056e-02 9.999700784683227539e-01 4.599164724349975586e-01 -1.172364503145217896e-01 1.003712773323059082e+00 1.009785652160644531e+00 2.123266458511352539e-04 1.001002073287963867e+00 4.609915614128112793e-01 1.010781288146972656e+00 1.202826052904129028e-01 1.002499222755432129e+00 -1.524278149008750916e-02 4.619902372360229492e-01 -1.093379855155944824e-01 4.594425559043884277e-01 1.100865602493286133e-01 1.514131161705888594e-02 1.000000000000000000e+00 4.427681508682723144e-01 -1.123350747750269524e-01 1.004196232125349031e+00 1.009632564547594757e+00 5.898207969976255576e-05 1.000005898199029186e+00 4.470265177469364137e-01 1.009632548438267108e+00 1.134432654412105695e-01 9.998853725258350922e-01 -1.514073307611334476e-02 4.444182328516683711e-01 -1.056183642015585400e-01 4.444182328516683711e-01 1.056183642015585400e-01
5.490099999999999980e-01 1.509584486484527588e-02 9.999700784683227539e-01 4.598331153392791748e-01 -1.172022074460983276e-01 1.003729104995727539e+00 1.009784698486328125e+00 2.121999859809875488e-04 1.001001477241516113e+00 4.609140157699584961e-01 1.010776996612548828e+00 1.202477961778640747e-01 1.002493619918823242e+00 -1.524061337113380432e-02 4.619057178497314453e-01 -1.093004867434501648e-01 4.593638479709625244e-01 1.100585013628005981e-01 1.514314617749063820e-02 1.000000000000000000e+00 4.427764604539140558e-01 -1.123067597318979094e-01 1.004250319850959139e+00 1.009631577996832563e+00 5.781133540637364046e-05 1.000005780978624692e+00 4.470346011285267207e-01 1.009631270668650993e+00 1.134140558454193731e-01 9.998853446594115901e-01 -1.514256742977400719e-02 4.444263063792681656e-01 -1.055891194051887944e-01 4.444263063792681656e-01 1.055891194051887944e-01
5.500099999999999989e-01 1.509525626897811890e-02 9.999700784683227539e-01 4.597499072551727295e-01 -1.171680390834808350e-01 1.003745555877685547e+00 1.009783864021301270e+00 2.121403813362121582e-04 1.001000642776489258e+00 4.608362913131713867e-01 1.010772943496704102e+00 1.202133297920227051e-01 1.002488017082214355e+00 -1.523839216679334641e-02 4.618211686611175537e-01 -1.092631369829177856e-01 4.592850804328918457e-01 1.100305765867233276e-01 1.514494426025206342e-02 1.000000000000000000e+00 4.427844508733076445e-01 -1.122788876526468610e-01 1.004303859677482036e+00 1.009630605517330526e+00 5.665958918512098728e-05 1.000005666054084141e+00 4.470423732537897599e-01 1.009630796916891837e+00 1.133852848284929160e-01 9.998853175812240091e-01 -1.514436530027742436e-02 4.444340638151277334e-01 -1.055603164500755198e-01 4.444340638151277334e-01 1.055603164500755198e-01
5.510099999999999998e-01 1.509461551904678345e-02 9.999700784683227539e-01 4.596666097640991211e-01 -1.171339154243469238e-01 1.003761887550354004e+00 1.009782791137695312e+00 2.120435237884521484e-04 1.000999927520751953e+00 4.607586860656738281e-01 1.010768532752990723e+00 1.201785504817962646e-01 1.002482295036315918e+00 -1.523621845990419388e-02 4.617366492748260498e-01 -1.092257052659988403e-01 4.592063724994659424e-01 1.100025326013565063e-01 1.514670644851108874e-02 1.000000000000000000e+00 4.427921276362821179e-01 -1.122514510873133253e-01 1.004356857100030753e+00 1.009629645481798121e+00 5.552655892962830533e-05 1.000005552772221140e+00 4.470498279649846030e-01 1.009629879027688082e+00 1.133569740080062338e-01 9.998852909052272642e-01 -1.514612728590681613e-02 4.444415101715117333e-01 -1.055319824018349090e-01 4.444415101715117333e-01 1.055319824018349090e-01
5.520100000000000007e-01 1.509403437376022339e-02 9.999700784683227539e-01 4.595832526683807373e-01 -1.170996427536010742e-01 1.003778100013732910e+00 1.009781837463378906e+00 2.119168639183044434e-04 1.000999331474304199e+00 4.606810212135314941e-01 1.010764241218566895e+00 1.201439350843429565e-01 1.002476692199707031e+00 -1.523406151682138443e-02 4.616520702838897705e-01 -1.091882660984992981e-01 4.591275751590728760e-01 1.099745780229568481e-01 1.514843333738566736e-02 1.000000000000000000e+00 4.427994963697458597e-01 -1.122244424562216791e-01 1.004409317753871766e+00 1.009628697544845854e+00 5.441195501760546837e-05 1.000005441049685029e+00 4.470569698670341374e-01 1.009628408176338699e+00 1.133291181264192704e-01 9.998852645897565727e-01 -1.514785398303574587e-02 4.444486509888807557e-01 -1.055041123676478815e-01 4.444486509888807557e-01 1.055041123676478815e-01
5.530100000000000016e-01 1.509342342615127563e-02 9.999700784683227539e-01 4.595002233982086182e-01 -1.170654743909835815e-01 1.003794431686401367e+00 1.009781002998352051e+00 2.118721604347229004e-04 1.000998497009277344e+00 4.606035351753234863e-01 1.010760068893432617e+00 1.201092600822448730e-01 1.002470970153808594e+00 -1.523184496909379959e-02 4.615677893161773682e-01 -1.091509163379669189e-01 4.590489864349365234e-01 1.099465042352676392e-01 1.515012549056417822e-02 1.000000000000000000e+00 4.428065624073402873e-01 -1.121978546015305056e-01 1.004461247002938595e+00 1.009627762958609454e+00 5.331550107237621836e-05 1.000005331507940687e+00 4.470638163972710521e-01 1.009627680264197025e+00 1.133016793904789710e-01 9.998852390184266303e-01 -1.514954593952539189e-02 4.444554920249113028e-01 -1.054766626610212921e-01 4.444554920249113028e-01 1.054766626610212921e-01
5.540100000000000025e-01 1.509281247854232788e-02 9.999700784683227539e-01 4.594167172908782959e-01 -1.170311868190765381e-01 1.003810763359069824e+00 1.009779930114746094e+00 2.117455005645751953e-04 1.000997662544250488e+00 4.605257511138916016e-01 1.010755777359008789e+00 1.200745403766632080e-01 1.002465248107910156e+00 -1.522968802601099014e-02 4.614831209182739258e-01 -1.091135889291763306e-01 4.589700996875762939e-01 1.099185049533843994e-01 1.515178348159061314e-02 1.000000000000000000e+00 4.428133311798713168e-01 -1.121716802619141112e-01 1.004512650331836898e+00 1.009626840909892076e+00 5.223691830966312665e-05 1.000005223852725722e+00 4.470703680102648403e-01 1.009627163168415054e+00 1.132746628051161525e-01 9.998852140218640328e-01 -1.515120373532648744e-02 4.444620384730538221e-01 -1.054496405427519240e-01 4.444620384730538221e-01 1.054496405427519240e-01
5.550100000000000033e-01 1.509217917919158936e-02 9.999700784683227539e-01 4.593333899974822998e-01 -1.169970929622650146e-01 1.003827214241027832e+00 1.009779095649719238e+00 2.116709947586059570e-04 1.000997185707092285e+00 4.604480266571044922e-01 1.010751485824584961e+00 1.200399249792098999e-01 1.002459645271301270e+00 -1.522744633257389069e-02 4.613984823226928711e-01 -1.090761572122573853e-01 4.588912427425384521e-01 1.098905056715011597e-01 1.515340786522917545e-02 1.000000000000000000e+00 4.428198079440610613e-01 -1.121459124346167735e-01 1.004563533071841430e+00 1.009625930023891227e+00 5.117593767249781754e-05 1.000005117538007582e+00 4.470766202716673909e-01 1.009625820107125316e+00 1.132480854861624975e-01 9.998851892783465756e-01 -1.515282793775047515e-02 4.444682951719138853e-01 -1.054230676383608734e-01 4.444682951719138853e-01 1.054230676383608734e-01
5.560100000000000042e-01 1.509159058332443237e-02 9.999700784683227539e-01 4.592501819133758545e-01 -1.169627904891967773e-01 1.003843665122985840e+00 1.009778022766113281e+00 2.115592360496520996e-04 1.000996351242065430e+00 4.603704810142517090e-01 1.010747313499450684e+00 1.200052499771118164e-01 1.002453923225402832e+00 -1.522523723542690277e-02 4.613140821456909180e-01 -1.090386807918548584e-01 4.588126242160797119e-01 1.098624169826507568e-01 1.515499918621580899e-02 1.000000000000000000e+00 4.428259978652026030e-01 -1.121205442635782451e-01 1.004613900483653399e+00 1.009625031342856971e+00 5.013229193128891691e-05 1.000005013088794970e+00 4.470825886349583667e-01 1.009624752560393413e+00 1.132219145135284905e-01 9.998851651129559981e-01 -1.515441907807292717e-02 4.444742676426012840e-01 -1.053969060042283246e-01 4.444742676426012840e-01 1.053969060042283246e-01
5.570100000000000051e-01 1.509097218513488770e-02 9.999700784683227539e-01 4.591668844223022461e-01 -1.169285327196121216e-01 1.003859877586364746e+00 1.009777069091796875e+00 2.114921808242797852e-04 1.000995516777038574e+00 4.602928757667541504e-01 1.010743021965026855e+00 1.199704706668853760e-01 1.002448320388793945e+00 -1.522305235266685486e-02 4.612295329570770264e-01 -1.090011596679687500e-01 4.587338268756866455e-01 1.098343580961227417e-01 1.515655799354056511e-02 1.000000000000000000e+00 4.428319061525172184e-01 -1.120955688593890665e-01 1.004663757895399634e+00 1.009624145155330277e+00 4.910571258249377607e-05 1.000004910695760918e+00 4.470882823625613178e-01 1.009624394672542502e+00 1.131961325952977188e-01 9.998851416488886423e-01 -1.515597769994012078e-02 4.444799612087781404e-01 -1.053711362994479844e-01 4.444799612087781404e-01 1.053711362994479844e-01
5.580100000000000060e-01 1.509035378694534302e-02 9.999700784683227539e-01 4.590836167335510254e-01 -1.168943047523498535e-01 1.003876328468322754e+00 1.009776115417480469e+00 2.114027738571166992e-04 1.000994920730590820e+00 4.602152109146118164e-01 1.010738730430603027e+00 1.199358850717544556e-01 1.002442598342895508e+00 -1.522084884345531464e-02 4.611449539661407471e-01 -1.089639067649841309e-01 4.586551189422607422e-01 1.098064333200454712e-01 1.515808480892956098e-02 1.000000000000000000e+00 4.428375377598796070e-01 -1.120709796937631453e-01 1.004713110395776043e+00 1.009623269795757228e+00 4.809594671415823211e-05 1.000004809678999518e+00 4.470936941907171502e-01 1.009623439135836964e+00 1.131707636847951032e-01 9.998851184830821470e-01 -1.515750434091956735e-02 4.444853803115321189e-01 -1.053457881990925576e-01 4.444853803115321189e-01 1.053457881990925576e-01
5.590100000000000069e-01 1.508975774049758911e-02 9.999700784683227539e-01 4.590003788471221924e-01 -1.168601065874099731e-01 1.003892660140991211e+00 1.009775280952453613e+00 2.113282680511474609e-04 1.000994324684143066e+00 4.601376056671142578e-01 1.010734558105468750e+00 1.199012994766235352e-01 1.002436995506286621e+00 -1.521865278482437134e-02 4.610605835914611816e-01 -1.089265197515487671e-01 4.585763514041900635e-01 1.097784191370010376e-01 1.515958016659523303e-02 1.000000000000000000e+00 4.428428977631006513e-01 -1.120467701014144918e-01 1.004761963221221244e+00 1.009622405302180725e+00 4.710273311988372646e-05 1.000004710115640183e+00 4.470988311171704699e-01 1.009622091921212883e+00 1.131457960758582293e-01 9.998850956699375514e-01 -1.515899953265689194e-02 4.444905300601446063e-01 -1.053208489678334608e-01 4.444905300601446063e-01 1.053208489678334608e-01
5.600100000000000078e-01 1.508913934230804443e-02 9.999700784683227539e-01 4.589171409606933594e-01 -1.168258637189865112e-01 1.003909111022949219e+00 1.009774208068847656e+00 2.112314105033874512e-04 1.000993490219116211e+00 4.600599408149719238e-01 1.010730266571044922e+00 1.198664978146553040e-01 1.002431392669677734e+00 -1.521649770438671112e-02 4.609760344028472900e-01 -1.088890284299850464e-01 4.584976434707641602e-01 1.097503155469894409e-01 1.516104458440754345e-02 1.000000000000000000e+00 4.428479910860230739e-01 -1.120229336399454628e-01 1.004810321474036261e+00 1.009621553095680691e+00 4.612581678165227842e-05 1.000004612694344264e+00 4.471037113858592482e-01 1.009621778864249864e+00 1.131211896605009010e-01 9.998850736330064937e-01 -1.516046377561926575e-02 4.444954158542944733e-01 -1.052962720319882417e-01 4.444954158542944733e-01 1.052962720319882417e-01
5.610100000000000087e-01 1.508852839469909668e-02 9.999700784683227539e-01 4.588337242603302002e-01 -1.167916953563690186e-01 1.003925323486328125e+00 1.009773373603820801e+00 2.111345529556274414e-04 1.000992894172668457e+00 4.599822759628295898e-01 1.010725975036621094e+00 1.198318153619766235e-01 1.002425670623779297e+00 -1.521434821188449860e-02 4.608914256095886230e-01 -1.088517308235168457e-01 4.584188461303710938e-01 1.097223907709121704e-01 1.516247856234408456e-02 1.000000000000000000e+00 4.428528224853848783e-01 -1.119994641069530367e-01 1.004858190104538140e+00 1.009620710982806813e+00 4.516495574083346300e-05 1.000004516497512430e+00 4.471083230818500565e-01 1.009620715859110396e+00 1.130969799179230156e-01 9.998850518253418196e-01 -1.516189759142755507e-02 4.445000417677712479e-01 -1.052721007221306126e-01 4.445000417677712479e-01 1.052721007221306126e-01
5.620100000000000096e-01 1.508789509534835815e-02 9.999700784683227539e-01 4.587505459785461426e-01 -1.167574226856231689e-01 1.003941774368286133e+00 1.009772419929504395e+00 2.110600471496582031e-04 1.000992059707641602e+00 4.599046111106872559e-01 1.010721683502197266e+00 1.197971701622009277e-01 1.002420067787170410e+00 -1.521209161728620529e-02 4.608069658279418945e-01 -1.088141500949859619e-01 4.583401083946228027e-01 1.096942573785781860e-01 1.516388260255815447e-02 1.000000000000000000e+00 4.428573967415721513e-01 -1.119763552902901943e-01 1.004905574109073108e+00 1.009619879626924455e+00 4.421990338232806148e-05 1.000004421875180682e+00 4.471126779729589495e-01 1.009619650910814626e+00 1.130731428861596471e-01 9.998850304657304067e-01 -1.516330147307879891e-02 4.445044128133826544e-01 -1.052483076358388947e-01 4.445044128133826544e-01 1.052483076358388947e-01
5.630100000000000104e-01 1.508729904890060425e-02 9.999700784683227539e-01 4.586672484874725342e-01 -1.167232245206832886e-01 1.003958106040954590e+00 1.009771466255187988e+00 2.109706401824951172e-04 1.000991344451904297e+00 4.598270058631896973e-01 1.010717511177062988e+00 1.197626441717147827e-01 1.002414345741271973e+00 -1.520988997071981430e-02 4.607224464416503906e-01 -1.087769120931625366e-01 4.582614004611968994e-01 1.096663624048233032e-01 1.516525720081478810e-02 1.000000000000000000e+00 4.428617185770927778e-01 -1.119536010741303267e-01 1.004952478445384711e+00 1.009619059790076046e+00 4.329041599205791266e-05 1.000004329220150145e+00 4.471167885618934634e-01 1.009619416842435946e+00 1.130496527116023886e-01 9.998850097987014296e-01 -1.516467590615077840e-02 4.445085339773632849e-01 -1.052248631017567715e-01 4.445085339773632849e-01 1.052248631017567715e-01
5.640100000000000113e-01 1.508668810129165649e-02 9.999700784683227539e-01 4.585840702056884766e-01 -1.166888922452926636e-01 1.003974437713623047e+00 1.009770393371582031e+00 2.108439803123474121e-04 1.000990629196166992e+00 4.597494006156921387e-01 1.010713338851928711e+00 1.197278946638107300e-01 1.002408742904663086e+00 -1.520773302763700485e-02 4.606380760669708252e-01 -1.087394654750823975e-01 4.581826925277709961e-01 1.096382886171340942e-01 1.516660284065591766e-02 1.000000000000000000e+00 4.428657926008172652e-01 -1.119311955100628503e-01 1.004998907973400968e+00 1.009618248877186542e+00 4.237625983813933576e-05 1.000004237433865351e+00 4.471206393952382174e-01 1.009617866581142831e+00 1.130265536532720633e-01 9.998849891677663582e-01 -1.516602140024535771e-02 4.445124090560775287e-01 -1.052018208515896891e-01 4.445124090560775842e-01 1.052018208515896891e-01
5.650100000000000122e-01 1.508607715368270874e-02 9.999700784683227539e-01 4.585005939006805420e-01 -1.166547238826751709e-01 1.003990888595581055e+00 1.009769439697265625e+00 2.107694745063781738e-04 1.000989794731140137e+00 4.596716761589050293e-01 1.010709047317504883e+00 1.196931898593902588e-01 1.002403020858764648e+00 -1.520555373281240463e-02 4.605534076690673828e-01 -1.087020188570022583e-01 4.581037759780883789e-01 1.096102446317672729e-01 1.516791999830918551e-02 1.000000000000000000e+00 4.428696233545643124e-01 -1.119091327556569482e-01 1.005044867503439354e+00 1.009617449834574465e+00 4.147719790695734515e-05 1.000004147875651173e+00 4.471242608155507892e-01 1.009617761554383986e+00 1.130037748730959996e-01 9.998849694009943612e-01 -1.516733839794661386e-02 4.445160435541067323e-01 -1.051790976329362720e-01 4.445160435541067323e-01 1.051790976329362720e-01
5.660100000000000131e-01 1.508546620607376099e-02 9.999700784683227539e-01 4.584174752235412598e-01 -1.166205555200576782e-01 1.004007220268249512e+00 1.009768605232238770e+00 2.107322216033935547e-04 1.000989198684692383e+00 4.595941305160522461e-01 1.010704755783081055e+00 1.196585670113563538e-01 1.002397418022155762e+00 -1.520330179482698441e-02 4.604689180850982666e-01 -1.086647436022758484e-01 4.580251574516296387e-01 1.095822304487228394e-01 1.516920914279494027e-02 1.000000000000000000e+00 4.428732153139838812e-01 -1.118874070725079384e-01 1.005090361796725063e+00 1.009616659584516629e+00 4.059300397410632485e-05 1.000004059230620523e+00 4.471276331866487208e-01 1.009616521228935859e+00 1.129813710197250243e-01 9.998849497110158246e-01 -1.516862739960879794e-02 4.445194409792845303e-01 -1.051567595025388879e-01 4.445194409792845303e-01 1.051567595025388879e-01
5.670100000000000140e-01 1.508484780788421631e-02 9.999700784683227539e-01 4.583340883255004883e-01 -1.165862828493118286e-01 1.004023671150207520e+00 1.009767770767211914e+00 2.106279134750366211e-04 1.000988483428955078e+00 4.595162868499755859e-01 1.010700583457946777e+00 1.196238622069358826e-01 1.002391815185546875e+00 -1.520114019513130188e-02 4.603842794895172119e-01 -1.086272448301315308e-01 4.579462110996246338e-01 1.095542758703231812e-01 1.517047073689826997e-02 1.000000000000000000e+00 4.428765728977122618e-01 -1.118660128137859561e-01 1.005135395574808577e+00 1.009615879794211413e+00 3.972344898207790149e-05 1.000003972288473264e+00 4.471307760861272795e-01 1.009615768034505257e+00 1.129592981893404041e-01 9.998849305816313038e-01 -1.516988884822904372e-02 4.445226063025378704e-01 -1.051347552236436833e-01 4.445226063025378704e-01 1.051347552236436833e-01
5.680100000000000149e-01 1.508424431085586548e-02 9.999700784683227539e-01 4.582508504390716553e-01 -1.165521293878555298e-01 1.004039883613586426e+00 1.009766697883605957e+00 2.104938030242919922e-04 1.000987648963928223e+00 4.594388008117675781e-01 1.010696291923522949e+00 1.195891797542572021e-01 1.002386093139648438e+00 -1.519894134253263474e-02 4.602998793125152588e-01 -1.085897535085678101e-01 4.578675627708435059e-01 1.095261871814727783e-01 1.517170524206164564e-02 1.000000000000000000e+00 4.428797005140323040e-01 -1.118449443644012054e-01 1.005179973569695573e+00 1.009615110194033827e+00 3.886830679770471466e-05 1.000003886979028200e+00 4.471336930332496795e-01 1.009615406827417017e+00 1.129375528232732101e-01 9.998849119772208471e-01 -1.517112320635362679e-02 4.445255438637406020e-01 -1.051130815637707078e-01 4.445255438637406020e-01 1.051130815637707078e-01
5.690100000000000158e-01 1.508364081382751465e-02 9.999700784683227539e-01 4.581674635410308838e-01 -1.165178865194320679e-01 1.004056334495544434e+00 1.009765625000000000e+00 2.104490995407104492e-04 1.000987052917480469e+00 4.593610763549804688e-01 1.010692000389099121e+00 1.195544451475143433e-01 1.002380371093750000e+00 -1.519672293215990067e-02 4.602153599262237549e-01 -1.085524857044219971e-01 4.577888250350952148e-01 1.094981580972671509e-01 1.517291310737361315e-02 1.000000000000000000e+00 4.428826024555505558e-01 -1.118241962743969781e-01 1.005224100410398114e+00 1.009614348970577780e+00 3.802735913899779054e-05 1.000003802545467613e+00 4.471363746066262523e-01 1.009613969836148595e+00 1.129161637494801307e-01 9.998848934472283068e-01 -1.517233094087215052e-02 4.445282573919050462e-01 -1.050917738003418894e-01 4.445282573919050462e-01 1.050917738003418894e-01
5.700100000000000167e-01 1.508301496505737305e-02 9.999700784683227539e-01 4.580842554569244385e-01 -1.164836138486862183e-01 1.004072546958923340e+00 1.009764671325683594e+00 2.103522419929504395e-04 1.000986218452453613e+00 4.592834711074829102e-01 1.010687708854675293e+00 1.195198446512222290e-01 1.002374768257141113e+00 -1.519450172781944275e-02 4.601307809352874756e-01 -1.085149943828582764e-01 4.577100574970245361e-01 1.094701439142227173e-01 1.517409477373032195e-02 1.000000000000000000e+00 4.428852829387702195e-01 -1.118037632073647508e-01 1.005267780664501176e+00 1.009613598798352552e+00 3.720038617333035658e-05 1.000003720221336101e+00 4.471388484461094603e-01 1.009613963921015989e+00 1.128950666252451218e-01 9.998848757432430290e-01 -1.517351246213754015e-02 4.445307519776262595e-01 -1.050707563177182002e-01 4.445307519776262595e-01 1.050707563177182002e-01
5.710100000000000176e-01 1.508241146802902222e-02 9.999700784683227539e-01 4.580010175704956055e-01 -1.164494305849075317e-01 1.004088997840881348e+00 1.009763836860656738e+00 2.102702856063842773e-04 1.000985503196716309e+00 4.592058062553405762e-01 1.010683536529541016e+00 1.194853782653808594e-01 1.002369046211242676e+00 -1.519233360886573792e-02 4.600463807582855225e-01 -1.084776967763900757e-01 4.576313495635986328e-01 1.094422042369842529e-01 1.517525067534115576e-02 1.000000000000000000e+00 4.428877461183511888e-01 -1.117836399215388909e-01 1.005311018853042526e+00 1.009612856387789748e+00 3.638717854243299035e-05 1.000003638592688926e+00 4.471410927161869053e-01 1.009612607398104434e+00 1.128743213312290439e-01 9.998848580175641043e-01 -1.517466823814359565e-02 4.445330307383231760e-01 -1.050501013078093543e-01 4.445330307383231760e-01 1.050501013078093543e-01
5.720100000000000184e-01 1.508179306983947754e-02 9.999700784683227539e-01 4.579177498817443848e-01 -1.164151877164840698e-01 1.004105448722839355e+00 1.009762883186340332e+00 2.101436257362365723e-04 1.000984907150268555e+00 4.591282010078430176e-01 1.010679244995117188e+00 1.194504350423812866e-01 1.002363443374633789e+00 -1.519018597900867462e-02 4.599618911743164062e-01 -1.084401458501815796e-01 4.575525820255279541e-01 1.094140410423278809e-01 1.517638123982667335e-02 1.000000000000000000e+00 4.428899960879283948e-01 -1.117638212680564236e-01 1.005353819450998110e+00 1.009612124140530920e+00 3.558752308632969348e-05 1.000003558770094836e+00 4.471431326274606377e-01 1.009612160242565393e+00 1.128538695122330016e-01 9.998848409473085619e-01 -1.517579866897209723e-02 4.445350985537083188e-01 -1.050297402458116591e-01 4.445350985537083188e-01 1.050297402458116591e-01
5.730100000000000193e-01 1.508117467164993286e-02 9.999700784683227539e-01 4.578343331813812256e-01 -1.163809746503829956e-01 1.004121899604797363e+00 1.009762048721313477e+00 2.101138234138488770e-04 1.000984191894531250e+00 4.590503573417663574e-01 1.010675072669982910e+00 1.194157823920249939e-01 1.002357840538024902e+00 -1.518794707953929901e-02 4.598771929740905762e-01 -1.084027737379074097e-01 4.574736356735229492e-01 1.093859672546386719e-01 1.517748689137922609e-02 1.000000000000000000e+00 4.428920369102836152e-01 -1.117443021525831304e-01 1.005396186920215706e+00 1.009611400761420752e+00 3.480121275249216541e-05 1.000003480223085495e+00 4.471449627316992359e-01 1.009611604423949816e+00 1.128337298062497135e-01 9.998848242182916124e-01 -1.517690419114882047e-02 4.445369590879316157e-01 -1.050096962180975396e-01 4.445369590879316157e-01 1.050096962180975396e-01
5.740100000000000202e-01 1.508057117462158203e-02 9.999700784683227539e-01 4.577511548995971680e-01 -1.163467317819595337e-01 1.004138112068176270e+00 1.009760975837707520e+00 2.099797129631042480e-04 1.000983357429504395e+00 4.589729309082031250e-01 1.010670781135559082e+00 1.193811297416687012e-01 1.002352118492126465e+00 -1.518579572439193726e-02 4.597927331924438477e-01 -1.083653420209884644e-01 4.573951065540313721e-01 1.093581318855285645e-01 1.517856804953026349e-02 1.000000000000000000e+00 4.428938726054695296e-01 -1.117250775498877663e-01 1.005438125696469509e+00 1.009610685431488575e+00 3.402804210745643778e-05 1.000003402631772342e+00 4.471465814639206671e-01 1.009610342072547073e+00 1.128139110608261386e-01 9.998848076434618815e-01 -1.517798523142854621e-02 4.445386161147835691e-01 -1.049899806477803260e-01 4.445386161147835691e-01 1.049899806477803260e-01
5.750100000000000211e-01 1.507996022701263428e-02 9.999700784683227539e-01 4.576679766178131104e-01 -1.163125932216644287e-01 1.004154324531555176e+00 1.009760141372680664e+00 2.099424600601196289e-04 1.000982522964477539e+00 4.588952660560607910e-01 1.010666489601135254e+00 1.193464845418930054e-01 1.002346515655517578e+00 -1.518357731401920319e-02 4.597083330154418945e-01 -1.083280891180038452e-01 4.573163688182830811e-01 1.093300282955169678e-01 1.517962512246713580e-02 1.000000000000000000e+00 4.428955070866245070e-01 -1.117061425831654131e-01 1.005479640117924900e+00 1.009609980259423834e+00 3.326780763576012064e-05 1.000003326974004292e+00 4.471480113606815521e-01 1.009610366230921485e+00 1.127943614657887783e-01 9.998847918194905260e-01 -1.517904217370883400e-02 4.445400742387733972e-01 -1.049705327489597190e-01 4.445400742387733972e-01 1.049705327489597190e-01
5.760100000000000220e-01 1.507935672998428345e-02 9.999700784683227539e-01 4.575845003128051758e-01 -1.162783354520797729e-01 1.004170775413513184e+00 1.009759068489074707e+00 2.098008990287780762e-04 1.000981926918029785e+00 4.588176012039184570e-01 1.010662198066711426e+00 1.193119511008262634e-01 1.002340674400329590e+00 -1.518139336258172989e-02 4.596236348152160645e-01 -1.082906275987625122e-01 4.572374522686004639e-01 1.093021631240844727e-01 1.518065851210348427e-02 1.000000000000000000e+00 4.428969442084200736e-01 -1.116874924625849280e-01 1.005520734477860501e+00 1.009609282036803890e+00 3.252031531533879446e-05 1.000003251867314091e+00 4.471492308462203247e-01 1.009608955024814181e+00 1.127751399630231577e-01 9.998847759172320160e-01 -1.518007545296385340e-02 4.445413363019369291e-01 -1.049514235139778484e-01 4.445413363019369291e-01 1.049514235139778484e-01
5.770100000000000229e-01 1.507873833179473877e-02 9.999700784683227539e-01 4.575015306472778320e-01 -1.162439882755279541e-01 1.004187345504760742e+00 1.009758234024047852e+00 2.097338438034057617e-04 1.000981211662292480e+00 4.587401747703552246e-01 1.010658025741577148e+00 1.192771792411804199e-01 1.002335190773010254e+00 -1.517922338098287582e-02 4.595393538475036621e-01 -1.082530841231346130e-01 4.571589827537536621e-01 1.092740297317504883e-01 1.518166861424113945e-02 1.000000000000000000e+00 4.428981877685049251e-01 -1.116691224828601919e-01 1.005561413025873652e+00 1.009608593625418882e+00 3.178536663652246040e-05 1.000003178622032252e+00 4.471502685357410800e-01 1.009608764395212743e+00 1.127561793601484230e-01 9.998847607340139998e-01 -1.518108543264390722e-02 4.445424070340783240e-01 -1.049325738209988951e-01 4.445424070340783240e-01 1.049325738209988951e-01
5.780100000000000238e-01 1.507812738418579102e-02 9.999700784683227539e-01 4.574179649353027344e-01 -1.162099093198776245e-01 1.004203557968139648e+00 1.009757161140441895e+00 2.096518874168395996e-04 1.000980496406555176e+00 4.586623311042785645e-01 1.010653853416442871e+00 1.192425340414047241e-01 1.002329349517822266e+00 -1.517698820680379868e-02 4.594546854496002197e-01 -1.082157269120216370e-01 4.570800364017486572e-01 1.092460304498672485e-01 1.518265581898895107e-02 1.000000000000000000e+00 4.428992415114240688e-01 -1.116510280178103359e-01 1.005601679971912965e+00 1.009607912858126788e+00 3.106277194921155911e-05 1.000003106316130097e+00 4.471511113259372672e-01 1.009607990992821946e+00 1.127375172089981614e-01 9.998847457186466059e-01 -1.518207252474727473e-02 4.445432895002580653e-01 -1.049140291785737866e-01 4.445432895002580653e-01 1.049140291785737866e-01
5.790100000000000247e-01 1.507750898599624634e-02 9.999700784683227539e-01 4.573347568511962891e-01 -1.161756515502929688e-01 1.004220008850097656e+00 1.009756326675415039e+00 2.095550298690795898e-04 1.000979781150817871e+00 4.585846662521362305e-01 1.010649561882019043e+00 1.192078515887260437e-01 1.002323865890502930e+00 -1.517478842288255692e-02 4.593702256679534912e-01 -1.081784218549728394e-01 4.570012688636779785e-01 1.092180311679840088e-01 1.518362051542705531e-02 1.000000000000000000e+00 4.429001091733327788e-01 -1.116332044649216981e-01 1.005641539536781925e+00 1.009607239975798931e+00 3.035233908301160130e-05 1.000003035095815118e+00 4.471517660400332050e-01 1.009606965001283552e+00 1.127191410100130825e-01 9.998847309651869297e-01 -1.518303711429250247e-02 4.445439875286723574e-01 -1.048957755299386729e-01 4.445439875286723574e-01 1.048957755299386729e-01
5.800100000000000255e-01 1.507689803838729858e-02 9.999700784683227539e-01 4.572514891624450684e-01 -1.161414533853530884e-01 1.004236221313476562e+00 1.009755373001098633e+00 2.094730734825134277e-04 1.000978946685791016e+00 4.585070610046386719e-01 1.010645270347595215e+00 1.191732436418533325e-01 1.002318143844604492e+00 -1.517262123525142670e-02 4.592856466770172119e-01 -1.081409156322479248e-01 4.569225907325744629e-01 1.091900020837783813e-01 1.518456308314717999e-02 1.000000000000000000e+00 4.429007944006678188e-01 -1.116156473450206216e-01 1.005680995860003479e+00 1.009606576276684375e+00 2.965387916962444295e-05 1.000002965575342850e+00 4.471522481379053282e-01 1.009606950538221914e+00 1.127010164705795764e-01 9.998847168502752458e-01 -1.518397956545097967e-02 4.445445051962247374e-01 -1.048777728625251704e-01 4.445445051962247374e-01 1.048777728625251704e-01
5.810100000000000264e-01 1.507630199193954468e-02 9.999700784683227539e-01 4.571681618690490723e-01 -1.161072105169296265e-01 1.004252672195434570e+00 1.009754419326782227e+00 2.093836665153503418e-04 1.000978231430053711e+00 4.584293961524963379e-01 1.010640978813171387e+00 1.191384941339492798e-01 1.002312541007995605e+00 -1.517041027545928955e-02 4.592011272907257080e-01 -1.081035137176513672e-01 4.568437337875366211e-01 1.091619729995727539e-01 1.518548389410459901e-02 1.000000000000000000e+00 4.429013007677965463e-01 -1.115983522796216570e-01 1.005720053018850368e+00 1.009605918926632206e+00 2.896721207034495352e-05 1.000002896534273988e+00 4.471525387613329849e-01 1.009605546499520834e+00 1.126831954272291825e-01 9.998847026422108542e-01 -1.518490027934018931e-02 4.445448451833124426e-01 -1.048600836385770868e-01 4.445448451833124426e-01 1.048600836385770868e-01
5.820100000000000273e-01 1.507566869258880615e-02 9.999700784683227539e-01 4.570849835872650146e-01 -1.160730421543121338e-01 1.004269003868103027e+00 1.009753346443176270e+00 2.093017101287841797e-04 1.000977635383605957e+00 4.583517909049987793e-01 1.010636687278747559e+00 1.191036924719810486e-01 1.002306938171386719e+00 -1.516823004931211472e-02 4.591166377067565918e-01 -1.080662310123443604e-01 4.567650258541107178e-01 1.091338843107223511e-01 1.518638331458583950e-02 1.000000000000000000e+00 4.429016317958155424e-01 -1.115813149671961019e-01 1.005758715049167140e+00 1.009605270951862588e+00 2.829215320690114461e-05 1.000002829351934963e+00 4.471526675110532034e-01 1.009605543828924645e+00 1.126656079345350475e-01 9.998846891795782899e-01 -1.518579958825637226e-02 4.445450119946366963e-01 -1.048426253868021962e-01 4.445450119946366963e-01 1.048426253868021962e-01
5.830100000000000282e-01 1.507505029439926147e-02 9.999700784683227539e-01 4.570016562938690186e-01 -1.160388439893722534e-01 1.004285454750061035e+00 1.009752511978149414e+00 2.092048525810241699e-04 1.000976920127868652e+00 4.582740664482116699e-01 1.010632514953613281e+00 1.190692558884620667e-01 1.002301216125488281e+00 -1.516600325703620911e-02 4.590320587158203125e-01 -1.080286949872970581e-01 4.566862285137176514e-01 1.091059744358062744e-01 1.518726170529189484e-02 1.000000000000000000e+00 4.429017909532596553e-01 -1.115645311817645841e-01 1.005796985945797806e+00 1.009604629540561405e+00 2.762852780568201378e-05 1.000002762816310620e+00 4.471526155704698691e-01 1.009604557178629625e+00 1.126483056162059099e-01 9.998846757356061321e-01 -1.518667788187235031e-02 4.445450082114532631e-01 -1.048254602885259762e-01 4.445450082114532631e-01 1.048254602885259762e-01
5.840100000000000291e-01 1.507446169853210449e-02 9.999700784683227539e-01 4.569184482097625732e-01 -1.160045862197875977e-01 1.004301667213439941e+00 1.009751439094543457e+00 2.091079950332641602e-04 1.000976204872131348e+00 4.581966400146484375e-01 1.010628223419189453e+00 1.190345734357833862e-01 1.002295374870300293e+00 -1.516385376453399658e-02 4.589476585388183594e-01 -1.079913228750228882e-01 4.566076993942260742e-01 1.090779900550842285e-01 1.518811942321226724e-02 1.000000000000000000e+00 4.429017816740457580e-01 -1.115479967506397413e-01 1.005834869683104316e+00 1.009603995967778500e+00 2.697615785472883454e-05 1.000002697528373341e+00 4.471523979194094167e-01 1.009603821982449023e+00 1.126312551683510688e-01 9.998846626785892200e-01 -1.518753550210873507e-02 4.445448376897747078e-01 -1.048085494521577427e-01 4.445448376897747078e-01 1.048085494521577427e-01
5.850100000000000300e-01 1.507383584976196289e-02 9.999700784683227539e-01 4.568349719047546387e-01 -1.159702688455581665e-01 1.004317998886108398e+00 1.009750604629516602e+00 2.090409398078918457e-04 1.000975370407104492e+00 4.581187963485717773e-01 1.010624051094055176e+00 1.189998388290405273e-01 1.002289891242980957e+00 -1.516161300241947174e-02 4.588629603385925293e-01 -1.079538688063621521e-01 4.565286934375762939e-01 1.090498566627502441e-01 1.518895682278040456e-02 1.000000000000000000e+00 4.429016073685265176e-01 -1.115317075407799702e-01 1.005872370227938406e+00 1.009603370524624122e+00 2.633486772340852650e-05 1.000002633652047335e+00 4.471520213558508594e-01 1.009603700513367119e+00 1.126144438215238575e-01 9.998846501127945929e-01 -1.518837279895098036e-02 4.445445039466569548e-01 -1.047918784146201626e-01 4.445445039466569548e-01 1.047918784146201626e-01
5.860100000000000309e-01 1.507322490215301514e-02 9.999700784683227539e-01 4.567518234252929688e-01 -1.159361153841018677e-01 1.004334330558776855e+00 1.009749770164489746e+00 2.089217305183410645e-04 1.000974774360656738e+00 4.580412507057189941e-01 1.010619759559631348e+00 1.189653351902961731e-01 1.002284169197082520e+00 -1.515948399901390076e-02 4.587785303592681885e-01 -1.079165488481521606e-01 4.564500153064727783e-01 1.090218871831893921e-01 1.518977424842941557e-02 1.000000000000000000e+00 4.429012713517639921e-01 -1.115156595450961519e-01 1.005909491455644567e+00 1.009602751035809876e+00 2.570448965633765262e-05 1.000002570255653422e+00 4.471514721272246140e-01 1.009602365796852030e+00 1.125979103193505831e-01 9.998846374805533399e-01 -1.518919013901414046e-02 4.445440096131732521e-01 -1.047754939903930982e-01 4.445440096131732521e-01 1.047754939903930982e-01
5.870100000000000318e-01 1.507261395454406738e-02 9.999700784683227539e-01 4.566683769226074219e-01 -1.159018576145172119e-01 1.004350781440734863e+00 1.009748697280883789e+00 2.088621258735656738e-04 1.000973939895629883e+00 4.579634070396423340e-01 1.010615468025207520e+00 1.189304143190383911e-01 1.002278447151184082e+00 -1.515725627541542053e-02 4.586938917636871338e-01 -1.078791320323944092e-01 4.563710987567901611e-01 1.089938431978225708e-01 1.519057203907012675e-02 1.000000000000000000e+00 4.429007768865160233e-01 -1.114998488296580076e-01 1.005946237199311755e+00 1.009602140396390180e+00 2.508485236022629686e-05 1.000002508656759659e+00 4.471507783995365970e-01 1.009602482816449820e+00 1.125815880512375938e-01 9.998846255827569252e-01 -1.518998782875394769e-02 4.445433588925357671e-01 -1.047593176100466567e-01 4.445433588925357671e-01 1.047593176100466567e-01
5.880100000000000326e-01 1.507200300693511963e-02 9.999700784683227539e-01 4.565853178501129150e-01 -1.158676147460937500e-01 1.004367232322692871e+00 1.009747743606567383e+00 2.087578177452087402e-04 1.000973224639892578e+00 4.578859210014343262e-01 1.010611176490783691e+00 1.188957691192626953e-01 1.002272844314575195e+00 -1.515508070588111877e-02 4.586095511913299561e-01 -1.078416183590888977e-01 4.562925994396209717e-01 1.089657843112945557e-01 1.519135052843342132e-02 1.000000000000000000e+00 4.429001271864504430e-01 -1.114842715293234143e-01 1.005982611253135595e+00 1.009601535433221065e+00 2.447579443600304431e-05 1.000002447479534151e+00 4.471499180206297552e-01 1.009601336457882415e+00 1.125655367522720995e-01 9.998846135932981660e-01 -1.519076623488729329e-02 4.445425539942512994e-01 -1.047434210420836731e-01 4.445425539942512994e-01 1.047434210420836731e-01
5.890100000000000335e-01 1.507138460874557495e-02 9.999700784683227539e-01 4.565020203590393066e-01 -1.158333271741867065e-01 1.004383563995361328e+00 1.009746670722961426e+00 2.086907625198364258e-04 1.000972509384155273e+00 4.578083157539367676e-01 1.010607004165649414e+00 1.188610866665840149e-01 1.002267241477966309e+00 -1.515286508947610855e-02 4.585250914096832275e-01 -1.078041493892669678e-01 4.562138319015502930e-01 1.089376211166381836e-01 1.519211004521854938e-02 1.000000000000000000e+00 4.428993254174952154e-01 -1.114689238456539333e-01 1.006018617373652058e+00 1.009600938262535053e+00 2.387715043988037318e-05 1.000002387694649553e+00 4.471489125769536055e-01 1.009600897867617419e+00 1.125497062362441902e-01 9.998846021033848119e-01 -1.519152566209893036e-02 4.445415987747351472e-01 -1.047277452374815038e-01 4.445415987747351472e-01 1.047277452374815038e-01
5.900100000000000344e-01 1.507075875997543335e-02 9.999700784683227539e-01 4.564186930656433105e-01 -1.157991737127304077e-01 1.004399895668029785e+00 1.009745836257934570e+00 2.086162567138671875e-04 1.000971913337707520e+00 4.577307105064392090e-01 1.010602831840515137e+00 1.188264936208724976e-01 1.002261519432067871e+00 -1.515067275613546371e-02 4.584405720233917236e-01 -1.077668815851211548e-01 4.561350345611572266e-01 1.089098155498504639e-01 1.519285091694203178e-02 1.000000000000000000e+00 4.428983747348510525e-01 -1.114538020023067566e-01 1.006054259323812872e+00 1.009600348138946391e+00 2.328875892780397095e-05 1.000002329002680046e+00 4.471477599406859516e-01 1.009600601288643151e+00 1.125341058825641422e-01 9.998845909370180918e-01 -1.519226644474849786e-02 4.445404961626823748e-01 -1.047123020256841841e-01 4.445404961626823748e-01 1.047123020256841841e-01
5.910100000000000353e-01 1.507017016410827637e-02 9.999700784683227539e-01 4.563354551792144775e-01 -1.157649010419845581e-01 1.004416227340698242e+00 1.009745001792907715e+00 2.084746956825256348e-04 1.000971078872680664e+00 4.576530456542968750e-01 1.010598421096801758e+00 1.187917590141296387e-01 1.002256035804748535e+00 -1.514852140098810196e-02 4.583559632301330566e-01 -1.077293381094932556e-01 4.560562372207641602e-01 1.088816821575164795e-01 1.519357346574117147e-02 1.000000000000000000e+00 4.428972782425034671e-01 -1.114389022932697759e-01 1.006089540824831374e+00 1.009599763730643751e+00 2.271046175740838651e-05 1.000002270843313834e+00 4.471464530593448061e-01 1.009599359372074234e+00 1.125187573852156619e-01 9.998845797605359076e-01 -1.519298891816137781e-02 4.445392488474482207e-01 -1.046971178777147127e-01 4.445392488474482207e-01 1.046971178777147127e-01
5.920100000000000362e-01 1.506955921649932861e-02 9.999700784683227539e-01 4.562520682811737061e-01 -1.157307177782058716e-01 1.004432559013366699e+00 1.009743928909301758e+00 2.084001898765563965e-04 1.000970363616943359e+00 4.575752615928649902e-01 1.010594129562377930e+00 1.187572032213211060e-01 1.002250194549560547e+00 -1.514628808945417404e-02 4.582713246345520020e-01 -1.076920256018638611e-01 4.559774398803710938e-01 1.088538318872451782e-01 1.519427800902358947e-02 1.000000000000000000e+00 4.428960389994052171e-01 -1.114242210749672723e-01 1.006124465563069226e+00 1.009599187649362184e+00 2.214209823755394812e-05 1.000002214405575129e+00 4.471450174776279152e-01 1.009599578323851166e+00 1.125036005061067212e-01 9.998845692968821863e-01 -1.519369337044013286e-02 4.445378607367436175e-01 -1.046821217548796062e-01 4.445378607367436175e-01 1.046821217548796062e-01
5.930100000000000371e-01 1.506894826889038086e-02 9.999700784683227539e-01 4.561688601970672607e-01 -1.156965643167495728e-01 1.004449129104614258e+00 1.009742975234985352e+00 2.083107829093933105e-04 1.000969648361206055e+00 4.574977159500122070e-01 1.010589957237243652e+00 1.187224835157394409e-01 1.002244591712951660e+00 -1.514410320669412613e-02 4.581869244575500488e-01 -1.076546311378479004e-01 4.558988213539123535e-01 1.088257431983947754e-01 1.519496485038923130e-02 1.000000000000000000e+00 4.428946599318831501e-01 -1.114097548697520063e-01 1.006159037083237395e+00 1.009598616393560855e+00 2.158352191592401563e-05 1.000002158164307486e+00 4.471434279426322322e-01 1.009598241884180458e+00 1.124887024478961189e-01 9.998845586293211296e-01 -1.519438014183717260e-02 4.445363336463851733e-01 -1.046673942421065401e-01 4.445363336463851733e-01 1.046673942421065401e-01
5.940100000000000380e-01 1.506831496953964233e-02 9.999700784683227539e-01 4.560854434967041016e-01 -1.156622916460037231e-01 1.004465460777282715e+00 1.009742021560668945e+00 2.082213759422302246e-04 1.000968933105468750e+00 4.574199914932250977e-01 1.010585784912109375e+00 1.186876893043518066e-01 1.002238988876342773e+00 -1.514191459864377975e-02 4.581023156642913818e-01 -1.076171845197677612e-01 4.558199346065521240e-01 1.087976247072219849e-01 1.519563429486834802e-02 1.000000000000000000e+00 4.428931439804307257e-01 -1.113955001907057651e-01 1.006193258965033310e+00 1.009598053318367494e+00 2.103457718509906462e-05 1.000002103636978612e+00 4.471417159989899970e-01 1.009598411076730429e+00 1.124739877647144004e-01 9.998845486790124415e-01 -1.519504950011426637e-02 4.445346716033270473e-01 -1.046528461756595224e-01 4.445346716033270473e-01 1.046528461756595224e-01
5.950100000000000389e-01 1.506771892309188843e-02 9.999700784683227539e-01 4.560022950172424316e-01 -1.156280487775802612e-01 1.004481673240661621e+00 1.009741187095642090e+00 2.081766724586486816e-04 1.000968217849731445e+00 4.573423862457275391e-01 1.010581493377685547e+00 1.186532229185104370e-01 1.002233386039733887e+00 -1.513969711959362030e-02 4.580178260803222656e-01 -1.075797528028488159e-01 4.557411670684814453e-01 1.087696999311447144e-01 1.519628664277059178e-02 1.000000000000000000e+00 4.428914940403729239e-01 -1.113814536120443233e-01 1.006227134751562557e+00 1.009597495021731461e+00 2.049511895470744574e-05 1.000002049342016308e+00 4.471398571735862304e-01 1.009597156400649620e+00 1.124595216761784394e-01 9.998845385555044096e-01 -1.519570178117859126e-02 4.445328764241002206e-01 -1.046385557710859671e-01 4.445328764241002206e-01 1.046385557710859671e-01
5.960100000000000398e-01 1.506710052490234375e-02 9.999700784683227539e-01 4.559189379215240479e-01 -1.155939847230911255e-01 1.004498004913330078e+00 1.009740233421325684e+00 2.080574631690979004e-04 1.000967502593994141e+00 4.572647213935852051e-01 1.010577201843261719e+00 1.186185702681541443e-01 1.002227544784545898e+00 -1.513750106096267700e-02 4.579333364963531494e-01 -1.075424104928970337e-01 4.556624293327331543e-01 1.087417006492614746e-01 1.519692218975564335e-02 1.000000000000000000e+00 4.428897129624826956e-01 -1.113676117679897742e-01 1.006260667949719023e+00 1.009596944551475417e+00 1.996499649498358953e-05 1.000001996659391379e+00 4.471378803470983931e-01 1.009597263358605890e+00 1.124452353278872774e-01 9.998845290967701693e-01 -1.519633724677370637e-02 4.445309519471057347e-01 -1.046244416866660282e-01 4.445309519471057347e-01 1.046244416866660282e-01
5.970100000000000406e-01 1.506648957729339600e-02 9.999700784683227539e-01 4.558356702327728271e-01 -1.155597716569900513e-01 1.004514455795288086e+00 1.009739279747009277e+00 2.079531550407409668e-04 1.000966787338256836e+00 4.571872353553771973e-01 1.010572910308837891e+00 1.185838282108306885e-01 1.002221822738647461e+00 -1.513533294200897217e-02 4.578488171100616455e-01 -1.075050234794616699e-01 4.555837810039520264e-01 1.087136864662170410e-01 1.519754122690286299e-02 1.000000000000000000e+00 4.428878035535891433e-01 -1.113539713516642909e-01 1.006293862030563480e+00 1.009596398847184995e+00 1.944406873436728723e-05 1.000001944258025688e+00 4.471357637582969446e-01 1.009596102153363262e+00 1.124311870276712422e-01 9.998845195031317301e-01 -1.519695621993212217e-02 4.445289000094799770e-01 -1.046105738916272704e-01 4.445289000094799770e-01 1.046105738916272704e-01
5.980100000000000415e-01 1.506587862968444824e-02 9.999700784683227539e-01 4.557523131370544434e-01 -1.155253648757934570e-01 1.004530787467956543e+00 1.009738326072692871e+00 2.078637480735778809e-04 1.000966072082519531e+00 4.571093320846557617e-01 1.010568737983703613e+00 1.185490339994430542e-01 1.002216339111328125e+00 -1.513316668570041656e-02 4.577641487121582031e-01 -1.074675768613815308e-01 4.555048644542694092e-01 1.086854934692382812e-01 1.519814404077987798e-02 1.000000000000000000e+00 4.428857685771780406e-01 -1.113405291140050074e-01 1.006326720429697286e+00 1.009595860594683536e+00 1.893218975514162388e-05 1.000001893356172511e+00 4.471335331745460717e-01 1.009596134415333246e+00 1.124173156429349452e-01 9.998845105147492474e-01 -1.519755895724580336e-02 4.445267242459924883e-01 -1.045968802121324814e-01 4.445267242459924883e-01 1.045968802121324814e-01
5.990100000000000424e-01 1.506526768207550049e-02 9.999700784683227539e-01 4.556691944599151611e-01 -1.154912263154983521e-01 1.004547119140625000e+00 1.009737372398376465e+00 2.077817916870117188e-04 1.000965237617492676e+00 4.570318460464477539e-01 1.010564565658569336e+00 1.185144409537315369e-01 1.002210617065429688e+00 -1.513097248971462250e-02 4.576798379421234131e-01 -1.074301600456237793e-01 4.554262459278106689e-01 1.086576730012893677e-01 1.519873091351010320e-02 1.000000000000000000e+00 4.428836107539846356e-01 -1.113272818626993566e-01 1.006359246547631869e+00 1.009595327129611197e+00 1.842922230779760710e-05 1.000001842797441309e+00 4.471311700006558310e-01 1.009595078401874790e+00 1.124036714304173790e-01 9.998845014373370921e-01 -1.519814576855879097e-02 4.445244265342358503e-01 -1.045834210161468436e-01 4.445244265342358503e-01 1.045834210161468436e-01
6.000100000000000433e-01 1.506467163562774658e-02 9.999700784683227539e-01 4.555858373641967773e-01 -1.154570728540420532e-01 1.004563331604003906e+00 1.009736418724060059e+00 2.076774835586547852e-04 1.000964641571044922e+00 4.569541215896606445e-01 1.010560154914855957e+00 1.184797585010528564e-01 1.002204895019531250e+00 -1.512879598885774612e-02 4.575952887535095215e-01 -1.073927655816078186e-01 4.553474485874176025e-01 1.086296290159225464e-01 1.519930212283937890e-02 1.000000000000000000e+00 4.428813327625789054e-01 -1.113142264611407389e-01 1.006391443750153547e+00 1.009594800721104191e+00 1.793502522501363018e-05 1.000001793614147649e+00 4.471286964412622411e-01 1.009595023519892054e+00 1.123902021097841486e-01 9.998844928986162506e-01 -1.519871690616980166e-02 4.445220102902099901e-01 -1.045701346437508672e-01 4.445220102902099901e-01 1.045701346437508672e-01
6.010100000000000442e-01 1.506406068801879883e-02 9.999700784683227539e-01 4.555024504661560059e-01 -1.154228001832962036e-01 1.004579782485961914e+00 1.009735465049743652e+00 2.075806260108947754e-04 1.000963807106018066e+00 4.568764567375183105e-01 1.010555982589721680e+00 1.184451431035995483e-01 1.002199292182922363e+00 -1.512657105922698975e-02 4.575105607509613037e-01 -1.073553487658500671e-01 4.552686214447021484e-01 1.086015403270721436e-01 1.519985794220149108e-02 1.000000000000000000e+00 4.428789372399424273e-01 -1.113013598274039534e-01 1.006423315368686566e+00 1.009594279155278773e+00 1.744946488618926895e-05 1.000001744848784568e+00 4.471260975213093292e-01 1.009594084432324568e+00 1.123769487475540230e-01 9.998844843243118730e-01 -1.519927266641258289e-02 4.445194774517540748e-01 -1.045570705068728512e-01 4.445194774517540748e-01 1.045570705068728512e-01
6.020100000000000451e-01 1.506343483924865723e-02 9.999700784683227539e-01 4.554192423820495605e-01 -1.153886020183563232e-01 1.004596114158630371e+00 1.009734392166137695e+00 2.074912190437316895e-04 1.000963091850280762e+00 4.567988514900207520e-01 1.010551691055297852e+00 1.184104904532432556e-01 1.002193689346313477e+00 -1.512436196208000183e-02 4.574261903762817383e-01 -1.073180139064788818e-01 4.551899731159210205e-01 1.085735708475112915e-01 1.520039864078281087e-02 1.000000000000000000e+00 4.428764267820391454e-01 -1.112886789332400428e-01 1.006454864700649265e+00 1.009593764229902879e+00 1.697240481640255666e-05 1.000001697323508187e+00 4.471233914332279347e-01 1.009593929971323023e+00 1.123638690462859385e-01 9.998844762150793652e-01 -1.519981329814300806e-02 4.445168312008995204e-01 -1.045441788057110133e-01 4.445168312008995204e-01 1.045441788057110133e-01
6.030100000000000460e-01 1.506283879280090332e-02 9.999700784683227539e-01 4.553360641002655029e-01 -1.153543293476104736e-01 1.004612684249877930e+00 1.009733557701110840e+00 2.074539661407470703e-04 1.000962376594543457e+00 4.567213058471679688e-01 1.010547399520874023e+00 1.183757483959197998e-01 1.002187848091125488e+00 -1.512211654335260391e-02 4.573417305946350098e-01 -1.072805300354957581e-01 4.551112055778503418e-01 1.085455268621444702e-01 1.520092448358595708e-02 1.000000000000000000e+00 4.428738039443774199e-01 -1.112761808030902633e-01 1.006486095009808679e+00 1.009593254235995108e+00 1.650371483448880692e-05 1.000001650303891099e+00 4.471205672761309202e-01 1.009593119556398744e+00 1.123509937433087025e-01 9.998844681312738514e-01 -1.520033908385486424e-02 4.445140735554631850e-01 -1.045314966415432784e-01 4.445140735554631850e-01 1.045314966415432784e-01
6.040100000000000469e-01 1.506219059228897095e-02 9.999700784683227539e-01 4.552527964115142822e-01 -1.153201609849929810e-01 1.004629015922546387e+00 1.009732604026794434e+00 2.073645591735839844e-04 1.000961661338806152e+00 4.566436409950256348e-01 1.010543227195739746e+00 1.183411926031112671e-01 1.002182245254516602e+00 -1.511997822672128677e-02 4.572572112083435059e-01 -1.072431877255439758e-01 4.550325572490692139e-01 1.085175424814224243e-01 1.520143573149249777e-02 1.000000000000000000e+00 4.428710712425657503e-01 -1.112638625131186360e-01 1.006517009526630479e+00 1.009592750445278408e+00 1.604326310337386412e-05 1.000001604377711351e+00 4.471176387807102026e-01 1.009592853093709941e+00 1.123382916548656268e-01 9.998844604318587459e-01 -1.520085026980393279e-02 4.445112074482516773e-01 -1.045189874210436659e-01 4.445112074482516773e-01 1.045189874210436659e-01
6.050100000000000477e-01 1.506160199642181396e-02 9.999700784683227539e-01 4.551693201065063477e-01 -1.152859479188919067e-01 1.004645228385925293e+00 1.009731769561767578e+00 2.072378993034362793e-04 1.000960946083068848e+00 4.565658569335937500e-01 1.010538935661315918e+00 1.183064579963684082e-01 1.002176642417907715e+00 -1.511781569570302963e-02 4.571725726127624512e-01 -1.072057634592056274e-01 4.549536406993865967e-01 1.084895879030227661e-01 1.520193264132470821e-02 1.000000000000000000e+00 4.428682311528608362e-01 -1.112517211902629838e-01 1.006547611448624924e+00 1.009592251708106847e+00 1.559092269544250689e-05 1.000001559057816181e+00 4.471145995742235035e-01 1.009592183110333385e+00 1.123257820502815557e-01 9.998844528264380083e-01 -1.520134712430671817e-02 4.445082349967330870e-01 -1.045066745803812508e-01 4.445082349967330870e-01 1.045066745803812508e-01
6.060100000000000486e-01 1.506099104881286621e-02 9.999700784683227539e-01 4.550860822200775146e-01 -1.152516603469848633e-01 1.004661560058593750e+00 1.009730696678161621e+00 2.071410417556762695e-04 1.000960230827331543e+00 4.564881920814514160e-01 1.010534644126892090e+00 1.182717978954315186e-01 1.002171039581298828e+00 -1.511559728533029556e-02 4.570880830287933350e-01 -1.071682944893836975e-01 4.548748731613159180e-01 1.084614247083663940e-01 1.520241546590646135e-02 1.000000000000000000e+00 4.428652861127087559e-01 -1.112397540113037597e-01 1.006577903940689023e+00 1.009591758715485676e+00 1.514656636049594023e-05 1.000001514673385161e+00 4.471114584760322863e-01 1.009591792235199348e+00 1.123134459904252674e-01 9.998844455176572055e-01 -1.520182989185410796e-02 4.445051588691755207e-01 -1.044945360792160216e-01 4.445051588691755207e-01 1.044945360792160216e-01
6.070100000000000495e-01 1.506039500236511230e-02 9.999700784683227539e-01 4.550029039382934570e-01 -1.152174174785614014e-01 1.004678010940551758e+00 1.009729862213134766e+00 2.070367336273193359e-04 1.000959515571594238e+00 4.564106464385986328e-01 1.010530471801757812e+00 1.182370930910110474e-01 1.002165555953979492e+00 -1.511346083134412766e-02 4.570036828517913818e-01 -1.071308553218841553e-01 4.547961354255676270e-01 1.084334701299667358e-01 1.520288445412273058e-02 1.000000000000000000e+00 4.428622385212748758e-01 -1.112279582019555513e-01 1.006607890135440941e+00 1.009591270931528229e+00 1.471007024219399875e-05 1.000001471008730380e+00 4.471082140953395734e-01 1.009591274441424824e+00 1.123012901382511725e-01 9.998844383789843304e-01 -1.520229882624036730e-02 4.445019813023076138e-01 -1.044825803346538795e-01 4.445019813023076138e-01 1.044825803346538795e-01
6.080100000000000504e-01 1.505978405475616455e-02 9.999700784683227539e-01 4.549196064472198486e-01 -1.151833087205886841e-01 1.004694461822509766e+00 1.009728908538818359e+00 2.069920301437377930e-04 1.000958800315856934e+00 4.563329815864562988e-01 1.010526299476623535e+00 1.182025074958801270e-01 1.002159714698791504e+00 -1.511120609939098358e-02 4.569190740585327148e-01 -1.070935577154159546e-01 4.547173976898193359e-01 1.084054708480834961e-01 1.520333985091932606e-02 1.000000000000000000e+00 4.428590907393991638e-01 -1.112163310366290764e-01 1.006637573132796559e+00 1.009590788413944784e+00 1.428131165720374975e-05 1.000001428111136459e+00 4.471048699071057397e-01 1.009590748565746487e+00 1.122893088879327317e-01 9.998844314426769131e-01 -1.520275417093689893e-02 4.444987046845778056e-01 -1.044708011554142252e-01 4.444987046845778056e-01 1.044708011554142252e-01
6.090100000000000513e-01 1.505916565656661987e-02 9.999700784683227539e-01 4.548365473747253418e-01 -1.151490360498428345e-01 1.004710793495178223e+00 1.009727954864501953e+00 2.069175243377685547e-04 1.000958085060119629e+00 4.562555551528930664e-01 1.010522007942199707e+00 1.181677356362342834e-01 1.002153992652893066e+00 -1.510902866721153259e-02 4.568348526954650879e-01 -1.070560589432716370e-01 4.546388983726501465e-01 1.083774119615554810e-01 1.520378189744195883e-02 1.000000000000000000e+00 4.428558450908964272e-01 -1.112048698366507743e-01 1.006666956001317947e+00 1.009590311281505004e+00 1.386016967710061300e-05 1.000001386054563790e+00 4.471014298437110956e-01 1.009590386363069969e+00 1.122774954399744785e-01 9.998844247570530808e-01 -1.520319616497177971e-02 4.444953313868290623e-01 -1.044591909214030723e-01 4.444953313868290623e-01 1.044591909214030723e-01
6.100100000000000522e-01 1.505855470895767212e-02 9.999700784683227539e-01 4.547530710697174072e-01 -1.151149123907089233e-01 1.004727244377136230e+00 1.009726881980895996e+00 2.067834138870239258e-04 1.000957369804382324e+00 4.561778306961059570e-01 1.010517597198486328e+00 1.181331425905227661e-01 1.002148270606994629e+00 -1.510682050138711929e-02 4.567500948905944824e-01 -1.070187240839004517e-01 4.545600116252899170e-01 1.083494573831558228e-01 1.520421083111639197e-02 1.000000000000000000e+00 4.428525038632891708e-01 -1.111935719691499042e-01 1.006696041778842865e+00 1.009589838944533469e+00 1.344652602891156066e-05 1.000001344598197006e+00 4.470978919235246152e-01 1.009589730519713457e+00 1.122658578068556623e-01 9.998844181802405418e-01 -1.520362505130521368e-02 4.444918635164781806e-01 -1.044477596304423522e-01 4.444918635164781806e-01 1.044477596304423522e-01
6.110100000000000531e-01 1.505792886018753052e-02 9.999700784683227539e-01 4.546698033809661865e-01 -1.150806993246078491e-01 1.004743576049804688e+00 1.009726047515869141e+00 2.067089080810546875e-04 1.000956654548645020e+00 4.561001658439636230e-01 1.010513424873352051e+00 1.180984675884246826e-01 1.002142667770385742e+00 -1.510462909936904907e-02 4.566656351089477539e-01 -1.069812029600143433e-01 4.544812440872192383e-01 1.083213686943054199e-01 1.520462688566080571e-02 1.000000000000000000e+00 4.428490693078901974e-01 -1.111824348467030238e-01 1.006724833472252723e+00 1.009589372156241005e+00 1.304026258601482384e-05 1.000001304096717947e+00 4.470942652386385441e-01 1.009589512773505504e+00 1.122543761398954176e-01 9.998844119300198674e-01 -1.520404105472728841e-02 4.444883035748670719e-01 -1.044364841178159892e-01 4.444883035748670719e-01 1.044364841178159892e-01
6.120100000000000540e-01 1.505731791257858276e-02 9.999700784683227539e-01 4.545864760875701904e-01 -1.150463819503784180e-01 1.004759669303894043e+00 1.009724974632263184e+00 2.066269516944885254e-04 1.000955820083618164e+00 4.560223817825317383e-01 1.010509252548217773e+00 1.180637627840042114e-01 1.002137064933776855e+00 -1.510244980454444885e-02 4.565810859203338623e-01 -1.069438755512237549e-01 4.544023871421813965e-01 1.082934141159057617e-01 1.520503029114147336e-02 1.000000000000000000e+00 4.428455436403025414e-01 -1.111714559265036401e-01 1.006753334057793658e+00 1.009588909723597050e+00 1.264126535689368974e-05 1.000001264040780047e+00 4.470905427175484448e-01 1.009588738760284876e+00 1.122430711494472183e-01 9.998844057022105991e-01 -1.520444441737195222e-02 4.444846534038947583e-01 -1.044253894756403817e-01 4.444846534038947583e-01 1.044253894756403817e-01
6.130100000000000549e-01 1.505669206380844116e-02 9.999700784683227539e-01 4.545029997825622559e-01 -1.150120645761489868e-01 1.004776120185852051e+00 1.009724140167236328e+00 2.065524458885192871e-04 1.000955224037170410e+00 4.559445977210998535e-01 1.010504961013793945e+00 1.180290430784225464e-01 1.002131462097167969e+00 -1.510022953152656555e-02 4.564963877201080322e-01 -1.069063991308212280e-01 4.543234705924987793e-01 1.082653254270553589e-01 1.520542127402758383e-02 1.000000000000000000e+00 4.428419290409137399e-01 -1.111606327095476798e-01 1.006781546481395173e+00 1.009588452981019957e+00 1.224941899749097351e-05 1.000001225042195241e+00 4.470867381735176838e-01 1.009588653097932331e+00 1.122319110402806575e-01 9.998843998698084823e-01 -1.520483535054275616e-02 4.444809156199303057e-01 -1.044144383072261595e-01 4.444809156199303057e-01 1.044144383072261595e-01
6.140099999999999447e-01 1.505610346794128418e-02 9.999700784683227539e-01 4.544200003147125244e-01 -1.149779111146926880e-01 1.004792690277099609e+00 1.009723067283630371e+00 2.064555883407592773e-04 1.000954627990722656e+00 4.558672308921813965e-01 1.010500669479370117e+00 1.179943382740020752e-01 1.002125620841979980e+00 -1.509809307754039764e-02 4.564121365547180176e-01 -1.068691015243530273e-01 4.542450010776519775e-01 1.082372963428497314e-01 1.520580005724518451e-02 1.000000000000000000e+00 4.428382276553833319e-01 -1.111499627398341156e-01 1.006809473658982323e+00 1.009588000186576462e+00 1.186461362653259903e-05 1.000001186347283966e+00 4.470828398989028507e-01 1.009587772722821075e+00 1.122209280824340294e-01 9.998843939809447523e-01 -1.520521409517852987e-02 4.444770918187870290e-01 -1.044036694451536407e-01 4.444770918187870845e-01 1.044036694451536407e-01
6.150099999999999456e-01 1.505548506975173950e-02 9.999700784683227539e-01 4.543366730213165283e-01 -1.149435937404632568e-01 1.004808902740478516e+00 1.009722232818603516e+00 2.063512802124023438e-04 1.000953793525695801e+00 4.557895064353942871e-01 1.010496497154235840e+00 1.179596558213233948e-01 1.002120018005371094e+00 -1.509591192007064819e-02 4.563275575637817383e-01 -1.068316400051116943e-01 4.541661441326141357e-01 1.082092970609664917e-01 1.520616686023040440e-02 1.000000000000000000e+00 4.428344415951236401e-01 -1.111394436035808703e-01 1.006837118476787474e+00 1.009587553201241716e+00 1.148673664614878030e-05 1.000001148800769846e+00 4.470788659783084262e-01 1.009587806781670372e+00 1.122100796656834987e-01 9.998843885492048056e-01 -1.520558084990030097e-02 4.444731847163093663e-01 -1.043930326078862936e-01 4.444731847163093663e-01 1.043930326078862936e-01
6.160099999999999465e-01 1.505487412214279175e-02 9.999700784683227539e-01 4.542534053325653076e-01 -1.149094849824905396e-01 1.004825353622436523e+00 1.009721279144287109e+00 2.062842249870300293e-04 1.000953197479248047e+00 4.557119011878967285e-01 1.010492205619812012e+00 1.179250702261924744e-01 1.002114415168762207e+00 -1.509367581456899643e-02 4.562430679798126221e-01 -1.067940816283226013e-01 4.540874660015106201e-01 1.081812232732772827e-01 1.520652189898183577e-02 1.000000000000000000e+00 4.428305729377751687e-01 -1.111290729284554885e-01 1.006864483791657383e+00 1.009587109788635750e+00 1.111568211720561595e-05 1.000001111428836964e+00 4.470748005216364507e-01 1.009586831862409939e+00 1.121994084816890086e-01 9.998843829896504332e-01 -1.520593585407640884e-02 4.444691956816072542e-01 -1.043825790147631105e-01 4.444691956816072542e-01 1.043825790147631105e-01
6.170099999999999474e-01 1.505424082279205322e-02 9.999700784683227539e-01 4.541700184345245361e-01 -1.148751527070999146e-01 1.004841566085815430e+00 1.009720444679260254e+00 2.062171697616577148e-04 1.000952243804931641e+00 4.556341767311096191e-01 1.010487914085388184e+00 1.178903579711914062e-01 1.002108812332153320e+00 -1.509144529700279236e-02 4.561584293842315674e-01 -1.067567318677902222e-01 4.540085792541503906e-01 1.081531792879104614e-01 1.520686538611219427e-02 1.000000000000000000e+00 4.428266237276746731e-01 -1.111188483828202955e-01 1.006891572431358739e+00 1.009586672281641340e+00 1.075134015452611043e-05 1.000001075284903562e+00 4.470706654349520526e-01 1.009586973289382739e+00 1.121888622369109773e-01 9.998843779418309374e-01 -1.520627929444310321e-02 4.444651275143992053e-01 -1.043722468466492803e-01 4.444651275143992053e-01 1.043722468466492803e-01
6.180099999999999483e-01 1.505363732576370239e-02 9.999700784683227539e-01 4.540868997573852539e-01 -1.148410439491271973e-01 1.004858016967773438e+00 1.009719371795654297e+00 2.060979604721069336e-04 1.000951647758483887e+00 4.555566906929016113e-01 1.010483741760253906e+00 1.178557649254798889e-01 1.002103090286254883e+00 -1.508930325508117676e-02 4.560740888118743896e-01 -1.067194491624832153e-01 4.539299905300140381e-01 1.081252247095108032e-01 1.520719753089911849e-02 1.000000000000000000e+00 4.428225959763188446e-01 -1.111087676749917680e-01 1.006918387194875475e+00 1.009586238003893799e+00 1.039360859593132612e-05 1.000001039199215347e+00 4.470664410993395732e-01 1.009585915653099297e+00 1.121784929066872855e-01 9.998843727023586370e-01 -1.520661140841660618e-02 4.444609813764254791e-01 -1.043620983560580584e-01 4.444609813764254791e-01 1.043620983560580584e-01
6.190099999999999492e-01 1.505303382873535156e-02 9.999700784683227539e-01 4.540035426616668701e-01 -1.148068159818649292e-01 1.004874348640441895e+00 1.009718418121337891e+00 2.060011029243469238e-04 1.000950813293457031e+00 4.554789066314697266e-01 1.010479450225830078e+00 1.178211122751235962e-01 1.002097368240356445e+00 -1.508709974586963654e-02 4.559894502162933350e-01 -1.066820323467254639e-01 4.538511037826538086e-01 1.080972850322723389e-01 1.520751853933529664e-02 1.000000000000000000e+00 4.428184916628197243e-01 -1.110988285525139896e-01 1.006944930852710529e+00 1.009585809705537685e+00 1.004238023844411237e-05 1.000001004409667660e+00 4.470621527923955285e-01 1.009586152104319678e+00 1.121682396459587477e-01 9.998843680221213281e-01 -1.520693237163986758e-02 4.444567601356286812e-01 -1.043520615336236690e-01 4.444567601356286812e-01 1.043520615336236690e-01
6.200099999999999500e-01 1.505243033170700073e-02 9.999700784683227539e-01 4.539201557636260986e-01 -1.147725582122802734e-01 1.004890799522399902e+00 1.009717464447021484e+00 2.059191465377807617e-04 1.000950217247009277e+00 4.554013013839721680e-01 1.010475158691406250e+00 1.177864074707031250e-01 1.002091765403747559e+00 -1.508491672575473785e-02 4.559049308300018311e-01 -1.066446304321289062e-01 4.537723958492279053e-01 1.080692708492279053e-01 1.520782861417777597e-02 1.000000000000000000e+00 4.428143127343561747e-01 -1.110890288014456800e-01 1.006971206147177389e+00 1.009585384324688917e+00 9.697556534592249034e-06 1.000000969574766918e+00 4.470577776199741171e-01 1.009585023587162178e+00 1.121581625759141276e-01 9.998843630939013849e-01 -1.520724241918920173e-02 4.444524647656654670e-01 -1.043422083115653209e-01 4.444524647656654670e-01 1.043422083115653209e-01
6.210099999999999509e-01 1.505180448293685913e-02 9.999700784683227539e-01 4.538371264934539795e-01 -1.147383898496627808e-01 1.004907131195068359e+00 1.009716510772705078e+00 2.058669924736022949e-04 1.000949382781982422e+00 4.553238749504089355e-01 1.010470867156982422e+00 1.177518814802169800e-01 1.002086043357849121e+00 -1.508264895528554916e-02 4.558205604553222656e-01 -1.066072583198547363e-01 4.536938071250915527e-01 1.080412864685058594e-01 1.520812795499663049e-02 1.000000000000000000e+00 4.428100611066186909e-01 -1.110793662456606573e-01 1.006997215792692080e+00 1.009584964974112875e+00 9.359032935907080200e-06 1.000000936092666715e+00 4.470533437812284627e-01 1.009585342727599366e+00 1.121481934318832030e-01 9.998843587652990195e-01 -1.520754171639977781e-02 4.444480981870062575e-01 -1.043324578377675671e-01 4.444480981870062575e-01 1.043324578377675671e-01
6.220099999999999518e-01 1.505120098590850830e-02 9.999700784683227539e-01 4.537536501884460449e-01 -1.147041171789169312e-01 1.004923343658447266e+00 1.009715557098388672e+00 2.057328820228576660e-04 1.000948667526245117e+00 4.552459120750427246e-01 1.010466694831848145e+00 1.177170202136039734e-01 1.002080440521240234e+00 -1.508051622658967972e-02 4.557358324527740479e-01 -1.065697595477104187e-01 4.536147713661193848e-01 1.080130934715270996e-01 1.520841675822280983e-02 1.000000000000000000e+00 4.428057386642479387e-01 -1.110698387461615810e-01 1.007022962476062267e+00 1.009584548260872738e+00 9.026714350101289972e-06 1.000000902474332376e+00 4.470488255603237149e-01 1.009584155174389375e+00 1.121383993431892684e-01 9.998843541398870771e-01 -1.520783049561435715e-02 4.444436612044635471e-01 -1.043228903707987820e-01 4.444436612044635471e-01 1.043228903707987820e-01
6.230099999999999527e-01 1.505059003829956055e-02 9.999700784683227539e-01 4.536704719066619873e-01 -1.146699488162994385e-01 1.004939913749694824e+00 1.009714484214782715e+00 2.056658267974853516e-04 1.000947952270507812e+00 4.551685452461242676e-01 1.010462403297424316e+00 1.176824271678924561e-01 1.002074718475341797e+00 -1.507829502224922180e-02 4.556514620780944824e-01 -1.065324097871780396e-01 4.535362422466278076e-01 1.079851984977722168e-01 1.520869521719533587e-02 1.000000000000000000e+00 4.428013472612685741e-01 -1.110604442004064912e-01 1.007048448856771694e+00 1.009584137605719523e+00 8.700498858302131412e-06 1.000000870253961338e+00 4.470442536279478629e-01 1.009584544677516682e+00 1.121287057575693774e-01 9.998843501473528850e-01 -1.520810891263998238e-02 4.444391567752931094e-01 -1.043134175633847749e-01 4.444391567752931094e-01 1.043134175633847749e-01
6.240099999999999536e-01 1.504997164011001587e-02 9.999700784683227539e-01 4.535871148109436035e-01 -1.146356761455535889e-01 1.004956245422363281e+00 1.009713768959045410e+00 2.055764198303222656e-04 1.000947356224060059e+00 4.550907611846923828e-01 1.010458230972290039e+00 1.176477223634719849e-01 1.002069115638732910e+00 -1.507614739239215851e-02 4.555668830871582031e-01 -1.064949855208396912e-01 4.534574151039123535e-01 1.079571098089218140e-01 1.520896352220774995e-02 1.000000000000000000e+00 4.427968887215166238e-01 -1.110511805416481007e-01 1.007073677567261738e+00 1.009583729339134539e+00 8.380294666656715622e-06 1.000000837819175148e+00 4.470395999000734699e-01 1.009583309941413098e+00 1.121191856748720711e-01 9.998843458166790654e-01 -1.520837719668642792e-02 4.444345855546577573e-01 -1.043041266471939482e-01 4.444345855546577573e-01 1.043041266471939482e-01
6.250099999999999545e-01 1.504936814308166504e-02 9.999700784683227539e-01 4.535039067268371582e-01 -1.146015524864196777e-01 1.004972577095031738e+00 1.009712815284729004e+00 2.054870128631591797e-04 1.000946640968322754e+00 4.550131559371948242e-01 1.010453939437866211e+00 1.176131293177604675e-01 1.002063512802124023e+00 -1.507393177598714828e-02 4.554824531078338623e-01 -1.064575687050819397e-01 4.533786773681640625e-01 1.079291701316833496e-01 1.520922186055388182e-02 1.000000000000000000e+00 4.427923648390617584e-01 -1.110420457382855219e-01 1.007098651213211404e+00 1.009583327135218367e+00 8.066002463678519638e-06 1.000000806815997123e+00 4.470348970688564627e-01 1.009583757488877520e+00 1.121097593873650461e-01 9.998843421450152036e-01 -1.520863549480655497e-02 4.444299505208113010e-01 -1.042949231274896832e-01 4.444299505208113010e-01 1.042949231274896832e-01
6.260099999999999554e-01 1.504874974489212036e-02 9.999700784683227539e-01 4.534205496311187744e-01 -1.145672649145126343e-01 1.004988908767700195e+00 1.009711742401123047e+00 2.054125070571899414e-04 1.000945687294006348e+00 4.549354314804077148e-01 1.010449647903442383e+00 1.175785362720489502e-01 1.002057790756225586e+00 -1.507175341248512268e-02 4.553977549076080322e-01 -1.064202412962913513e-01 4.532998800277709961e-01 1.079010963439941406e-01 1.520947041657302358e-02 1.000000000000000000e+00 4.427877773786237370e-01 -1.110330377932281787e-01 1.007123372373812220e+00 1.009582927102347538e+00 7.757533599847303430e-06 1.000000775532906783e+00 4.470301151355282610e-01 1.009582487431053721e+00 1.121005046279147932e-01 9.998843381013733378e-01 -1.520888403267217116e-02 4.444252521984167759e-01 -1.042858998558947037e-01 4.444252521984167759e-01 1.042858998558947037e-01
6.270099999999999563e-01 1.504811644554138184e-02 9.999700784683227539e-01 4.533371925354003906e-01 -1.145329624414443970e-01 1.005005240440368652e+00 1.009710907936096191e+00 2.053231000900268555e-04 1.000945091247558594e+00 4.548576474189758301e-01 1.010445475578308105e+00 1.175436526536941528e-01 1.002052187919616699e+00 -1.506954710930585861e-02 4.553132355213165283e-01 -1.063827127218246460e-01 4.532209932804107666e-01 1.078730672597885132e-01 1.520970937169423103e-02 1.000000000000000000e+00 4.427831280759836896e-01 -1.110241547432715276e-01 1.007147843602043569e+00 1.009582533113340563e+00 7.454791351420041775e-06 1.000000745703534477e+00 4.470252883636030572e-01 1.009582980712361078e+00 1.120913376655443411e-01 9.998843347357397882e-01 -1.520912294935047870e-02 4.444204935708965243e-01 -1.042769575380077945e-01 4.444204935708965243e-01 1.042769575380077945e-01
6.280099999999999572e-01 1.504753530025482178e-02 9.999700784683227539e-01 4.532538950443267822e-01 -1.144987642765045166e-01 1.005021572113037109e+00 1.009709954261779785e+00 2.052038908004760742e-04 1.000944375991821289e+00 4.547801017761230469e-01 1.010441184043884277e+00 1.175091564655303955e-01 1.002046465873718262e+00 -1.506736408919095993e-02 4.552287161350250244e-01 -1.063453629612922668e-01 4.531422853469848633e-01 1.078451126813888550e-01 1.520993890448020872e-02 1.000000000000000000e+00 4.427784186383897924e-01 -1.110153946584848256e-01 1.007172067424939810e+00 1.009582141108945841e+00 7.157690061671139291e-06 1.000000715541417451e+00 4.470203852929792721e-01 1.009581687201696942e+00 1.120823398287314893e-01 9.998843309717766470e-01 -1.520935246656484989e-02 4.444156750515201870e-01 -1.042681932923599786e-01 4.444156750515201870e-01 1.042681932923599786e-01
6.290099999999999580e-01 1.504690200090408325e-02 9.999700784683227539e-01 4.531705379486083984e-01 -1.144645214080810547e-01 1.005038022994995117e+00 1.009708881378173828e+00 2.051219344139099121e-04 1.000943541526794434e+00 4.547023773193359375e-01 1.010436892509460449e+00 1.174742579460144043e-01 1.002040863037109375e+00 -1.506515219807624817e-02 4.551440775394439697e-01 -1.063078641891479492e-01 4.530634880065917969e-01 1.078169941902160645e-01 1.521015919067035191e-02 1.000000000000000000e+00 4.427736507449578918e-01 -1.110067556416099999e-01 1.007196046343860507e+00 1.009581755106073508e+00 6.866135577495159356e-06 1.000000686843579123e+00 4.470154413083766709e-01 1.009582213913908344e+00 1.120734244955745723e-01 9.998843278976813354e-01 -1.520957271616002991e-02 4.444107996130052252e-01 -1.042595043727807536e-01 4.444107996130052252e-01 1.042595043727807536e-01
6.300099999999999589e-01 1.504629850387573242e-02 9.999700784683227539e-01 4.530873894691467285e-01 -1.144303530454635620e-01 1.005054354667663574e+00 1.009707927703857422e+00 2.050250768661499023e-04 1.000942826271057129e+00 4.546248316764831543e-01 1.010432720184326172e+00 1.174396723508834839e-01 1.002035140991210938e+00 -1.506295800209045410e-02 4.550597667694091797e-01 -1.062705069780349731e-01 4.529847800731658936e-01 1.077890098094940186e-01 1.521037040322322995e-02 1.000000000000000000e+00 4.427688260470667991e-01 -1.109982358274721748e-01 1.007219782834753552e+00 1.009581370932324029e+00 6.580045085928244416e-06 1.000000657772811552e+00 4.470104239417270753e-01 1.009580908826690937e+00 1.120646754528509814e-01 9.998843244063861935e-01 -1.520978391549525875e-02 4.444058675762938559e-01 -1.042509908117591061e-01 4.444058675762938559e-01 1.042509908117591061e-01
6.310099999999999598e-01 1.504568010568618774e-02 9.999700784683227539e-01 4.530041217803955078e-01 -1.143961548805236816e-01 1.005070686340332031e+00 1.009707093238830566e+00 2.049505710601806641e-04 1.000942230224609375e+00 4.545472264289855957e-01 1.010428309440612793e+00 1.174052357673645020e-01 1.002029538154602051e+00 -1.506075542420148849e-02 4.549751877784729004e-01 -1.062331721186637878e-01 4.529061317443847656e-01 1.077610850334167480e-01 1.521057271235838615e-02 1.000000000000000000e+00 4.427639461687482014e-01 -1.109898333824010375e-01 1.007243279348416509e+00 1.009580992694074641e+00 6.299326989964667557e-06 1.000000630165315041e+00 4.470053692487611086e-01 1.009581456674132793e+00 1.120560043201497408e-01 9.998843216096746644e-01 -1.520998618995075304e-02 4.444008818874837785e-01 -1.042425477593448696e-01 4.444008818874837785e-01 1.042425477593448696e-01
6.320099999999999607e-01 1.504507660865783691e-02 9.999700784683227539e-01 4.529207944869995117e-01 -1.143617928028106689e-01 1.005087018013000488e+00 1.009706139564514160e+00 2.048537135124206543e-04 1.000941395759582520e+00 4.544694423675537109e-01 1.010424256324768066e+00 1.173702254891395569e-01 1.002023816108703613e+00 -1.505859848111867905e-02 4.548906981945037842e-01 -1.061955690383911133e-01 4.528272449970245361e-01 1.077328622341156006e-01 1.521076628559764853e-02 1.000000000000000000e+00 4.427590127070717974e-01 -1.109815465036630699e-01 1.007266538310757076e+00 1.009580616160262734e+00 6.023901173704875363e-06 1.000000602157338880e+00 4.470002442067695370e-01 1.009580151893773925e+00 1.120474962053261969e-01 9.998843183843693083e-01 -1.521017975210088580e-02 4.443958427942140132e-01 -1.042342768091266830e-01 4.443958427942140132e-01 1.042342768091266830e-01
6.330099999999999616e-01 1.504447311162948608e-02 9.999700784683227539e-01 4.528376162052154541e-01 -1.143277287483215332e-01 1.005103468894958496e+00 1.009705185890197754e+00 2.047643065452575684e-04 1.000940799713134766e+00 4.543920755386352539e-01 1.010419964790344238e+00 1.173357814550399780e-01 1.002018094062805176e+00 -1.505639497190713882e-02 4.548062682151794434e-01 -1.061583980917930603e-01 4.527486562728881836e-01 1.077049821615219116e-01 1.521095128780557658e-02 1.000000000000000000e+00 4.427540272325254378e-01 -1.109733734189045501e-01 1.007289562123047544e+00 1.009580245472108784e+00 5.753678584031551018e-06 1.000000575600042740e+00 4.469950850922591035e-01 1.009580708587758169e+00 1.120390621019650979e-01 9.998843158512149554e-01 -1.521036472161428621e-02 4.443907532000078153e-01 -1.042260723554547241e-01 4.443907532000078153e-01 1.042260723554547241e-01
6.340099999999999625e-01 1.504384726285934448e-02 9.999700784683227539e-01 4.527544081211090088e-01 -1.142935007810592651e-01 1.005119681358337402e+00 1.009704232215881348e+00 2.046748995780944824e-04 1.000939965248107910e+00 4.543144106864929199e-01 1.010415673255920410e+00 1.173009872436523438e-01 1.002012610435485840e+00 -1.505422126501798630e-02 4.547217488288879395e-01 -1.061207577586174011e-01 4.526699483394622803e-01 1.076769232749938965e-01 1.521112788122959587e-02 1.000000000000000000e+00 4.427489912893896595e-01 -1.109653123856048501e-01 1.007312353162180152e+00 1.009579876394373077e+00 5.488581657930774131e-06 1.000000548627332231e+00 4.469898587811639845e-01 1.009579416004518615e+00 1.120307873018677181e-01 9.998843128855439133e-01 -1.521054130585467769e-02 4.443856132981853779e-01 -1.042180362002478738e-01 4.443856132981853779e-01 1.042180362002478738e-01
6.350099999999999634e-01 1.504324376583099365e-02 9.999700784683227539e-01 4.526709616184234619e-01 -1.142592281103134155e-01 1.005136251449584961e+00 1.009703278541564941e+00 2.046152949333190918e-04 1.000939369201660156e+00 4.542365670204162598e-01 1.010411381721496582e+00 1.172664836049079895e-01 1.002006888389587402e+00 -1.505194138735532761e-02 4.546370804309844971e-01 -1.060834974050521851e-01 4.525910019874572754e-01 1.076489835977554321e-01 1.521129622553927911e-02 1.000000000000000000e+00 4.427439063961084442e-01 -1.109573616905400600e-01 1.007334913780915775e+00 1.009579513048502575e+00 5.228523876218950183e-06 1.000000523081113535e+00 4.469846013204923918e-01 1.009579969263073806e+00 1.120225833052063830e-01 9.998843106024383198e-01 -1.521070961952721186e-02 4.443804259337011398e-01 -1.042100633303234547e-01 4.443804259337011398e-01 1.042100633303234547e-01
6.360099999999999643e-01 1.504264771938323975e-02 9.999700784683227539e-01 4.525878131389617920e-01 -1.142250001430511475e-01 1.005152583122253418e+00 1.009702324867248535e+00 2.045258879661560059e-04 1.000938653945922852e+00 4.541590213775634766e-01 1.010407209396362305e+00 1.172317117452621460e-01 1.002001285552978516e+00 -1.504977885633707047e-02 4.545526802539825439e-01 -1.060460135340690613e-01 4.525123536586761475e-01 1.076208651065826416e-01 1.521145647786525945e-02 1.000000000000000000e+00 4.427387740456537046e-01 -1.109495196492566726e-01 1.007357246308133725e+00 1.009579151249568874e+00 4.973430086830948401e-06 1.000000497117147003e+00 4.469792799380686299e-01 1.009578700773802407e+00 1.120145344506792706e-01 9.998843078903597581e-01 -1.521086986435441282e-02 4.443751912645016455e-01 -1.042022544032466941e-01 4.443751912645016455e-01 1.042022544032466941e-01
6.370099999999999651e-01 1.504201442003250122e-02 9.999700784683227539e-01 4.525043666362762451e-01 -1.141907721757888794e-01 1.005168795585632324e+00 1.009701371192932129e+00 2.044364809989929199e-04 1.000937938690185547e+00 4.540812373161315918e-01 1.010402917861938477e+00 1.171970665454864502e-01 1.001995682716369629e+00 -1.504760701209306717e-02 4.544680118560791016e-01 -1.060086488723754883e-01 4.524334371089935303e-01 1.075929254293441772e-01 1.521160879283737707e-02 1.000000000000000000e+00 4.427335957058864402e-01 -1.109417846055550244e-01 1.007379353049076887e+00 1.009578795044627997e+00 4.723216296854869460e-06 1.000000472543870256e+00 4.469739300010894256e-01 1.009579238321416383e+00 1.120065538777207381e-01 9.998843058441025944e-01 -1.521102215082131316e-02 4.443699120609407305e-01 -1.041945063465526539e-01 4.443699120609407305e-01 1.041945063465526539e-01
6.380099999999999660e-01 1.504141837358474731e-02 9.999700784683227539e-01 4.524212777614593506e-01 -1.141567081212997437e-01 1.005185246467590332e+00 1.009700417518615723e+00 2.043247222900390625e-04 1.000937104225158691e+00 4.540038108825683594e-01 1.010398626327514648e+00 1.171623244881629944e-01 1.001989841461181641e+00 -1.504541095346212387e-02 4.543837606906890869e-01 -1.059713065624237061e-01 4.523549377918243408e-01 1.075648814439773560e-01 1.521175332262236259e-02 1.000000000000000000e+00 4.427283728199122304e-01 -1.109341549309824787e-01 1.007401236285593749e+00 1.009578440353555040e+00 4.477809625477451517e-06 1.000000447563099693e+00 4.469685195424765167e-01 1.009578005829296687e+00 1.119987238349613584e-01 9.998843033798789914e-01 -1.521116667457401636e-02 4.443645884644982780e-01 -1.041869173208510718e-01 4.443645884644982780e-01 1.041869173208510718e-01
6.390099999999999669e-01 1.504080742597579956e-02 9.999700784683227539e-01 4.523379206657409668e-01 -1.141223758459091187e-01 1.005201458930969238e+00 1.009699463844299316e+00 2.042502164840698242e-04 1.000936388969421387e+00 4.539260864257812500e-01 1.010394454002380371e+00 1.171277612447738647e-01 1.001984238624572754e+00 -1.504321582615375519e-02 4.542991220951080322e-01 -1.059338375926017761e-01 4.522761106491088867e-01 1.075368523597717285e-01 1.521189021696090805e-02 1.000000000000000000e+00 4.427231068064321207e-01 -1.109266290243360736e-01 1.007422898276380652e+00 1.009578091094402108e+00 4.237128600663197192e-06 1.000000423925588189e+00 4.469630827992647770e-01 1.009578515396670539e+00 1.119909602338514665e-01 9.998843015575701321e-01 -1.521130354261610897e-02 4.443592231548574301e-01 -1.041793875427261401e-01 4.443592231548574301e-01 1.041793875427261401e-01
6.400099999999999678e-01 1.504017412662506104e-02 9.999700784683227539e-01 4.522545635700225830e-01 -1.140881925821304321e-01 1.005218029022216797e+00 1.009698510169982910e+00 2.041608095169067383e-04 1.000935792922973633e+00 4.538484215736389160e-01 1.010390043258666992e+00 1.170930564403533936e-01 1.001978516578674316e+00 -1.504107192158699036e-02 4.542144536972045898e-01 -1.058964729309082031e-01 4.521973133087158203e-01 1.075088977813720703e-01 1.521201962405117208e-02 1.000000000000000000e+00 4.427177990680855046e-01 -1.109192053021404306e-01 1.007444341270241850e+00 1.009577743306935727e+00 4.001102088352427180e-06 1.000000399885992985e+00 4.469575887464196651e-01 1.009577296109221312e+00 1.119833429011910519e-01 9.998842993252515798e-01 -1.521143294534644738e-02 4.443538162713038253e-01 -1.041720122829904310e-01 4.443538162713038253e-01 1.041720122829904310e-01
6.410099999999999687e-01 1.503957808017730713e-02 9.999700784683227539e-01 4.521715342998504639e-01 -1.140539497137069702e-01 1.005234360694885254e+00 1.009697675704956055e+00 2.040863037109375000e-04 1.000934958457946777e+00 4.537709951400756836e-01 1.010385990142822266e+00 1.170583739876747131e-01 1.001972913742065430e+00 -1.503881998360157013e-02 4.541302621364593506e-01 -1.058589965105056763e-01 4.521187841892242432e-01 1.074808388948440552e-01 1.521214169321984458e-02 1.000000000000000000e+00 4.427124510166657312e-01 -1.109118821700652707e-01 1.007465567546934615e+00 1.009577400601255004e+00 3.769649062004684273e-06 1.000000377058341661e+00 4.469520690623548509e-01 1.009577586968411822e+00 1.119757941651893518e-01 9.998842976602190236e-01 -1.521155499267648308e-02 4.443483703879260172e-01 -1.041646993930103321e-01 4.443483703879260172e-01 1.041646993930103321e-01
6.420099999999999696e-01 1.503896713256835938e-02 9.999700784683227539e-01 4.520879685878753662e-01 -1.140196621417999268e-01 1.005250692367553711e+00 1.009696722030639648e+00 2.039819955825805664e-04 1.000934243202209473e+00 4.536930918693542480e-01 1.010381579399108887e+00 1.170236915349960327e-01 1.001967191696166992e+00 -1.503663696348667145e-02 4.540453851222991943e-01 -1.058216169476509094e-01 4.520397484302520752e-01 1.074527353048324585e-01 1.521225656422491891e-02 1.000000000000000000e+00 4.427070639719724032e-01 -1.109046581370390777e-01 1.007486579253577652e+00 1.009577060522718117e+00 3.542700736797294010e-06 1.000000354364672939e+00 4.469465050860178534e-01 1.009577249209944627e+00 1.119683626816361521e-01 9.998842959135485486e-01 -1.521166985036234535e-02 4.443428860432763194e-01 -1.041575070341364539e-01 4.443428860432763194e-01 1.041575070341364539e-01
6.430099999999999705e-01 1.503834128379821777e-02 9.999700784683227539e-01 4.520047903060913086e-01 -1.139854490756988525e-01 1.005267024040222168e+00 1.009695649147033691e+00 2.039074897766113281e-04 1.000933527946472168e+00 4.536155462265014648e-01 1.010377407073974609e+00 1.169888675212860107e-01 1.001961588859558105e+00 -1.503445580601692200e-02 4.539610445499420166e-01 -1.057841628789901733e-01 4.519611001014709473e-01 1.074246168136596680e-01 1.521236437245024505e-02 1.000000000000000000e+00 4.427016392112187448e-01 -1.108975317595020660e-01 1.007507378481124372e+00 1.009576723021774258e+00 3.320187580336697545e-06 1.000000331793907238e+00 4.469408980199152115e-01 1.009576274554785380e+00 1.119610471510266159e-01 9.998842940806915713e-01 -1.521177765387246757e-02 4.443373645037665409e-01 -1.041504339133955959e-01 4.443373645037665409e-01 1.041504339133955959e-01
6.440099999999999714e-01 1.503775268793106079e-02 9.999700784683227539e-01 4.519214928150177002e-01 -1.139512658119201660e-01 1.005283355712890625e+00 1.009694814682006836e+00 2.038255333900451660e-04 1.000932812690734863e+00 4.535378813743591309e-01 1.010373234748840332e+00 1.169544011354446411e-01 1.001955986022949219e+00 -1.503222808241844177e-02 4.538765549659729004e-01 -1.057467833161354065e-01 4.518822729587554932e-01 1.073967516422271729e-01 1.521246525672336446e-02 1.000000000000000000e+00 4.426961780426875159e-01 -1.108905015580516074e-01 1.007527967385756895e+00 1.009576390632985099e+00 3.102035071465064250e-06 1.000000310481917065e+00 4.469352705056767738e-01 1.009576945935712233e+00 1.119537924599970785e-01 9.998842928499642735e-01 -1.521187851424950395e-02 4.443318078949788363e-01 -1.041434147063939747e-01 4.443318078949788363e-01 1.041434147063939747e-01
6.450099999999999723e-01 1.503712683916091919e-02 9.999700784683227539e-01 4.518382251262664795e-01 -1.139171123504638672e-01 1.005299925804138184e+00 1.009693861007690430e+00 2.037361264228820801e-04 1.000931978225708008e+00 4.534601569175720215e-01 1.010368943214416504e+00 1.169196516275405884e-01 1.001950263977050781e+00 -1.503005251288414001e-02 4.537920057773590088e-01 -1.057094633579254150e-01 4.518035352230072021e-01 1.073687076568603516e-01 1.521255935463749868e-02 1.000000000000000000e+00 4.426906817614432721e-01 -1.108835660673377355e-01 1.007548348117696779e+00 1.009576059125794956e+00 2.888177510889203845e-06 1.000000288562474582e+00 4.469295891449924230e-01 1.009575549972401953e+00 1.119466842484392460e-01 9.998842910962734143e-01 -1.521197261423783663e-02 4.443262161616385875e-01 -1.041365515805882658e-01 4.443262161616385875e-01 1.041365515805882658e-01
6.460099999999999731e-01 1.503652334213256836e-02 9.999700784683227539e-01 4.517549276351928711e-01 -1.138828843832015991e-01 1.005316138267517090e+00 1.009692907333374023e+00 2.036020159721374512e-04 1.000931382179260254e+00 4.533826708793640137e-01 1.010364651679992676e+00 1.168850660324096680e-01 1.001944661140441895e+00 -1.502790208905935287e-02 4.537074565887451172e-01 -1.056720763444900513e-01 4.517248570919036865e-01 1.073407530784606934e-01 1.521264680148421561e-02 1.000000000000000000e+00 4.426851516392612540e-01 -1.108767238473551270e-01 1.007568522804439093e+00 1.009575732923874591e+00 2.678539749846201099e-06 1.000000268009425319e+00 4.469238921781759633e-01 1.009576042978590271e+00 1.119396281678820271e-01 9.998842900140586520e-01 -1.521206004099046397e-02 4.443205919979812402e-01 -1.041297325155980530e-01 4.443205919979812402e-01 1.041297325155980530e-01
6.470099999999999740e-01 1.503589749336242676e-02 9.999700784683227539e-01 4.516717195510864258e-01 -1.138486415147781372e-01 1.005332469940185547e+00 1.009691834449768066e+00 2.035573124885559082e-04 1.000930666923522949e+00 4.533050060272216797e-01 1.010360360145568848e+00 1.168502718210220337e-01 1.001938939094543457e+00 -1.502564642578363419e-02 4.536229372024536133e-01 -1.056345701217651367e-01 4.516461193561553955e-01 1.073127090930938721e-01 1.521272773025118298e-02 1.000000000000000000e+00 4.426795889246150084e-01 -1.108699734833774042e-01 1.007588493550363840e+00 1.009575408630220661e+00 2.473057302008101021e-06 1.000000247326034097e+00 4.469181530515893286e-01 1.009575449129884062e+00 1.119326925994342942e-01 9.998842887013504876e-01 -1.521214096367552900e-02 4.443149355690521052e-01 -1.041230391323564042e-01 4.443149355690521052e-01 1.041230391323564042e-01
6.480099999999999749e-01 1.503529399633407593e-02 9.999700784683227539e-01 4.515885710716247559e-01 -1.138143986463546753e-01 1.005348920822143555e+00 1.009691119194030762e+00 2.034604549407958984e-04 1.000929951667785645e+00 4.532274603843688965e-01 1.010356068611145020e+00 1.168155521154403687e-01 1.001933336257934570e+00 -1.502348389476537704e-02 4.535386264324188232e-01 -1.055972427129745483e-01 4.515674114227294922e-01 1.072846055030822754e-01 1.521280226704503288e-02 1.000000000000000000e+00 4.426739947998745706e-01 -1.108633136345009429e-01 1.007608262362745810e+00 1.009575087287001738e+00 2.271663749468171516e-06 1.000000226984865126e+00 4.469123818902533962e-01 1.009574725262324169e+00 1.119258536975143298e-01 9.998842874456130847e-01 -1.521221549674620088e-02 4.443092483958830941e-01 -1.041164432905181125e-01 4.443092483958830385e-01 1.041164432905181125e-01
6.490099999999999758e-01 1.503467559814453125e-02 9.999700784683227539e-01 4.515050947666168213e-01 -1.137801855802536011e-01 1.005365252494812012e+00 1.009690046310424805e+00 2.033859491348266602e-04 1.000929236412048340e+00 4.531496167182922363e-01 1.010352015495300293e+00 1.167810261249542236e-01 1.001927614212036133e+00 -1.502125058323144913e-02 4.534539580345153809e-01 -1.055598706007003784e-01 4.514885544776916504e-01 1.072567254304885864e-01 1.521287053759630935e-02 1.000000000000000000e+00 4.426683704424374532e-01 -1.108567429643645685e-01 1.007627831254014117e+00 1.009574770470007987e+00 2.074292156133735187e-06 1.000000207695238563e+00 4.469065932323035839e-01 1.009575301064045583e+00 1.119190765229417933e-01 9.998842866773186566e-01 -1.521228374852808853e-02 4.443035321654992820e-01 -1.041099036477654838e-01 4.443035321654992820e-01 1.041099036477654838e-01
6.500099999999999767e-01 1.503406465053558350e-02 9.999700784683227539e-01 4.514218866825103760e-01 -1.137459874153137207e-01 1.005381584167480469e+00 1.009689092636108398e+00 2.032965421676635742e-04 1.000928401947021484e+00 4.530720710754394531e-01 1.010347604751586914e+00 1.167462915182113647e-01 1.001922011375427246e+00 -1.501908991485834122e-02 4.533694684505462646e-01 -1.055223792791366577e-01 4.514098465442657471e-01 1.072286069393157959e-01 1.521293266882285146e-02 1.000000000000000000e+00 4.426627170391869703e-01 -1.108502601245401759e-01 1.007647202267969000e+00 1.009574454454084558e+00 1.880881374066663028e-06 1.000000187814293673e+00 4.469007577298910183e-01 1.009573908265205988e+00 1.119124363892694124e-01 9.998842854061463781e-01 -1.521234588567737210e-02 4.442977868759960813e-01 -1.041035100630129939e-01 4.442977868759960813e-01 1.041035100630129939e-01
6.510099999999999776e-01 1.503345370292663574e-02 9.999700784683227539e-01 4.513384699821472168e-01 -1.137117445468902588e-01 1.005398035049438477e+00 1.009688138961791992e+00 2.031773328781127930e-04 1.000927805900573730e+00 4.529942870140075684e-01 1.010343313217163086e+00 1.167117357254028320e-01 1.001916289329528809e+00 -1.501687988638877869e-02 4.532848000526428223e-01 -1.054849773645401001e-01 4.513309299945831299e-01 1.072005778551101685e-01 1.521298878550797311e-02 1.000000000000000000e+00 4.426570357553274437e-01 -1.108438637897867229e-01 1.007666377426817306e+00 1.009574143721729822e+00 1.691361271043775964e-06 1.000000169341098699e+00 4.468949139777609880e-01 1.009574552546576021e+00 1.119058379078943094e-01 9.998842848416235052e-01 -1.521240198423956524e-02 4.442920151335090773e-01 -1.040971492581943408e-01 4.442920151335090773e-01 1.040971492581943408e-01
6.520099999999999785e-01 1.503284275531768799e-02 9.999700784683227539e-01 4.512553215026855469e-01 -1.136775761842727661e-01 1.005414247512817383e+00 1.009687185287475586e+00 2.031251788139343262e-04 1.000927090644836426e+00 4.529168605804443359e-01 1.010339140892028809e+00 1.166770756244659424e-01 1.001910686492919922e+00 -1.501473784446716309e-02 4.532004296779632568e-01 -1.054476201534271240e-01 4.512524306774139404e-01 1.071726381778717041e-01 1.521303901033589819e-02 1.000000000000000000e+00 4.426513277347270958e-01 -1.108375526575980236e-01 1.007685358731415404e+00 1.009573834267126546e+00 1.505673092674757512e-06 1.000000150507901697e+00 4.468890302503633616e-01 1.009573715777970948e+00 1.118993623042590230e-01 9.998842839179297171e-01 -1.521245220967689694e-02 4.442862168030402570e-01 -1.040909181193140770e-01 4.442862168030402570e-01 1.040909181193140770e-01
6.530099999999999794e-01 1.503223180770874023e-02 9.999700784683227539e-01 4.511720240116119385e-01 -1.136433035135269165e-01 1.005430698394775391e+00 1.009686350822448730e+00 2.030134201049804688e-04 1.000926256179809570e+00 4.528391361236572266e-01 1.010334968566894531e+00 1.166422516107559204e-01 1.001905083656311035e+00 -1.501248963177204132e-02 4.531158208847045898e-01 -1.054100692272186279e-01 4.511735737323760986e-01 1.071445643901824951e-01 1.521308346214469975e-02 1.000000000000000000e+00 4.426455940837087377e-01 -1.108313254666657283e-01 1.007704148131977284e+00 1.009573528175666146e+00 1.323752577005926646e-06 1.000000132249582618e+00 4.468831252179022440e-01 1.009573277513292622e+00 1.118929641579491513e-01 9.998842832016903159e-01 -1.521249665795139372e-02 4.442803936635756901e-01 -1.040847628185521123e-01 4.442803936635756901e-01 1.040847628185521123e-01
6.540099999999999802e-01 1.503163576126098633e-02 9.999700784683227539e-01 4.510886967182159424e-01 -1.136090904474258423e-01 1.005447030067443848e+00 1.009685397148132324e+00 2.028867602348327637e-04 1.000925540924072266e+00 4.527614116668701172e-01 1.010330677032470703e+00 1.166076287627220154e-01 1.001899361610412598e+00 -1.501035131514072418e-02 4.530313313007354736e-01 -1.053728014230728149e-01 4.510948061943054199e-01 1.071165800094604492e-01 1.521312225450310862e-02 1.000000000000000000e+00 4.426398358580383441e-01 -1.108251810118844050e-01 1.007722747502854954e+00 1.009573225942980601e+00 1.145540079210635807e-06 1.000000114795150497e+00 4.468772043218454670e-01 1.009573706910706470e+00 1.118866312099393856e-01 9.998842828330732901e-01 -1.521253543691165541e-02 4.442745469339773323e-01 -1.040786689797999348e-01 4.442745469339773323e-01 1.040786689797999348e-01
6.550099999999999811e-01 1.503099501132965088e-02 9.999700784683227539e-01 4.510053992271423340e-01 -1.135748177766799927e-01 1.005463242530822754e+00 1.009684324264526367e+00 2.028346061706542969e-04 1.000924944877624512e+00 4.526836872100830078e-01 1.010326385498046875e+00 1.165728867053985596e-01 1.001893758773803711e+00 -1.500814408063888550e-02 4.529468119144439697e-01 -1.053353399038314819e-01 4.510158896446228027e-01 1.070884466171264648e-01 1.521315550408660136e-02 1.000000000000000000e+00 4.426340541407299822e-01 -1.108191180554353589e-01 1.007741158781058077e+00 1.009572924558357121e+00 9.709785547036684112e-07 1.000000096817938111e+00 4.468712440017948428e-01 1.009572366253862707e+00 1.118804240884223727e-01 9.998842820126067066e-01 -1.521256869530300711e-02 4.442686767370165324e-01 -1.040727089674306910e-01 4.442686767370165324e-01 1.040727089674306910e-01
6.560099999999999820e-01 1.503039151430130005e-02 9.999700784683227539e-01 4.509219825267791748e-01 -1.135406643152236938e-01 1.005479812622070312e+00 1.009683370590209961e+00 2.027377486228942871e-04 1.000924110412597656e+00 4.526059627532958984e-01 1.010322093963623047e+00 1.165383309125900269e-01 1.001888036727905273e+00 -1.500590145587921143e-02 4.528620541095733643e-01 -1.052979379892349243e-01 4.509370923042297363e-01 1.070605218410491943e-01 1.521318332593739157e-02 1.000000000000000000e+00 4.426282499978464458e-01 -1.108131353770479971e-01 1.007759383888769511e+00 1.009572628337660705e+00 8.000027959951361728e-07 1.000000080242279266e+00 4.468652813496107323e-01 1.009573111014897773e+00 1.118742510387920885e-01 9.998842819045378194e-01 -1.521259650125806988e-02 4.442627855259481673e-01 -1.040667738095882311e-01 4.442627855259481673e-01 1.040667738095882311e-01
6.570099999999999829e-01 1.502978056669235229e-02 9.999700784683227539e-01 4.508388042449951172e-01 -1.135063618421554565e-01 1.005496144294738770e+00 1.009682536125183105e+00 2.026483416557312012e-04 1.000923514366149902e+00 4.525284767150878906e-01 1.010317921638488770e+00 1.165037453174591064e-01 1.001882314682006836e+00 -1.500377058982849121e-02 4.527777135372161865e-01 -1.052604615688323975e-01 4.508584439754486084e-01 1.070324629545211792e-01 1.521320583315121169e-02 1.000000000000000000e+00 4.426224244755998516e-01 -1.108072317772606508e-01 1.007777424727883897e+00 1.009572332889444368e+00 6.325591677491598687e-07 1.000000063128527072e+00 4.468592813252472151e-01 1.009572078806712403e+00 1.118682014729888013e-01 9.998842813390789175e-01 -1.521261901483905894e-02 4.442568729442160080e-01 -1.040609701162386047e-01 4.442568729442160080e-01 1.040609701162386047e-01
6.580099999999999838e-01 1.502918452024459839e-02 9.999700784683227539e-01 4.507554769515991211e-01 -1.134721487760543823e-01 1.005512475967407227e+00 1.009681463241577148e+00 2.025514841079711914e-04 1.000922679901123047e+00 4.524508118629455566e-01 1.010313630104064941e+00 1.164690330624580383e-01 1.001876711845397949e+00 -1.500155869871377945e-02 4.526931941509246826e-01 -1.052230745553970337e-01 4.507797360420227051e-01 1.070044636726379395e-01 1.521322313661921388e-02 1.000000000000000000e+00 4.426165785979937484e-01 -1.108014060800970729e-01 1.007795283175272338e+00 1.009572041178754764e+00 4.685861357970023089e-07 1.000000046801266418e+00 4.468532697820155053e-01 1.009571926798390029e+00 1.118622118074315691e-01 9.998842811181447576e-01 -1.521263631460354100e-02 4.442509409700538536e-01 -1.040552224309442692e-01 4.442509409700538536e-01 1.040552224309442692e-01
6.590099999999999847e-01 1.502855867147445679e-02 9.999700784683227539e-01 4.506722986698150635e-01 -1.134378314018249512e-01 1.005528807640075684e+00 1.009680628776550293e+00 2.025067806243896484e-04 1.000921964645385742e+00 4.523731470108032227e-01 1.010309457778930664e+00 1.164342612028121948e-01 1.001871109008789062e+00 -1.499935146421194077e-02 4.526087045669555664e-01 -1.051855832338333130e-01 4.507009685039520264e-01 1.069763898849487305e-01 1.521323534095728527e-02 1.000000000000000000e+00 4.426107133294661655e-01 -1.107956571761760795e-01 1.007812961012184427e+00 1.009571752614896623e+00 3.080297220969539688e-07 1.000000031006740508e+00 4.468472430522721361e-01 1.009572159038412131e+00 1.118562925340062936e-01 9.998842810901660272e-01 -1.521264851118740713e-02 4.442449903826078961e-01 -1.040495434342741526e-01 4.442449903826078961e-01 1.040495434342741526e-01
6.600099999999999856e-01 1.502795517444610596e-02 9.999700784683227539e-01 4.505888819694519043e-01 -1.134036481380462646e-01 1.005545258522033691e+00 1.009679794311523438e+00 2.023950219154357910e-04 1.000921130180358887e+00 4.522954821586608887e-01 1.010305166244506836e+00 1.163996458053588867e-01 1.001865386962890625e+00 -1.499719452112913132e-02 4.525241255760192871e-01 -1.051483005285263062e-01 4.506221115589141846e-01 1.069484204053878784e-01 1.521324255228180718e-02 1.000000000000000000e+00 4.426048296466653653e-01 -1.107899839402144704e-01 1.007830460055908706e+00 1.009571465072248930e+00 1.508369765111317964e-07 1.000000014810200177e+00 4.468411847733654851e-01 1.009570919571745939e+00 1.118504860486021352e-01 9.998842806922528803e-01 -1.521265573326920778e-02 4.442390214814932459e-01 -1.040439837749328883e-01 4.442390214814932459e-01 1.040439837749328883e-01
6.610099999999999865e-01 1.502734422683715820e-02 9.999700784683227539e-01 4.505057334899902344e-01 -1.133694648742675781e-01 1.005561470985412598e+00 1.009678721427917480e+00 2.022907137870788574e-04 1.000920534133911133e+00 4.522178769111633301e-01 1.010300874710083008e+00 1.163648739457130432e-01 1.001859664916992188e+00 -1.499496866017580032e-02 4.524396359920501709e-01 -1.051109060645103455e-01 4.505434036254882812e-01 1.069203764200210571e-01 1.521324487660577832e-02 1.000000000000000000e+00 4.425989285234651072e-01 -1.107843852479916957e-01 1.007847782133601378e+00 1.009571182474609419e+00 -3.052448979892282210e-09 9.999999999612891877e-01 4.468351286764804531e-01 1.009571714086243688e+00 1.118447089056356786e-01 9.998842809830060796e-01 -1.521265804420800227e-02 4.442330365018314908e-01 -1.040384443520748631e-01 4.442330365018314908e-01 1.040384443520748631e-01
6.620099999999999874e-01 1.502671837806701660e-02 9.999700784683227539e-01 4.504224061965942383e-01 -1.133352518081665039e-01 1.005577802658081055e+00 1.009677767753601074e+00 2.022087574005126953e-04 1.000919818878173828e+00 4.521402120590209961e-01 1.010296702384948730e+00 1.163302809000015259e-01 1.001854062080383301e+00 -1.499280333518981934e-02 4.523550570011138916e-01 -1.050735265016555786e-01 4.504646658897399902e-01 1.068924069404602051e-01 1.521324241813732520e-02 1.000000000000000000e+00 4.425930109152793057e-01 -1.107788599943407976e-01 1.007864929053135628e+00 1.009570900269824323e+00 -1.536876803826169287e-07 9.999999844483539180e-01 4.468290382786662129e-01 1.009570535513030665e+00 1.118390540103209735e-01 9.998842807490164741e-01 -1.521265559693929341e-02 4.442270349444589206e-01 -1.040330359163225415e-01 4.442270349444589206e-01 1.040330359163225415e-01
6.630099999999999882e-01 1.502610743045806885e-02 9.999700784683227539e-01 4.503391981124877930e-01 -1.133010238409042358e-01 1.005594253540039062e+00 1.009676694869995117e+00 2.021193504333496094e-04 1.000919103622436523e+00 4.520626068115234375e-01 1.010292291641235352e+00 1.162956953048706055e-01 1.001848340034484863e+00 -1.499060448259115219e-02 4.522706866264343262e-01 -1.050360053777694702e-01 4.503859877586364746e-01 1.068643182516098022e-01 1.521323527930976312e-02 1.000000000000000000e+00 4.425870777593579608e-01 -1.107734070927807180e-01 1.007881902603321000e+00 1.009570622131692907e+00 -3.011270222706216740e-07 9.999999699098274242e-01 4.468229451956975962e-01 1.009570667067787975e+00 1.118334431777076310e-01 9.998842809816579358e-01 -1.521264845394892234e-02 4.442210189276438737e-01 -1.040276656203937417e-01 4.442210189276438737e-01 1.040276656203937417e-01
6.640099999999999891e-01 1.502548158168792725e-02 9.999700784683227539e-01 4.502558708190917969e-01 -1.132668256759643555e-01 1.005610585212707520e+00 1.009675860404968262e+00 2.020448446273803711e-04 1.000918388366699219e+00 4.519849419593811035e-01 1.010288119316101074e+00 1.162610128521919250e-01 1.001842617988586426e+00 -1.498837955296039581e-02 4.521861076354980469e-01 -1.049986779689788818e-01 4.503072202205657959e-01 1.068363487720489502e-01 1.521322355838815657e-02 1.000000000000000000e+00 4.425811299530286735e-01 -1.107680255008691717e-01 1.007898704511082766e+00 1.009570346388763529e+00 -4.454201296710030554e-07 9.999999556118880362e-01 4.468168367279587994e-01 1.009570653349946667e+00 1.118279094879665314e-01 9.998842812392961799e-01 -1.521263673119291684e-02 4.442149888169173444e-01 -1.040223730131029506e-01 4.442149888169173444e-01 1.040223730131029506e-01
6.650099999999999900e-01 1.502489298582077026e-02 9.999700784683227539e-01 4.501725733280181885e-01 -1.132326573133468628e-01 1.005626916885375977e+00 1.009675025939941406e+00 2.019479870796203613e-04 1.000917673110961914e+00 4.519072771072387695e-01 1.010283827781677246e+00 1.162264496088027954e-01 1.001837134361267090e+00 -1.498620584607124329e-02 4.521015286445617676e-01 -1.049613505601882935e-01 4.502284228801727295e-01 1.068084388971328735e-01 1.521320735089331903e-02 1.000000000000000000e+00 4.425751683669329473e-01 -1.107627142050855579e-01 1.007915336464951794e+00 1.009570071962977433e+00 -5.866159969505077912e-07 9.999999410838160685e-01 4.468107050565489069e-01 1.009569564185856416e+00 1.118224737236464400e-01 9.998842812391802726e-01 -1.521262053549481998e-02 4.442089451411506129e-01 -1.040171830042436601e-01 4.442089451411506129e-01 1.040171830042436601e-01
6.660099999999999909e-01 1.502428948879241943e-02 9.999700784683227539e-01 4.500893056392669678e-01 -1.131983250379562378e-01 1.005643367767333984e+00 1.009673953056335449e+00 2.018734812736511230e-04 1.000916838645935059e+00 4.518296122550964355e-01 1.010279655456542969e+00 1.161915957927703857e-01 1.001831412315368652e+00 -1.498399954289197922e-02 4.520170688629150391e-01 -1.049237847328186035e-01 4.501497447490692139e-01 1.067802608013153076e-01 1.521318675443098303e-02 1.000000000000000000e+00 4.425691938889089738e-01 -1.107574721695413211e-01 1.007931800201115946e+00 1.009569802162795460e+00 -7.247701355353451623e-07 9.999999278015614390e-01 4.468045787110240807e-01 1.009570357790627648e+00 1.118170653801561637e-01 9.998842818744684280e-01 -1.521259992846658513e-02 4.442028898519708169e-01 -1.040120118773271291e-01 4.442028898519708169e-01 1.040120118773271291e-01
6.670099999999999918e-01 1.502367854118347168e-02 9.999700784683227539e-01 4.500059485435485840e-01 -1.131641268730163574e-01 1.005659699440002441e+00 1.009672999382019043e+00 2.017468214035034180e-04 1.000916242599487305e+00 4.517520070075988770e-01 1.010275244712829590e+00 1.161569133400917053e-01 1.001825809478759766e+00 -1.498179230839014053e-02 4.519324898719787598e-01 -1.048864945769309998e-01 4.500709474086761475e-01 1.067522317171096802e-01 1.521316186497205167e-02 1.000000000000000000e+00 4.425632073899881669e-01 -1.107522983753923551e-01 1.007948097438118973e+00 1.009569532500306011e+00 -8.599277474856957640e-07 9.999999137813521122e-01 4.467984216366797101e-01 1.009569081988768158e+00 1.118117761635604585e-01 9.998842819484772271e-01 -1.521257505413977328e-02 4.441968223861209042e-01 -1.040069689411341203e-01 4.441968223861209042e-01 1.040069689411341203e-01
6.680099999999999927e-01 1.502306014299392700e-02 9.999700784683227539e-01 4.499228000640869141e-01 -1.131299287080764771e-01 1.005676031112670898e+00 1.009672045707702637e+00 2.016723155975341797e-04 1.000915408134460449e+00 4.516744613647460938e-01 1.010271072387695312e+00 1.161222010850906372e-01 1.001820087432861328e+00 -1.497962418943643570e-02 4.518480598926544189e-01 -1.048489660024642944e-01 4.499922394752502441e-01 1.067242473363876343e-01 1.521313277684197343e-02 1.000000000000000000e+00 4.425572097243206104e-01 -1.107471918209126382e-01 1.007964229876384232e+00 1.009569267147540028e+00 -9.921438049673015379e-07 9.999999008820983359e-01 4.467922694731711331e-01 1.009569459578336881e+00 1.118065176591463983e-01 9.998842825856427696e-01 -1.521254596154647185e-02 4.441907449381169992e-01 -1.040019491605296831e-01 4.441907449381169992e-01 1.040019491605296831e-01
6.690099999999999936e-01 1.502244174480438232e-02 9.999700784683227539e-01 4.498394131660461426e-01 -1.130957007408142090e-01 1.005692362785339355e+00 1.009671092033386230e+00 2.015978097915649414e-04 1.000914812088012695e+00 4.515966773033142090e-01 1.010266780853271484e+00 1.160875856876373291e-01 1.001814484596252441e+00 -1.497737877070903778e-02 4.517634510993957520e-01 -1.048115342855453491e-01 4.499134123325347900e-01 1.066962182521820068e-01 1.521309958208231887e-02 1.000000000000000000e+00 4.425512017234548012e-01 -1.107421515282434460e-01 1.007980199186216508e+00 1.009569003476717963e+00 -1.121463839984886277e-06 9.999998879451560407e-01 4.467861015212653553e-01 1.009569186057265311e+00 1.118013429430054911e-01 9.998842830876367715e-01 -1.521251277074797507e-02 4.441846575010781062e-01 -1.039970158681333551e-01 4.441846575010781062e-01 1.039970158681333551e-01
6.700099999999999945e-01 1.502182334661483765e-02 9.999700784683227539e-01 4.497561156749725342e-01 -1.130613535642623901e-01 1.005708932876586914e+00 1.009670138359069824e+00 2.015233039855957031e-04 1.000913977622985840e+00 4.515190720558166504e-01 1.010262608528137207e+00 1.160529702901840210e-01 1.001808762550354004e+00 -1.497524604201316833e-02 4.516789913177490234e-01 -1.047742068767547607e-01 4.498346149921417236e-01 1.066681891679763794e-01 1.521306236769794790e-02 1.000000000000000000e+00 4.425451841717425450e-01 -1.107371765726653801e-01 1.007996006956146884e+00 1.009568741501077227e+00 -1.247933999968101834e-06 9.999998749834224654e-01 4.467799188930713372e-01 1.009568296366555762e+00 1.117962502374205830e-01 9.998842834637098331e-01 -1.521247556831373943e-02 4.441785608669391316e-01 -1.039921671120473262e-01 4.441785608669391316e-01 1.039921671120473262e-01
6.710099999999999953e-01 1.502121984958648682e-02 9.999700784683227539e-01 4.496729373931884766e-01 -1.130272746086120605e-01 1.005725145339965820e+00 1.009669303894042969e+00 2.014115452766418457e-04 1.000913381576538086e+00 4.514415264129638672e-01 1.010258436203002930e+00 1.160182505846023560e-01 1.001803040504455566e+00 -1.497305743396282196e-02 4.515944421291351318e-01 -1.047367900609970093e-01 4.497559368610382080e-01 1.066401898860931396e-01 1.521302122281356292e-02 1.000000000000000000e+00 4.425391578708799956e-01 -1.107322660065137299e-01 1.008011654823365078e+00 1.009568483730062249e+00 -1.371604664355154249e-06 9.999998631176559849e-01 4.467737433953425930e-01 1.009569038455727652e+00 1.117911857996072983e-01 9.998842843923476664e-01 -1.521243441601498672e-02 4.441724566448690403e-01 -1.039873391068712738e-01 4.441724566448690403e-01 1.039873391068712738e-01
6.720099999999999962e-01 1.502061635255813599e-02 9.999700784683227539e-01 4.495896100997924805e-01 -1.129929572343826294e-01 1.005741596221923828e+00 1.009668350219726562e+00 2.013146877288818359e-04 1.000912547111511230e+00 4.513638019561767578e-01 1.010254025459289551e+00 1.159836947917938232e-01 1.001797437667846680e+00 -1.497087255120277405e-02 4.515100121498107910e-01 -1.046993434429168701e-01 4.496771693229675293e-01 1.066121309995651245e-01 1.521297623576633659e-02 1.000000000000000000e+00 4.425331236135177093e-01 -1.107274188900022049e-01 1.008027144421534071e+00 1.009568225964972532e+00 -1.492517674156397705e-06 9.999998504918578002e-01 4.467675412723614015e-01 1.009567714617848999e+00 1.117862354447817508e-01 9.998842847539389789e-01 -1.521238944715523622e-02 4.441663442856225719e-01 -1.039826341377792923e-01 4.441663442856225719e-01 1.039826341377792923e-01
6.730099999999999971e-01 1.501999795436859131e-02 9.999700784683227539e-01 4.495063424110412598e-01 -1.129588335752487183e-01 1.005757808685302734e+00 1.009667396545410156e+00 2.012327313423156738e-04 1.000911712646484375e+00 4.512861967086791992e-01 1.010249733924865723e+00 1.159489899873733521e-01 1.001791834831237793e+00 -1.496867369860410690e-02 4.514254629611968994e-01 -1.046618670225143433e-01 4.495984315872192383e-01 1.065841615200042725e-01 1.521292749336806277e-02 1.000000000000000000e+00 4.425270821766246199e-01 -1.107226342990328266e-01 1.008042477367095735e+00 1.009567972650692091e+00 -1.610724677835195594e-06 9.999998390854668573e-01 4.467613503288466736e-01 1.009568287657769847e+00 1.117813052053377304e-01 9.998842857456176070e-01 -1.521234070033450347e-02 4.441602259936907604e-01 -1.039779405484449054e-01 4.441602259936907604e-01 1.039779405484449054e-01
6.740099999999999980e-01 1.501937955617904663e-02 9.999700784683227539e-01 4.494228661060333252e-01 -1.129246205091476440e-01 1.005774140357971191e+00 1.009666323661804199e+00 2.011582255363464355e-04 1.000911116600036621e+00 4.512082934379577637e-01 1.010245561599731445e+00 1.159142404794692993e-01 1.001786231994628906e+00 -1.496642082929611206e-02 4.513407051563262939e-01 -1.046245768666267395e-01 4.495194852352142334e-01 1.065561771392822266e-01 1.521287508091314494e-02 1.000000000000000000e+00 4.425210343215887909e-01 -1.107179113250818525e-01 1.008057655259134711e+00 1.009567720372128719e+00 -1.726266990055935937e-06 9.999998273899867174e-01 4.467551432601054584e-01 1.009567753653592526e+00 1.117764646450715993e-01 9.998842864576354961e-01 -1.521228829737506470e-02 4.441541014395316567e-01 -1.039733412797376466e-01 4.441541014395316567e-01 1.039733412797376466e-01
6.750099999999999989e-01 1.501876860857009888e-02 9.999700784683227539e-01 4.493398964405059814e-01 -1.128903031349182129e-01 1.005790591239929199e+00 1.009665369987487793e+00 2.010613679885864258e-04 1.000910401344299316e+00 4.511309862136840820e-01 1.010241389274597168e+00 1.158795356750488281e-01 1.001780509948730469e+00 -1.496428530663251877e-02 4.512565433979034424e-01 -1.045870482921600342e-01 4.494410455226898193e-01 1.065280884504318237e-01 1.521281907930639547e-02 1.000000000000000000e+00 4.425149807687920878e-01 -1.107132491058249596e-01 1.008072679624261614e+00 1.009567470233065256e+00 -1.839189162001342307e-06 9.999998159018065325e-01 4.467489301316003858e-01 1.009567112660223032e+00 1.117716893987009685e-01 9.998842871912093644e-01 -1.521223230700794599e-02 4.441479717003142813e-01 -1.039688074902509474e-01 4.441479717003142813e-01 1.039688074902509474e-01
6.760099999999999998e-01 1.501814275979995728e-02 9.999700784683227539e-01 4.492562711238861084e-01 -1.128561198711395264e-01 1.005807042121887207e+00 1.009664535522460938e+00 2.009719610214233398e-04 1.000909686088562012e+00 4.510530829429626465e-01 1.010237097740173340e+00 1.158449500799179077e-01 1.001774907112121582e+00 -1.496205478906631470e-02 4.511716663837432861e-01 -1.045496910810470581e-01 4.493619501590728760e-01 1.065000444650650024e-01 1.521275956900877344e-02 1.000000000000000000e+00 4.425089222329311456e-01 -1.107086467831162324e-01 1.008087551989967690e+00 1.009567223775089673e+00 -1.949536100425698232e-06 9.999998053115660701e-01 4.467427246278696806e-01 1.009567752680091024e+00 1.117669459997800152e-01 9.998842883648867419e-01 -1.521217279280158777e-02 4.441418379877847822e-01 -1.039642995076681259e-01 4.441418379877848377e-01 1.039642995076681259e-01
6.770100000000000007e-01 1.501754671335220337e-02 9.999700784683227539e-01 4.491731822490692139e-01 -1.128219664096832275e-01 1.005823373794555664e+00 1.009663581848144531e+00 2.008900046348571777e-04 1.000908970832824707e+00 4.509755373001098633e-01 1.010232806205749512e+00 1.158102899789810181e-01 1.001769185066223145e+00 -1.495988667011260986e-02 4.510872662067413330e-01 -1.045124307274818420e-01 4.492833614349365234e-01 1.064721047878265381e-01 1.521269663128381640e-02 1.000000000000000000e+00 4.425028594338885068e-01 -1.107041034896045495e-01 1.008102273909261104e+00 1.009566977313701930e+00 -2.057346827252062937e-06 9.999997939909345268e-01 4.467364971625363279e-01 1.009566430050024888e+00 1.117623096816360712e-01 9.998842889964776326e-01 -1.521210987546395450e-02 4.441356998444315196e-01 -1.039599070124592461e-01 4.441356998444315196e-01 1.039599070124592461e-01
6.780100000000000016e-01 1.501693576574325562e-02 9.999700784683227539e-01 4.490898847579956055e-01 -1.127877384424209595e-01 1.005839586257934570e+00 1.009662628173828125e+00 2.008005976676940918e-04 1.000908255577087402e+00 4.508979916572570801e-01 1.010228514671325684e+00 1.157755851745605469e-01 1.001763463020324707e+00 -1.495769526809453964e-02 4.510027766227722168e-01 -1.044749468564987183e-01 4.492046833038330078e-01 1.064440906047821045e-01 1.521263034598106280e-02 1.000000000000000000e+00 4.424967930769876379e-01 -1.106996183723229776e-01 1.008116846918781562e+00 1.009566735341280053e+00 -2.162669655443437625e-06 9.999997839399310529e-01 4.467302858461850157e-01 1.009567148006096371e+00 1.117576856012849201e-01 9.998842902954477863e-01 -1.521204358614186396e-02 4.441295594180678652e-01 -1.039555172944215400e-01 4.441295594180678652e-01 1.039555172944215400e-01
6.790100000000000025e-01 1.501631736755371094e-02 9.999700784683227539e-01 4.490067362785339355e-01 -1.127535402774810791e-01 1.005856037139892578e+00 1.009661674499511719e+00 2.007186412811279297e-04 1.000907540321350098e+00 4.508203864097595215e-01 1.010224342346191406e+00 1.157409995794296265e-01 1.001757860183715820e+00 -1.495552062988281250e-02 4.509183764457702637e-01 -1.044375076889991760e-01 4.491259753704071045e-01 1.064160913228988647e-01 1.521256079155976909e-02 1.000000000000000000e+00 4.424907238532315712e-01 -1.106951905924152685e-01 1.008131272538983048e+00 1.009566493842209534e+00 -2.265541834788534819e-06 9.999997733830985336e-01 4.467240583152069511e-01 1.009566368751472432e+00 1.117531559251125489e-01 9.998842911906965503e-01 -1.521197404631701930e-02 4.441234161161110028e-01 -1.039512282793807751e-01 4.441234161161110028e-01 1.039512282793807751e-01
6.800100000000000033e-01 1.501571387052536011e-02 9.999700784683227539e-01 4.489233195781707764e-01 -1.127192378044128418e-01 1.005872368812561035e+00 1.009660720825195312e+00 2.006143331527709961e-04 1.000906705856323242e+00 4.507426619529724121e-01 1.010220170021057129e+00 1.157062649726867676e-01 1.001752138137817383e+00 -1.495331712067127228e-02 4.508337378501892090e-01 -1.044000238180160522e-01 4.490471184253692627e-01 1.063881069421768188e-01 1.521248804403248570e-02 1.000000000000000000e+00 4.424846524301033202e-01 -1.106908193364388171e-01 1.008145552253021160e+00 1.009566254956739240e+00 -2.366006879246464938e-06 9.999997632764289213e-01 4.467178331548376513e-01 1.009566009864546254e+00 1.117486748032872623e-01 9.998842922609950667e-01 -1.521190130866850558e-02 4.441172712947526469e-01 -1.039469855513939223e-01 4.441172712947526469e-01 1.039469855513939223e-01
6.810100000000000042e-01 1.501509547233581543e-02 9.999700784683227539e-01 4.488400816917419434e-01 -1.126849949359893799e-01 1.005888700485229492e+00 1.009659647941589355e+00 2.005472779273986816e-04 1.000905990600585938e+00 4.506649971008300781e-01 1.010215878486633301e+00 1.156715452671051025e-01 1.001746535301208496e+00 -1.495108567178249359e-02 4.507493078708648682e-01 -1.043626666069030762e-01 4.489683210849761963e-01 1.063600331544876099e-01 1.521241217591093667e-02 1.000000000000000000e+00 4.424785794425994401e-01 -1.106865038277336233e-01 1.008159687484619704e+00 1.009566019143191218e+00 -2.464104423137363226e-06 9.999997538292941801e-01 4.467116149808179060e-01 1.009566497308926447e+00 1.117442314335933967e-01 9.998842936340679444e-01 -1.521182544051818790e-02 4.441111257386632372e-01 -1.039427763941829091e-01 4.441111257386632372e-01 1.039427763941829091e-01
6.820100000000000051e-01 1.501449197530746460e-02 9.999700784683227539e-01 4.487567245960235596e-01 -1.126507520675659180e-01 1.005905151367187500e+00 1.009658932685852051e+00 2.004280686378479004e-04 1.000905275344848633e+00 4.505873322486877441e-01 1.010211586952209473e+00 1.156368404626846313e-01 1.001740932464599609e+00 -1.494890078902244568e-02 4.506647586822509766e-01 -1.043252423405647278e-01 4.488895833492279053e-01 1.063319295644760132e-01 1.521233326165640463e-02 1.000000000000000000e+00 4.424725055409050034e-01 -1.106822432680026475e-01 1.008173679705287151e+00 1.009565783438450604e+00 -2.559871036491385212e-06 9.999997437329992689e-01 4.467053800957024867e-01 1.009565225177152525e+00 1.117398861521095854e-01 9.998842945207003785e-01 -1.521174654801527200e-02 4.441049791515271905e-01 -1.039386727488876561e-01 4.441049791515272460e-01 1.039386727488876561e-01
6.830100000000000060e-01 1.501386612653732300e-02 9.999700784683227539e-01 4.486735463142395020e-01 -1.126165837049484253e-01 1.005921363830566406e+00 1.009657979011535645e+00 2.003386616706848145e-04 1.000904560089111328e+00 4.505096673965454102e-01 1.010207414627075195e+00 1.156022250652313232e-01 1.001735210418701172e+00 -1.494671963155269623e-02 4.505802094936370850e-01 -1.042878702282905579e-01 4.488108456134796143e-01 1.063039451837539673e-01 1.521225137466793859e-02 1.000000000000000000e+00 4.424664313638732027e-01 -1.106780368694854494e-01 1.008187530375827867e+00 1.009565552157048574e+00 -2.653351665860154100e-06 9.999997349081986009e-01 4.466991650563855165e-01 1.009566037560965857e+00 1.117355479185768719e-01 9.998842960823266512e-01 -1.521166465779261005e-02 4.440988335574728163e-01 -1.039345664193399854e-01 4.440988335574728163e-01 1.039345664193399854e-01
6.840100000000000069e-01 1.501327008008956909e-02 9.999700784683227539e-01 4.485902190208435059e-01 -1.125823855400085449e-01 1.005937933921813965e+00 1.009657025337219238e+00 2.002492547035217285e-04 1.000903964042663574e+00 4.504320621490478516e-01 1.010203123092651367e+00 1.155675351619720459e-01 1.001729488372802734e+00 -1.494455710053443909e-02 4.504957497119903564e-01 -1.042504310607910156e-01 4.487321674823760986e-01 1.062759011983871460e-01 1.521216658705610084e-02 1.000000000000000000e+00 4.424603575370708031e-01 -1.106738838573661926e-01 1.008201240941661192e+00 1.009565320906712804e+00 -2.744580000448648182e-06 9.999997254118591083e-01 4.466929343004693020e-01 1.009565061340072623e+00 1.117313068359851447e-01 9.998842971465324858e-01 -1.521157988906263886e-02 4.440926881775698609e-01 -1.039305647648559455e-01 4.440926881775698609e-01 1.039305647648559455e-01
6.850100000000000078e-01 1.501265168190002441e-02 9.999700784683227539e-01 4.485070705413818359e-01 -1.125482171773910522e-01 1.005954265594482422e+00 1.009656071662902832e+00 2.001821994781494141e-04 1.000903129577636719e+00 4.503544569015502930e-01 1.010198831558227539e+00 1.155329197645187378e-01 1.001724004745483398e+00 -1.494233123958110809e-02 4.504113197326660156e-01 -1.042129993438720703e-01 4.486533999443054199e-01 1.062479764223098755e-01 1.521207896950172583e-02 1.000000000000000000e+00 4.424542846715986411e-01 -1.106697834712832562e-01 1.008214812829673290e+00 1.009565092698861521e+00 -2.833598058408808817e-06 9.999997165861982396e-01 4.466867135596149785e-01 1.009564985006200732e+00 1.117270990153941129e-01 9.998842985253120208e-01 -1.521149227979640486e-02 4.440865445905686215e-01 -1.039265918942285927e-01 4.440865445905686215e-01 1.039265918942285927e-01
6.860100000000000087e-01 1.501204073429107666e-02 9.999700784683227539e-01 4.484235644340515137e-01 -1.125139445066452026e-01 1.005970597267150879e+00 1.009654998779296875e+00 2.000778913497924805e-04 1.000902533531188965e+00 4.502767324447631836e-01 1.010194540023803711e+00 1.154981255531311035e-01 1.001718163490295410e+00 -1.494018267840147018e-02 4.503266215324401855e-01 -1.041756197810173035e-01 4.485746026039123535e-01 1.062198877334594727e-01 1.521198858865574315e-02 1.000000000000000000e+00 4.424482133418819463e-01 -1.106657349933999057e-01 1.008228247394315380e+00 1.009564866904443470e+00 -2.920441286763139493e-06 9.999997081576745828e-01 4.466804983712198696e-01 1.009565269412228350e+00 1.117229363674672460e-01 9.998843000546063786e-01 -1.521140190319474929e-02 4.440804031719560729e-01 -1.039226621091187686e-01 4.440804031719560729e-01 1.039226621091187686e-01
6.870100000000000096e-01 1.501142978668212891e-02 9.999700784683227539e-01 4.483403265476226807e-01 -1.124798059463500977e-01 1.005986928939819336e+00 1.009654045104980469e+00 2.000033855438232422e-04 1.000901699066162109e+00 4.501991271972656250e-01 1.010190367698669434e+00 1.154637113213539124e-01 1.001712560653686523e+00 -1.493794191628694534e-02 4.502421021461486816e-01 -1.041383445262908936e-01 4.484958648681640625e-01 1.061919629573822021e-01 1.521189551199547164e-02 1.000000000000000000e+00 4.424421441276447653e-01 -1.106617376961388788e-01 1.008241546015640866e+00 1.009564641451821343e+00 -3.005143878764952451e-06 9.999996992126939377e-01 4.466742723341309285e-01 1.009564097111756542e+00 1.117188607955926921e-01 9.998843011837558192e-01 -1.521130884883333846e-02 4.440742638403384346e-01 -1.039188254038944520e-01 4.440742638403384346e-01 1.039188254038944520e-01
6.880100000000000104e-01 1.501081138849258423e-02 9.999700784683227539e-01 4.482571482658386230e-01 -1.124453991651535034e-01 1.006003260612487793e+00 1.009653210639953613e+00 1.999214291572570801e-04 1.000901103019714355e+00 4.501216411590576172e-01 1.010186076164245605e+00 1.154288500547409058e-01 1.001706957817077637e+00 -1.493572257459163666e-02 4.501577317714691162e-01 -1.041008234024047852e-01 4.484171569347381592e-01 1.061637699604034424e-01 1.521179980694444336e-02 1.000000000000000000e+00 4.424360776061079803e-01 -1.106577908515421343e-01 1.008254710082386651e+00 1.009564420252354155e+00 -3.087747365991705191e-06 9.999996914926038150e-01 4.466680685916581406e-01 1.009564953476661309e+00 1.117147897408763968e-01 9.998843029657993320e-01 -1.521121314173348033e-02 4.440681284288174324e-01 -1.039149836648745745e-01 4.440681284288174324e-01 1.039149836648745745e-01
6.890100000000000113e-01 1.501020044088363647e-02 9.999700784683227539e-01 4.481738805770874023e-01 -1.124113053083419800e-01 1.006019592285156250e+00 1.009652137756347656e+00 1.998096704483032227e-04 1.000900268554687500e+00 4.500438570976257324e-01 1.010181784629821777e+00 1.153941750526428223e-01 1.001701235771179199e+00 -1.493351440876722336e-02 4.500731825828552246e-01 -1.040635034441947937e-01 4.483382999897003174e-01 1.061358600854873657e-01 1.521170153973211946e-02 1.000000000000000000e+00 4.424300143421728282e-01 -1.106538937435319753e-01 1.008267740968664450e+00 1.009564198762142206e+00 -3.168282374682390522e-06 9.999996829866922843e-01 4.466618502521313427e-01 1.009563829638426835e+00 1.117108165532299247e-01 9.998843041873585191e-01 -1.521111489687839054e-02 4.440619960490040374e-01 -1.039112481051418929e-01 4.440619960490040374e-01 1.039112481051418929e-01
6.900100000000000122e-01 1.500959694385528564e-02 9.999700784683227539e-01 4.480904936790466309e-01 -1.123771518468856812e-01 1.006035923957824707e+00 1.009651184082031250e+00 1.997277140617370605e-04 1.000899553298950195e+00 4.499662518501281738e-01 1.010177493095397949e+00 1.153596416115760803e-01 1.001695513725280762e+00 -1.493137236684560776e-02 4.499885737895965576e-01 -1.040261164307594299e-01 4.482595920562744141e-01 1.061079353094100952e-01 1.521160077541404941e-02 1.000000000000000000e+00 4.424239548886269580e-01 -1.106500456676876021e-01 1.008280640034124431e+00 1.009563980692098850e+00 -3.246789031816813462e-06 9.999996753472042421e-01 4.466556487693145727e-01 1.009564032769178832e+00 1.117068628806283936e-01 9.998843058476157841e-01 -1.521101413908920209e-02 4.440558684452577398e-01 -1.039075256131135883e-01 4.440558684452577398e-01 1.039075256131135883e-01
6.910100000000000131e-01 1.500898599624633789e-02 9.999700784683227539e-01 4.480072259902954102e-01 -1.123429089784622192e-01 1.006052374839782715e+00 1.009650349617004395e+00 1.996234059333801270e-04 1.000898838043212891e+00 4.498885869979858398e-01 1.010173320770263672e+00 1.153248697519302368e-01 1.001690030097961426e+00 -1.492917723953723907e-02 4.499040544033050537e-01 -1.039885804057121277e-01 4.481808245182037354e-01 1.060798764228820801e-01 1.521149757641720307e-02 1.000000000000000000e+00 4.424178997739459107e-01 -1.106462459470539256e-01 1.008293408592721319e+00 1.009563764333920366e+00 -3.323299473183741888e-06 9.999996678214292389e-01 4.466494506884123861e-01 1.009564066265007387e+00 1.117029631484021540e-01 9.998843074930187091e-01 -1.521091094898927888e-02 4.440497456011677779e-01 -1.039038572757100404e-01 4.440497456011677779e-01 1.039038572757100404e-01
6.920100000000000140e-01 1.500837504863739014e-02 9.999700784683227539e-01 4.479238986968994141e-01 -1.123086512088775635e-01 1.006068706512451172e+00 1.009649276733398438e+00 1.995265483856201172e-04 1.000898122787475586e+00 4.498108625411987305e-01 1.010169148445129395e+00 1.152902245521545410e-01 1.001684188842773438e+00 -1.492702867835760117e-02 4.498195052146911621e-01 -1.039511784911155701e-01 4.481020569801330566e-01 1.060518473386764526e-01 1.521139200326997350e-02 1.000000000000000000e+00 4.424118495087421277e-01 -1.106424939243462607e-01 1.008306047926760263e+00 1.009563548667694377e+00 -3.397845689900878760e-06 9.999996599619853654e-01 4.466432482329587006e-01 1.009563043167657437e+00 1.116991374933236914e-01 9.998843088544150381e-01 -1.521080539788824404e-02 4.440436277029547463e-01 -1.039002671732468380e-01 4.440436277029547463e-01 1.039002671732468380e-01
6.930100000000000149e-01 1.500774174928665161e-02 9.999700784683227539e-01 4.478408098220825195e-01 -1.122744232416152954e-01 1.006085276603698730e+00 1.009648442268371582e+00 1.994743943214416504e-04 1.000897407531738281e+00 4.497333168983459473e-01 1.010164976119995117e+00 1.152555197477340698e-01 1.001678705215454102e+00 -1.492478884756565094e-02 4.497351944446563721e-01 -1.039137765765190125e-01 4.480234384536743164e-01 1.060237288475036621e-01 1.521128411782800456e-02 1.000000000000000000e+00 4.424058046128452881e-01 -1.106387889268371089e-01 1.008318559355788846e+00 1.009563336979184767e+00 -3.470465718935474627e-06 9.999996532322501519e-01 4.466370692960321409e-01 1.009563893105113408e+00 1.116953164574737284e-01 9.998843108168568028e-01 -1.521069751199994116e-02 4.440375163256838897e-01 -1.038966727725904871e-01 4.440375163256838897e-01 1.038966727725904871e-01
6.940100000000000158e-01 1.500713080167770386e-02 9.999700784683227539e-01 4.477575123310089111e-01 -1.122401952743530273e-01 1.006101489067077637e+00 1.009647607803344727e+00 1.993924379348754883e-04 1.000896692276000977e+00 4.496557116508483887e-01 1.010160684585571289e+00 1.152207404375076294e-01 1.001672983169555664e+00 -1.492262165993452072e-02 4.496506452560424805e-01 -1.038763821125030518e-01 4.479446411132812500e-01 1.059957146644592285e-01 1.521117398087376039e-02 1.000000000000000000e+00 4.423997655949492014e-01 -1.106351302923486019e-01 1.008330944186150546e+00 1.009563124797908440e+00 -3.541187605174971498e-06 9.999996456537335598e-01 4.466308775258934216e-01 1.009562671035893366e+00 1.116915919484834929e-01 9.998843121863517647e-01 -1.521058740008487779e-02 4.440314105480853701e-01 -1.038931835613503413e-01 4.440314105480853701e-01 1.038931835613503413e-01
6.950100000000000167e-01 1.500653475522994995e-02 9.999700784683227539e-01 4.476743042469024658e-01 -1.122059971094131470e-01 1.006117820739746094e+00 1.009646534919738770e+00 1.992955803871154785e-04 1.000895977020263672e+00 4.495781064033508301e-01 1.010156273841857910e+00 1.151863038539886475e-01 1.001667261123657227e+00 -1.492037251591682434e-02 4.495661258697509766e-01 -1.038388982415199280e-01 4.478659033775329590e-01 1.059677898883819580e-01 1.521106165215382541e-02 1.000000000000000000e+00 4.423937329529508689e-01 -1.106315173688394854e-01 1.008343203711583591e+00 1.009562916326194326e+00 -3.610049474206809719e-06 9.999996390964004389e-01 4.466247083794729900e-01 1.009563118474373411e+00 1.116878754741503083e-01 9.998843140935178564e-01 -1.521047507637275815e-02 4.440253122168908995e-01 -1.038896943523760219e-01 4.440253122168908995e-01 1.038896943523760219e-01
6.960100000000000176e-01 1.500592380762100220e-02 9.999700784683227539e-01 4.475907981395721436e-01 -1.121717095375061035e-01 1.006134271621704102e+00 1.009645700454711914e+00 1.991987228393554688e-04 1.000895261764526367e+00 4.495002627372741699e-01 1.010151982307434082e+00 1.151514798402786255e-01 1.001661539077758789e+00 -1.491821743547916412e-02 4.494813680648803711e-01 -1.038014963269233704e-01 4.477870464324951172e-01 1.059396713972091675e-01 1.521094719419561689e-02 1.000000000000000000e+00 4.423877072054311910e-01 -1.106279494725502521e-01 1.008355339297256625e+00 1.009562709250418466e+00 -3.677083110326701297e-06 9.999996325390634322e-01 4.466185433822036921e-01 1.009563202653572134e+00 1.116842140369045527e-01 9.998843159226530330e-01 -1.521036062810896157e-02 4.440192211118710874e-01 -1.038862612009181507e-01 4.440192211118710874e-01 1.038862612009181507e-01
6.970100000000000184e-01 1.500530540943145752e-02 9.999700784683227539e-01 4.475075602531433105e-01 -1.121375560760498047e-01 1.006150603294372559e+00 1.009644627571105957e+00 1.991391181945800781e-04 1.000894427299499512e+00 4.494227170944213867e-01 1.010147809982299805e+00 1.151169985532760620e-01 1.001655936241149902e+00 -1.491600647568702698e-02 4.493969678878784180e-01 -1.037642285227775574e-01 4.477083086967468262e-01 1.059117615222930908e-01 1.521083065419592990e-02 1.000000000000000000e+00 4.423816887424464883e-01 -1.106244260865978102e-01 1.008367351979782223e+00 1.009562502334110823e+00 -3.742313169620234752e-06 9.999996254371906756e-01 4.466123728106800583e-01 1.009561841168278740e+00 1.116806325062700417e-01 9.998843173456984923e-01 -1.521024411565042450e-02 4.440131372287907663e-01 -1.038829137943911018e-01 4.440131372287907663e-01 1.038829137943911018e-01
6.980100000000000193e-01 1.500469446182250977e-02 9.999700784683227539e-01 4.474242627620697021e-01 -1.121033579111099243e-01 1.006166815757751465e+00 1.009643793106079102e+00 1.990348100662231445e-04 1.000893831253051758e+00 4.493450522422790527e-01 1.010143518447875977e+00 1.150822341442108154e-01 1.001650214195251465e+00 -1.491382904350757599e-02 4.493124485015869141e-01 -1.037267148494720459e-01 4.476295709609985352e-01 1.058837622404098511e-01 1.521071209384823077e-02 1.000000000000000000e+00 4.423756780718964832e-01 -1.106209465342310599e-01 1.008379243122913493e+00 1.009562299540905483e+00 -3.805778752666572633e-06 9.999996195550699962e-01 4.466062301619016517e-01 1.009562564711858013e+00 1.116770473127075003e-01 9.998843194294856351e-01 -1.521012555773779140e-02 4.440070623479910328e-01 -1.038795528081428582e-01 4.440070623479910328e-01 1.038795528081428582e-01
6.990100000000000202e-01 1.500408351421356201e-02 9.999700784683227539e-01 4.473409950733184814e-01 -1.120691895484924316e-01 1.006183266639709473e+00 1.009642720222473145e+00 1.989305019378662109e-04 1.000892996788024902e+00 4.492673873901367188e-01 1.010139226913452148e+00 1.150475889444351196e-01 1.001644611358642578e+00 -1.491165347397327423e-02 4.492279291152954102e-01 -1.036894097924232483e-01 4.475507736206054688e-01 1.058557778596878052e-01 1.521059157002107795e-02 1.000000000000000000e+00 4.423696756592069845e-01 -1.106175101900478408e-01 1.008391013995895813e+00 1.009562097665177571e+00 -3.867507612303703564e-06 9.999996134752715538e-01 4.466000895077945620e-01 1.009562548502586976e+00 1.116735241082860292e-01 9.998843213188741696e-01 -1.521000504559191085e-02 4.440009959100716386e-01 -1.038762564801115618e-01 4.440009959100716386e-01 1.038762564801115618e-01
7.000100000000000211e-01 1.500346511602401733e-02 9.999700784683227539e-01 4.472577273845672607e-01 -1.120347529649734497e-01 1.006199836730957031e+00 1.009641885757446289e+00 1.988187432289123535e-04 1.000892281532287598e+00 4.491897225379943848e-01 1.010135054588317871e+00 1.150127276778221130e-01 1.001639008522033691e+00 -1.490949001163244247e-02 4.491434097290039062e-01 -1.036519184708595276e-01 4.474719762802124023e-01 1.058275550603866577e-01 1.521046912952803143e-02 1.000000000000000000e+00 4.423636818862363707e-01 -1.106141165384814801e-01 1.008402665649140051e+00 1.009561896053489782e+00 -3.927525056744195872e-06 9.999996069120093978e-01 4.465939459452816784e-01 1.009561226924959865e+00 1.116700756343307344e-01 9.998843228421004925e-01 -1.520988263290056451e-02 4.439949380894025466e-01 -1.038730400653825603e-01 4.439949380894025466e-01 1.038730400653825603e-01
7.010100000000000220e-01 1.500287652015686035e-02 9.999700784683227539e-01 4.471743702888488770e-01 -1.120007485151290894e-01 1.006216049194335938e+00 1.009640812873840332e+00 1.987293362617492676e-04 1.000891685485839844e+00 4.491121172904968262e-01 1.010130763053894043e+00 1.149781346321105957e-01 1.001633286476135254e+00 -1.490723900496959686e-02 4.490588903427124023e-01 -1.036145538091659546e-01 4.473932981491088867e-01 1.057996451854705811e-01 1.521034483045546545e-02 1.000000000000000000e+00 4.423576972247363348e-01 -1.106107649386098013e-01 1.008414199394999322e+00 1.009561698548052000e+00 -3.985868231142187065e-06 9.999996015754487599e-01 4.465878319216863290e-01 1.009562022212960430e+00 1.116666209040919761e-01 9.998843250332503096e-01 -1.520975833611698698e-02 4.439888905911378303e-01 -1.038698073065886102e-01 4.439888905911378303e-01 1.038698073065886102e-01
7.020100000000000229e-01 1.500225067138671875e-02 9.999700784683227539e-01 4.470911920070648193e-01 -1.119664609432220459e-01 1.006232380867004395e+00 1.009639978408813477e+00 1.986622810363769531e-04 1.000890851020812988e+00 4.490345716476440430e-01 1.010126471519470215e+00 1.149435788393020630e-01 1.001627564430236816e+00 -1.490506064146757126e-02 4.489744007587432861e-01 -1.035771369934082031e-01 4.473146200180053711e-01 1.057716012001037598e-01 1.521021872773572516e-02 1.000000000000000000e+00 4.423517221179953385e-01 -1.106074547826160770e-01 1.008425616486895215e+00 1.009561501713337028e+00 -4.042563719579572395e-06 9.999995959460487027e-01 4.465817195793817529e-01 1.009561905456183739e+00 1.116632303788975961e-01 9.998843269754790208e-01 -1.520963224700894179e-02 4.439828527600123143e-01 -1.038666421617752411e-01 4.439828527600123143e-01 1.038666421617752411e-01
7.030100000000000238e-01 1.500163227319717407e-02 9.999700784683227539e-01 4.470077753067016602e-01 -1.119322627782821655e-01 1.006248593330383301e+00 1.009638905525207520e+00 1.985803246498107910e-04 1.000890135765075684e+00 4.489567875862121582e-01 1.010122299194335938e+00 1.149089261889457703e-01 1.001622080802917480e+00 -1.490285899490118027e-02 4.488897621631622314e-01 -1.035397946834564209e-01 4.472357630729675293e-01 1.057436168193817139e-01 1.521009086539762065e-02 1.000000000000000000e+00 4.423457569199586992e-01 -1.106041855825097425e-01 1.008436917935278565e+00 1.009561305259554453e+00 -4.097635877994481872e-06 9.999995898992053434e-01 4.465756069926892780e-01 1.009560632697090732e+00 1.116599092790416525e-01 9.998843285943420645e-01 -1.520950441256733142e-02 4.439768248588955024e-01 -1.038635509313793615e-01 4.439768248588955024e-01 1.038635509313793615e-01
7.040100000000000247e-01 1.500102877616882324e-02 9.999700784683227539e-01 4.469246566295623779e-01 -1.118979007005691528e-01 1.006265044212341309e+00 1.009637951850891113e+00 1.984909176826477051e-04 1.000889420509338379e+00 4.488792419433593750e-01 1.010118007659912109e+00 1.148740947246551514e-01 1.001616239547729492e+00 -1.490068528801202774e-02 4.488053619861602783e-01 -1.035022884607315063e-01 4.471570849418640137e-01 1.057155132293701172e-01 1.520996129796845474e-02 1.000000000000000000e+00 4.423398020670586406e-01 -1.106009567327815579e-01 1.008448104999726036e+00 1.009561112876788957e+00 -4.151119870219739221e-06 9.999995850773409911e-01 4.465695253059132619e-01 1.009561490506831749e+00 1.116565798385864700e-01 9.998843308829518106e-01 -1.520937484733686854e-02 4.439708085087489264e-01 -1.038604411846555942e-01 4.439708085087489264e-01 1.038604411846555942e-01
7.050100000000000255e-01 1.500041037797927856e-02 9.999700784683227539e-01 4.468413293361663818e-01 -1.118637472391128540e-01 1.006281495094299316e+00 1.009636998176574707e+00 1.984238624572753906e-04 1.000888705253601074e+00 4.488016366958618164e-01 1.010113716125488281e+00 1.148395091295242310e-01 1.001610636711120605e+00 -1.489844452589750290e-02 4.487208425998687744e-01 -1.034649759531021118e-01 4.470783472061157227e-01 1.056874990463256836e-01 1.520983007834657806e-02 1.000000000000000000e+00 4.423338579797733705e-01 -1.105977676442143759e-01 1.008459178914582921e+00 1.009560920930336447e+00 -4.203041089176185931e-06 9.999995798724288232e-01 4.465634449853781440e-01 1.009561273049797370e+00 1.116533166907043573e-01 9.998843328709877687e-01 -1.520924364320358144e-02 4.439648029676089847e-01 -1.038574018410342442e-01 4.439648029676089847e-01 1.038574018410342442e-01
7.060100000000000264e-01 1.499979197978973389e-02 9.999700784683227539e-01 4.467582404613494873e-01 -1.118295043706893921e-01 1.006297707557678223e+00 1.009636163711547852e+00 1.983270049095153809e-04 1.000887989997863770e+00 4.487240314483642578e-01 1.010109543800354004e+00 1.148048862814903259e-01 1.001605033874511719e+00 -1.489624660462141037e-02 4.486364722251892090e-01 -1.034274250268936157e-01 4.469996094703674316e-01 1.056594699621200562e-01 1.520969724818853168e-02 1.000000000000000000e+00 4.423279249877692387e-01 -1.105946178519010004e-01 1.008470140658006553e+00 1.009560729493922837e+00 -4.253423158910588530e-06 9.999995743210260413e-01 4.465573670864399491e-01 1.009560058026285789e+00 1.116501175300188553e-01 9.998843345813185346e-01 -1.520911084087391354e-02 4.439588085904530024e-01 -1.038544302415735643e-01 4.439588085904530024e-01 1.038544302415735643e-01
7.070100000000000273e-01 1.499921083450317383e-02 9.999700784683227539e-01 4.466747641563415527e-01 -1.117951720952987671e-01 1.006314158439636230e+00 1.009635210037231445e+00 1.982226967811584473e-04 1.000887155532836914e+00 4.486463665962219238e-01 1.010105252265930176e+00 1.147701442241668701e-01 1.001599311828613281e+00 -1.489412318915128708e-02 4.485519230365753174e-01 -1.033901125192642212e-01 4.469208717346191406e-01 1.056314259767532349e-01 1.520956285852268636e-02 1.000000000000000000e+00 4.423220034931165112e-01 -1.105915067852338840e-01 1.008480991435644070e+00 1.009560542074807499e+00 -4.302299242278710985e-06 9.999995699841894847e-01 4.465513211971734453e-01 1.009560969141158671e+00 1.116469084493536268e-01 9.998843369578547247e-01 -1.520897645337508999e-02 4.439528269051720155e-01 -1.038514385413881747e-01 4.439528269051720155e-01 1.038514385413881747e-01
7.080100000000000282e-01 1.499857753515243530e-02 9.999700784683227539e-01 4.465913772583007812e-01 -1.117610335350036621e-01 1.006330490112304688e+00 1.009634256362915039e+00 1.981332898139953613e-04 1.000886559486389160e+00 4.485685229301452637e-01 1.010101079940795898e+00 1.147353798151016235e-01 1.001593708992004395e+00 -1.489187404513359070e-02 4.484671950340270996e-01 -1.033526957035064697e-01 4.468419551849365234e-01 1.056034564971923828e-01 1.520942696013659681e-02 1.000000000000000000e+00 4.423160938930322250e-01 -1.105884338744196893e-01 1.008491732459807722e+00 1.009560354869828647e+00 -4.349693528870589219e-06 9.999995651790314355e-01 4.465452763615814225e-01 1.009560650837077356e+00 1.116437676160939307e-01 9.998843389850285979e-01 -1.520884057230371782e-02 4.439468570924922086e-01 -1.038485198623658734e-01 4.439468570924922086e-01 1.038485198623658734e-01
7.090100000000000291e-01 1.499796658754348755e-02 9.999700784683227539e-01 4.465081393718719482e-01 -1.117268353700637817e-01 1.006346940994262695e+00 1.009633302688598633e+00 1.980289816856384277e-04 1.000885844230651855e+00 4.484909772872924805e-01 1.010096669197082520e+00 1.147007793188095093e-01 1.001587986946105957e+00 -1.488971151411533356e-02 4.483827054500579834e-01 -1.033152490854263306e-01 4.467632174491882324e-01 1.055754125118255615e-01 1.520928959267888250e-02 1.000000000000000000e+00 4.423101964960443611e-01 -1.105853986736238942e-01 1.008502364683425911e+00 1.009560168316111950e+00 -4.395629107546796743e-06 9.999995601032501957e-01 4.465392366191960893e-01 1.009559502472058945e+00 1.116406851950431378e-01 9.998843407830155794e-01 -1.520870323244609065e-02 4.439408996026164567e-01 -1.038456625819661194e-01 4.439408996026164567e-01 1.038456625819661194e-01
7.100100000000000300e-01 1.499735563993453979e-02 9.999700784683227539e-01 4.464248418807983398e-01 -1.116926521062850952e-01 1.006363272666931152e+00 1.009632349014282227e+00 1.979693770408630371e-04 1.000885248184204102e+00 4.484133124351501465e-01 1.010092496871948242e+00 1.146662309765815735e-01 1.001582384109497070e+00 -1.488751359283924103e-02 4.482981264591217041e-01 -1.032779961824417114e-01 4.466844201087951660e-01 1.055474877357482910e-01 1.520915080374987509e-02 1.000000000000000000e+00 4.423043116709325928e-01 -1.105824006465480347e-01 1.008512889257269896e+00 1.009559985707388252e+00 -4.440137126060815540e-06 9.999995562229161417e-01 4.465332297487660806e-01 1.009560457681219603e+00 1.116375917756640967e-01 9.998843432382975571e-01 -1.520856444571370807e-02 4.439349558616010882e-01 -1.038427842003151053e-01 4.439349558616010882e-01 1.038427842003151053e-01
7.110100000000000309e-01 1.499674469232559204e-02 9.999700784683227539e-01 4.463415741920471191e-01 -1.116584688425064087e-01 1.006379485130310059e+00 1.009631395339965820e+00 1.978874206542968750e-04 1.000884413719177246e+00 4.483356475830078125e-01 1.010088205337524414e+00 1.146314889192581177e-01 1.001576542854309082e+00 -1.488528400659561157e-02 4.482136666774749756e-01 -1.032405048608779907e-01 4.466057121753692627e-01 1.055194288492202759e-01 1.520901064196863474e-02 1.000000000000000000e+00 4.422984397914009880e-01 -1.105794392434765600e-01 1.008523307368940136e+00 1.009559803102753284e+00 -4.483240567984861302e-06 9.999995517939036516e-01 4.465272236259008043e-01 1.009560038388960690e+00 1.116345684217475986e-01 9.998843452982861812e-01 -1.520842430302518644e-02 4.439290249824489609e-01 -1.038399812826490687e-01 4.439290249824489609e-01 1.038399812826490687e-01
7.120100000000000318e-01 1.499613374471664429e-02 9.999700784683227539e-01 4.462585151195526123e-01 -1.116242110729217529e-01 1.006396055221557617e+00 1.009630441665649414e+00 1.977831125259399414e-04 1.000883698463439941e+00 4.482581615447998047e-01 1.010084152221679688e+00 1.145968735218048096e-01 1.001571059226989746e+00 -1.488311216235160828e-02 4.481293559074401855e-01 -1.032030284404754639e-01 4.465270638465881348e-01 1.054913997650146484e-01 1.520886914529615518e-02 1.000000000000000000e+00 4.422925811475305613e-01 -1.105765140340754515e-01 1.008533619952635130e+00 1.009559621302627885e+00 -4.524962161993119176e-06 9.999995471750343645e-01 4.465212252769981127e-01 1.009558965610913184e+00 1.116315977645809254e-01 9.998843471804603755e-01 -1.520828283356692734e-02 4.439231075132581972e-01 -1.038372332390735259e-01 4.439231075132581972e-01 1.038372332390735259e-01
7.130100000000000326e-01 1.499551534652709961e-02 9.999700784683227539e-01 4.461750090122222900e-01 -1.115899085998535156e-01 1.006412386894226074e+00 1.009629607200622559e+00 1.977384090423583984e-04 1.000882983207702637e+00 4.481803178787231445e-01 1.010079741477966309e+00 1.145622506737709045e-01 1.001565456390380859e+00 -1.488090027123689651e-02 4.480446577072143555e-01 -1.031656414270401001e-01 4.464482069015502930e-01 1.054634153842926025e-01 1.520872635798494084e-02 1.000000000000000000e+00 4.422867360759784594e-01 -1.105736245156936221e-01 1.008543828103492634e+00 1.009559443356508490e+00 -4.565331031422406602e-06 9.999995437237699791e-01 4.465152604184825513e-01 1.009559955708989154e+00 1.116286155280715869e-01 9.998843497056432161e-01 -1.520814004854579952e-02 4.439172047695830736e-01 -1.038344636738029458e-01 4.439172047695830736e-01 1.038344636738029458e-01
7.140100000000000335e-01 1.499490439891815186e-02 9.999700784683227539e-01 4.460917115211486816e-01 -1.115557253360748291e-01 1.006428599357604980e+00 1.009628534317016602e+00 1.976117491722106934e-04 1.000882267951965332e+00 4.481027126312255859e-01 1.010075569152832031e+00 1.145275682210922241e-01 1.001559734344482422e+00 -1.487873680889606476e-02 4.479601383209228516e-01 -1.031282544136047363e-01 4.463694095611572266e-01 1.054353863000869751e-01 1.520858232644514869e-02 1.000000000000000000e+00 4.422809049268663917e-01 -1.105707701591948644e-01 1.008553932981988588e+00 1.009559265216460888e+00 -4.604368959716011421e-06 9.999995396483700727e-01 4.465092960116807119e-01 1.009559435292795460e+00 1.116257050344510310e-01 9.998843517924552726e-01 -1.520799603783112332e-02 4.439113158064711961e-01 -1.038317718361502912e-01 4.439113158064711961e-01 1.038317718361502912e-01
7.150100000000000344e-01 1.499430090188980103e-02 9.999700784683227539e-01 4.460086226463317871e-01 -1.115214228630065918e-01 1.006445050239562988e+00 1.009627699851989746e+00 1.975223422050476074e-04 1.000881552696228027e+00 4.480252265930175781e-01 1.010071277618408203e+00 1.144927740097045898e-01 1.001554131507873535e+00 -1.487651374191045761e-02 4.478757381439208984e-01 -1.030907183885574341e-01 4.462908804416656494e-01 1.054073274135589600e-01 1.520843708723005477e-02 1.000000000000000000e+00 4.422750879741066954e-01 -1.105679505465722440e-01 1.008563935509553700e+00 1.009559088046106057e+00 -4.642098470376438116e-06 9.999995354687639670e-01 4.465033420721318258e-01 1.009558447035482365e+00 1.116228413782069523e-01 9.998843537556730832e-01 -1.520785082528928675e-02 4.439054412721755161e-01 -1.038291281655347592e-01 4.439054412721755161e-01 1.038291281655347592e-01
7.160100000000000353e-01 1.499367505311965942e-02 9.999700784683227539e-01 4.459252357482910156e-01 -1.114873141050338745e-01 1.006461501121520996e+00 1.009626626968383789e+00 1.974552869796752930e-04 1.000880837440490723e+00 4.479474425315856934e-01 1.010067105293273926e+00 1.144582703709602356e-01 1.001548409461975098e+00 -1.487433258444070816e-02 4.477910995483398438e-01 -1.030535399913787842e-01 4.462119936943054199e-01 1.053794026374816895e-01 1.520829068133255219e-02 1.000000000000000000e+00 4.422692855234870990e-01 -1.105651652081021258e-01 1.008573836725115580e+00 1.009558914620001246e+00 -4.678546657170990884e-06 9.999995324201811364e-01 4.464974220010236028e-01 1.009559462822299691e+00 1.116199660554362261e-01 9.998843563422338265e-01 -1.520770442184162137e-02 4.438995823631652349e-01 -1.038264631292729751e-01 4.438995823631652349e-01 1.038264631292729751e-01
7.170100000000000362e-01 1.499307155609130859e-02 9.999700784683227539e-01 4.458418488502502441e-01 -1.114530265331268311e-01 1.006477713584899902e+00 1.009625792503356934e+00 1.973435282707214355e-04 1.000880122184753418e+00 4.478697180747985840e-01 1.010062694549560547e+00 1.144234687089920044e-01 1.001542806625366211e+00 -1.487216819077730179e-02 4.477065801620483398e-01 -1.030160337686538696e-01 4.461331367492675781e-01 1.053512841463088989e-01 1.520814315292906560e-02 1.000000000000000000e+00 4.422634979016401013e-01 -1.105624136355932569e-01 1.008583637759858931e+00 1.009558740813889965e+00 -4.713734117056195828e-06 9.999995286768891267e-01 4.464915020996742534e-01 1.009558841151519060e+00 1.116171640087044170e-01 9.998843584501933002e-01 -1.520755691595245332e-02 4.438937380864634852e-01 -1.038238779013373331e-01 4.438937380864634852e-01 1.038238779013373331e-01
7.180100000000000371e-01 1.499244570732116699e-02 9.999700784683227539e-01 4.457587301731109619e-01 -1.114189326763153076e-01 1.006494164466857910e+00 1.009624958038330078e+00 1.972839236259460449e-04 1.000879287719726562e+00 4.477922916412353516e-01 1.010058522224426270e+00 1.143889427185058594e-01 1.001537084579467773e+00 -1.486995909363031387e-02 4.476221501827239990e-01 -1.029786467552185059e-01 4.460545778274536133e-01 1.053233444690704346e-01 1.520799453740824883e-02 1.000000000000000000e+00 4.422577253682128950e-01 -1.105596954205544241e-01 1.008593339527904309e+00 1.009558568154506730e+00 -4.747683305141984941e-06 9.999995249199115088e-01 4.464855953746636463e-01 1.009557946353725422e+00 1.116144027927912508e-01 9.998843604916227701e-01 -1.520740832641121615e-02 4.438879091923639275e-01 -1.038213339475127228e-01 4.438879091923639275e-01 1.038213339475127228e-01
7.190100000000000380e-01 1.499184966087341309e-02 9.999700784683227539e-01 4.456753730773925781e-01 -1.113846600055694580e-01 1.006510615348815918e+00 1.009623765945434570e+00 1.971721649169921875e-04 1.000878572463989258e+00 4.477146267890930176e-01 1.010054230690002441e+00 1.143542379140853882e-01 1.001531362533569336e+00 -1.486779283732175827e-02 4.475375413894653320e-01 -1.029412150382995605e-01 4.459757208824157715e-01 1.052953004837036133e-01 1.520784487259868763e-02 1.000000000000000000e+00 4.422519681994475094e-01 -1.105570101254214482e-01 1.008602943011560393e+00 1.009558399110764393e+00 -4.780419284253304433e-06 9.999995222486216528e-01 4.464797226591010193e-01 1.009558978634046644e+00 1.116116303136777815e-01 9.998843631313447666e-01 -1.520725866427987370e-02 4.438820967497381087e-01 -1.038187693571791942e-01 4.438820967497381087e-01 1.038187693571791942e-01
7.200100000000000389e-01 1.499125361442565918e-02 9.999700784683227539e-01 4.455924332141876221e-01 -1.113504320383071899e-01 1.006526827812194824e+00 1.009622931480407715e+00 1.970529556274414062e-04 1.000877737998962402e+00 4.476372003555297852e-01 1.010050058364868164e+00 1.143195182085037231e-01 1.001525878906250000e+00 -1.486559025943279266e-02 4.474533200263977051e-01 -1.029037237167358398e-01 4.458972215652465820e-01 1.052673161029815674e-01 1.520769420043227051e-02 1.000000000000000000e+00 4.422462266987268742e-01 -1.105543572631923627e-01 1.008612449310784864e+00 1.009558229512788285e+00 -4.811961485582205334e-06 9.999995188169163995e-01 4.464738498487184071e-01 1.009558255582878372e+00 1.116089324960308909e-01 9.998843652550775118e-01 -1.520710801627607467e-02 4.438762997276621269e-01 -1.038162864694217036e-01 4.438762997276621269e-01 1.038162864694217036e-01
7.210100000000000398e-01 1.499063521623611450e-02 9.999700784683227539e-01 4.455086886882781982e-01 -1.113161295652389526e-01 1.006543159484863281e+00 1.009621858596801758e+00 1.969635486602783203e-04 1.000877141952514648e+00 4.475591182708740234e-01 1.010045766830444336e+00 1.142846941947937012e-01 1.001520037651062012e+00 -1.486334018409252167e-02 4.473683834075927734e-01 -1.028663963079452515e-01 4.458181560039520264e-01 1.052391976118087769e-01 1.520754255534245009e-02 1.000000000000000000e+00 4.422405011129956209e-01 -1.105517364324089813e-01 1.008621859337373028e+00 1.009558061250351413e+00 -4.842332415827618690e-06 9.999995154669020225e-01 4.464679929426926819e-01 1.009557463188163640e+00 1.116062693523539873e-01 9.998843673721835579e-01 -1.520695639632170353e-02 4.438705189800162820e-01 -1.038138377737915369e-01 4.438705189800162820e-01 1.038138377737915369e-01
7.220100000000000406e-01 1.498999446630477905e-02 9.999700784683227539e-01 4.454255104064941406e-01 -1.112819015979766846e-01 1.006559610366821289e+00 1.009620904922485352e+00 1.969188451766967773e-04 1.000876426696777344e+00 4.474815130233764648e-01 1.010041475296020508e+00 1.142501085996627808e-01 1.001514554023742676e+00 -1.486114971339702606e-02 4.472838938236236572e-01 -1.028288900852203369e-01 4.457393288612365723e-01 1.052111834287643433e-01 1.520738997209462179e-02 1.000000000000000000e+00 4.422347916903324183e-01 -1.105491472268591985e-01 1.008631174016758392e+00 1.009557896456012793e+00 -4.871555108609887727e-06 9.999995131484717970e-01 4.464621699532726473e-01 1.009558502771445543e+00 1.116035958361659558e-01 9.998843700571424797e-01 -1.520680381605133899e-02 4.438647554396215056e-01 -1.038113697406508468e-01 4.438647554396215056e-01 1.038113697406508468e-01
7.230100000000000415e-01 1.498938351869583130e-02 9.999700784683227539e-01 4.453421831130981445e-01 -1.112477779388427734e-01 1.006576061248779297e+00 1.009620070457458496e+00 1.968368887901306152e-04 1.000875711441040039e+00 4.474039673805236816e-01 1.010037302970886230e+00 1.142154484987258911e-01 1.001508831977844238e+00 -1.485894806683063507e-02 4.471994936466217041e-01 -1.027915626764297485e-01 4.456606507301330566e-01 1.051831841468811035e-01 1.520723649039882990e-02 1.000000000000000000e+00 4.422290987113873806e-01 -1.105465891806216155e-01 1.008640394416522090e+00 1.009557730947223897e+00 -4.899647871551892969e-06 9.999995100097692768e-01 4.464563466439173123e-01 1.009557680210885433e+00 1.116009981688781683e-01 9.998843721921641947e-01 -1.520665036010351856e-02 4.438590080486779499e-01 -1.038089850586360330e-01 4.438590080486779499e-01 1.038089850586360330e-01
7.240100000000000424e-01 1.498878747224807739e-02 9.999700784683227539e-01 4.452589452266693115e-01 -1.112134158611297607e-01 1.006592273712158203e+00 1.009619116783142090e+00 1.967325806617736816e-04 1.000874996185302734e+00 4.473262429237365723e-01 1.010033011436462402e+00 1.141806840896606445e-01 1.001503109931945801e+00 -1.485678553581237793e-02 4.471149742603302002e-01 -1.027540564537048340e-01 4.455818533897399902e-01 1.051550656557083130e-01 1.520708214384966853e-02 1.000000000000000000e+00 4.422234224112185919e-01 -1.105440618978227874e-01 1.008649521448971909e+00 1.009557566970005871e+00 -4.926633322430696710e-06 9.999995070509836159e-01 4.464505419513696838e-01 1.009556997175161897e+00 1.115984289594956352e-01 9.998843743820932106e-01 -1.520649603772160352e-02 4.438532777632986925e-01 -1.038066274064782940e-01 4.438532777632986925e-01 1.038066274064782940e-01
7.250100000000000433e-01 1.498818397521972656e-02 9.999700784683227539e-01 4.451757967472076416e-01 -1.111794263124465942e-01 1.006608724594116211e+00 1.009618043899536133e+00 1.966133713722229004e-04 1.000874280929565430e+00 4.472488760948181152e-01 1.010028839111328125e+00 1.141463071107864380e-01 1.001497507095336914e+00 -1.485460996627807617e-02 4.470305740833282471e-01 -1.027168408036231995e-01 4.455033540725708008e-01 1.051273196935653687e-01 1.520692696431777922e-02 1.000000000000000000e+00 4.422177630116091440e-01 -1.105415650020276086e-01 1.008658555984254912e+00 1.009557406296576865e+00 -4.952532515275794684e-06 9.999995050618931680e-01 4.464447708705611140e-01 1.009558034875325694e+00 1.115958507056578619e-01 9.998843771046442841e-01 -1.520634086153941494e-02 4.438475653744414773e-01 -1.038042522267099005e-01 4.438475653744414773e-01 1.038042522267099005e-01
7.260100000000000442e-01 1.498756557703018188e-02 9.999700784683227539e-01 4.450924396514892578e-01 -1.111450642347335815e-01 1.006625056266784668e+00 1.009617090225219727e+00 1.965537667274475098e-04 1.000873446464538574e+00 4.471709728240966797e-01 1.010024428367614746e+00 1.141114681959152222e-01 1.001491785049438477e+00 -1.485240086913108826e-02 4.469459354877471924e-01 -1.026793569326400757e-01 4.454244971275329590e-01 1.050990372896194458e-01 1.520677098936596382e-02 1.000000000000000000e+00 4.422121207713693436e-01 -1.105390980476947671e-01 1.008667499057823491e+00 1.009557244769792028e+00 -4.977362713012191911e-06 9.999995022017891255e-01 4.464389993490488484e-01 1.009557121241053457e+00 1.115933491323329863e-01 9.998843792487281945e-01 -1.520618491378027473e-02 4.438418698105269233e-01 -1.038019616137493550e-01 4.438418698105269233e-01 1.038019616137493550e-01
7.270100000000000451e-01 1.498694717884063721e-02 9.999700784683227539e-01 4.450091719627380371e-01 -1.111107915639877319e-01 1.006641387939453125e+00 1.009616136550903320e+00 1.964569091796875000e-04 1.000872850418090820e+00 4.470934271812438965e-01 1.010020256042480469e+00 1.140767037868499756e-01 1.001486182212829590e+00 -1.485018990933895111e-02 4.468613862991333008e-01 -1.026418507099151611e-01 4.453457593917846680e-01 1.050711125135421753e-01 1.520661425165397915e-02 1.000000000000000000e+00 4.422064959129879402e-01 -1.105366606455824019e-01 1.008676351579636199e+00 1.009557084963004892e+00 -5.001146551792233570e-06 9.999994996161034599e-01 4.464332490207287285e-01 1.009556547964255868e+00 1.115908700483176502e-01 9.998843815069139440e-01 -1.520602819922513629e-02 4.438361921199485693e-01 -1.037996911532223510e-01 4.438361921199485693e-01 1.037996911532223510e-01
7.280100000000000460e-01 1.498632133007049561e-02 9.999700784683227539e-01 4.449256658554077148e-01 -1.110765784978866577e-01 1.006657838821411133e+00 1.009615302085876465e+00 1.964196562767028809e-04 1.000872015953063965e+00 4.470156431198120117e-01 1.010016083717346191e+00 1.140421777963638306e-01 1.001480460166931152e+00 -1.484796870499849319e-02 4.467766880989074707e-01 -1.026044785976409912e-01 4.452668428421020508e-01 1.050431430339813232e-01 1.520645678051468601e-02 1.000000000000000000e+00 4.422008886350775048e-01 -1.105342524452078701e-01 1.008685114371554725e+00 1.009556928286237998e+00 -5.023903296173172047e-06 9.999994979337063494e-01 4.464275318518982627e-01 1.009557574599469154e+00 1.115883835276971769e-01 9.998843842596781828e-01 -1.520587073188278855e-02 4.438305329543455469e-01 -1.037974052989781015e-01 4.438305329543455469e-01 1.037974052989781015e-01
7.290100000000000469e-01 1.498575508594512939e-02 9.999700784683227539e-01 4.448427557945251465e-01 -1.110424101352691650e-01 1.006674051284790039e+00 1.009614348411560059e+00 1.962780952453613281e-04 1.000871419906616211e+00 4.469382166862487793e-01 1.010011792182922363e+00 1.140074953436851501e-01 1.001474976539611816e+00 -1.484581734985113144e-02 4.466924965381622314e-01 -1.025670915842056274e-01 4.451883137226104736e-01 1.050151288509368896e-01 1.520629861137814606e-02 1.000000000000000000e+00 4.421952991750922601e-01 -1.105318730214370215e-01 1.008693788435511607e+00 1.009556770639032264e+00 -5.045649199268791380e-06 9.999994953389148566e-01 4.464218142336951467e-01 1.009556578846644070e+00 1.115859741484435258e-01 9.998843864110156243e-01 -1.520571259123870179e-02 4.438248912388657041e-01 -1.037952047770456104e-01 4.438248912388657041e-01 1.037952047770456104e-01
7.300100000000000477e-01 1.498512923717498779e-02 9.999700784683227539e-01 4.447593688964843750e-01 -1.110081672668457031e-01 1.006690502166748047e+00 1.009613513946533203e+00 1.962184906005859375e-04 1.000870704650878906e+00 4.468604922294616699e-01 1.010007500648498535e+00 1.139726936817169189e-01 1.001469254493713379e+00 -1.484363432973623276e-02 4.466079771518707275e-01 -1.025296598672866821e-01 4.451094865798950195e-01 1.049870401620864868e-01 1.520613977587436175e-02 1.000000000000000000e+00 4.421897277423347261e-01 -1.105295219927407147e-01 1.008702374676071045e+00 1.009556614891413906e+00 -5.066406819784677516e-06 9.999994931087902161e-01 4.464161202423780339e-01 1.009556115217511429e+00 1.115835815587535168e-01 9.998843887329942337e-01 -1.520555377784739426e-02 4.438192681037385623e-01 -1.037930178408697363e-01 4.438192681037385623e-01 1.037930178408697363e-01
7.310100000000000486e-01 1.498451828956604004e-02 9.999700784683227539e-01 4.446758627891540527e-01 -1.109738349914550781e-01 1.006706833839416504e+00 1.009612441062927246e+00 1.960918307304382324e-04 1.000869870185852051e+00 4.467827081680297852e-01 1.010003209114074707e+00 1.139380782842636108e-01 1.001463532447814941e+00 -1.484144944697618484e-02 4.465231597423553467e-01 -1.024922281503677368e-01 4.450305104255676270e-01 1.049589514732360840e-01 1.520598030113229707e-02 1.000000000000000000e+00 4.421841745150819625e-01 -1.105271990309562719e-01 1.008710873873723379e+00 1.009556462091105278e+00 -5.086193815214643880e-06 9.999994917112751125e-01 4.464104588184459321e-01 1.009557121609986119e+00 1.115811834053977714e-01 9.998843915088467815e-01 -1.520539430742647719e-02 4.438136640640991115e-01 -1.037908179517928464e-01 4.438136640640991115e-01 1.037908179517928464e-01
7.320100000000000495e-01 1.498387753963470459e-02 9.999700784683227539e-01 4.445927143096923828e-01 -1.109397411346435547e-01 1.006723284721374512e+00 1.009611487388610840e+00 1.960471272468566895e-04 1.000869274139404297e+00 4.467051625251770020e-01 1.009998917579650879e+00 1.139034330844879150e-01 1.001457929611206055e+00 -1.483923848718404770e-02 4.464388489723205566e-01 -1.024548262357711792e-01 4.449518918991088867e-01 1.049309372901916504e-01 1.520582022046823925e-02 1.000000000000000000e+00 4.421786397099802257e-01 -1.105249037313629779e-01 1.008719286995533482e+00 1.009556308225030952e+00 -5.105025464854858979e-06 9.999994893693332498e-01 4.464047970513490005e-01 1.009556052697745177e+00 1.115788624808722734e-01 9.998843936658790010e-01 -1.520523425641163648e-02 4.438080780522064006e-01 -1.037887037076514890e-01 4.438080780522064006e-01 1.037887037076514890e-01
7.330100000000000504e-01 1.498328149318695068e-02 9.999700784683227539e-01 4.445094168186187744e-01 -1.109054386615753174e-01 1.006739497184753418e+00 1.009610533714294434e+00 1.959279179573059082e-04 1.000868558883666992e+00 4.466274976730346680e-01 1.009994745254516602e+00 1.138688325881958008e-01 1.001452207565307617e+00 -1.483706291764974594e-02 4.463542699813842773e-01 -1.024174094200134277e-01 4.448730945587158203e-01 1.049030125141143799e-01 1.520565956440401295e-02 1.000000000000000000e+00 4.421731235226997736e-01 -1.105226357210763038e-01 1.008727614937876993e+00 1.009556156429229246e+00 -5.122924162335330060e-06 9.999994874780397947e-01 4.463991612050907110e-01 1.009555698608924468e+00 1.115765529122282745e-01 9.998843960474319559e-01 -1.520507362138342165e-02 4.438025112698521513e-01 -1.037865967904750969e-01 4.438025112698521513e-01 1.037865967904750969e-01
7.340100000000000513e-01 1.498267799615859985e-02 9.999700784683227539e-01 4.444262087345123291e-01 -1.108713895082473755e-01 1.006755828857421875e+00 1.009609699249267578e+00 1.958459615707397461e-04 1.000867724418640137e+00 4.465499520301818848e-01 1.009990334510803223e+00 1.138341873884201050e-01 1.001446485519409180e+00 -1.483486685901880264e-02 4.462698101997375488e-01 -1.023800522089004517e-01 4.447945058345794678e-01 1.048751026391983032e-01 1.520549835816165790e-02 1.000000000000000000e+00 4.421676261136402442e-01 -1.105203946909787682e-01 1.008735858446279554e+00 1.009556007389023957e+00 -5.139906122198561980e-06 9.999994863443946169e-01 4.463935571968290494e-01 1.009556675584722285e+00 1.115742399155319753e-01 9.998843988394905402e-01 -1.520491242006521450e-02 4.437969640981060948e-01 -1.037844796656554186e-01 4.437969640981060948e-01 1.037844796656554186e-01
7.350100000000000522e-01 1.498205959796905518e-02 9.999700784683227539e-01 4.443429410457611084e-01 -1.108370572328567505e-01 1.006772398948669434e+00 1.009608626365661621e+00 1.957640051841735840e-04 1.000867128372192383e+00 4.464722871780395508e-01 1.009986281394958496e+00 1.137993931770324707e-01 1.001440882682800293e+00 -1.483265496790409088e-02 4.461853504180908203e-01 -1.023426502943038940e-01 4.447156786918640137e-01 1.048469841480255127e-01 1.520533663297190564e-02 1.000000000000000000e+00 4.421621476792791383e-01 -1.105181802566927302e-01 1.008744018451767976e+00 1.009555857209423202e+00 -5.155985690743532116e-06 9.999994842436262799e-01 4.463879530691506337e-01 1.009555542475992995e+00 1.115720038592434571e-01 9.998844010008977046e-01 -1.520475072554022984e-02 4.437914354868139899e-01 -1.037824480429515167e-01 4.437914354868139899e-01 1.037824480429515167e-01
7.360100000000000531e-01 1.498145610094070435e-02 9.999700784683227539e-01 4.442597031593322754e-01 -1.108029037714004517e-01 1.006788730621337891e+00 1.009607791900634766e+00 1.956596970558166504e-04 1.000866293907165527e+00 4.463947415351867676e-01 1.009981989860534668e+00 1.137648224830627441e-01 1.001435160636901855e+00 -1.483052596449851990e-02 4.461008012294769287e-01 -1.023052185773849487e-01 4.446370899677276611e-01 1.048189997673034668e-01 1.520517441818495900e-02 1.000000000000000000e+00 4.421566884013640175e-01 -1.105159920547746644e-01 1.008752095839974938e+00 1.009555709261810374e+00 -5.171185016422287850e-06 9.999994826752088839e-01 4.463823770193420248e-01 1.009555297823857112e+00 1.115697739885818940e-01 9.998844034380409695e-01 -1.520458853068252549e-02 4.437859266992106311e-01 -1.037804177935982980e-01 4.437859266992106311e-01 1.037804177935982980e-01
7.370100000000000540e-01 1.498083025217056274e-02 9.999700784683227539e-01 4.441763460636138916e-01 -1.107686758041381836e-01 1.006805062294006348e+00 1.009606838226318359e+00 1.956149935722351074e-04 1.000865578651428223e+00 4.463170170783996582e-01 1.009977698326110840e+00 1.137301772832870483e-01 1.001429557800292969e+00 -1.482827402651309967e-02 4.460162222385406494e-01 -1.022679358720779419e-01 4.445581436157226562e-01 1.047909706830978394e-01 1.520501173737900426e-02 1.000000000000000000e+00 4.421512484245294639e-01 -1.105138297922050455e-01 1.008760091327386421e+00 1.009555563869022565e+00 -5.185519018051306380e-06 9.999994817851846074e-01 4.463768319433292775e-01 1.009556236212706626e+00 1.115675430858581452e-01 9.998844062396543553e-01 -1.520442585548427601e-02 4.437804379843952041e-01 -1.037783803839407437e-01 4.437804379843952041e-01 1.037783803839407437e-01
7.380100000000000549e-01 1.498021930456161499e-02 9.999700784683227539e-01 4.440930187702178955e-01 -1.107343882322311401e-01 1.006821393966674805e+00 1.009605884552001953e+00 1.955032348632812500e-04 1.000864744186401367e+00 4.462392330169677734e-01 1.009973526000976562e+00 1.136953532695770264e-01 1.001423835754394531e+00 -1.482608355581760406e-02 4.459316730499267578e-01 -1.022303849458694458e-01 4.444794058799743652e-01 1.047628223896026611e-01 1.520484861973547472e-02 1.000000000000000000e+00 4.421458279258039803e-01 -1.105116931048113760e-01 1.008768005807992418e+00 1.009555417284847545e+00 -5.199001153947057328e-06 9.999994799146664226e-01 4.463712870917412312e-01 1.009555047874026279e+00 1.115653884568664767e-01 9.998844084043436720e-01 -1.520426276938160320e-02 4.437749683203558448e-01 -1.037764278757031394e-01 4.437749683203558448e-01 1.037764278757031394e-01
7.390099999999999447e-01 1.497960835695266724e-02 9.999700784683227539e-01 4.440096616744995117e-01 -1.107001900672912598e-01 1.006837725639343262e+00 1.009604811668395996e+00 1.953765749931335449e-04 1.000864267349243164e+00 4.461615085601806641e-01 1.009969234466552734e+00 1.136606708168983459e-01 1.001418352127075195e+00 -1.482394337654113770e-02 4.458470642566680908e-01 -1.021929979324340820e-01 4.444004893302917480e-01 1.047347933053970337e-01 1.520468509338322727e-02 1.000000000000000000e+00 4.421404270728627184e-01 -1.105095816392652197e-01 1.008775840154351400e+00 1.009555273085345206e+00 -5.211653254185635373e-06 9.999994786539104785e-01 4.463657723408268607e-01 1.009554912558497719e+00 1.115632351041807580e-01 9.998844108933175878e-01 -1.520409926182322846e-02 4.437695190217916807e-01 -1.037744710898162864e-01 4.437695190217916807e-01 1.037744710898162864e-01
7.400099999999999456e-01 1.497898995876312256e-02 9.999700784683227539e-01 4.439262747764587402e-01 -1.106659471988677979e-01 1.006854057312011719e+00 1.009603977203369141e+00 1.953244209289550781e-04 1.000863432884216309e+00 4.460837841033935547e-01 1.009965062141418457e+00 1.136260181665420532e-01 1.001412510871887207e+00 -1.482171379029750824e-02 4.457624554634094238e-01 -1.021555662155151367e-01 4.443217217922210693e-01 1.047068387269973755e-01 1.520452118048855328e-02 1.000000000000000000e+00 4.421350459963712676e-01 -1.105074951159967650e-01 1.008783595059379534e+00 1.009555131230786218e+00 -5.223489073535175436e-06 9.999994779879879392e-01 4.463602875670730219e-01 1.009555803193626478e+00 1.115610833736156576e-01 9.998844136980545860e-01 -1.520393535530205169e-02 4.437640902076112059e-01 -1.037725104908000517e-01 4.437640902076112059e-01 1.037725104908000517e-01
7.410099999999999465e-01 1.497838646173477173e-02 9.999700784683227539e-01 4.438430964946746826e-01 -1.106318533420562744e-01 1.006870508193969727e+00 1.009602904319763184e+00 1.952126622200012207e-04 1.000862717628479004e+00 4.460062980651855469e-01 1.009960770606994629e+00 1.135914176702499390e-01 1.001407027244567871e+00 -1.481948606669902802e-02 4.456780850887298584e-01 -1.021182686090469360e-01 4.442431330680847168e-01 1.046788394451141357e-01 1.520435690822688826e-02 1.000000000000000000e+00 4.421296848546987790e-01 -1.105054331908418702e-01 1.008791271379189336e+00 1.009554988154432120e+00 -5.234521231060139408e-06 9.999994763375155138e-01 4.463548034841259282e-01 1.009554568594974944e+00 1.115590068696080406e-01 9.998844158651505332e-01 -1.520377111531951222e-02 4.437586808945701011e-01 -1.037706337323232864e-01 4.437586808945701011e-01 1.037706337323232864e-01
7.420099999999999474e-01 1.497778296470642090e-02 9.999700784683227539e-01 4.437599480152130127e-01 -1.105975359678268433e-01 1.006886839866638184e+00 1.009602069854736328e+00 1.951605081558227539e-04 1.000862002372741699e+00 4.459288716316223145e-01 1.009956598281860352e+00 1.135567501187324524e-01 1.001401305198669434e+00 -1.481729652732610703e-02 4.455936551094055176e-01 -1.020807623863220215e-01 4.441645145416259766e-01 1.046508550643920898e-01 1.520419230346852293e-02 1.000000000000000000e+00 4.421243438014244576e-01 -1.105033955211506269e-01 1.008798869971144763e+00 1.009554847606347394e+00 -5.244771171630938629e-06 9.999994753699145145e-01 4.463493513930034684e-01 1.009554542519361275e+00 1.115569269911581979e-01 9.998844184024083814e-01 -1.520360652819266988e-02 4.437532924389792632e-01 -1.037687473453850345e-01 4.437532924389792632e-01 1.037687473453850345e-01
7.430099999999999483e-01 1.497716456651687622e-02 9.999700784683227539e-01 4.436768591403961182e-01 -1.105633676052093506e-01 1.006903171539306641e+00 1.009600996971130371e+00 1.950562000274658203e-04 1.000861406326293945e+00 4.458513259887695312e-01 1.009952306747436523e+00 1.135220676660537720e-01 1.001395583152770996e+00 -1.481514051556587219e-02 4.455094039440155029e-01 -1.020434349775314331e-01 4.440858662128448486e-01 1.046227812767028809e-01 1.520402738717133856e-02 1.000000000000000000e+00 4.421190229547539152e-01 -1.105013818384281837e-01 1.008806391509636802e+00 1.009554709184163235e+00 -5.254251603377626472e-06 9.999994749092733226e-01 4.463439281522570967e-01 1.009555376237331492e+00 1.115548516451268235e-01 9.998844212040478574e-01 -1.520344161911861905e-02 4.437479248310496338e-01 -1.037668607901922058e-01 4.437479248310496338e-01 1.037668607901922058e-01
7.440099999999999492e-01 1.497656106948852539e-02 9.999700784683227539e-01 4.435932338237762451e-01 -1.105290651321411133e-01 1.006919503211975098e+00 1.009600162506103516e+00 1.949593424797058105e-04 1.000860571861267090e+00 4.457733631134033203e-01 1.009948015213012695e+00 1.134873926639556885e-01 1.001389980316162109e+00 -1.481293421238660812e-02 4.454244673252105713e-01 -1.020060181617736816e-01 4.440068006515502930e-01 1.045947968959808350e-01 1.520386218455429921e-02 1.000000000000000000e+00 4.421137224552450506e-01 -1.104993918182704538e-01 1.008813836812204823e+00 1.009554569531309065e+00 -5.262974358197192443e-06 9.999994734693301579e-01 4.463385061935848941e-01 1.009554104351973125e+00 1.115528500958486713e-01 9.998844233728814146e-01 -1.520327644938273236e-02 4.437425771369887806e-01 -1.037650565522827001e-01 4.437425771369887806e-01 1.037650565522827001e-01
7.450099999999999500e-01 1.497593522071838379e-02 9.999700784683227539e-01 4.435101151466369629e-01 -1.104949414730072021e-01 1.006935954093933105e+00 1.009599208831787109e+00 1.948922872543334961e-04 1.000859856605529785e+00 4.456957578659057617e-01 1.009943842887878418e+00 1.134528592228889465e-01 1.001384377479553223e+00 -1.481073256582021713e-02 4.453401267528533936e-01 -1.019686684012413025e-01 4.439281225204467773e-01 1.045668721199035645e-01 1.520369672120306520e-02 1.000000000000000000e+00 4.421084424424721604e-01 -1.104974251291697823e-01 1.008821206719097141e+00 1.009554432541179159e+00 -5.270960434578655068e-06 9.999994727810546102e-01 4.463331179886956268e-01 1.009554187422811999e+00 1.115508407777187905e-01 9.998844259550796476e-01 -1.520311100247523882e-02 4.437372507449803272e-01 -1.037632376329895717e-01 4.437372507449803827e-01 1.037632376329895717e-01
7.460099999999999509e-01 1.497532427310943604e-02 9.999700784683227539e-01 4.434269666671752930e-01 -1.104607433080673218e-01 1.006952285766601562e+00 1.009598255157470703e+00 1.947805285453796387e-04 1.000859141349792480e+00 4.456183910369873047e-01 1.009939551353454590e+00 1.134181544184684753e-01 1.001378655433654785e+00 -1.480853557586669922e-02 4.452557563781738281e-01 -1.019311919808387756e-01 4.438495337963104248e-01 1.045388132333755493e-01 1.520353101704452481e-02 1.000000000000000000e+00 4.421031830234273263e-01 -1.104954815115811034e-01 1.008828501890820517e+00 1.009554297448699067e+00 -5.278221598266754734e-06 9.999994725075417312e-01 4.463277573794453001e-01 1.009554955063367565e+00 1.115488391564444931e-01 9.998844287476011949e-01 -1.520294530647482711e-02 4.437319455177707317e-01 -1.037614224859840228e-01 4.437319455177707317e-01 1.037614224859840228e-01
7.470099999999999518e-01 1.497472822666168213e-02 9.999700784683227539e-01 4.433436095714569092e-01 -1.104264855384826660e-01 1.006968736648559570e+00 1.009597301483154297e+00 1.946836709976196289e-04 1.000858426094055176e+00 4.455406665802001953e-01 1.009935259819030762e+00 1.133833527565002441e-01 1.001373052597045898e+00 -1.480637583881616592e-02 4.451712369918823242e-01 -1.018938422203063965e-01 4.437707662582397461e-01 1.045107692480087280e-01 1.520336509539610415e-02 1.000000000000000000e+00 4.420979443217564198e-01 -1.104935606605677439e-01 1.008835723105783622e+00 1.009554161138156880e+00 -5.284768949068580565e-06 9.999994712692691357e-01 4.463223987706695373e-01 1.009553654867700434e+00 1.115469095174671937e-01 9.998844309177008505e-01 -1.520277941817485372e-02 4.437266605817532517e-01 -1.037596876685498437e-01 4.437266605817532517e-01 1.037596876685498437e-01
7.480099999999999527e-01 1.497411727905273438e-02 9.999700784683227539e-01 4.432602524757385254e-01 -1.103923171758651733e-01 1.006984949111938477e+00 1.009596347808837891e+00 1.946017146110534668e-04 1.000857591629028320e+00 4.454629421234130859e-01 1.009930968284606934e+00 1.133487895131111145e-01 1.001367330551147461e+00 -1.480416674166917801e-02 4.450866281986236572e-01 -1.018563732504844666e-01 4.436919689178466797e-01 1.044827997684478760e-01 1.520319898054292573e-02 1.000000000000000000e+00 4.420927264632211195e-01 -1.104916622561380596e-01 1.008842871185384960e+00 1.009554027615602312e+00 -5.290622983115486852e-06 9.999994708471365845e-01 4.463170755507914200e-01 1.009553846994612814e+00 1.115449679694519441e-01 9.998844335416899876e-01 -1.520261331855368714e-02 4.437213973473468354e-01 -1.037579334125240393e-01 4.437213973473468354e-01 1.037579334125240393e-01
7.490099999999999536e-01 1.497349143028259277e-02 9.999700784683227539e-01 4.431769549846649170e-01 -1.103579998016357422e-01 1.007001399993896484e+00 1.009595394134521484e+00 1.945123076438903809e-04 1.000856995582580566e+00 4.453853368759155273e-01 1.009926676750183105e+00 1.133141741156578064e-01 1.001361608505249023e+00 -1.480197906494140625e-02 4.450020194053649902e-01 -1.018189415335655212e-01 4.436131715774536133e-01 1.044547110795974731e-01 1.520303269153449287e-02 1.000000000000000000e+00 4.420875295446092812e-01 -1.104897860457993430e-01 1.008849946780507212e+00 1.009553895753192654e+00 -5.295794615951818362e-06 9.999994707432370289e-01 4.463117785459737585e-01 1.009554539400537188e+00 1.115430375349895087e-01 9.998844363192637141e-01 -1.520244703872519580e-02 4.437161555508291610e-01 -1.037561871630612587e-01 4.437161555508291610e-01 1.037561871630612587e-01
7.500099999999999545e-01 1.497288793325424194e-02 9.999700784683227539e-01 4.430935382843017578e-01 -1.103237569332122803e-01 1.007017612457275391e+00 1.009594559669494629e+00 1.943930983543395996e-04 1.000856161117553711e+00 4.453074932098388672e-01 1.009922504425048828e+00 1.132794022560119629e-01 1.001356124877929688e+00 -1.479979045689105988e-02 4.449174106121063232e-01 -1.017815470695495605e-01 4.435342848300933838e-01 1.044267266988754272e-01 1.520286625010345942e-02 1.000000000000000000e+00 4.420823536748075266e-01 -1.104879317402668870e-01 1.008856950639117400e+00 1.009553762666559829e+00 -5.300294392407924166e-06 9.999994696805992733e-01 4.463064840585179160e-01 1.009553184342431909e+00 1.115411777121390613e-01 9.998844384795959606e-01 -1.520228063140874331e-02 4.437109343778971038e-01 -1.037545197778018680e-01 4.437109343778971038e-01 1.037545197778018680e-01
7.510099999999999554e-01 1.497228443622589111e-02 9.999700784683227539e-01 4.430104196071624756e-01 -1.102896034717559814e-01 1.007034063339233398e+00 1.009593486785888672e+00 1.943185925483703613e-04 1.000855565071105957e+00 4.452300667762756348e-01 1.009918212890625000e+00 1.132447496056556702e-01 1.001350283622741699e+00 -1.479758974164724350e-02 4.448330104351043701e-01 -1.017440706491470337e-01 4.434556961059570312e-01 1.043986380100250244e-01 1.520269968145167641e-02 1.000000000000000000e+00 4.420771989765330812e-01 -1.104860990012240252e-01 1.008863883641060388e+00 1.009553632096025000e+00 -5.304143288022703948e-06 9.999994693224556475e-01 4.463012232791034317e-01 1.009553107117587167e+00 1.115393101029768519e-01 9.998844410279567052e-01 -1.520211408135604784e-02 4.437057351508380543e-01 -1.037528380295575786e-01 4.437057351508380543e-01 1.037528380295575786e-01
7.520099999999999563e-01 1.497166603803634644e-02 9.999700784683227539e-01 4.429272711277008057e-01 -1.102554351091384888e-01 1.007050395011901855e+00 1.009592652320861816e+00 1.942142844200134277e-04 1.000854730606079102e+00 4.451525211334228516e-01 1.009914040565490723e+00 1.132101565599441528e-01 1.001344680786132812e+00 -1.479540951550006866e-02 4.447486400604248047e-01 -1.017068028450012207e-01 4.433770775794982910e-01 1.043707281351089478e-01 1.520253299858572056e-02 1.000000000000000000e+00 4.420720655118765552e-01 -1.104842876530636869e-01 1.008870746244771244e+00 1.009553503968190658e+00 -5.307349716311782157e-06 9.999994696380538617e-01 4.462959957106329978e-01 1.009554247994231435e+00 1.115374359276128102e-01 9.998844439460854439e-01 -1.520194740229864963e-02 4.437005579088169616e-01 -1.037511434041754749e-01 4.437005579088169616e-01 1.037511434041754749e-01
7.530099999999999572e-01 1.497104018926620483e-02 9.999700784683227539e-01 4.428439736366271973e-01 -1.102212369441986084e-01 1.007066845893859863e+00 1.009591579437255859e+00 1.941770315170288086e-04 1.000854134559631348e+00 4.450747370719909668e-01 1.009909629821777344e+00 1.131755113601684570e-01 1.001338958740234375e+00 -1.479313895106315613e-02 4.446640610694885254e-01 -1.016693264245986938e-01 4.432982504367828369e-01 1.043426841497421265e-01 1.520236622750952178e-02 1.000000000000000000e+00 4.420669534030139958e-01 -1.104824973431136753e-01 1.008877539373652876e+00 1.009553374887721233e+00 -5.309926586581636626e-06 9.999994691243955236e-01 4.462907734555544570e-01 1.009553608370124422e+00 1.115356252006176330e-01 9.998844463267416716e-01 -1.520178065671067176e-02 4.436954016873043138e-01 -1.037495192862706306e-01 4.436954016873043138e-01 1.037495192862706306e-01
7.540099999999999580e-01 1.497042924165725708e-02 9.999700784683227539e-01 4.427605867385864258e-01 -1.101868003606796265e-01 1.007083177566528320e+00 1.009590744972229004e+00 1.941025257110595703e-04 1.000853419303894043e+00 4.449970722198486328e-01 1.009905576705932617e+00 1.131406873464584351e-01 1.001333355903625488e+00 -1.479097362607717514e-02 4.445794224739074707e-01 -1.016318053007125854e-01 4.432193636894226074e-01 1.043146252632141113e-01 1.520219938326205535e-02 1.000000000000000000e+00 4.420618627181569504e-01 -1.104807278654282160e-01 1.008884263570266837e+00 1.009553246258293679e+00 -5.311885542360244154e-06 9.999994684065152128e-01 4.462855682636831522e-01 1.009552438624472304e+00 1.115338483612238613e-01 9.998844485478435296e-01 -1.520161384442033844e-02 4.436902670049509001e-01 -1.037479305389242268e-01 4.436902670049509001e-01 1.037479305389242268e-01
7.550099999999999589e-01 1.496981829404830933e-02 9.999700784683227539e-01 4.426772892475128174e-01 -1.101526916027069092e-01 1.007099509239196777e+00 1.009589791297912598e+00 1.939684152603149414e-04 1.000852584838867188e+00 4.449194073677062988e-01 1.009901165962219238e+00 1.131059750914573669e-01 1.001327753067016602e+00 -1.478881016373634338e-02 4.444949626922607422e-01 -1.015944853425025940e-01 4.431406259536743164e-01 1.042865812778472900e-01 1.520203248721184452e-02 1.000000000000000000e+00 4.420567935535630877e-01 -1.104789789268466049e-01 1.008890919607834169e+00 1.009553120921874436e+00 -5.313244180410393365e-06 9.999994687486020162e-01 4.462804038480914226e-01 1.009553266576689756e+00 1.115320457757107558e-01 9.998844513735416495e-01 -1.520144695604658258e-02 4.436851548695843750e-01 -1.037463062557875682e-01 4.436851548695843750e-01 1.037463062557875682e-01
7.560099999999999598e-01 1.496919989585876465e-02 9.999700784683227539e-01 4.425938725471496582e-01 -1.101185232400894165e-01 1.007115960121154785e+00 1.009588837623596191e+00 1.939088106155395508e-04 1.000851869583129883e+00 4.448416233062744141e-01 1.009896874427795410e+00 1.130714118480682373e-01 1.001321911811828613e+00 -1.478661969304084778e-02 4.444103538990020752e-01 -1.015571057796478271e-01 4.430617690086364746e-01 1.042585968971252441e-01 1.520186555875390789e-02 1.000000000000000000e+00 4.420517459928020587e-01 -1.104772502581908844e-01 1.008897508201339388e+00 1.009552996243939127e+00 -5.314012211948787653e-06 9.999994689844556861e-01 4.462752585507089309e-01 1.009553765503122369e+00 1.115302717755938394e-01 9.998844540998876873e-01 -1.520128003928304834e-02 4.436800645215479011e-01 -1.037447111429891933e-01 4.436800645215479011e-01 1.037447111429891933e-01
7.570099999999999607e-01 1.496858894824981689e-02 9.999700784683227539e-01 4.425106942653656006e-01 -1.100842505693435669e-01 1.007132291793823242e+00 1.009587883949279785e+00 1.938268542289733887e-04 1.000851154327392578e+00 4.447641372680664062e-01 1.009892702102661133e+00 1.130366772413253784e-01 1.001316428184509277e+00 -1.478442642837762833e-02 4.443258941173553467e-01 -1.015197113156318665e-01 4.429831504821777344e-01 1.042305827140808105e-01 1.520169861325187943e-02 1.000000000000000000e+00 4.420467201017073688e-01 -1.104755416459345940e-01 1.008904029918416212e+00 1.009552870493866550e+00 -5.314197774580627167e-06 9.999994683483901525e-01 4.462701181655945870e-01 1.009552408109980259e+00 1.115285619866946271e-01 9.998844562647601908e-01 -1.520111312806866205e-02 4.436749954728800849e-01 -1.037431876363331118e-01 4.436749954728800849e-01 1.037431876363331118e-01
7.580099999999999616e-01 1.496799290180206299e-02 9.999700784683227539e-01 4.424274563789367676e-01 -1.100499927997589111e-01 1.007148623466491699e+00 1.009586930274963379e+00 1.937299966812133789e-04 1.000850439071655273e+00 4.446864724159240723e-01 1.009888410568237305e+00 1.130021438002586365e-01 1.001310706138610840e+00 -1.478224340826272964e-02 4.442413747310638428e-01 -1.014822125434875488e-01 4.429044127464294434e-01 1.042025685310363770e-01 1.520153167339508872e-02 1.000000000000000000e+00 4.420417159732358825e-01 -1.104738527712474799e-01 1.008910485612097618e+00 1.009552746959343272e+00 -5.313820135742532520e-06 9.999994683027226827e-01 4.462650101017559545e-01 1.009552118169074086e+00 1.115268474553766098e-01 9.998844587520357985e-01 -1.520094620952685410e-02 4.436699488709944794e-01 -1.037416537442888975e-01 4.436699488709944794e-01 1.037416537442888975e-01
7.590099999999999625e-01 1.496737450361251831e-02 9.999700784683227539e-01 4.423440098762512207e-01 -1.100158542394638062e-01 1.007164835929870605e+00 1.009585976600646973e+00 1.935958862304687500e-04 1.000849723815917969e+00 4.446086883544921875e-01 1.009884238243103027e+00 1.129673421382904053e-01 1.001305103302001953e+00 -1.478007342666387558e-02 4.441567361354827881e-01 -1.014448851346969604e-01 4.428254961967468262e-01 1.041745245456695557e-01 1.520136475113406313e-02 1.000000000000000000e+00 4.420367336554122950e-01 -1.104721834654325413e-01 1.008916875734896967e+00 1.009552626094287531e+00 -5.312887909589554905e-06 9.999994690506951445e-01 4.462599382138952020e-01 1.009553303224875576e+00 1.115251184415372437e-01 9.998844616847858413e-01 -1.520077929064954890e-02 4.436649249099122172e-01 -1.037400979092704401e-01 4.436649249099122172e-01 1.037400979092704401e-01
7.600099999999999634e-01 1.496675610542297363e-02 9.999700784683227539e-01 4.422609210014343262e-01 -1.099815666675567627e-01 1.007181286811828613e+00 1.009584903717041016e+00 1.935586333274841309e-04 1.000849008560180664e+00 4.445312619209289551e-01 1.009879946708679199e+00 1.129326373338699341e-01 1.001299381256103516e+00 -1.477781776338815689e-02 4.440723955631256104e-01 -1.014075130224227905e-01 4.427469372749328613e-01 1.041464656591415405e-01 1.520119786943097823e-02 1.000000000000000000e+00 4.420317732373278963e-01 -1.104705334017332952e-01 1.008923201167246653e+00 1.009552504420571317e+00 -5.311412424603543001e-06 9.999994690524494079e-01 4.462548738805296455e-01 1.009552890759549681e+00 1.115234467215569097e-01 9.998844641334622141e-01 -1.520061243176854156e-02 4.436599225653790057e-01 -1.037386056081484598e-01 4.436599225653790612e-01 1.037386056081484598e-01
7.610099999999999643e-01 1.496616750955581665e-02 9.999700784683227539e-01 4.421775639057159424e-01 -1.099473834037780762e-01 1.007197737693786621e+00 1.009583950042724609e+00 1.934543251991271973e-04 1.000848293304443359e+00 4.444535970687866211e-01 1.009875774383544922e+00 1.128980815410614014e-01 1.001293778419494629e+00 -1.477562170475721359e-02 4.439877271652221680e-01 -1.013700962066650391e-01 4.426681399345397949e-01 1.041185259819030762e-01 1.520103104004491036e-02 1.000000000000000000e+00 4.420268347627124839e-01 -1.104689024112541079e-01 1.008929462366510377e+00 1.009552382735766862e+00 -5.309402681582198171e-06 9.999994686637510011e-01 4.462498237983618665e-01 1.009551592952729226e+00 1.115218154050837823e-01 9.998844663132682165e-01 -1.520044563597891529e-02 4.436549421372266711e-01 -1.037371567748263113e-01 4.436549421372266711e-01 1.037371567748263113e-01
7.620099999999999651e-01 1.496554166078567505e-02 9.999700784683227539e-01 4.420943558216094971e-01 -1.099130958318710327e-01 1.007214069366455078e+00 1.009583115577697754e+00 1.933723688125610352e-04 1.000847578048706055e+00 4.443759322166442871e-01 1.009871482849121094e+00 1.128632798790931702e-01 1.001287937164306641e+00 -1.477347873151302338e-02 4.439033567905426025e-01 -1.013326346874237061e-01 4.425894021987915039e-01 1.040904372930526733e-01 1.520086428321202471e-02 1.000000000000000000e+00 4.420219183055056900e-01 -1.104672902022586223e-01 1.008935660124270495e+00 1.009552264202949079e+00 -5.306876391471407269e-06 9.999994692913998229e-01 4.462448143187114358e-01 1.009552222409482614e+00 1.115201581757485905e-01 9.998844690744976837e-01 -1.520027888930339938e-02 4.436499847138239416e-01 -1.037356725511534017e-01 4.436499847138239416e-01 1.037356725511534017e-01
7.630099999999999660e-01 1.496493071317672729e-02 9.999700784683227539e-01 4.420110285282135010e-01 -1.098788678646087646e-01 1.007230520248413086e+00 1.009582161903381348e+00 1.932755112648010254e-04 1.000846862792968750e+00 4.442982673645019531e-01 1.009867191314697266e+00 1.128287166357040405e-01 1.001282453536987305e+00 -1.477126032114028931e-02 4.438187479972839355e-01 -1.012952327728271484e-01 4.425106048583984375e-01 1.040623933076858521e-01 1.520069761337552831e-02 1.000000000000000000e+00 4.420170239152885205e-01 -1.104656965638830812e-01 1.008941795016399912e+00 1.009552146747695112e+00 -5.303840994313552318e-06 9.999994700172170070e-01 4.462398283727926906e-01 1.009552947200711870e+00 1.115185178122384546e-01 9.998844718629148476e-01 -1.520011222846601347e-02 4.436450496807751720e-01 -1.037342038847182679e-01 4.436450496807751720e-01 1.037342038847182679e-01
7.640099999999999669e-01 1.496431231498718262e-02 9.999700784683227539e-01 4.419277310371398926e-01 -1.098447889089584351e-01 1.007246851921081543e+00 1.009581327438354492e+00 1.931712031364440918e-04 1.000846147537231445e+00 4.442207217216491699e-01 1.009862899780273438e+00 1.127941608428955078e-01 1.001276731491088867e+00 -1.476904563605785370e-02 4.437342286109924316e-01 -1.012579351663589478e-01 4.424318671226501465e-01 1.040344387292861938e-01 1.520053104592733635e-02 1.000000000000000000e+00 4.420121516445394971e-01 -1.104641212711151704e-01 1.008947867657821185e+00 1.009552028035307858e+00 -5.300304277265291617e-06 9.999994698076876132e-01 4.462348467434145149e-01 1.009551705164825730e+00 1.115169424823536648e-01 9.998844740546415366e-01 -1.519994569393980262e-02 4.436401363432339595e-01 -1.037328081388790013e-01 4.436401363432339595e-01 1.037328081388790013e-01
7.650099999999999678e-01 1.496370136737823486e-02 9.999700784683227539e-01 4.418446719646453857e-01 -1.098105907440185547e-01 1.007263064384460449e+00 1.009580254554748535e+00 1.931190490722656250e-04 1.000845313072204590e+00 4.441432356834411621e-01 1.009858727455139160e+00 1.127594411373138428e-01 1.001271009445190430e+00 -1.476686820387840271e-02 4.436499774456024170e-01 -1.012204885482788086e-01 4.423533082008361816e-01 1.040064692497253418e-01 1.520036459890619640e-02 1.000000000000000000e+00 4.420073015504873415e-01 -1.104625640566991862e-01 1.008953878783732661e+00 1.009551911109074940e+00 -5.296282537526421746e-06 9.999994700162531114e-01 4.462298947670710336e-01 1.009551202080141152e+00 1.115153684024198927e-01 9.998844764676979580e-01 -1.519977927084970905e-02 4.436352457343858413e-01 -1.037314094648848911e-01 4.436352457343858413e-01 1.037314094648848911e-01
7.660099999999999687e-01 1.496309787034988403e-02 9.999700784683227539e-01 4.417611658573150635e-01 -1.097761690616607666e-01 1.007279396057128906e+00 1.009579300880432129e+00 1.930147409439086914e-04 1.000844717025756836e+00 4.440652132034301758e-01 1.009854435920715332e+00 1.127247065305709839e-01 1.001265406608581543e+00 -1.476467028260231018e-02 4.435651898384094238e-01 -1.011829748749732971e-01 4.422742724418640137e-01 1.039783656597137451e-01 1.520019828340886392e-02 1.000000000000000000e+00 4.420024736677328203e-01 -1.104610247557256120e-01 1.008959828848448259e+00 1.009551797030140419e+00 -5.291784827046295441e-06 9.999994711156452443e-01 4.462249813135631960e-01 1.009552383691824762e+00 1.115137732042472823e-01 9.998844793879330117e-01 -1.519961295878761477e-02 4.436303782293622988e-01 -1.037299812775738517e-01 4.436303782293622988e-01 1.037299812775738517e-01
7.670099999999999696e-01 1.496247947216033936e-02 9.999700784683227539e-01 4.416779577732086182e-01 -1.097419112920761108e-01 1.007295846939086914e+00 1.009578347206115723e+00 1.929327845573425293e-04 1.000843882560729980e+00 4.439877867698669434e-01 1.009850144386291504e+00 1.126900017261505127e-01 1.001259684562683105e+00 -1.476247515529394150e-02 4.434808492660522461e-01 -1.011455878615379333e-01 4.421957135200500488e-01 1.039503961801528931e-01 1.520003211898581993e-02 1.000000000000000000e+00 4.419976680532844981e-01 -1.104595030743597411e-01 1.008965718665773448e+00 1.009551682344373535e+00 -5.286820702846889654e-06 9.999994715764403130e-01 4.462200779206024204e-01 1.009552197966480103e+00 1.115122282175851215e-01 9.998844818920457067e-01 -1.519944681442486796e-02 4.436255327793825476e-01 -1.037286085166332500e-01 4.436255327793826031e-01 1.037286085166332500e-01
7.680099999999999705e-01 1.496185362339019775e-02 9.999700784683227539e-01 4.415946304798126221e-01 -1.097077578306198120e-01 1.007312297821044922e+00 1.009577512741088867e+00 1.928359270095825195e-04 1.000843286514282227e+00 4.439100027084350586e-01 1.009845972061157227e+00 1.126554086804389954e-01 1.001254081726074219e+00 -1.476028002798557281e-02 4.433962106704711914e-01 -1.011082381010055542e-01 4.421167969703674316e-01 1.039223521947860718e-01 1.519986611528402129e-02 1.000000000000000000e+00 4.419928847338597810e-01 -1.104579988664307622e-01 1.008971548642041860e+00 1.009551567242780168e+00 -5.281397232682289349e-06 9.999994714850647393e-01 4.462151862391925405e-01 1.009550818883703904e+00 1.115107292076731177e-01 9.998844840325068484e-01 -1.519928084529106015e-02 4.436207094728308875e-01 -1.037272861718334938e-01 4.436207094728308875e-01 1.037272861718334938e-01
7.690099999999999714e-01 1.496124267578125000e-02 9.999700784683227539e-01 4.415112137794494629e-01 -1.096735298633575439e-01 1.007328629493713379e+00 1.009576559066772461e+00 1.927390694618225098e-04 1.000842452049255371e+00 4.438323378562927246e-01 1.009841680526733398e+00 1.126207262277603149e-01 1.001248359680175781e+00 -1.475808303803205490e-02 4.433115124702453613e-01 -1.010708361864089966e-01 4.420379996299743652e-01 1.038943380117416382e-01 1.519970029070597320e-02 1.000000000000000000e+00 4.419881237581904654e-01 -1.104565118512353394e-01 1.008977319559914321e+00 1.009551455087044802e+00 -5.275531618261132487e-06 9.999994723364689087e-01 4.462103342388601401e-01 1.009551234965472277e+00 1.115092057407078702e-01 9.998844867128394709e-01 -1.519911503343570301e-02 4.436159094364436339e-01 -1.037259304838997198e-01 4.436159094364436895e-01 1.037259304838997198e-01
7.700099999999999723e-01 1.496063172817230225e-02 9.999700784683227539e-01 4.414282143115997314e-01 -1.096394211053848267e-01 1.007344841957092285e+00 1.009575724601745605e+00 1.926571130752563477e-04 1.000841856002807617e+00 4.437547922134399414e-01 1.009837508201599121e+00 1.125860512256622314e-01 1.001242995262145996e+00 -1.475594658404588699e-02 4.432272315025329590e-01 -1.010335013270378113e-01 4.419593811035156250e-01 1.038664132356643677e-01 1.519953465600488995e-02 1.000000000000000000e+00 4.419833851521846046e-01 -1.104550418625944719e-01 1.008983031885366977e+00 1.009551344411420137e+00 -5.269229793850385780e-06 9.999994734821580078e-01 4.462055098560012145e-01 1.009552152484832988e+00 1.115076880095997591e-01 9.998844895416283407e-01 -1.519894940534687738e-02 4.436111322270171464e-01 -1.037245774151488997e-01 4.436111322270171464e-01 1.037245774151488997e-01
7.710099999999999731e-01 1.496002823114395142e-02 9.999700784683227539e-01 4.413446485996246338e-01 -1.096050739288330078e-01 1.007361292839050293e+00 1.009574651718139648e+00 1.925900578498840332e-04 1.000841021537780762e+00 4.436768293380737305e-01 1.009833335876464844e+00 1.125513464212417603e-01 1.001237154006958008e+00 -1.475370209664106369e-02 4.431424438953399658e-01 -1.009960398077964783e-01 4.418802857398986816e-01 1.038382798433303833e-01 1.519936922617001231e-02 1.000000000000000000e+00 4.419786689513097167e-01 -1.104535886683239154e-01 1.008988686270110957e+00 1.009551232388043340e+00 -5.262499091080164255e-06 9.999994736699732156e-01 4.462006897759677182e-01 1.009551072604151445e+00 1.115062344239540343e-01 9.998844917629406970e-01 -1.519878400640649156e-02 4.436063769746830809e-01 -1.037232965185596323e-01 4.436063769746830809e-01 1.037232965185596323e-01
7.720099999999999740e-01 1.495941728353500366e-02 9.999700784683227539e-01 4.412614107131958008e-01 -1.095709055662155151e-01 1.007377743721008301e+00 1.009573698043823242e+00 1.924708485603332520e-04 1.000840306282043457e+00 4.435994029045104980e-01 1.009828925132751465e+00 1.125165969133377075e-01 1.001231551170349121e+00 -1.475153490900993347e-02 4.430580437183380127e-01 -1.009585857391357422e-01 4.418016970157623291e-01 1.038101911544799805e-01 1.519920401502214934e-02 1.000000000000000000e+00 4.419739751843100861e-01 -1.104521520510062527e-01 1.008994283328336072e+00 1.009551121672383367e+00 -5.255352801345472448e-06 9.999994740808164639e-01 4.461958960822320353e-01 1.009550355977973490e+00 1.115047893521060041e-01 9.998844940904869638e-01 -1.519861882171995478e-02 4.436016445597013025e-01 -1.037220216368709980e-01 4.436016445597013025e-01 1.037220216368709980e-01
7.730099999999999749e-01 1.495880633592605591e-02 9.999700784683227539e-01 4.411782920360565186e-01 -1.095367670059204102e-01 1.007394075393676758e+00 1.009572744369506836e+00 1.923888921737670898e-04 1.000839710235595703e+00 4.435218572616577148e-01 1.009824633598327637e+00 1.124820262193679810e-01 1.001225948333740234e+00 -1.474933512508869171e-02 4.429736435413360596e-01 -1.009211838245391846e-01 4.417230486869812012e-01 1.037822216749191284e-01 1.519903903327284207e-02 1.000000000000000000e+00 4.419693038730740375e-01 -1.104507318418084111e-01 1.008999823537358287e+00 1.009551013932522778e+00 -5.247800760364225198e-06 9.999994754568746202e-01 4.461911426603232811e-01 1.009551486551873767e+00 1.115033177898085703e-01 9.998844969728867271e-01 -1.519845384394758435e-02 4.435969355389566826e-01 -1.037207111494164447e-01 4.435969355389566826e-01 1.037207111494164447e-01
7.740099999999999758e-01 1.495820283889770508e-02 9.999700784683227539e-01 4.410951435565948486e-01 -1.095024198293685913e-01 1.007410407066345215e+00 1.009571790695190430e+00 1.923069357872009277e-04 1.000838994979858398e+00 4.434443712234497070e-01 1.009820461273193359e+00 1.124474853277206421e-01 1.001220107078552246e+00 -1.474713627249002457e-02 4.428892731666564941e-01 -1.008837297558784485e-01 4.416444897651672363e-01 1.037542819976806641e-01 1.519887429694640607e-02 1.000000000000000000e+00 4.419646550459470080e-01 -1.104493277844455085e-01 1.009005307625943093e+00 1.009550905845054913e+00 -5.239850698565662257e-06 9.999994763264408171e-01 4.461864020927021612e-01 1.009551527176862695e+00 1.115018884093115642e-01 9.998844995216354947e-01 -1.519828912483760751e-02 4.435922488767461425e-01 -1.037194468267391978e-01 4.435922488767461425e-01 1.037194468267391978e-01
7.750099999999999767e-01 1.495758444070816040e-02 9.999700784683227539e-01 4.410117268562316895e-01 -1.094682961702346802e-01 1.007426738739013672e+00 1.009570717811584473e+00 1.922398805618286133e-04 1.000838160514831543e+00 4.433665275573730469e-01 1.009816169738769531e+00 1.124126166105270386e-01 1.001214504241943359e+00 -1.474493835121393204e-02 4.428045749664306641e-01 -1.008463054895401001e-01 4.415655434131622314e-01 1.037261635065078735e-01 1.519870981439969300e-02 1.000000000000000000e+00 4.419600287167098629e-01 -1.104479397444143723e-01 1.009010735977489137e+00 1.009550796994043598e+00 -5.231508282402112785e-06 9.999994765065476354e-01 4.461816709886801680e-01 1.009550113632125656e+00 1.115005096200057805e-01 9.998845016264591434e-01 -1.519812467717603956e-02 4.435875844539984292e-01 -1.037182387029943892e-01 4.435875844539984292e-01 1.037182387029943892e-01
7.760099999999999776e-01 1.495696604251861572e-02 9.999700784683227539e-01 4.409284889698028564e-01 -1.094339936971664429e-01 1.007443070411682129e+00 1.009570002555847168e+00 1.921430230140686035e-04 1.000837445259094238e+00 4.432889819145202637e-01 1.009811997413635254e+00 1.123780608177185059e-01 1.001208901405334473e+00 -1.474276091903448105e-02 4.427201747894287109e-01 -1.008089333772659302e-01 4.414868354797363281e-01 1.036981344223022461e-01 1.519854560170504944e-02 1.000000000000000000e+00 4.419554249086322106e-01 -1.104465674602933684e-01 1.009016109340151068e+00 1.009550690833587616e+00 -5.222789689926263953e-06 9.999994775330722785e-01 4.461769780538048513e-01 1.009550315957108868e+00 1.114991090948319885e-01 9.998845042155695140e-01 -1.519796047969096918e-02 4.435829434015119976e-01 -1.037170007628388652e-01 4.435829434015119976e-01 1.037170007628388652e-01
7.770099999999999785e-01 1.495636254549026489e-02 9.999700784683227539e-01 4.408451616764068604e-01 -1.093997061252593994e-01 1.007459521293640137e+00 1.009568929672241211e+00 1.920387148857116699e-04 1.000836730003356934e+00 4.432112574577331543e-01 1.009807705879211426e+00 1.123432666063308716e-01 1.001203179359436035e+00 -1.474053598940372467e-02 4.426355361938476562e-01 -1.007715314626693726e-01 4.414080977439880371e-01 1.036701202392578125e-01 1.519838166712632159e-02 1.000000000000000000e+00 4.419508436316644806e-01 -1.104452107959595225e-01 1.009021428105297380e+00 1.009550586506143821e+00 -5.213700079126417677e-06 9.999994790271309331e-01 4.461723162373150697e-01 1.009551378626533769e+00 1.114977044257789290e-01 9.998845070603535889e-01 -1.519779654983502253e-02 4.435783254548911758e-01 -1.037157539680408774e-01 4.435783254548911758e-01 1.037157539680408774e-01
7.780099999999999794e-01 1.495573669672012329e-02 9.999700784683227539e-01 4.407617151737213135e-01 -1.093655228614807129e-01 1.007475972175598145e+00 1.009568095207214355e+00 1.919716596603393555e-04 1.000836014747619629e+00 4.431334137916564941e-01 1.009803533554077148e+00 1.123085841536521912e-01 1.001197457313537598e+00 -1.473834365606307983e-02 4.425509274005889893e-01 -1.007341668009757996e-01 4.413290917873382568e-01 1.036420911550521851e-01 1.519821802469425304e-02 1.000000000000000000e+00 4.419462849013964800e-01 -1.104438695191902325e-01 1.009026692941747294e+00 1.009550480850190946e+00 -5.204246160832185120e-06 9.999994795886317789e-01 4.461676594432109066e-01 1.009550507287065635e+00 1.114963609584920523e-01 9.998845093155221964e-01 -1.519763293562621104e-02 4.435737296174603328e-01 -1.037145761260196419e-01 4.435737296174603328e-01 1.037145761260196419e-01
7.790099999999999802e-01 1.495514065027236938e-02 9.999700784683227539e-01 4.406785666942596436e-01 -1.093313544988632202e-01 1.007492184638977051e+00 1.009567022323608398e+00 1.918599009513854980e-04 1.000835180282592773e+00 4.430560469627380371e-01 1.009799242019653320e+00 1.122741103172302246e-01 1.001191854476928711e+00 -1.473616622388362885e-02 4.424665272235870361e-01 -1.006966829299926758e-01 4.412506222724914551e-01 1.036142110824584961e-01 1.519805468457566602e-02 1.000000000000000000e+00 4.419417487257377153e-01 -1.104425434588322125e-01 1.009031904345361275e+00 1.009550375975057923e+00 -5.194438260149475123e-06 9.999994801556792989e-01 4.461630251989524010e-01 1.009549577188381564e+00 1.114950345021191030e-01 9.998845115480428092e-01 -1.519746962442058980e-02 4.435691565734947162e-01 -1.037134146851128036e-01 4.435691565734947162e-01 1.037134146851128036e-01
7.800099999999999811e-01 1.495451480150222778e-02 9.999700784683227539e-01 4.405954182147979736e-01 -1.092972308397293091e-01 1.007508635520935059e+00 1.009566187858581543e+00 1.918077468872070312e-04 1.000834584236145020e+00 4.429785013198852539e-01 1.009794950485229492e+00 1.122392863035202026e-01 1.001186132431030273e+00 -1.473398320376873016e-02 4.423821270465850830e-01 -1.006592437624931335e-01 4.411718845367431641e-01 1.035860925912857056e-01 1.519789165733796341e-02 1.000000000000000000e+00 4.419372351125429033e-01 -1.104412324366762510e-01 1.009037062832751852e+00 1.009550274154053628e+00 -5.184287217598024074e-06 9.999994817392323654e-01 4.461584323920670947e-01 1.009550609157662482e+00 1.114936774416762227e-01 9.998845143689035764e-01 -1.519730660220402693e-02 4.435646070597765722e-01 -1.037122130204387871e-01 4.435646070597765722e-01 1.037122130204387871e-01
7.810099999999999820e-01 1.495391130447387695e-02 9.999700784683227539e-01 4.405119717121124268e-01 -1.092627942562103271e-01 1.007524847984313965e+00 1.009565114974975586e+00 1.917183399200439453e-04 1.000833868980407715e+00 4.429006576538085938e-01 1.009790658950805664e+00 1.122046709060668945e-01 1.001180529594421387e+00 -1.473175454884767532e-02 4.422975182533264160e-01 -1.006218641996383667e-01 4.410930275917053223e-01 1.035580486059188843e-01 1.519772895556282914e-02 1.000000000000000000e+00 4.419327440666751539e-01 -1.104399362367165377e-01 1.009042169033839809e+00 1.009550172301665771e+00 -5.173798990832972474e-06 9.999994829727923973e-01 4.461538555411939666e-01 1.009550875769768208e+00 1.114923535687586953e-01 9.998845169530773402e-01 -1.519714391473156283e-02 4.435600800931964738e-01 -1.037110470871468737e-01 4.435600800931964738e-01 1.037110470871468737e-01
7.820099999999999829e-01 1.495330035686492920e-02 9.999700784683227539e-01 4.404286742210388184e-01 -1.092286109924316406e-01 1.007541179656982422e+00 1.009564280509948730e+00 1.915916800498962402e-04 1.000833153724670410e+00 4.428229331970214844e-01 1.009786486625671387e+00 1.121698915958404541e-01 1.001174926757812500e+00 -1.472959294915199280e-02 4.422128796577453613e-01 -1.005844622850418091e-01 4.410142004489898682e-01 1.035299748182296753e-01 1.519756658686244148e-02 1.000000000000000000e+00 4.419282755904174187e-01 -1.104386547277011466e-01 1.009047223331915433e+00 1.009550069394707927e+00 -5.162978231855177032e-06 9.999994834039594993e-01 4.461492862153111361e-01 1.009549474603166130e+00 1.114910839282058225e-01 9.998845190275366113e-01 -1.519698158059099892e-02 4.435555753485946884e-01 -1.037099419550979451e-01 4.435555753485946884e-01 1.037099419550979451e-01
7.830099999999999838e-01 1.495268195867538452e-02 9.999700784683227539e-01 4.403454065322875977e-01 -1.091945320367813110e-01 1.007557630538940430e+00 1.009563207626342773e+00 1.915022730827331543e-04 1.000832438468933105e+00 4.427453279495239258e-01 1.009782314300537109e+00 1.121353358030319214e-01 1.001169204711914062e+00 -1.472740806639194489e-02 4.421283602714538574e-01 -1.005470976233482361e-01 4.409354329109191895e-01 1.035020798444747925e-01 1.519740456473630923e-02 1.000000000000000000e+00 4.419238296837153523e-01 -1.104373876733591164e-01 1.009052226420235510e+00 1.009549968873436621e+00 -5.151839715178479714e-06 9.999994845622993678e-01 4.461447529762040398e-01 1.009549462815272802e+00 1.114897965214110276e-01 9.998845215166362044e-01 -1.519681957609458553e-02 4.435510939289072363e-01 -1.037088119954082260e-01 4.435510939289072363e-01 1.037088119954082260e-01
7.840099999999999847e-01 1.495207846164703369e-02 9.999700784683227539e-01 4.402621388435363770e-01 -1.091602295637130737e-01 1.007574081420898438e+00 1.009562253952026367e+00 1.914203166961669922e-04 1.000831604003906250e+00 4.426676630973815918e-01 1.009778022766113281e+00 1.121006831526756287e-01 1.001163482666015625e+00 -1.472517941147089005e-02 4.420438408851623535e-01 -1.005096808075904846e-01 4.408566951751708984e-01 1.034740209579467773e-01 1.519724289582590447e-02 1.000000000000000000e+00 4.419194063450144205e-01 -1.104361349561408245e-01 1.009057178644894304e+00 1.009549870488125611e+00 -5.140388379837887781e-06 9.999994863384835675e-01 4.461402537903380039e-01 1.009550623082094978e+00 1.114884963275590835e-01 9.998845243545527728e-01 -1.519665791052638749e-02 4.435466357529138648e-01 -1.037076631573636415e-01 4.435466357529138648e-01 1.037076631573636415e-01
7.850099999999999856e-01 1.495146751403808594e-02 9.999700784683227539e-01 4.401787519454956055e-01 -1.091259717941284180e-01 1.007590413093566895e+00 1.009561300277709961e+00 1.913160085678100586e-04 1.000831007957458496e+00 4.425899386405944824e-01 1.009773731231689453e+00 1.120660379528999329e-01 1.001157879829406738e+00 -1.472303923219442368e-02 4.419592916965484619e-01 -1.004723235964775085e-01 4.407779276371002197e-01 1.034460961818695068e-01 1.519708159271467712e-02 1.000000000000000000e+00 4.419150055690906909e-01 -1.104348963513763632e-01 1.009062080669118400e+00 1.009549770870239227e+00 -5.128630110733857138e-06 9.999994872405968405e-01 4.461357608259567398e-01 1.009549977532731901e+00 1.114872530075012996e-01 9.998845266405187449e-01 -1.519649663268949485e-02 4.435421997367496871e-01 -1.037065783825438098e-01 4.435421997367496871e-01 1.037065783825438098e-01
7.860099999999999865e-01 1.495084911584854126e-02 9.999700784683227539e-01 4.400954842567443848e-01 -1.090918034315109253e-01 1.007606625556945801e+00 1.009560465812683105e+00 1.912340521812438965e-04 1.000830292701721191e+00 4.425122737884521484e-01 1.009769439697265625e+00 1.120314151048660278e-01 1.001152276992797852e+00 -1.472083013504743576e-02 4.418747425079345703e-01 -1.004348471760749817e-01 4.406991004943847656e-01 1.034179925918579102e-01 1.519692066282507005e-02 1.000000000000000000e+00 4.419106273500935100e-01 -1.104336717241643367e-01 1.009066932893205149e+00 1.009549671523097603e+00 -5.116572713909892822e-06 9.999994879374617396e-01 4.461312865682878770e-01 1.009548863217382575e+00 1.114860350399539679e-01 9.998845287787790914e-01 -1.519633573374227879e-02 4.435377863566347667e-01 -1.037055201889075934e-01 4.435377863566347667e-01 1.037055201889075934e-01
7.870099999999999874e-01 1.495025306940078735e-02 9.999700784683227539e-01 4.400123357772827148e-01 -1.090576648712158203e-01 1.007623195648193359e+00 1.009559512138366699e+00 1.911595463752746582e-04 1.000829577445983887e+00 4.424349069595336914e-01 1.009765148162841797e+00 1.119965910911560059e-01 1.001146554946899414e+00 -1.471862848848104477e-02 4.417904019355773926e-01 -1.003974974155426025e-01 4.406206309795379639e-01 1.033899784088134766e-01 1.519676011630079378e-02 1.000000000000000000e+00 4.419062716793786816e-01 -1.104324608895881632e-01 1.009071735866337471e+00 1.009549575225113127e+00 -5.104227758396020388e-06 9.999994896643631392e-01 4.461268540746309297e-01 1.009549749039589717e+00 1.114847842863057742e-01 9.998845315158371161e-01 -1.519617519379679732e-02 4.435333964946914231e-01 -1.037044194305211386e-01 4.435333964946914231e-01 1.037044194305211386e-01
7.880099999999999882e-01 1.494964957237243652e-02 9.999700784683227539e-01 4.399291276931762695e-01 -1.090233176946640015e-01 1.007639527320861816e+00 1.009558677673339844e+00 1.910775899887084961e-04 1.000828742980957031e+00 4.423573017120361328e-01 1.009760975837707520e+00 1.119619682431221008e-01 1.001140952110290527e+00 -1.471638586372137070e-02 4.417059123516082764e-01 -1.003599986433982849e-01 4.405418038368225098e-01 1.033619046211242676e-01 1.519659996262790781e-02 1.000000000000000000e+00 4.419019385446145143e-01 -1.104312636710649415e-01 1.009076490116000313e+00 1.009549479268617711e+00 -5.091599700526247020e-06 9.999994912220832033e-01 4.461224409647910893e-01 1.009550241299627338e+00 1.114835567461680277e-01 9.998845341276392240e-01 -1.519601505145360375e-02 4.435290292715416416e-01 -1.037033427826698495e-01 4.435290292715416416e-01 1.037033427826698495e-01
7.890099999999999891e-01 1.494903117418289185e-02 9.999700784683227539e-01 4.398457109928131104e-01 -1.089891493320465088e-01 1.007655858993530273e+00 1.009557604789733887e+00 1.909434795379638672e-04 1.000828146934509277e+00 4.422794580459594727e-01 1.009756684303283691e+00 1.119273453950881958e-01 1.001135230064392090e+00 -1.471427548676729202e-02 4.416213631629943848e-01 -1.003226637840270996e-01 4.404629766941070557e-01 1.033339053392410278e-01 1.519644020900071807e-02 1.000000000000000000e+00 4.418976279360209980e-01 -1.104300799343044537e-01 1.009081196043638995e+00 1.009549382022927322e+00 -5.078692447611392186e-06 9.999994918887635809e-01 4.461180337667625118e-01 1.009548899374996811e+00 1.114823860933319560e-01 9.998845361783992303e-01 -1.519585533142904336e-02 4.435246841553103780e-01 -1.037023303444955802e-01 4.435246841553103780e-01 1.037023303444955802e-01
7.900099999999999900e-01 1.494840532541275024e-02 9.999700784683227539e-01 4.397625923156738281e-01 -1.089549809694290161e-01 1.007672309875488281e+00 1.009556651115417480e+00 1.908913254737854004e-04 1.000827431678771973e+00 4.422019720077514648e-01 1.009752392768859863e+00 1.118926703929901123e-01 1.001129508018493652e+00 -1.471202820539474487e-02 4.415369033813476562e-01 -1.002852618694305420e-01 4.403843283653259277e-01 1.033059209585189819e-01 1.519628086630041286e-02 1.000000000000000000e+00 4.418933398341283181e-01 -1.104289094721635778e-01 1.009085854271708937e+00 1.009549286808144375e+00 -5.065519098059621448e-06 9.999994931404097009e-01 4.461136600205601876e-01 1.009548673141532849e+00 1.114812028773887881e-01 9.998845385600672042e-01 -1.519569600872228143e-02 4.435203621909092342e-01 -1.037012995140956240e-01 4.435203621909092342e-01 1.037012995140956240e-01
7.910099999999999909e-01 1.494780182838439941e-02 9.999700784683227539e-01 4.396790266036987305e-01 -1.089206188917160034e-01 1.007688403129577637e+00 1.009555578231811523e+00 1.907944679260253906e-04 1.000826597213745117e+00 4.421241283416748047e-01 1.009748101234436035e+00 1.118580177426338196e-01 1.001123905181884766e+00 -1.470986381173133850e-02 4.414521753787994385e-01 -1.002477705478668213e-01 4.403054118156433105e-01 1.032778918743133545e-01 1.519612194014456283e-02 1.000000000000000000e+00 4.418890742277774564e-01 -1.104277521767454834e-01 1.009090465125171754e+00 1.009549193982039350e+00 -5.052084788252728125e-06 9.999994951372066510e-01 4.461093227116987858e-01 1.009549883476207999e+00 1.114799994554931811e-01 9.998845413696003659e-01 -1.519553708504720567e-02 4.435160634821194159e-01 -1.037002412190599077e-01 4.435160634821194159e-01 1.037002412190599077e-01
7.920099999999999918e-01 1.494719088077545166e-02 9.999700784683227539e-01 4.395958781242370605e-01 -1.088864803314208984e-01 1.007704854011535645e+00 1.009554743766784668e+00 1.907050609588623047e-04 1.000825881958007812e+00 4.420465826988220215e-01 1.009743928909301758e+00 1.118233948945999146e-01 1.001118302345275879e+00 -1.470762863755226135e-02 4.413677155971527100e-01 -1.002104282379150391e-01 4.402267336845397949e-01 1.032499521970748901e-01 1.519596344132976597e-02 1.000000000000000000e+00 4.418848310921268396e-01 -1.104266078377480198e-01 1.009095029239644781e+00 1.009549100075847861e+00 -5.038394407522172571e-06 9.999994963427080163e-01 4.461049931559887827e-01 1.009549463390581048e+00 1.114788475950999752e-01 9.998845436793065700e-01 -1.519537860850425463e-02 4.435117868932773599e-01 -1.036992409054885711e-01 4.435117868932773599e-01 1.036992409054885711e-01
7.930099999999999927e-01 1.494657248258590698e-02 9.999700784683227539e-01 4.395124912261962891e-01 -1.088522225618362427e-01 1.007721185684204102e+00 1.009553909301757812e+00 1.906231045722961426e-04 1.000825166702270508e+00 4.419687986373901367e-01 1.009739637374877930e+00 1.117886006832122803e-01 1.001112699508666992e+00 -1.470543071627616882e-02 4.412831366062164307e-01 -1.001729518175125122e-01 4.401478171348571777e-01 1.032217741012573242e-01 1.519580537542387401e-02 1.000000000000000000e+00 4.418806104121478784e-01 -1.104254763447985038e-01 1.009099546950133819e+00 1.009549005986485781e+00 -5.024453815094617595e-06 9.999994971563982427e-01 4.461006788009396207e-01 1.009548211734977663e+00 1.114777284323611173e-01 9.998845457306941853e-01 -1.519522057494381191e-02 4.435075326970441267e-01 -1.036982761487757476e-01 4.435075326970441267e-01 1.036982761487757476e-01
7.940099999999999936e-01 1.494596153497695923e-02 9.999700784683227539e-01 4.394293725490570068e-01 -1.088180392980575562e-01 1.007737755775451660e+00 1.009552836418151855e+00 1.905485987663269043e-04 1.000824570655822754e+00 4.418913125991821289e-01 1.009735345840454102e+00 1.117538884282112122e-01 1.001106977462768555e+00 -1.470327563583850861e-02 4.411987364292144775e-01 -1.001355648040771484e-01 4.400692582130432129e-01 1.031937450170516968e-01 1.519564775174381266e-02 1.000000000000000000e+00 4.418764121613520945e-01 -1.104243575120462256e-01 1.009104018821578741e+00 1.009548914837993694e+00 -5.010274832700332230e-06 9.999994989670585310e-01 4.460964055499750391e-01 1.009548903963764843e+00 1.114765766327477370e-01 9.998845483629880126e-01 -1.519506295992251177e-02 4.435033018684205186e-01 -1.036972692407211738e-01 4.435033018684205186e-01 1.036972692407211738e-01
7.950099999999999945e-01 1.494536548852920532e-02 9.999700784683227539e-01 4.393460154533386230e-01 -1.087837517261505127e-01 1.007753968238830566e+00 1.009551763534545898e+00 1.904219388961791992e-04 1.000823736190795898e+00 4.418136477470397949e-01 1.009731173515319824e+00 1.117191463708877563e-01 1.001101374626159668e+00 -1.470112428069114685e-02 4.411140978336334229e-01 -1.000981777906417847e-01 4.399904906749725342e-01 1.031657606363296509e-01 1.519549057713222469e-02 1.000000000000000000e+00 4.418722363165555889e-01 -1.104232511997641497e-01 1.009108445280999078e+00 1.009548824460036798e+00 -4.995860792581015438e-06 9.999995008135168506e-01 4.460921554514475917e-01 1.009549621480583026e+00 1.114754370829453556e-01 9.998845509958564914e-01 -1.519490579361890484e-02 4.434990936892183599e-01 -1.036962736251942213e-01 4.434990936892183599e-01 1.036962736251942213e-01
7.960099999999999953e-01 1.494473963975906372e-02 9.999700784683227539e-01 4.392627477645874023e-01 -1.087495833635330200e-01 1.007770180702209473e+00 1.009550929069519043e+00 1.903399825096130371e-04 1.000823020935058594e+00 4.417359828948974609e-01 1.009727001190185547e+00 1.116846501827239990e-01 1.001095652580261230e+00 -1.469894312322139740e-02 4.410296976566314697e-01 -1.000607460737228394e-01 4.399117231369018555e-01 1.031377911567687988e-01 1.519533385852145022e-02 1.000000000000000000e+00 4.418680828538793515e-01 -1.104221572660546019e-01 1.009112826762279758e+00 1.009548732614484967e+00 -4.981215033095476343e-06 9.999995017045496537e-01 4.460879099923142355e-01 1.009548385683419092e+00 1.114743560757822105e-01 9.998845530308196894e-01 -1.519474910703111185e-02 4.434949074188382356e-01 -1.036953444198204649e-01 4.434949074188382356e-01 1.036953444198204649e-01
7.970099999999999962e-01 1.494413614273071289e-02 9.999700784683227539e-01 4.391797482967376709e-01 -1.087152808904647827e-01 1.007786750793457031e+00 1.009549975395202637e+00 1.902803778648376465e-04 1.000822305679321289e+00 4.416585564613342285e-01 1.009722590446472168e+00 1.116499975323677063e-01 1.001089930534362793e+00 -1.469667907804250717e-02 4.409454166889190674e-01 -1.000233590602874756e-01 4.398331642150878906e-01 1.031098067760467529e-01 1.519517760427932171e-02 1.000000000000000000e+00 4.418639517395966942e-01 -1.104210755353804418e-01 1.009117163805043793e+00 1.009548642394850759e+00 -4.966348788807056112e-06 9.999995030153081554e-01 4.460836948133740099e-01 1.009547944693046650e+00 1.114732689289709561e-01 9.998845552988501195e-01 -1.519459287509926371e-02 4.434907440152210389e-01 -1.036944046906790734e-01 4.434907440152210389e-01 1.036944046906790734e-01
7.980099999999999971e-01 1.494351029396057129e-02 9.999700784683227539e-01 4.390961229801177979e-01 -1.086812466382980347e-01 1.007803082466125488e+00 1.009549140930175781e+00 1.901909708976745605e-04 1.000821590423583984e+00 4.415806531906127930e-01 1.009718418121337891e+00 1.116153746843338013e-01 1.001084327697753906e+00 -1.469448860734701157e-02 4.408605992794036865e-01 -9.998603910207748413e-02 4.397541284561157227e-01 1.030818223953247070e-01 1.519502181938406707e-02 1.000000000000000000e+00 4.418598429528919902e-01 -1.104200059026579223e-01 1.009121456732753108e+00 1.009548554766137141e+00 -4.951267694942156704e-06 9.999995051754606568e-01 4.460795179190544246e-01 1.009549157587140922e+00 1.114721553705684542e-01 9.998845580596796845e-01 -1.519443709235161061e-02 4.434866037670335825e-01 -1.036934303366557758e-01 4.434866037670335825e-01 1.036934303366557758e-01
7.990099999999999980e-01 1.494289934635162354e-02 9.999700784683227539e-01 4.390130341053009033e-01 -1.086469590663909912e-01 1.007819652557373047e+00 1.009548187255859375e+00 1.900792121887207031e-04 1.000820875167846680e+00 4.415031075477600098e-01 1.009714245796203613e+00 1.115806400775909424e-01 1.001078724861145020e+00 -1.469234842807054520e-02 4.407762587070465088e-01 -9.994853287935256958e-02 4.396755099296569824e-01 1.030537188053131104e-01 1.519486651270161685e-02 1.000000000000000000e+00 4.418557564522518355e-01 -1.104189481768782372e-01 1.009125706135843847e+00 1.009548466266084743e+00 -4.935975582229371850e-06 9.999995066513125419e-01 4.460753506578115091e-01 1.009548962659696070e+00 1.114710870640703150e-01 9.998845603872426047e-01 -1.519428180489389851e-02 4.434824855239454244e-01 -1.036925066767286074e-01 4.434824855239454244e-01 1.036925066767286074e-01
8.000099999999999989e-01 1.494228839874267578e-02 9.999700784683227539e-01 4.389296174049377441e-01 -1.086126863956451416e-01 1.007835865020751953e+00 1.009547233581542969e+00 1.899972558021545410e-04 1.000820159912109375e+00 4.414254426956176758e-01 1.009709954261779785e+00 1.115459948778152466e-01 1.001073002815246582e+00 -1.469015236943960190e-02 4.406915903091430664e-01 -9.991112351417541504e-02 4.395966529846191406e-01 1.030257493257522583e-01 1.519471168857628590e-02 1.000000000000000000e+00 4.418516922156063842e-01 -1.104179022629422496e-01 1.009129912309212118e+00 1.009548377184873225e+00 -4.920476798956919859e-06 9.999995075729656291e-01 4.460711954414944280e-01 1.009547620560833581e+00 1.114700577934904374e-01 9.998845623603014321e-01 -1.519412701389948224e-02 4.434783893571190849e-01 -1.036916263341608191e-01 4.434783893571190849e-01 1.036916263341608191e-01
8.010099999999999998e-01 1.494167745113372803e-02 9.999700784683227539e-01 4.388465285301208496e-01 -1.085784435272216797e-01 1.007852077484130859e+00 1.009546160697937012e+00 1.899302005767822266e-04 1.000819444656372070e+00 4.413478970527648926e-01 1.009705781936645508e+00 1.115112453699111938e-01 1.001067280769348145e+00 -1.468793582171201706e-02 4.406072497367858887e-01 -9.987358748912811279e-02 4.395180940628051758e-01 1.029976904392242432e-01 1.519455735516990827e-02 1.000000000000000000e+00 4.418476501990611927e-01 -1.104168679800668212e-01 1.009134075814742681e+00 1.009548290862168907e+00 -4.904782990484797141e-06 9.999995094249312100e-01 4.460670799416215360e-01 1.009548097863352645e+00 1.114689977438923507e-01 9.998845648758973859e-01 -1.519397269144539750e-02 4.434743162931997218e-01 -1.036907062686585890e-01 4.434743162931997218e-01 1.036907062686585890e-01
8.020100000000000007e-01 1.494106650352478027e-02 9.999700784683227539e-01 4.387630522251129150e-01 -1.085441857576370239e-01 1.007868409156799316e+00 1.009545326232910156e+00 1.898258924484252930e-04 1.000818729400634766e+00 4.412700533866882324e-01 1.009701371192932129e+00 1.114766597747802734e-01 1.001061797142028809e+00 -1.468573790043592453e-02 4.405224919319152832e-01 -9.983626008033752441e-02 4.394391179084777832e-01 1.029697060585021973e-01 1.519440351733190864e-02 1.000000000000000000e+00 4.418436303734037951e-01 -1.104158452181074335e-01 1.009138196996384407e+00 1.009548205735939508e+00 -4.888896830808852558e-06 9.999995115156368186e-01 4.460629912294690191e-01 1.009549014172666404e+00 1.114679392005199499e-01 9.998845675164936830e-01 -1.519381885917082432e-02 4.434702658027797617e-01 -1.036897849226958712e-01 4.434702658027797617e-01 1.036897849226958712e-01
8.030100000000000016e-01 1.494046300649642944e-02 9.999700784683227539e-01 4.386797547340393066e-01 -1.085100471973419189e-01 1.007884860038757324e+00 1.009544372558593750e+00 1.897215843200683594e-04 1.000817775726318359e+00 4.411924481391906738e-01 1.009697079658508301e+00 1.114419847726821899e-01 1.001055955886840820e+00 -1.468352228403091431e-02 4.404379725456237793e-01 -9.979894757270812988e-02 4.393604397773742676e-01 1.029417365789413452e-01 1.519425018155457982e-02 1.000000000000000000e+00 4.418396326988398570e-01 -1.104148338290082271e-01 1.009142276316814968e+00 1.009548119049215487e+00 -4.872821105436013564e-06 9.999995126238059306e-01 4.460589064826041006e-01 1.009547931408280474e+00 1.114669392342587939e-01 9.998845695446598736e-01 -1.519366555322271446e-02 4.434662369631017231e-01 -1.036889302414045061e-01 4.434662369631017231e-01 1.036889302414045061e-01
8.040100000000000025e-01 1.493985205888748169e-02 9.999700784683227539e-01 4.385964274406433105e-01 -1.084758043289184570e-01 1.007901191711425781e+00 1.009543418884277344e+00 1.896396279335021973e-04 1.000817179679870605e+00 4.411147832870483398e-01 1.009692907333374023e+00 1.114072054624557495e-01 1.001050353050231934e+00 -1.468135230243206024e-02 4.403534233570098877e-01 -9.976146370172500610e-02 4.392815530300140381e-01 1.029136776924133301e-01 1.519409735397666758e-02 1.000000000000000000e+00 4.418356571329496996e-01 -1.104138336685926008e-01 1.009146314228946295e+00 1.009548033532940314e+00 -4.856565091688924835e-06 9.999995139633643948e-01 4.460548483217414706e-01 1.009547275369212960e+00 1.114659407604760288e-01 9.998845716939246397e-01 -1.519351275023293930e-02 4.434622306071388520e-01 -1.036880743258182108e-01 4.434622306071388520e-01 1.036880743258182108e-01
8.050100000000000033e-01 1.493924111127853394e-02 9.999700784683227539e-01 4.385133683681488037e-01 -1.084415316581726074e-01 1.007917642593383789e+00 1.009542465209960938e+00 1.895651221275329590e-04 1.000816464424133301e+00 4.410372972488403320e-01 1.009688615798950195e+00 1.113725751638412476e-01 1.001044750213623047e+00 -1.467912644147872925e-02 4.402691423892974854e-01 -9.972405433654785156e-02 4.392030239105224609e-01 1.028856188058853149e-01 1.519394503920443867e-02 1.000000000000000000e+00 4.418317036433099809e-01 -1.104128446281580078e-01 1.009150311074531903e+00 1.009547950780717906e+00 -4.840135210586709306e-06 9.999995162430388440e-01 4.460508299473365246e-01 1.009548462510043043e+00 1.114649104214016501e-01 9.998845743925894869e-01 -1.519336043757819887e-02 4.434582472133547504e-01 -1.036871775039997501e-01 4.434582472133547504e-01 1.036871775039997501e-01
8.060100000000000042e-01 1.493860781192779541e-02 9.999700784683227539e-01 4.384300112724304199e-01 -1.084073334932327271e-01 1.007933974266052246e+00 1.009541511535644531e+00 1.894757151603698730e-04 1.000815749168395996e+00 4.409595727920532227e-01 1.009684324264526367e+00 1.113377958536148071e-01 1.001039028167724609e+00 -1.467696018517017365e-02 4.401845633983612061e-01 -9.968666732311248779e-02 4.391242265701293945e-01 1.028575301170349121e-01 1.519379324484198927e-02 1.000000000000000000e+00 4.418277721701219796e-01 -1.104118665227721841e-01 1.009154267437911701e+00 1.009547867724428505e+00 -4.823535272947920190e-06 9.999995181040739478e-01 4.460468259531504831e-01 1.009548780437715010e+00 1.114639116881874503e-01 9.998845768202485607e-01 -1.519320865585369398e-02 4.434542857393775628e-01 -1.036863153455249292e-01 4.434542857393775628e-01 1.036863153455249292e-01
8.070100000000000051e-01 1.493800431489944458e-02 9.999700784683227539e-01 4.383465349674224854e-01 -1.083730757236480713e-01 1.007950305938720703e+00 1.009540557861328125e+00 1.893714070320129395e-04 1.000815033912658691e+00 4.408817887306213379e-01 1.009680151939392090e+00 1.113031730055809021e-01 1.001033425331115723e+00 -1.467475667595863342e-02 4.400998055934906006e-01 -9.964919090270996094e-02 4.390452504158020020e-01 1.028294861316680908e-01 1.519364197343880257e-02 1.000000000000000000e+00 4.418238626931234037e-01 -1.104108992902450015e-01 1.009158183515685314e+00 1.009547783492973583e+00 -4.806766754491972590e-06 9.999995191608355150e-01 4.460428291258001221e-01 1.009547459414219306e+00 1.114629625630001175e-01 9.998845787440769906e-01 -1.519305741697125900e-02 4.434503458859982428e-01 -1.036855092861073691e-01 4.434503458859982428e-01 1.036855092861073691e-01
8.080100000000000060e-01 1.493738591670989990e-02 9.999700784683227539e-01 4.382633864879608154e-01 -1.083390414714813232e-01 1.007966756820678711e+00 1.009539604187011719e+00 1.892969012260437012e-04 1.000814318656921387e+00 4.408042430877685547e-01 1.009675860404968262e+00 1.112685501575469971e-01 1.001027822494506836e+00 -1.467255502939224243e-02 4.400154054164886475e-01 -9.961188584566116333e-02 4.389666020870208740e-01 1.028015017509460449e-01 1.519349123210413620e-02 1.000000000000000000e+00 4.418199751491169169e-01 -1.104099427512992837e-01 1.009162059877561912e+00 1.009547700609145338e+00 -4.789839993692069106e-06 9.999995205354572647e-01 4.460388603538818497e-01 1.009546742159758592e+00 1.114620102220534315e-01 9.998845808422217596e-01 -1.519290670076001160e-02 4.434464283987956112e-01 -1.036846965049351421e-01 4.434464283987956112e-01 1.036846965049351421e-01
8.090100000000000069e-01 1.493677496910095215e-02 9.999700784683227539e-01 4.381802678108215332e-01 -1.083047091960906982e-01 1.007982969284057617e+00 1.009538650512695312e+00 1.892596483230590820e-04 1.000813603401184082e+00 4.407266378402709961e-01 1.009671688079833984e+00 1.112338751554489136e-01 1.001022100448608398e+00 -1.467035897076129913e-02 4.399310946464538574e-01 -9.957443177700042725e-02 4.388879239559173584e-01 1.027734428644180298e-01 1.519334102434903924e-02 1.000000000000000000e+00 4.418161095068697253e-01 -1.104089968173763425e-01 1.009165896804972373e+00 1.009547620305913940e+00 -4.772760081169945937e-06 9.999995227763767147e-01 4.460349298463024414e-01 1.009547724800317070e+00 1.114610288468363963e-01 9.998845834461257409e-01 -1.519275649739787980e-02 4.434425336418144625e-01 -1.036838462974858655e-01 4.434425336418144625e-01 1.036838462974858655e-01
8.100100000000000078e-01 1.493616402149200439e-02 9.999700784683227539e-01 4.380967319011688232e-01 -1.082703620195388794e-01 1.007999420166015625e+00 1.009537696838378906e+00 1.891329884529113770e-04 1.000812888145446777e+00 4.406489133834838867e-01 1.009667277336120605e+00 1.111990436911582947e-01 1.001016378402709961e+00 -1.466822624206542969e-02 4.398463368415832520e-01 -9.953694045543670654e-02 4.388090670108795166e-01 1.027454137802124023e-01 1.519319135577585668e-02 1.000000000000000000e+00 4.418122657097082739e-01 -1.104080613411781153e-01 1.009169694768890402e+00 1.009547540439284852e+00 -4.755530302708379217e-06 9.999995249344217907e-01 4.460310198410814553e-01 1.009548512690670918e+00 1.114600627541226519e-01 9.998845859827197868e-01 -1.519260683553191708e-02 4.434386608717967859e-01 -1.036830114321344448e-01 4.434386608717967859e-01 1.036830114321344448e-01
8.110100000000000087e-01 1.493556052446365356e-02 9.999700784683227539e-01 4.380134046077728271e-01 -1.082362383604049683e-01 1.008015751838684082e+00 1.009536743164062500e+00 1.890435814857482910e-04 1.000812292098999023e+00 4.405712485313415527e-01 1.009663105010986328e+00 1.111645698547363281e-01 1.001010775566101074e+00 -1.466597523540258408e-02 4.397617876529693604e-01 -9.949959814548492432e-02 4.387302994728088379e-01 1.027174592018127441e-01 1.519304223084889764e-02 1.000000000000000000e+00 4.418084437124716324e-01 -1.104071362053281324e-01 1.009173454144618232e+00 1.009547459300787819e+00 -4.738153276627320362e-06 9.999995262532325180e-01 4.460271161843469834e-01 1.009547596057427610e+00 1.114591472583261605e-01 9.998845879953460747e-01 -1.519245773798992040e-02 4.434348094964677967e-01 -1.036822339580663749e-01 4.434348094964677967e-01 1.036822339580663749e-01
8.120100000000000096e-01 1.493494957685470581e-02 9.999700784683227539e-01 4.379302561283111572e-01 -1.082019954919815063e-01 1.008032202720642090e+00 1.009535789489746094e+00 1.889392733573913574e-04 1.000811457633972168e+00 4.404937028884887695e-01 1.009658813476562500e+00 1.111299842596054077e-01 1.001005172729492188e+00 -1.466381642967462540e-02 4.396773874759674072e-01 -9.946219623088836670e-02 4.386516809463500977e-01 1.026894897222518921e-01 1.519289365355739468e-02 1.000000000000000000e+00 4.418046434694112845e-01 -1.104062213002090093e-01 1.009177175284778682e+00 1.009547378521222116e+00 -4.720635340978579746e-06 9.999995274581389149e-01 4.460232323726272541e-01 1.009546424492235861e+00 1.114582482230801058e-01 9.998845899223368638e-01 -1.519230919112856543e-02 4.434309799928675688e-01 -1.036814732773943398e-01 4.434309799928675688e-01 1.036814732773943398e-01
8.130100000000000104e-01 1.493431627750396729e-02 9.999700784683227539e-01 4.378469884395599365e-01 -1.081679314374923706e-01 1.008048415184020996e+00 1.009534835815429688e+00 1.888573169708251953e-04 1.000810742378234863e+00 4.404161572456359863e-01 1.009654641151428223e+00 1.110953092575073242e-01 1.000999450683593750e+00 -1.466157939285039902e-02 4.395929276943206787e-01 -9.942477941513061523e-02 4.385729432106018066e-01 1.026614904403686523e-01 1.519274562926873490e-02 1.000000000000000000e+00 4.418008649189738568e-01 -1.104053164783341673e-01 1.009180858663816016e+00 1.009547300294776573e+00 -4.702985023406233719e-06 9.999995295250496685e-01 4.460193865650646239e-01 1.009546948373860165e+00 1.114573197190050075e-01 9.998845923534541713e-01 -1.519216117659119916e-02 4.434271730028385150e-01 -1.036806747669716949e-01 4.434271730028385150e-01 1.036806747669716949e-01
8.140100000000000113e-01 1.493371278047561646e-02 9.999700784683227539e-01 4.377637505531311035e-01 -1.081335246562957764e-01 1.008064985275268555e+00 1.009533882141113281e+00 1.887679100036621094e-04 1.000810027122497559e+00 4.403384923934936523e-01 1.009650349617004395e+00 1.110605895519256592e-01 1.000993728637695312e+00 -1.465942058712244034e-02 4.395084083080291748e-01 -9.938737750053405762e-02 4.384942054748535156e-01 1.026334017515182495e-01 1.519259816069581069e-02 1.000000000000000000e+00 4.417971080260282846e-01 -1.104044216616276164e-01 1.009184504534378135e+00 1.009547223444202224e+00 -4.685203949956131933e-06 9.999995319327732446e-01 4.460155690041647247e-01 1.009548127315386123e+00 1.114563860842299886e-01 9.998845949740202688e-01 -1.519201370974507248e-02 4.434233881142380373e-01 -1.036798674059808828e-01 4.434233881142380373e-01 1.036798674059808828e-01
8.150100000000000122e-01 1.493312418460845947e-02 9.999700784683227539e-01 4.376804828643798828e-01 -1.080993711948394775e-01 1.008081197738647461e+00 1.009533047676086426e+00 1.886412501335144043e-04 1.000809311866760254e+00 4.402608275413513184e-01 1.009646177291870117e+00 1.110258549451828003e-01 1.000988245010375977e+00 -1.465722452849149704e-02 4.394239187240600586e-01 -9.934998303651809692e-02 4.384154677391052246e-01 1.026054024696350098e-01 1.519245125366530842e-02 1.000000000000000000e+00 4.417933727150291090e-01 -1.104035366823192393e-01 1.009188113439389856e+00 1.009547145388833833e+00 -4.667295551718922429e-06 9.999995335387472650e-01 4.460117583006844022e-01 1.009547680538294356e+00 1.114555006772943307e-01 9.998845970941869776e-01 -1.519186682415825211e-02 4.434196244250603880e-01 -1.036791147271902969e-01 4.434196244250604435e-01 1.036791147271902969e-01
8.160100000000000131e-01 1.493249833583831787e-02 9.999700784683227539e-01 4.375970959663391113e-01 -1.080650687217712402e-01 1.008097648620605469e+00 1.009532094001770020e+00 1.886114478111267090e-04 1.000808596611022949e+00 4.401831030845642090e-01 1.009641885757446289e+00 1.109911203384399414e-01 1.000982403755187988e+00 -1.465499214828014374e-02 4.393392801284790039e-01 -9.931260347366333008e-02 4.383365511894226074e-01 1.025773584842681885e-01 1.519230491007173348e-02 1.000000000000000000e+00 4.417896589585900702e-01 -1.104026614833777259e-01 1.009191685564389651e+00 1.009547066845001284e+00 -4.649262918329158757e-06 9.999995346617319703e-01 4.460079603790023661e-01 1.009546245154703925e+00 1.114546484857464187e-01 9.998845989066044160e-01 -1.519172051397551376e-02 4.434158821375718262e-01 -1.036783988785494326e-01 4.434158821375718262e-01 1.036783988785494326e-01
8.170100000000000140e-01 1.493187248706817627e-02 9.999700784683227539e-01 4.375139176845550537e-01 -1.080309301614761353e-01 1.008113861083984375e+00 1.009531140327453613e+00 1.885220408439636230e-04 1.000807881355285645e+00 4.401054978370666504e-01 1.009637713432312012e+00 1.109566092491149902e-01 1.000976800918579102e+00 -1.465282123535871506e-02 4.392549097537994385e-01 -9.927523136138916016e-02 4.382579922676086426e-01 1.025493741035461426e-01 1.519215913578734513e-02 1.000000000000000000e+00 4.417859666707837918e-01 -1.104017958871121308e-01 1.009195221487798610e+00 1.009546990606491113e+00 -4.631116354260597564e-06 9.999995365442413409e-01 4.460041983505113050e-01 1.009546304251238480e+00 1.114537710459594377e-01 9.998846011621308483e-01 -1.519157475486543861e-02 4.434121620614134840e-01 -1.036776503282938189e-01 4.434121620614134840e-01 1.036776503282938189e-01
8.180100000000000149e-01 1.493126899003982544e-02 9.999700784683227539e-01 4.374305903911590576e-01 -1.079967021942138672e-01 1.008130192756652832e+00 1.009530067443847656e+00 1.884326338768005371e-04 1.000807046890258789e+00 4.400278329849243164e-01 1.009633421897888184e+00 1.109218746423721313e-01 1.000971078872680664e+00 -1.465060655027627945e-02 4.391702711582183838e-01 -9.923774003982543945e-02 4.381791353225708008e-01 1.025213897228240967e-01 1.519201393228336409e-02 1.000000000000000000e+00 4.417822958282677792e-01 -1.104009398474074810e-01 1.009198721360316631e+00 1.009546916407416450e+00 -4.612857310295163729e-06 9.999995390690192831e-01 4.460004700059894134e-01 1.009547623980099562e+00 1.114528737989255031e-01 9.998846037900234185e-01 -1.519142955114344794e-02 4.434084640881584272e-01 -1.036768755613337312e-01 4.434084640881584272e-01 1.036768755613337312e-01
8.190100000000000158e-01 1.493064314126968384e-02 9.999700784683227539e-01 4.373473823070526123e-01 -1.079625040292739868e-01 1.008146643638610840e+00 1.009529113769531250e+00 1.883357763290405273e-04 1.000806450843811035e+00 4.399504065513610840e-01 1.009629011154174805e+00 1.108873188495635986e-01 1.000965476036071777e+00 -1.464844122529029846e-02 4.390858709812164307e-01 -9.920042753219604492e-02 4.381005764007568359e-01 1.024933755397796631e-01 1.519186930514074968e-02 1.000000000000000000e+00 4.417786463389542506e-01 -1.104000931862143958e-01 1.009202185764898507e+00 1.009546841354461044e+00 -4.594489083104039480e-06 9.999995409550020975e-01 4.459967513549922269e-01 1.009547646978444568e+00 1.114520165842871474e-01 9.998846060167926320e-01 -1.519128493949614168e-02 4.434047871990912659e-01 -1.036761458255049950e-01 4.434047871990912659e-01 1.036761458255049950e-01
8.200100000000000167e-01 1.493004709482192993e-02 9.999700784683227539e-01 4.372639656066894531e-01 -1.079282015562057495e-01 1.008162975311279297e+00 1.009528279304504395e+00 1.882314682006835938e-04 1.000805616378784180e+00 4.398725032806396484e-01 1.009624838829040527e+00 1.108526661992073059e-01 1.000959873199462891e+00 -1.464620977640151978e-02 4.390011131763458252e-01 -9.916287660598754883e-02 4.380216002464294434e-01 1.024653762578964233e-01 1.519172525572796625e-02 1.000000000000000000e+00 4.417750181792557407e-01 -1.103992558589876188e-01 1.009205614847693999e+00 1.009546765254481837e+00 -4.576013138141692425e-06 9.999995421171953280e-01 4.459930407900025706e-01 1.009546203821164667e+00 1.114512033326066076e-01 9.998846077911801578e-01 -1.519114092335258764e-02 4.434011313088425665e-01 -1.036754658080126790e-01 4.434011313088425665e-01 1.036754658080126790e-01
8.210100000000000176e-01 1.492943614721298218e-02 9.999700784683227539e-01 4.371806979179382324e-01 -1.078940480947494507e-01 1.008179426193237305e+00 1.009527206420898438e+00 1.881420612335205078e-04 1.000804901123046875e+00 4.397948384284973145e-01 1.009620666503906250e+00 1.108178347349166870e-01 1.000954151153564453e+00 -1.464402116835117340e-02 4.389166831970214844e-01 -9.912553429603576660e-02 4.379428029060363770e-01 1.024373322725296021e-01 1.519158178906895688e-02 1.000000000000000000e+00 4.417714112556960226e-01 -1.103984276961288702e-01 1.009209009167163273e+00 1.009546690924569834e+00 -4.557439343318952662e-06 9.999995438084018362e-01 4.459893616059912858e-01 1.009545798053272492e+00 1.114503751084875982e-01 9.998846098702441898e-01 -1.519099747728431746e-02 4.433974972269368875e-01 -1.036747654142781000e-01 4.433974972269368875e-01 1.036747654142781000e-01
8.220100000000000184e-01 1.492883265018463135e-02 9.999700784683227539e-01 4.370975196361541748e-01 -1.078597903251647949e-01 1.008195757865905762e+00 1.009526371955871582e+00 1.880526542663574219e-04 1.000804185867309570e+00 4.397172331809997559e-01 1.009616374969482422e+00 1.107831597328186035e-01 1.000948548316955566e+00 -1.464186608791351318e-02 4.388321638107299805e-01 -9.908819943666458130e-02 4.378641247749328613e-01 1.024092286825180054e-01 1.519143890668087429e-02 1.000000000000000000e+00 4.417678255396260134e-01 -1.103976086460514289e-01 1.009212368893291023e+00 1.009546619008563351e+00 -4.538770437197576233e-06 9.999995463151541975e-01 4.459857191241851648e-01 1.009547002364448609e+00 1.114495184171665765e-01 9.998846124271574265e-01 -1.519085459584239295e-02 4.433938851311324258e-01 -1.036740285972047593e-01 4.433938851311324258e-01 1.036740285972047593e-01
8.230100000000000193e-01 1.492819935083389282e-02 9.999700784683227539e-01 4.370140433311462402e-01 -1.078255772590637207e-01 1.008212089538574219e+00 1.009525537490844727e+00 1.879930496215820312e-04 1.000803589820861816e+00 4.396395087242126465e-01 1.009612083435058594e+00 1.107485741376876831e-01 1.000942826271057129e+00 -1.463964302092790604e-02 4.387476444244384766e-01 -9.905076026916503906e-02 4.377852678298950195e-01 1.023812741041183472e-01 1.519129661283076874e-02 1.000000000000000000e+00 4.417642609414452193e-01 -1.103967985557095383e-01 1.009215694532871854e+00 1.009546546880031981e+00 -4.520008944762933767e-06 9.999995484744894636e-01 4.459820915589339796e-01 1.009547495060241218e+00 1.114486875928100140e-01 9.998846147597217904e-01 -1.519071231153311732e-02 4.433902940906411794e-01 -1.036733200479815348e-01 4.433902940906411239e-01 1.036733200479815348e-01
8.240100000000000202e-01 1.492759585380554199e-02 9.999700784683227539e-01 4.369308650493621826e-01 -1.077913194894790649e-01 1.008228421211242676e+00 1.009524464607238770e+00 1.879036426544189453e-04 1.000802755355834961e+00 4.395619034767150879e-01 1.009607911109924316e+00 1.107138246297836304e-01 1.000937223434448242e+00 -1.463749259710311890e-02 4.386631250381469727e-01 -9.901328384876251221e-02 4.377065598964691162e-01 1.023531854152679443e-01 1.519115490937213153e-02 1.000000000000000000e+00 4.417607174221554467e-01 -1.103959973585554866e-01 1.009218986306291255e+00 1.009546473434811187e+00 -4.501156009656777676e-06 9.999995497975276981e-01 4.459784697508876183e-01 1.009546300176766165e+00 1.114479054734287822e-01 9.998846165727556246e-01 -1.519057063808082475e-02 4.433867237128302219e-01 -1.036726669584328853e-01 4.433867237128302219e-01 1.036726669584328853e-01
8.250100000000000211e-01 1.492699235677719116e-02 9.999700784683227539e-01 4.368475079536437988e-01 -1.077571064233779907e-01 1.008244872093200684e+00 1.009523391723632812e+00 1.877844333648681641e-04 1.000802040100097656e+00 4.394841790199279785e-01 1.009603619575500488e+00 1.106790602207183838e-01 1.000931501388549805e+00 -1.463531516492366791e-02 4.385785758495330811e-01 -9.897580742835998535e-02 4.376277625560760498e-01 1.023251563310623169e-01 1.519101379967595887e-02 1.000000000000000000e+00 4.417571949017333188e-01 -1.103952049255316481e-01 1.009222244643280142e+00 1.009546400936827348e+00 -4.482219169142485785e-06 9.999995512910127005e-01 4.459748724140968901e-01 1.009545429467778144e+00 1.114471247082727962e-01 9.998846184746117416e-01 -1.519042955438618114e-02 4.433831746433349874e-01 -1.036720130108157029e-01 4.433831746433349319e-01 1.036720130108157029e-01
8.260100000000000220e-01 1.492636650800704956e-02 9.999700784683227539e-01 4.367643594741821289e-01 -1.077228337526321411e-01 1.008261084556579590e+00 1.009522557258605957e+00 1.877322793006896973e-04 1.000801324844360352e+00 4.394066333770751953e-01 1.009599447250366211e+00 1.106444969773292542e-01 1.000925898551940918e+00 -1.463305205106735229e-02 4.384941160678863525e-01 -9.893839061260223389e-02 4.375490546226501465e-01 1.022971272468566895e-01 1.519087328605728954e-02 1.000000000000000000e+00 4.417536933252224074e-01 -1.103944211680072257e-01 1.009225469838956668e+00 1.009546330940840786e+00 -4.463203599463214289e-06 9.999995536463298640e-01 4.459713124005044160e-01 1.009546264512515057e+00 1.114463127790414620e-01 9.998846208830791671e-01 -1.519028904595913845e-02 4.433796473255478543e-01 -1.036713195287141259e-01 4.433796473255478543e-01 1.036713195287141259e-01
8.270100000000000229e-01 1.492577046155929565e-02 9.999700784683227539e-01 4.366810619831085205e-01 -1.076886653900146484e-01 1.008277535438537598e+00 1.009521603584289551e+00 1.875981688499450684e-04 1.000800609588623047e+00 4.393290877342224121e-01 1.009595036506652832e+00 1.106099411845207214e-01 1.000920176506042480e+00 -1.463091280311346054e-02 4.384096562862396240e-01 -9.890115261077880859e-02 4.374703764915466309e-01 1.022691875696182251e-01 1.519073337091850391e-02 1.000000000000000000e+00 4.417502126279750363e-01 -1.103936459872817549e-01 1.009228662223764506e+00 1.009546261658692989e+00 -4.444110721697373843e-06 9.999995560716509191e-01 4.459677748726996183e-01 1.009547224476832650e+00 1.114455066874061179e-01 9.998846233200411326e-01 -1.519014913443015279e-02 4.433761411220917270e-01 -1.036706305659367000e-01 4.433761411220917270e-01 1.036706305659367000e-01
8.280100000000000238e-01 1.492515206336975098e-02 9.999700784683227539e-01 4.365978538990020752e-01 -1.076544821262359619e-01 1.008293986320495605e+00 1.009520649909973145e+00 1.875236630439758301e-04 1.000799894332885742e+00 4.392515420913696289e-01 1.009590744972229004e+00 1.105752289295196533e-01 1.000914454460144043e+00 -1.462873537093400955e-02 4.383251368999481201e-01 -9.886375069618225098e-02 4.373916983604431152e-01 1.022411733865737915e-01 1.519059405703634263e-02 1.000000000000000000e+00 4.417467527352696433e-01 -1.103928792692743244e-01 1.009231822179637916e+00 1.009546191023578343e+00 -4.424942178368100279e-06 9.999995576517579643e-01 4.459642426811785132e-01 1.009546482187337890e+00 1.114447492009583845e-01 9.998846252328763562e-01 -1.519000984480032082e-02 4.433726552962681811e-01 -1.036699970411372740e-01 4.433726552962681811e-01 1.036699970411372740e-01
8.290100000000000247e-01 1.492453366518020630e-02 9.999700784683227539e-01 4.365144073963165283e-01 -1.076201647520065308e-01 1.008310317993164062e+00 1.009519577026367188e+00 1.874417066574096680e-04 1.000799179077148438e+00 4.391736984252929688e-01 1.009586572647094727e+00 1.105405539274215698e-01 1.000908851623535156e+00 -1.462653651833534241e-02 4.382404386997222900e-01 -9.882631897926330566e-02 4.373127818107604980e-01 1.022130995988845825e-01 1.519045534600741744e-02 1.000000000000000000e+00 4.417433135982308801e-01 -1.103921209431668882e-01 1.009234949944942672e+00 1.009546120341628272e+00 -4.405702116337889559e-06 9.999995589674460783e-01 4.459607266190701580e-01 1.009545198193121163e+00 1.114440130075670943e-01 9.998846269725395475e-01 -1.518987116454975465e-02 4.433691902178422684e-01 -1.036693864693270101e-01 4.433691902178422684e-01 1.036693864693270101e-01
8.300100000000000255e-01 1.492393761873245239e-02 9.999700784683227539e-01 4.364311099052429199e-01 -1.075860112905502319e-01 1.008326649665832520e+00 1.009518861770629883e+00 1.873299479484558105e-04 1.000798463821411133e+00 4.390960335731506348e-01 1.009582400321960449e+00 1.105058416724205017e-01 1.000903248786926270e+00 -1.462433114647865295e-02 4.381559193134307861e-01 -9.878892451524734497e-02 4.372339844703674316e-01 1.021851599216461182e-01 1.519031724083959312e-02 1.000000000000000000e+00 4.417398951247573091e-01 -1.103913708755232398e-01 1.009238045968815278e+00 1.009546052084012713e+00 -4.386398361419210509e-06 9.999995611175558352e-01 4.459572471068923294e-01 1.009545568203205068e+00 1.114432464344195101e-01 9.998846292030220129e-01 -1.518973306997848868e-02 4.433657465867696379e-01 -1.036687373908517368e-01 4.433657465867696379e-01 1.036687373908517368e-01
8.310100000000000264e-01 1.492330431938171387e-02 9.999700784683227539e-01 4.363479018211364746e-01 -1.075519323348999023e-01 1.008343100547790527e+00 1.009517788887023926e+00 1.872777938842773438e-04 1.000797629356384277e+00 4.390185475349426270e-01 1.009578108787536621e+00 1.104712188243865967e-01 1.000897526741027832e+00 -1.462209317833185196e-02 4.380715489387512207e-01 -9.875163435935974121e-02 4.371553957462310791e-01 1.021571755409240723e-01 1.519017974259556994e-02 1.000000000000000000e+00 4.417364972779449506e-01 -1.103906290153419401e-01 1.009241110423774179e+00 1.009545985393916157e+00 -4.367031682447015936e-06 9.999995637227596657e-01 4.459537970308286026e-01 1.009546834931692505e+00 1.114424672030464442e-01 9.998846316952872959e-01 -1.518959557136028392e-02 4.433623240917201613e-01 -1.036680709057392208e-01 4.433623240917201613e-01 1.036680709057392208e-01
8.320100000000000273e-01 1.492270082235336304e-02 9.999700784683227539e-01 4.362645149230957031e-01 -1.075175553560256958e-01 1.008359313011169434e+00 1.009516954421997070e+00 1.871809363365173340e-04 1.000796914100646973e+00 4.389407038688659668e-01 1.009573936462402344e+00 1.104365438222885132e-01 1.000891804695129395e+00 -1.461991574615240097e-02 4.379869103431701660e-01 -9.871403127908706665e-02 4.370765089988708496e-01 1.021290421485900879e-01 1.519004285426208724e-02 1.000000000000000000e+00 4.417331199531985275e-01 -1.103898952185078108e-01 1.009244143797466187e+00 1.009545917515875413e+00 -4.347603839424147245e-06 9.999995655628225455e-01 4.459503535201534974e-01 1.009546562172296102e+00 1.114417323446120767e-01 9.998846337125254502e-01 -1.518945870131414855e-02 4.433589217455198850e-01 -1.036674549132234058e-01 4.433589217455198850e-01 1.036674549132234058e-01
8.330100000000000282e-01 1.492209732532501221e-02 9.999700784683227539e-01 4.361814856529235840e-01 -1.074834465980529785e-01 1.008375763893127441e+00 1.009515881538391113e+00 1.870915293693542480e-04 1.000796318054199219e+00 4.388633370399475098e-01 1.009569525718688965e+00 1.104018911719322205e-01 1.000886321067810059e+00 -1.461772993206977844e-02 4.379025995731353760e-01 -9.867671877145767212e-02 4.369979500770568848e-01 1.021010577678680420e-01 1.518990657660635075e-02 1.000000000000000000e+00 4.417297631206578701e-01 -1.103891694453550676e-01 1.009247146224635960e+00 1.009545848847443361e+00 -4.328116713350744559e-06 9.999995668148488059e-01 4.459469198517886368e-01 1.009545103937774524e+00 1.114410335092259896e-01 9.998846353617875105e-01 -1.518932245630115474e-02 4.433555396457660169e-01 -1.036668794861352050e-01 4.433555396457660169e-01 1.036668794861352050e-01
8.340100000000000291e-01 1.492149382829666138e-02 9.999700784683227539e-01 4.360981881618499756e-01 -1.074491441249847412e-01 1.008392095565795898e+00 1.009515047073364258e+00 1.869946718215942383e-04 1.000795602798461914e+00 4.387856125831604004e-01 1.009565472602844238e+00 1.103671789169311523e-01 1.000880599021911621e+00 -1.461558043956756592e-02 4.378180801868438721e-01 -9.863927960395812988e-02 4.369190931320190430e-01 1.020730733871459961e-01 1.518977091240080422e-02 1.000000000000000000e+00 4.417264266685391738e-01 -1.103884515491138502e-01 1.009250118204497948e+00 1.009545782257222246e+00 -4.308578952742978777e-06 9.999995687543331568e-01 4.459435197234743464e-01 1.009545008842229308e+00 1.114403107273858745e-01 9.998846374137951853e-01 -1.518918680809340678e-02 4.433521786000849119e-01 -1.036662732952357835e-01 4.433521786000849119e-01 1.036662732952357835e-01
8.350100000000000300e-01 1.492087543010711670e-02 9.999700784683227539e-01 4.360147714614868164e-01 -1.074149906635284424e-01 1.008408427238464355e+00 1.009514093399047852e+00 1.869127154350280762e-04 1.000795006752014160e+00 4.387078285217285156e-01 1.009561181068420410e+00 1.103326529264450073e-01 1.000874996185302734e+00 -1.461334154009819031e-02 4.377334713935852051e-01 -9.860192239284515381e-02 4.368402063846588135e-01 1.020450890064239502e-01 1.518963586229829868e-02 1.000000000000000000e+00 4.417231105686970638e-01 -1.103877414936102752e-01 1.009253059860378388e+00 1.009545717799066100e+00 -4.288991883582629311e-06 9.999995714058099727e-01 4.459401535663804483e-01 1.009546326138186290e+00 1.114395628057875814e-01 9.998846398834346783e-01 -1.518905175674457354e-02 4.433488385976567248e-01 -1.036656349288284235e-01 4.433488385976567248e-01 1.036656349288284235e-01
8.360100000000000309e-01 1.492024213075637817e-02 9.999700784683227539e-01 4.359315037727355957e-01 -1.073807030916213989e-01 1.008424758911132812e+00 1.009513139724731445e+00 1.868158578872680664e-04 1.000794172286987305e+00 4.386302828788757324e-01 1.009556770324707031e+00 1.102978736162185669e-01 1.000869154930114746e+00 -1.461119204759597778e-02 4.376489818096160889e-01 -9.856443107128143311e-02 4.367616474628448486e-01 1.020170599222183228e-01 1.518950142871836051e-02 1.000000000000000000e+00 4.417198147078361115e-01 -1.103870391368295678e-01 1.009255971677792685e+00 1.009545652608294652e+00 -4.269356917558680527e-06 9.999995735006111941e-01 4.459367975966965769e-01 1.009546522839084304e+00 1.114388490493233436e-01 9.998846420046358929e-01 -1.518891733548369261e-02 4.433455186075949683e-01 -1.036650349917033059e-01 4.433455186075949683e-01 1.036650349917033059e-01
8.370100000000000318e-01 1.491966843605041504e-02 9.999700784683227539e-01 4.358482062816619873e-01 -1.073465049266815186e-01 1.008441209793090820e+00 1.009512186050415039e+00 1.867339015007019043e-04 1.000793457031250000e+00 4.385524988174438477e-01 1.009552717208862305e+00 1.102632433176040649e-01 1.000863671302795410e+00 -1.460894569754600525e-02 4.375643432140350342e-01 -9.852705895900726318e-02 4.366827309131622314e-01 1.019890308380126953e-01 1.518936761232803599e-02 1.000000000000000000e+00 4.417165390540739867e-01 -1.103863444389605736e-01 1.009258853793359778e+00 1.009545586172435838e+00 -4.249674797754048317e-06 9.999995748120371619e-01 4.459334475533839881e-01 1.009545146419907002e+00 1.114381800376659237e-01 9.998846436405360860e-01 -1.518878355048197681e-02 4.433422184340433669e-01 -1.036644860832351134e-01 4.433422184340433669e-01 1.036644860832351134e-01
8.380100000000000326e-01 1.491902023553848267e-02 9.999700784683227539e-01 4.357648193836212158e-01 -1.073122024536132812e-01 1.008457541465759277e+00 1.009511232376098633e+00 1.866817474365234375e-04 1.000792741775512695e+00 4.384748339653015137e-01 1.009548425674438477e+00 1.102285832166671753e-01 1.000857830047607422e+00 -1.460675522685050964e-02 4.374797642230987549e-01 -9.848959743976593018e-02 4.366039335727691650e-01 1.019609272480010986e-01 1.518923441511021294e-02 1.000000000000000000e+00 4.417132835027955395e-01 -1.103856572716475498e-01 1.009261706655234958e+00 1.009545521181098415e+00 -4.229953109880257176e-06 9.999995765358882238e-01 4.459301256528933610e-01 1.009544586150328271e+00 1.114374995526617590e-01 9.998846455136856104e-01 -1.518865037466035801e-02 4.433389388371182238e-01 -1.036639213436588436e-01 4.433389388371182238e-01 1.036639213436588436e-01
8.390100000000000335e-01 1.491842418909072876e-02 9.999700784683227539e-01 4.356816411018371582e-01 -1.072779446840286255e-01 1.008473873138427734e+00 1.009510278701782227e+00 1.865774393081665039e-04 1.000792026519775391e+00 4.383972287178039551e-01 1.009544134140014648e+00 1.101937815546989441e-01 1.000852346420288086e+00 -1.460453122854232788e-02 4.373952746391296387e-01 -9.845218807458877563e-02 4.365252256393432617e-01 1.019328683614730835e-01 1.518910183782701956e-02 1.000000000000000000e+00 4.417100480134268370e-01 -1.103849775852768500e-01 1.009264530436466911e+00 1.009545458597472134e+00 -4.210194694330997146e-06 9.999995791004648860e-01 4.459268398495224717e-01 1.009545697819994592e+00 1.114367874545356685e-01 9.998846478828873341e-01 -1.518851779837152721e-02 4.433356800858444524e-01 -1.036633168214857043e-01 4.433356800858444524e-01 1.036633168214857043e-01
8.400100000000000344e-01 1.491780579090118408e-02 9.999700784683227539e-01 4.355984032154083252e-01 -1.072437912225723267e-01 1.008490204811096191e+00 1.009509325027465820e+00 1.864954829216003418e-04 1.000791192054748535e+00 4.383196234703063965e-01 1.009539842605590820e+00 1.101591587066650391e-01 1.000846743583679199e+00 -1.460236310958862305e-02 4.373108446598052979e-01 -9.841483831405639648e-02 4.364465177059173584e-01 1.019049137830734253e-01 1.518896988197611896e-02 1.000000000000000000e+00 4.417068324840671689e-01 -1.103843052653382534e-01 1.009267325525719183e+00 1.009545396026829911e+00 -4.190400564753880998e-06 9.999995814452083964e-01 4.459235702529987244e-01 1.009546363914161970e+00 1.114360933456190195e-01 9.998846501077146565e-01 -1.518838584886891135e-02 4.433324413037035838e-01 -1.036627315442252145e-01 4.433324413037035838e-01 1.036627315442252145e-01
8.410100000000000353e-01 1.491720229387283325e-02 9.999700784683227539e-01 4.355151355266571045e-01 -1.072095185518264771e-01 1.008506655693054199e+00 1.009508252143859863e+00 1.863688230514526367e-04 1.000790476799011230e+00 4.382419586181640625e-01 1.009535551071166992e+00 1.101243644952774048e-01 1.000840902328491211e+00 -1.460018474608659744e-02 4.372263550758361816e-01 -9.837725758552551270e-02 4.363677501678466797e-01 1.018768250942230225e-01 1.518883854844804183e-02 1.000000000000000000e+00 4.417036368541247260e-01 -1.103836402437420317e-01 1.009270092154097798e+00 1.009545332045278743e+00 -4.170571323940767927e-06 9.999995829395155189e-01 4.459203050366570276e-01 1.009545325368481627e+00 1.114354467192230913e-01 9.998846518073725154e-01 -1.518825454235730316e-02 4.433292219695197933e-01 -1.036622006093555898e-01 4.433292219695197933e-01 1.036622006093555898e-01
8.420100000000000362e-01 1.491658389568328857e-02 9.999700784683227539e-01 4.354318082332611084e-01 -1.071754395961761475e-01 1.008522868156433105e+00 1.009507417678833008e+00 1.863017678260803223e-04 1.000789880752563477e+00 4.381644129753112793e-01 1.009531259536743164e+00 1.100898683071136475e-01 1.000835299491882324e+00 -1.459798682481050491e-02 4.371417760848999023e-01 -9.834003448486328125e-02 4.362890124320983887e-01 1.018488854169845581e-01 1.518870783825356299e-02 1.000000000000000000e+00 4.417004610428765798e-01 -1.103829824315804425e-01 1.009272830630118412e+00 1.009545268586476086e+00 -4.150712229783207447e-06 9.999995844430814573e-01 4.459170601670203182e-01 1.009544299858148975e+00 1.114348071461015860e-01 9.998846535013342640e-01 -1.518812385895476624e-02 4.433260226306073859e-01 -1.036616759550347960e-01 4.433260226306073859e-01 1.036616759550347960e-01
8.430100000000000371e-01 1.492302119731903076e-02 9.999700784683227539e-01 4.354725778102874756e-01 -1.071652621030807495e-01 1.008554458618164062e+00 1.009510397911071777e+00 1.846849918365478516e-04 1.000788688659667969e+00 4.382081627845764160e-01 1.009535670280456543e+00 1.100796982645988464e-01 1.000835418701171875e+00 -1.460250280797481537e-02 4.371829628944396973e-01 -9.832325577735900879e-02 4.363291263580322266e-01 1.018414199352264404e-01 1.518857775238872942e-02 1.000000000000000000e+00 4.416973049707762500e-01 -1.103823317412413740e-01 1.009275541257802278e+00 1.009545207555903268e+00 -4.130828463553679949e-06 9.999995868030736590e-01 4.459138513779440927e-01 1.009544980028048489e+00 1.114341347861513426e-01 9.998846557015036440e-01 -1.518799377906908561e-02 4.433228438263052129e-01 -1.036611102197877443e-01 4.433228438263051574e-01 1.036611102197877443e-01
8.440100000000000380e-01 1.493000984191894531e-02 9.999700784683227539e-01 4.355231225490570068e-01 -1.071569919586181641e-01 1.008587121963500977e+00 1.009513616561889648e+00 1.829713582992553711e-04 1.000787615776062012e+00 4.382614493370056152e-01 1.009540915489196777e+00 1.100714802742004395e-01 1.000836253166198730e+00 -1.460754219442605972e-02 4.372341334819793701e-01 -9.830804169178009033e-02 4.363785088062286377e-01 1.018354594707489014e-01 1.518844829146350633e-02 1.000000000000000000e+00 4.416941685767997727e-01 -1.103816881081641638e-01 1.009278224262253332e+00 1.009545147505331641e+00 -4.110920385453916951e-06 9.999995893780538880e-01 4.459106666396845386e-01 1.009546085130427429e+00 1.114334596497707774e-01 9.998846580205280610e-01 -1.518786431888820808e-02 4.433196850254702559e-01 -1.036605391101474288e-01 4.433196850254703114e-01 1.036605391101474288e-01
8.450100000000000389e-01 1.493698358535766602e-02 9.999700784683227539e-01 4.355735480785369873e-01 -1.071488112211227417e-01 1.008619904518127441e+00 1.009516835212707520e+00 1.812055706977844238e-04 1.000786662101745605e+00 4.383147358894348145e-01 1.009546160697937012e+00 1.100633144378662109e-01 1.000836849212646484e+00 -1.461258996278047562e-02 4.372853040695190430e-01 -9.829289466142654419e-02 4.364279210567474365e-01 1.018295884132385254e-01 1.518831945647771201e-02 1.000000000000000000e+00 4.416910517609216047e-01 -1.103810514265265025e-01 1.009280880012445980e+00 1.009545086060949171e+00 -4.090988585896112448e-06 9.999995911166313922e-01 4.459074862341033674e-01 1.009545515871946630e+00 1.114328309274654344e-01 9.998846598234919503e-01 -1.518773550494604239e-02 4.433165453574980930e-01 -1.036600211532413829e-01 4.433165453574980930e-01 1.036600211532413829e-01
8.460100000000000398e-01 1.494397222995758057e-02 9.999700784683227539e-01 4.356239736080169678e-01 -1.071407049894332886e-01 1.008652687072753906e+00 1.009520053863525391e+00 1.794844865798950195e-04 1.000785589218139648e+00 4.383680224418640137e-01 1.009551167488098145e+00 1.100549846887588501e-01 1.000837564468383789e+00 -1.461763028055429459e-02 4.373362660408020020e-01 -9.827789664268493652e-02 4.364772439002990723e-01 1.018236577510833740e-01 1.518819124778052025e-02 1.000000000000000000e+00 4.416879544778970490e-01 -1.103804216502320135e-01 1.009283508669838625e+00 1.009545024210465325e+00 -4.071035725017305268e-06 9.999995924579717643e-01 4.459043183133347132e-01 1.009544149702833460e+00 1.114322279657520010e-01 9.998846613757634838e-01 -1.518760732691903752e-02 4.433134250979454682e-01 -1.036595317967938107e-01 4.433134250979455238e-01 1.036595317967938107e-01
8.470100000000000406e-01 1.495095342397689819e-02 9.999700784683227539e-01 4.356743395328521729e-01 -1.071325093507766724e-01 1.008685469627380371e+00 1.009523391723632812e+00 1.777410507202148438e-04 1.000784635543823242e+00 4.384211897850036621e-01 1.009556293487548828e+00 1.100468486547470093e-01 1.000838279724121094e+00 -1.462263800203800201e-02 4.373873174190521240e-01 -9.826286137104034424e-02 4.365265369415283203e-01 1.018178015947341919e-01 1.518806366624879563e-02 1.000000000000000000e+00 4.416848766129904957e-01 -1.103797986625336125e-01 1.009286110643418777e+00 1.009544964631018837e+00 -4.051068748784418348e-06 9.999995945922589557e-01 4.459011849781154280e-01 1.009544364550761131e+00 1.114315948012360863e-01 9.998846633965027264e-01 -1.518747975676051042e-02 4.433103250015791308e-01 -1.036590045111833308e-01 4.433103250015791308e-01 1.036590045111833308e-01
8.480100000000000415e-01 1.495794206857681274e-02 9.999700784683227539e-01 4.357249140739440918e-01 -1.071242839097976685e-01 1.008718132972717285e+00 1.009526610374450684e+00 1.760199666023254395e-04 1.000783562660217285e+00 4.384745359420776367e-01 1.009561538696289062e+00 1.100386977195739746e-01 1.000838875770568848e+00 -1.462769508361816406e-02 4.374384582042694092e-01 -9.824781119823455811e-02 4.365759491920471191e-01 1.018119305372238159e-01 1.518793671208766398e-02 1.000000000000000000e+00 4.416818181309611901e-01 -1.103791824286748519e-01 1.009288686055409556e+00 1.009544906785852847e+00 -4.031088109183484485e-06 9.999995972819746282e-01 4.458980817615791903e-01 1.009545686230396422e+00 1.114309425338623899e-01 9.998846657422965079e-01 -1.518735280044318861e-02 4.433072448589315817e-01 -1.036584525057735601e-01 4.433072448589315817e-01 1.036584525057735601e-01
8.490100000000000424e-01 1.496491581201553345e-02 9.999700784683227539e-01 4.357753694057464600e-01 -1.071161478757858276e-01 1.008750796318054199e+00 1.009529948234558105e+00 1.742988824844360352e-04 1.000782489776611328e+00 4.385277628898620605e-01 1.009566664695739746e+00 1.100305914878845215e-01 1.000839591026306152e+00 -1.463270653039216995e-02 4.374894797801971436e-01 -9.823267161846160889e-02 4.366253018379211426e-01 1.018060594797134399e-01 1.518781038596919014e-02 1.000000000000000000e+00 4.416787789084032911e-01 -1.103785728277390243e-01 1.009291235331372549e+00 1.009544847816013835e+00 -4.011094177331859850e-06 9.999995992607911832e-01 4.458949849111296659e-01 1.009545586219562807e+00 1.114303304187740096e-01 9.998846676484203222e-01 -1.518722648939408761e-02 4.433041836184885565e-01 -1.036579462812091124e-01 4.433041836184885565e-01 1.036579462812091124e-01
8.500100000000000433e-01 1.497189700603485107e-02 9.999700784683227539e-01 4.358258545398712158e-01 -1.071081012487411499e-01 1.008783578872680664e+00 1.009533166885375977e+00 1.725777983665466309e-04 1.000781536102294922e+00 4.385810494422912598e-01 1.009571671485900879e+00 1.100224032998085022e-01 1.000840306282043457e+00 -1.463772635906934738e-02 4.375405013561248779e-01 -9.821760654449462891e-02 4.366747736930847168e-01 1.018002629280090332e-01 1.518768468802775100e-02 1.000000000000000000e+00 4.416757589140506979e-01 -1.103779698297057688e-01 1.009293758577227473e+00 1.009544787799994348e+00 -3.991087982383859686e-06 9.999996005641199615e-01 4.458918950572369755e-01 1.009544135431385659e+00 1.114297567597273275e-01 9.998846691363195704e-01 -1.518710082288502426e-02 4.433011412745245239e-01 -1.036574838272897731e-01 4.433011412745245239e-01 1.036574838272897731e-01
8.510100000000000442e-01 1.497889310121536255e-02 9.999700784683227539e-01 4.358762800693511963e-01 -1.070996820926666260e-01 1.008816242218017578e+00 1.009536266326904297e+00 1.708045601844787598e-04 1.000780463218688965e+00 4.386343359947204590e-01 1.009576916694641113e+00 1.100141555070877075e-01 1.000841021537780762e+00 -1.464282721281051636e-02 4.375916719436645508e-01 -9.820234775543212891e-02 4.367240667343139648e-01 1.017943173646926880e-01 1.518755961868983005e-02 1.000000000000000000e+00 4.416727580220974891e-01 -1.103773733157402681e-01 1.009296256213118470e+00 1.009544729610031055e+00 -3.971076643023736463e-06 9.999996024688175833e-01 4.458888359067642027e-01 1.009543884895697463e+00 1.114291615260492307e-01 9.998846709775133235e-01 -1.518697577031349194e-02 4.432981186340825275e-01 -1.036569937780223161e-01 4.432981186340825275e-01 1.036569937780223161e-01
8.520100000000000451e-01 1.498588174581527710e-02 9.999700784683227539e-01 4.359267055988311768e-01 -1.070916205644607544e-01 1.008849024772644043e+00 1.009539484977722168e+00 1.690834760665893555e-04 1.000779509544372559e+00 4.386876225471496582e-01 1.009581923484802246e+00 1.100061163306236267e-01 1.000841498374938965e+00 -1.464784704148769379e-02 4.376426339149475098e-01 -9.818728268146514893e-02 4.367734789848327637e-01 1.017885357141494751e-01 1.518743517805251804e-02 1.000000000000000000e+00 4.416697761990053817e-01 -1.103767832544469973e-01 1.009298728350169538e+00 1.009544673619513055e+00 -3.951061573148199855e-06 9.999996051411870202e-01 4.458858105306730546e-01 1.009545166965197582e+00 1.114285368804480703e-01 9.998846732725159558e-01 -1.518685132773405985e-02 4.432951157849217005e-01 -1.036564668200288530e-01 4.432951157849217005e-01 1.036564668200288530e-01
8.530100000000000460e-01 1.499284803867340088e-02 9.999701380729675293e-01 4.359772801399230957e-01 -1.070833504199981689e-01 1.008881688117980957e+00 1.009542703628540039e+00 1.673772931098937988e-04 1.000778555870056152e+00 4.387410283088684082e-01 1.009587168693542480e+00 1.099977791309356689e-01 1.000842213630676270e+00 -1.465286593884229660e-02 4.376938939094543457e-01 -9.817223995923995972e-02 4.368230104446411133e-01 1.017825603485107422e-01 1.518731136629389127e-02 1.000000000000000000e+00 4.416668133230338134e-01 -1.103761995348490899e-01 1.009301175382504967e+00 1.009544617063562022e+00 -3.931042823436491481e-06 9.999996073565111665e-01 4.458827959539266028e-01 1.009545536141354338e+00 1.114279401386259055e-01 9.998846752817200922e-01 -1.518672752506997764e-02 4.432921317077099244e-01 -1.036559711452951643e-01 4.432921317077099244e-01 1.036559711452951643e-01
8.540100000000000469e-01 1.499985158443450928e-02 9.999701380729675293e-01 4.360278248786926270e-01 -1.070752739906311035e-01 1.008914470672607422e+00 1.009546041488647461e+00 1.656413078308105469e-04 1.000777482986450195e+00 4.387943148612976074e-01 1.009592175483703613e+00 1.099895536899566650e-01 1.000842928886413574e+00 -1.465789787471294403e-02 4.377449154853820801e-01 -9.815710037946701050e-02 4.368723630905151367e-01 1.017766743898391724e-01 1.518718818347062835e-02 1.000000000000000000e+00 4.416638693519436276e-01 -1.103756221185292485e-01 1.009303597446598921e+00 1.009544559110221673e+00 -3.911020560262800817e-06 9.999996087463703942e-01 4.458797852596846356e-01 1.009544256798958983e+00 1.114273885364130412e-01 9.998846767826461424e-01 -1.518660437132550445e-02 4.432891660901298048e-01 -1.036555272615510281e-01 4.432891660901298048e-01 1.036555272615510281e-01
8.550100000000000477e-01 1.500682532787322998e-02 9.999701380729675293e-01 4.360781908035278320e-01 -1.070669740438461304e-01 1.008947014808654785e+00 1.009549140930175781e+00 1.638978719711303711e-04 1.000776410102844238e+00 4.388475418090820312e-01 1.009597420692443848e+00 1.099813655018806458e-01 1.000843524932861328e+00 -1.466294471174478531e-02 4.377959370613098145e-01 -9.814198315143585205e-02 4.369217157363891602e-01 1.017707884311676025e-01 1.518706562954409180e-02 1.000000000000000000e+00 4.416609441746861542e-01 -1.103750509076962816e-01 1.009305994891281477e+00 1.009544502250055764e+00 -3.891000686464480517e-06 9.999996104178957568e-01 4.458767990011511806e-01 1.009543540819969776e+00 1.114268300293795033e-01 9.998846784442489977e-01 -1.518648183955824058e-02 4.432862196300013657e-01 -1.036550732960488941e-01 4.432862196300013657e-01 1.036550732960488941e-01
8.560100000000000486e-01 1.501380652189254761e-02 9.999701380729675293e-01 4.361286461353302002e-01 -1.070588231086730957e-01 1.008979916572570801e+00 1.009552478790283203e+00 1.622065901756286621e-04 1.000775337219238281e+00 4.389008283615112305e-01 1.009602427482604980e+00 1.099732071161270142e-01 1.000844120979309082e+00 -1.466793194413185120e-02 4.378470480442047119e-01 -9.812703728675842285e-02 4.369711279869079590e-01 1.017649024724960327e-01 1.518694370449398534e-02 1.000000000000000000e+00 4.416580377337424590e-01 -1.103744858517030220e-01 1.009308367897217673e+00 1.009544447765431396e+00 -3.870986250078073321e-06 9.999996129411441448e-01 4.458738477607427364e-01 1.009544527093949151e+00 1.114262378197437287e-01 9.998846806109714658e-01 -1.518635991589522595e-02 4.432832926862844136e-01 -1.036545773904577472e-01 4.432832926862844136e-01 1.036545773904577472e-01
8.570100000000000495e-01 1.502078771591186523e-02 9.999701380729675293e-01 4.361792802810668945e-01 -1.070505827665328979e-01 1.009012579917907715e+00 1.009555816650390625e+00 1.603960990905761719e-04 1.000774264335632324e+00 4.389542341232299805e-01 1.009607672691345215e+00 1.099649295210838318e-01 1.000844836235046387e+00 -1.467304490506649017e-02 4.378982782363891602e-01 -9.811174869537353516e-02 4.370205998420715332e-01 1.017589718103408813e-01 1.518682240812826122e-02 1.000000000000000000e+00 4.416551499355128030e-01 -1.103739268708487653e-01 1.009310716749941772e+00 1.009544393564634213e+00 -3.850977071605641686e-06 9.999996153895368556e-01 4.458709141544704435e-01 1.009545365398362593e+00 1.114256552760098662e-01 9.998846827232440448e-01 -1.518623862264915046e-02 4.432803844863081877e-01 -1.036540911421056504e-01 4.432803844863081877e-01 1.036540911421056504e-01
8.580100000000000504e-01 1.502776145935058594e-02 9.999701380729675293e-01 4.362297058105468750e-01 -1.070424169301986694e-01 1.009045362472534180e+00 1.009559035301208496e+00 1.587048172950744629e-04 1.000773191452026367e+00 4.390074610710144043e-01 1.009612917900085449e+00 1.099567115306854248e-01 1.000845551490783691e+00 -1.467808056622743607e-02 4.379492998123168945e-01 -9.809676557779312134e-02 4.370699524879455566e-01 1.017530858516693115e-01 1.518670174028532820e-02 1.000000000000000000e+00 4.416522807012434604e-01 -1.103733738980742229e-01 1.009313041689699153e+00 1.009544337887717580e+00 -3.830973000019426418e-06 9.999996169834602933e-01 4.458679835556217386e-01 1.009544498974649596e+00 1.114251188879994275e-01 9.998846843102503490e-01 -1.518611797859368943e-02 4.432774943799553391e-01 -1.036536579644635470e-01 4.432774943799552836e-01 1.036536579644635470e-01
8.590100000000000513e-01 1.503475010395050049e-02 9.999701380729675293e-01 4.362802505493164062e-01 -1.070342659950256348e-01 1.009078145027160645e+00 1.009562253952026367e+00 1.569613814353942871e-04 1.000772356986999512e+00 4.390608072280883789e-01 1.009617924690246582e+00 1.099487245082855225e-01 1.000846147537231445e+00 -1.468309853225946426e-02 4.380004405975341797e-01 -9.808167815208435059e-02 4.371193349361419678e-01 1.017472594976425171e-01 1.518658170070359172e-02 1.000000000000000000e+00 4.416494299594117545e-01 -1.103728268744377516e-01 1.009315342928554626e+00 1.009544282315983255e+00 -3.810977623140678041e-06 9.999996184258187482e-01 4.458650690118841631e-01 1.009543332088467693e+00 1.114245956173315899e-01 9.998846857966962043e-01 -1.518599796638676717e-02 4.432746228092560026e-01 -1.036532385794182581e-01 4.432746228092560026e-01 1.036532385794182581e-01
8.600100000000000522e-01 1.504173874855041504e-02 9.999701380729675293e-01 4.363307356834411621e-01 -1.070260405540466309e-01 1.009110808372497559e+00 1.009565353393554688e+00 1.552402973175048828e-04 1.000771164894104004e+00 4.391140937805175781e-01 1.009623050689697266e+00 1.099404245615005493e-01 1.000846862792968750e+00 -1.468811742961406708e-02 4.380514621734619141e-01 -9.806655347347259521e-02 4.371687769889831543e-01 1.017414033412933350e-01 1.518646228901204993e-02 1.000000000000000000e+00 4.416465976085864886e-01 -1.103722857163502297e-01 1.009317620767250734e+00 1.009544229091983825e+00 -3.790996029102981518e-06 9.999996207134489445e-01 4.458621890270719201e-01 1.009543856224553338e+00 1.114240386100291136e-01 9.998846877848854842e-01 -1.518587856143441446e-02 4.432717704010832316e-01 -1.036527772840032807e-01 4.432717704010832316e-01 1.036527772840032807e-01
8.610100000000000531e-01 1.504871994256973267e-02 9.999701380729675293e-01 4.363810718059539795e-01 -1.070179343223571777e-01 1.009143471717834473e+00 1.009568691253662109e+00 1.535117626190185547e-04 1.000770092010498047e+00 4.391673803329467773e-01 1.009628057479858398e+00 1.099323183298110962e-01 1.000847458839416504e+00 -1.469312980771064758e-02 4.381024837493896484e-01 -9.805150330066680908e-02 4.372181296348571777e-01 1.017356067895889282e-01 1.518634350490210248e-02 1.000000000000000000e+00 4.416437835896752651e-01 -1.103717503771158431e-01 1.009319875372499453e+00 1.009544177184559688e+00 -3.771028313254335705e-06 9.999996233897473497e-01 4.458593350222710971e-01 1.009545159657908364e+00 1.114234692305521440e-01 9.998846899990860848e-01 -1.518575977451759769e-02 4.432689367616782228e-01 -1.036522994966046218e-01 4.432689367616782228e-01 1.036522994966046218e-01
8.620100000000000540e-01 1.505569368600845337e-02 9.999701380729675293e-01 4.364316761493682861e-01 -1.070097982883453369e-01 1.009176254272460938e+00 1.009572029113769531e+00 1.517757773399353027e-04 1.000769138336181641e+00 4.392207264900207520e-01 1.009633421897888184e+00 1.099241077899932861e-01 1.000848174095153809e+00 -1.469816733151674271e-02 4.381536841392517090e-01 -9.803637117147445679e-02 4.372674822807312012e-01 1.017296761274337769e-01 1.518622534767618236e-02 1.000000000000000000e+00 4.416409877696164110e-01 -1.103712207516445165e-01 1.009322107119449141e+00 1.009544124204740267e+00 -3.751074608000158155e-06 9.999996253967980975e-01 4.458564871245656036e-01 1.009545129974606104e+00 1.114229369822488380e-01 9.998846918004414830e-01 -1.518564163063265346e-02 4.432661209826215809e-01 -1.036518641131807250e-01 4.432661209826215809e-01 1.036518641131807250e-01
8.630100000000000549e-01 1.506268233060836792e-02 9.999701380729675293e-01 4.364820420742034912e-01 -1.070015132427215576e-01 1.009208917617797852e+00 1.009575128555297852e+00 1.500472426414489746e-04 1.000768065452575684e+00 4.392738938331604004e-01 1.009638309478759766e+00 1.099158227443695068e-01 1.000848889350891113e+00 -1.470321137458086014e-02 4.382046461105346680e-01 -9.802123904228210449e-02 4.373168647289276123e-01 1.017237156629562378e-01 1.518610781727905944e-02 1.000000000000000000e+00 4.416382101393352966e-01 -1.103706968327966137e-01 1.009324316034128088e+00 1.009544070121116022e+00 -3.731135071445200522e-06 9.999996267208127732e-01 4.458536450675624763e-01 1.009543739673095519e+00 1.114224425032820098e-01 9.998846931806353311e-01 -1.518552413005885664e-02 4.432633230446293426e-01 -1.036514718948121777e-01 4.432633230446293426e-01 1.036514718948121777e-01
8.640099999999999447e-01 1.506969332695007324e-02 9.999701380729675293e-01 4.365327954292297363e-01 -1.069933772087097168e-01 1.009241580963134766e+00 1.009578347206115723e+00 1.483038067817687988e-04 1.000767111778259277e+00 4.393274784088134766e-01 1.009643554687500000e+00 1.099076569080352783e-01 1.000849485397338867e+00 -1.470826845616102219e-02 4.382559657096862793e-01 -9.800624847412109375e-02 4.373665452003479004e-01 1.017178744077682495e-01 1.518599091275452465e-02 1.000000000000000000e+00 4.416354505661904128e-01 -1.103701785167428839e-01 1.009326502505623502e+00 1.009544017030094665e+00 -3.711214911352021517e-06 9.999996282942600345e-01 4.458508261165075037e-01 1.009542851731217938e+00 1.114219419204553474e-01 9.998846947031099219e-01 -1.518540724918006693e-02 4.432605434949522527e-01 -1.036510707064111220e-01 4.432605434949522527e-01 1.036510707064111220e-01
8.650099999999999456e-01 1.507666707038879395e-02 9.999701380729675293e-01 4.365831315517425537e-01 -1.069851368665695190e-01 1.009274363517761230e+00 1.009581565856933594e+00 1.465678215026855469e-04 1.000766158103942871e+00 4.393806457519531250e-01 1.009648680686950684e+00 1.098994463682174683e-01 1.000850200653076172e+00 -1.471329107880592346e-02 4.383070170879364014e-01 -9.799110889434814453e-02 4.374157786369323730e-01 1.017120629549026489e-01 1.518587463363354172e-02 1.000000000000000000e+00 4.416327089851182497e-01 -1.103696657525529146e-01 1.009328666724790491e+00 1.009543965960008283e+00 -3.691316682237474452e-06 9.999996305745351144e-01 4.458480387403662148e-01 1.009543379978710798e+00 1.114214137130451476e-01 9.998846966442453965e-01 -1.518529097641207679e-02 4.432577826020281386e-01 -1.036506349746225270e-01 4.432577826020281386e-01 1.036506349746225270e-01
8.660099999999999465e-01 1.508364826440811157e-02 9.999701380729675293e-01 4.366336166858673096e-01 -1.069770455360412598e-01 1.009307146072387695e+00 1.009584903717041016e+00 1.448541879653930664e-04 1.000765085220336914e+00 4.394339323043823242e-01 1.009653806686401367e+00 1.098912507295608521e-01 1.000850915908813477e+00 -1.471834629774093628e-02 4.383580982685089111e-01 -9.797601401805877686e-02 4.374651908874511719e-01 1.017061471939086914e-01 1.518575897956698541e-02 1.000000000000000000e+00 4.416299853537130060e-01 -1.103691585090364469e-01 1.009330808803332369e+00 1.009543916289748378e+00 -3.671440515085768671e-06 9.999996332866846194e-01 4.458452777692454294e-01 1.009544775415804896e+00 1.114208707507107210e-01 9.998846988380137857e-01 -1.518517531808345235e-02 4.432550401223362968e-01 -1.036501800031962711e-01 4.432550401223362968e-01 1.036501800031962711e-01
8.670099999999999474e-01 1.509061455726623535e-02 9.999701380729675293e-01 4.366840720176696777e-01 -1.069688051939010620e-01 1.009339809417724609e+00 1.009588122367858887e+00 1.431256532669067383e-04 1.000764012336730957e+00 4.394872188568115234e-01 1.009658932685852051e+00 1.098830401897430420e-01 1.000851511955261230e+00 -1.472335774451494217e-02 4.384091794490814209e-01 -9.796080738306045532e-02 4.375146031379699707e-01 1.017002016305923462e-01 1.518564394923148028e-02 1.000000000000000000e+00 4.416272795112335392e-01 -1.103686566679650122e-01 1.009332929164663550e+00 1.009543865664968010e+00 -3.651586906400004159e-06 9.999996353884819111e-01 4.458425236063708330e-01 1.009544957027652679e+00 1.114203618166276916e-01 9.998847006550756200e-01 -1.518506029818301149e-02 4.432523151327976141e-01 -1.036497638018663431e-01 4.432523151327976141e-01 1.036497638018663431e-01
8.680099999999999483e-01 1.509761065244674683e-02 9.999701380729675293e-01 4.367344677448272705e-01 -1.069605797529220581e-01 1.009372591972351074e+00 1.009591341018676758e+00 1.413896679878234863e-04 1.000763058662414551e+00 4.395403861999511719e-01 1.009664058685302734e+00 1.098749786615371704e-01 1.000852227210998535e+00 -1.472840271890163422e-02 4.384601414203643799e-01 -9.794576466083526611e-02 4.375638365745544434e-01 1.016943901777267456e-01 1.518552954249631839e-02 1.000000000000000000e+00 4.416245914418578944e-01 -1.103681602177063598e-01 1.009335027850457811e+00 1.009543813861472072e+00 -3.631755913439793649e-06 9.999996367806881503e-01 4.458397743852595130e-01 1.009543726665789176e+00 1.114198915554006492e-01 9.998847020355072779e-01 -1.518494591899020342e-02 4.432496075449960382e-01 -1.036493918937926167e-01 4.432496075449960382e-01 1.036493918937926167e-01
8.690099999999999492e-01 1.510459929704666138e-02 9.999701380729675293e-01 4.367850422859191895e-01 -1.069523841142654419e-01 1.009405374526977539e+00 1.009594678878784180e+00 1.396909356117248535e-04 1.000761985778808594e+00 4.395937323570251465e-01 1.009669184684753418e+00 1.098666936159133911e-01 1.000852942466735840e+00 -1.473342254757881165e-02 4.385112524032592773e-01 -9.793074429035186768e-02 4.376132786273956299e-01 1.016884744167327881e-01 1.518541575819256154e-02 1.000000000000000000e+00 4.416219210284345609e-01 -1.103676690744333083e-01 1.009337105167420923e+00 1.009543762620436658e+00 -3.611951741145377598e-06 9.999996382377803750e-01 4.458370444328455529e-01 1.009542631633723930e+00 1.114194235145125333e-01 9.998847034472783113e-01 -1.518483216051576788e-02 4.432469178056240300e-01 -1.036490209790298517e-01 4.432469178056240300e-01 1.036490209790298517e-01
8.700099999999999500e-01 1.511157304048538208e-02 9.999701380729675293e-01 4.368353784084320068e-01 -1.069442182779312134e-01 1.009438037872314453e+00 1.009597897529602051e+00 1.379325985908508301e-04 1.000761032104492188e+00 4.396468400955200195e-01 1.009674310684204102e+00 1.098584681749343872e-01 1.000853538513183594e+00 -1.473848987370729446e-02 4.385622143745422363e-01 -9.791556000709533691e-02 4.376626014709472656e-01 1.016825884580612183e-01 1.518530259535258095e-02 1.000000000000000000e+00 4.416192681739865566e-01 -1.103671831687546012e-01 1.009339161369441573e+00 1.009543713383189267e+00 -3.592177870324581409e-06 9.999996404008633100e-01 4.458343456088230683e-01 1.009542952773955671e+00 1.114189275189312878e-01 9.998847052777688482e-01 -1.518471900621278653e-02 4.432442462844492503e-01 -1.036486152143127892e-01 4.432442462844492503e-01 1.036486152143127892e-01
8.710099999999999509e-01 1.511856913566589355e-02 9.999701380729675293e-01 4.368858635425567627e-01 -1.069360822439193726e-01 1.009470701217651367e+00 1.009601116180419922e+00 1.361742615699768066e-04 1.000759959220886230e+00 4.397001862525939941e-01 1.009679436683654785e+00 1.098503693938255310e-01 1.000854253768920898e+00 -1.474353112280368805e-02 4.386134445667266846e-01 -9.790042042732238770e-02 4.377120137214660645e-01 1.016767024993896484e-01 1.518519005369982529e-02 1.000000000000000000e+00 4.416166328543166264e-01 -1.103667024839242866e-01 1.009341196518195982e+00 1.009543665788450451e+00 -3.572434305222943856e-06 9.999996431099853478e-01 4.458316749062964379e-01 1.009544370696530580e+00 1.114184110580159204e-01 9.998847074303905957e-01 -1.518460645968960215e-02 4.432415928403155569e-01 -1.036481835043602806e-01 4.432415928403155569e-01 1.036481835043602806e-01
8.720099999999999518e-01 1.512553542852401733e-02 9.999701380729675293e-01 4.369364380836486816e-01 -1.069279164075851440e-01 1.009503483772277832e+00 1.009604334831237793e+00 1.344755291938781738e-04 1.000758886337280273e+00 4.397536516189575195e-01 1.009684562683105469e+00 1.098422110080718994e-01 1.000854969024658203e+00 -1.474853884428739548e-02 4.386644959449768066e-01 -9.788538515567779541e-02 4.377614855766296387e-01 1.016708761453628540e-01 1.518507813139707320e-02 1.000000000000000000e+00 4.416140149086681399e-01 -1.103662269086900377e-01 1.009343211023435272e+00 1.009543617436037710e+00 -3.552721074045891706e-06 9.999996453025009613e-01 4.458290123488281020e-01 1.009544763520751953e+00 1.114179238876405326e-01 9.998847092634546296e-01 -1.518449454491831857e-02 4.432389565354460381e-01 -1.036477850080495533e-01 4.432389565354460381e-01 1.036477850080495533e-01
8.730099999999999527e-01 1.513253897428512573e-02 9.999701380729675293e-01 4.369870424270629883e-01 -1.069198548793792725e-01 1.009536147117614746e+00 1.009607553482055664e+00 1.327097415924072266e-04 1.000757813453674316e+00 4.398071169853210449e-01 1.009689807891845703e+00 1.098340749740600586e-01 1.000855565071105957e+00 -1.475360337644815445e-02 4.387157261371612549e-01 -9.787037968635559082e-02 4.378110170364379883e-01 1.016651391983032227e-01 1.518496682810641096e-02 1.000000000000000000e+00 4.416114143074737486e-01 -1.103657564225896393e-01 1.009345204960522047e+00 1.009543567884495507e+00 -3.533038181981140077e-06 9.999996467829620483e-01 4.458263542622293851e-01 1.009543740977331572e+00 1.114174751592100915e-01 9.998847106589375811e-01 -1.518438326630803734e-02 4.432363371973589428e-01 -1.036474306062434292e-01 4.432363371973588873e-01 1.036474306062434292e-01
8.740099999999999536e-01 1.513950526714324951e-02 9.999701380729675293e-01 4.370373487472534180e-01 -1.069114804267883301e-01 1.009568929672241211e+00 1.009610891342163086e+00 1.310184597969055176e-04 1.000756740570068359e+00 4.398600459098815918e-01 1.009694814682006836e+00 1.098258346319198608e-01 1.000856280326843262e+00 -1.475861854851245880e-02 4.387666583061218262e-01 -9.785513579845428467e-02 4.378601908683776855e-01 1.016590893268585205e-01 1.518485614271316599e-02 1.000000000000000000e+00 4.416088309634163545e-01 -1.103652909671715282e-01 1.009347178545721091e+00 1.009543518427560072e+00 -3.513388564642780397e-06 9.999996481267787729e-01 4.458237112903511989e-01 1.009542452623266806e+00 1.114170377946765988e-01 9.998847119645173365e-01 -1.518427260876170290e-02 4.432337351577037010e-01 -1.036470881335332661e-01 4.432337351577037010e-01 1.036470881335332661e-01
8.750099999999999545e-01 1.514649391174316406e-02 9.999701380729675293e-01 4.370879828929901123e-01 -1.069032996892929077e-01 1.009601593017578125e+00 1.009614109992980957e+00 1.292750239372253418e-04 1.000755786895751953e+00 4.399136304855346680e-01 1.009700059890747070e+00 1.098175495862960815e-01 1.000856995582580566e+00 -1.476365700364112854e-02 4.388179183006286621e-01 -9.784007072448730469e-02 4.379097819328308105e-01 1.016532033681869507e-01 1.518474607359983873e-02 1.000000000000000000e+00 4.416062647497906446e-01 -1.103648304576168998e-01 1.009349132092851820e+00 1.009543470942566801e+00 -3.493776481887699457e-06 9.999996501689268902e-01 4.458210988784392370e-01 1.009542566575732936e+00 1.114165725012018909e-01 9.998847136847079931e-01 -1.518416255037204239e-02 4.432311508977354597e-01 -1.036467109148339061e-01 4.432311508977354597e-01 1.036467109148339061e-01
8.760099999999999554e-01 1.515348255634307861e-02 9.999701380729675293e-01 4.371384680271148682e-01 -1.068951636552810669e-01 1.009634494781494141e+00 1.009617328643798828e+00 1.275613903999328613e-04 1.000754833221435547e+00 4.399669170379638672e-01 1.009705185890197754e+00 1.098093688488006592e-01 1.000857710838317871e+00 -1.476865354925394058e-02 4.388690292835235596e-01 -9.782510995864868164e-02 4.379592239856719971e-01 1.016473621129989624e-01 1.518463662059119784e-02 1.000000000000000000e+00 4.416037156540094655e-01 -1.103643748857458112e-01 1.009351065632302369e+00 1.009543425273645934e+00 -3.474201948384159928e-06 9.999996528404236917e-01 4.458185157275353361e-01 1.009543945093336781e+00 1.114160825077107758e-01 9.998847157778556483e-01 -1.518405309263923600e-02 4.432285843544054860e-01 -1.036463027895302147e-01 4.432285843544054860e-01 1.036463027895302147e-01
8.770099999999999563e-01 1.516047120094299316e-02 9.999701380729675293e-01 4.371887147426605225e-01 -1.068869978189468384e-01 1.009666919708251953e+00 1.009620547294616699e+00 1.257658004760742188e-04 1.000753760337829590e+00 4.400200247764587402e-01 1.009710311889648438e+00 1.098012030124664307e-01 1.000858306884765625e+00 -1.477376464754343033e-02 4.389199316501617432e-01 -9.780995547771453857e-02 4.380084276199340820e-01 1.016415059566497803e-01 1.518452778151074302e-02 1.000000000000000000e+00 4.416011835209112113e-01 -1.103639241509988961e-01 1.009352979537793571e+00 1.009543379114462347e+00 -3.454664685697911785e-06 9.999996551200985850e-01 4.458159426397620417e-01 1.009544549050813034e+00 1.114156156363464156e-01 9.998847176273033543e-01 -1.518394425818958560e-02 4.432260346258679040e-01 -1.036459206158256013e-01 4.432260346258679040e-01 1.036459206158256013e-01
8.780099999999999572e-01 1.516744494438171387e-02 9.999701380729675293e-01 4.372393190860748291e-01 -1.068787574768066406e-01 1.009699702262878418e+00 1.009623646736145020e+00 1.240596175193786621e-04 1.000752568244934082e+00 4.400733709335327148e-01 1.009715437889099121e+00 1.097929775714874268e-01 1.000858902931213379e+00 -1.477880124002695084e-02 4.389710426330566406e-01 -9.779480099678039551e-02 4.380578398704528809e-01 1.016355007886886597e-01 1.518441955567447627e-02 1.000000000000000000e+00 4.415986683017338876e-01 -1.103634782217739474e-01 1.009354873926772145e+00 1.009543331740218264e+00 -3.435164606327122737e-06 9.999996566870343884e-01 4.458133735819195254e-01 1.009543737624715165e+00 1.114151869158817587e-01 9.998847190392586848e-01 -1.518383605413371404e-02 4.432235014287050912e-01 -1.036455822622004558e-01 4.432235014287050356e-01 1.036455822622004558e-01
8.790099999999999580e-01 1.517443358898162842e-02 9.999701380729675293e-01 4.372897148132324219e-01 -1.068706214427947998e-01 1.009732484817504883e+00 1.009627103805541992e+00 1.223310828208923340e-04 1.000751614570617676e+00 4.401266574859619141e-01 1.009720563888549805e+00 1.097848266363143921e-01 1.000859618186950684e+00 -1.478378195315599442e-02 4.390220642089843750e-01 -9.777970612049102783e-02 4.381072819232940674e-01 1.016297191381454468e-01 1.518431194215093955e-02 1.000000000000000000e+00 4.415961699352745073e-01 -1.103630370596369176e-01 1.009356748942699555e+00 1.009543284055267609e+00 -3.415703646264612309e-06 9.999996579434287103e-01 4.458108159934303649e-01 1.009542314303803368e+00 1.114147774224704124e-01 9.998847202567349157e-01 -1.518372846976712848e-02 4.432209849945757951e-01 -1.036452652489687210e-01 4.432209849945757951e-01 1.036452652489687210e-01
8.800099999999999589e-01 1.518139243125915527e-02 9.999701380729675293e-01 4.373400509357452393e-01 -1.068623512983322144e-01 1.009765148162841797e+00 1.009630322456359863e+00 1.206323504447937012e-04 1.000750660896301270e+00 4.401797652244567871e-01 1.009725689888000488e+00 1.097765192389488220e-01 1.000860333442687988e+00 -1.478882506489753723e-02 4.390730261802673340e-01 -9.776455163955688477e-02 4.381564855575561523e-01 1.016237586736679077e-01 1.518420493868895098e-02 1.000000000000000000e+00 4.415936882736151703e-01 -1.103626005716988739e-01 1.009358604932300230e+00 1.009543238245290464e+00 -3.396286484493863074e-06 9.999996598613285492e-01 4.458082878541831939e-01 1.009542220991269224e+00 1.114143414202172777e-01 9.998847218670572357e-01 -1.518362147921878055e-02 4.432184858833621566e-01 -1.036449152463422424e-01 4.432184858833621566e-01 1.036449152463422424e-01
8.810099999999999598e-01 1.518838852643966675e-02 9.999701380729675293e-01 4.373906254768371582e-01 -1.068542003631591797e-01 1.009797930717468262e+00 1.009633421897888184e+00 1.188665628433227539e-04 1.000749707221984863e+00 4.402331113815307617e-01 1.009730815887451172e+00 1.097683608531951904e-01 1.000860929489135742e+00 -1.479386445134878159e-02 4.391242265701293945e-01 -9.774948656558990479e-02 4.382059276103973389e-01 1.016179770231246948e-01 1.518409854513185810e-02 1.000000000000000000e+00 4.415912233067202930e-01 -1.103621687517237354e-01 1.009360441918884410e+00 1.009543194355657425e+00 -3.376913316023122980e-06 9.999996624610120177e-01 4.458057895323256359e-01 1.009543498216590951e+00 1.114138779501538112e-01 9.998847238824852823e-01 -1.518351508183905622e-02 4.432160040997250028e-01 -1.036445311162547261e-01 4.432160040997250028e-01 1.036445311162547261e-01
8.820099999999999607e-01 1.519537717103958130e-02 9.999701380729675293e-01 4.374412298202514648e-01 -1.068460047245025635e-01 1.009830713272094727e+00 1.009636759757995605e+00 1.171305775642395020e-04 1.000748753547668457e+00 4.402866363525390625e-01 1.009735941886901855e+00 1.097599864006042480e-01 1.000861644744873047e+00 -1.479895692318677902e-02 4.391754567623138428e-01 -9.773435443639755249e-02 4.382554590702056885e-01 1.016119867563247681e-01 1.518399275919682552e-02 1.000000000000000000e+00 4.415887748949416935e-01 -1.103617415146699587e-01 1.009362260221244201e+00 1.009543150313657156e+00 -3.357583637457570253e-06 9.999996648246846087e-01 4.458033037728385550e-01 1.009544313231272916e+00 1.114134299999439554e-01 9.998847257487785134e-01 -1.518340929763770802e-02 4.432135388329511705e-01 -1.036441639678687548e-01 4.432135388329511705e-01 1.036441639678687548e-01
8.830099999999999616e-01 1.520235836505889893e-02 9.999701380729675293e-01 4.374915659427642822e-01 -1.068377643823623657e-01 1.009863376617431641e+00 1.009640097618103027e+00 1.154020428657531738e-04 1.000747561454772949e+00 4.403396844863891602e-01 1.009741067886352539e+00 1.097520366311073303e-01 1.000862240791320801e+00 -1.480398979038000107e-02 4.392263889312744141e-01 -9.771935641765594482e-02 4.383046627044677734e-01 1.016061753034591675e-01 1.518388757969658075e-02 1.000000000000000000e+00 4.415863429656501360e-01 -1.103613188163085346e-01 1.009364060005178532e+00 1.009543105041298627e+00 -3.338297186988221942e-06 9.999996664750135933e-01 4.458008216016149383e-01 1.009543712847083441e+00 1.114130199269026816e-01 9.998847271776835077e-01 -1.518330413702153811e-02 4.432110896613992712e-01 -1.036438403823831955e-01 4.432110896613992712e-01 1.036438403823831955e-01
8.840099999999999625e-01 1.520933955907821655e-02 9.999701380729675293e-01 4.375420510768890381e-01 -1.068296879529953003e-01 1.009896159172058105e+00 1.009643197059631348e+00 1.136958599090576172e-04 1.000746607780456543e+00 4.403930306434631348e-01 1.009746193885803223e+00 1.097437590360641479e-01 1.000863075256347656e+00 -1.480900868773460388e-02 4.392775297164916992e-01 -9.770430624485015869e-02 4.383541047573089600e-01 1.016002595424652100e-01 1.518378300594234141e-02 1.000000000000000000e+00 4.415839274792958125e-01 -1.103609006332659237e-01 1.009365841358673688e+00 1.009543059123050757e+00 -3.319055146995952183e-06 9.999996676719141719e-01 4.457983478261787202e-01 1.009542216294819550e+00 1.114126355035705285e-01 9.998847283262422003e-01 -1.518319959298624136e-02 4.432086567347860995e-01 -1.036435458344701771e-01 4.432086567347860995e-01 1.036435458344701771e-01
8.850099999999999634e-01 1.521632075309753418e-02 9.999701380729675293e-01 4.375927150249481201e-01 -1.068214625120162964e-01 1.009928822517395020e+00 1.009646534919738770e+00 1.119524240493774414e-04 1.000745534896850586e+00 4.404465556144714355e-01 1.009751319885253906e+00 1.097356304526329041e-01 1.000863671302795410e+00 -1.481403596699237823e-02 4.393287301063537598e-01 -9.768912196159362793e-02 4.384036958217620850e-01 1.015944182872772217e-01 1.518367903515889343e-02 1.000000000000000000e+00 4.415815282765258587e-01 -1.103604868713663201e-01 1.009367604636241644e+00 1.009543014913835357e+00 -3.299862281492945460e-06 9.999996694626283045e-01 4.457959018168551335e-01 1.009541915643030752e+00 1.114122274634487264e-01 9.998847298272016682e-01 -1.518309563731028156e-02 4.432062406563457291e-01 -1.036432217991311577e-01 4.432062406563457291e-01 1.036432217991311577e-01
8.860099999999999643e-01 1.522331684827804565e-02 9.999701380729675293e-01 4.376432597637176514e-01 -1.068133413791656494e-01 1.009961605072021484e+00 1.009649753570556641e+00 1.102089881896972656e-04 1.000744462013244629e+00 4.404998421669006348e-01 1.009756565093994141e+00 1.097275912761688232e-01 1.000864267349243164e+00 -1.481910515576601028e-02 4.393799304962158203e-01 -9.767416119575500488e-02 4.384531378746032715e-01 1.015885472297668457e-01 1.518357566705209882e-02 1.000000000000000000e+00 4.415791453404572242e-01 -1.103600775206339119e-01 1.009369349875435695e+00 1.009542972659936089e+00 -3.280719091398666747e-06 9.999996719566821568e-01 4.457934855992772283e-01 1.009543029691738480e+00 1.114117906538464597e-01 9.998847317467381979e-01 -1.518299226703820858e-02 4.432038414889484801e-01 -1.036428621553787954e-01 4.432038414889484801e-01 1.036428621553787954e-01
8.870099999999999651e-01 1.523029059171676636e-02 9.999701380729675293e-01 4.376935958862304688e-01 -1.068051010370254517e-01 1.009994149208068848e+00 1.009652972221374512e+00 1.084655523300170898e-04 1.000743627548217773e+00 4.405530691146850586e-01 1.009761571884155273e+00 1.097192168235778809e-01 1.000864982604980469e+00 -1.482413057237863541e-02 4.394308924674987793e-01 -9.765892475843429565e-02 4.385024309158325195e-01 1.015825420618057251e-01 1.518347289951453918e-02 1.000000000000000000e+00 4.415767785567388803e-01 -1.103596725154362135e-01 1.009371077324333621e+00 1.009542930662004512e+00 -3.261624973530264747e-06 9.999996744015547945e-01 4.457910850255049073e-01 1.009544055690512199e+00 1.114113603264656888e-01 9.998847336304091948e-01 -1.518288949834129334e-02 4.432014585680456586e-01 -1.036425088140468243e-01 4.432014585680456586e-01 1.036425088140468243e-01
8.880099999999999660e-01 1.523727178573608398e-02 9.999701380729675293e-01 4.377442300319671631e-01 -1.067969352006912231e-01 1.010027050971984863e+00 1.009656310081481934e+00 1.067817211151123047e-04 1.000742435455322266e+00 4.406064152717590332e-01 1.009766697883605957e+00 1.097110956907272339e-01 1.000865578651428223e+00 -1.482911780476570129e-02 4.394820332527160645e-01 -9.764392673969268799e-02 4.385519027709960938e-01 1.015767753124237061e-01 1.518337073068475387e-02 1.000000000000000000e+00 4.415744278243657894e-01 -1.103592717978007787e-01 1.009372787202059030e+00 1.009542887419024870e+00 -3.242579395102680290e-06 9.999996761325526951e-01 4.457886875988115172e-01 1.009543666275724449e+00 1.114109676187634568e-01 9.998847350768103048e-01 -1.518278734550344497e-02 4.431990913066483073e-01 -1.036421987945332912e-01 4.431990913066483073e-01 1.036421987945332912e-01
8.890099999999999669e-01 1.524426788091659546e-02 9.999701380729675293e-01 4.377944469451904297e-01 -1.067887097597122192e-01 1.010059714317321777e+00 1.009659528732299805e+00 1.049935817718505859e-04 1.000741362571716309e+00 4.406595230102539062e-01 1.009771823883056641e+00 1.097029298543930054e-01 1.000866293907165527e+00 -1.483418978750705719e-02 4.395328760147094727e-01 -9.762869775295257568e-02 4.386010766029357910e-01 1.015709191560745239e-01 1.518326916012548329e-02 1.000000000000000000e+00 4.415720931207901545e-01 -1.103588753551504598e-01 1.009374479556342186e+00 1.009542843265099465e+00 -3.223582995928394885e-06 9.999996772982423510e-01 4.457862960671609698e-01 1.009542158230505082e+00 1.114106055425506114e-01 9.998847361757046137e-01 -1.518268580447757442e-02 4.431967397903975869e-01 -1.036419237952198036e-01 4.431967397903975869e-01 1.036419237952198036e-01
8.900099999999999678e-01 1.525123417377471924e-02 9.999701976776123047e-01 4.378449618816375732e-01 -1.067804545164108276e-01 1.010092496871948242e+00 1.009662628173828125e+00 1.033321022987365723e-04 1.000740408897399902e+00 4.407126903533935547e-01 1.009776949882507324e+00 1.096946895122528076e-01 1.000866889953613281e+00 -1.483919192105531693e-02 4.395839571952819824e-01 -9.761352837085723877e-02 4.386504292488098145e-01 1.015649735927581787e-01 1.518316818471534234e-02 1.000000000000000000e+00 4.415697742850533403e-01 -1.103584830977024089e-01 1.009376154727905872e+00 1.009542800585248923e+00 -3.204640343366658654e-06 9.999996789591789614e-01 4.457839300471412858e-01 1.009541650168064297e+00 1.114102242120069558e-01 9.998847375678722171e-01 -1.518258484637314068e-02 4.431944046306504625e-01 -1.036416245542525622e-01 4.431944046306504625e-01 1.036416245542525622e-01
8.910099999999999687e-01 1.525822281837463379e-02 9.999701976776123047e-01 4.378956258296966553e-01 -1.067724078893661499e-01 1.010125160217285156e+00 1.009665966033935547e+00 1.015514135360717773e-04 1.000739336013793945e+00 4.407662153244018555e-01 1.009782075881958008e+00 1.096866130828857422e-01 1.000867605209350586e+00 -1.484426204115152359e-02 4.396352469921112061e-01 -9.759861230850219727e-02 4.387000203132629395e-01 1.015591472387313843e-01 1.518306780384123637e-02 1.000000000000000000e+00 4.415674712855404693e-01 -1.103580950078218714e-01 1.009377812783672779e+00 1.009542759847928739e+00 -3.185752334517175605e-06 9.999996813236721183e-01 4.457815933917526063e-01 1.009542558216668384e+00 1.114098138287890338e-01 9.998847393791724381e-01 -1.518248446551559959e-02 4.431920859474869356e-01 -1.036412894316907640e-01 4.431920859474869356e-01 1.036412894316907640e-01
8.920099999999999696e-01 1.526521146297454834e-02 9.999701976776123047e-01 4.379459321498870850e-01 -1.067640781402587891e-01 1.010157823562622070e+00 1.009669065475463867e+00 9.981542825698852539e-05 1.000738263130187988e+00 4.408195018768310547e-01 1.009787201881408691e+00 1.096783280372619629e-01 1.000868320465087891e+00 -1.484930980950593948e-02 4.396862685680389404e-01 -9.758340567350387573e-02 4.387494027614593506e-01 1.015532314777374268e-01 1.518296801579997399e-02 1.000000000000000000e+00 4.415651840383845173e-01 -1.103577110400143918e-01 1.009379453896970702e+00 1.009542719802213107e+00 -3.166918396798154848e-06 9.999996838377386288e-01 4.457792756858218741e-01 1.009543776071238241e+00 1.114094003476584216e-01 9.998847412750526686e-01 -1.518238467365829944e-02 4.431897832520188540e-01 -1.036409492846262909e-01 4.431897832520188540e-01 1.036409492846262909e-01
8.930099999999999705e-01 1.527220755815505981e-02 9.999701976776123047e-01 4.379964470863342285e-01 -1.067560315132141113e-01 1.010190606117248535e+00 1.009672403335571289e+00 9.806454181671142578e-05 1.000737309455871582e+00 4.408728480339050293e-01 1.009792327880859375e+00 1.096701174974441528e-01 1.000869035720825195e+00 -1.485437620431184769e-02 4.397373497486114502e-01 -9.756842255592346191e-02 4.387988448143005371e-01 1.015473455190658569e-01 1.518286881796482822e-02 1.000000000000000000e+00 4.415629124142433359e-01 -1.103573311241170529e-01 1.009381078335110260e+00 1.009542678518888348e+00 -3.148137647157420080e-06 9.999996856470098061e-01 4.457769608667685457e-01 1.009543597556128214e+00 1.114090237967980401e-01 9.998847427395569643e-01 -1.518228548892760002e-02 4.431874957902691703e-01 -1.036406517017576245e-01 4.431874957902691148e-01 1.036406517017576245e-01
8.940099999999999714e-01 1.527918875217437744e-02 9.999701976776123047e-01 4.380469620227813721e-01 -1.067478656768798828e-01 1.010223388671875000e+00 1.009675741195678711e+00 9.637326002120971680e-05 1.000736355781555176e+00 4.409260749816894531e-01 1.009797573089599609e+00 1.096620112657546997e-01 1.000869750976562500e+00 -1.485934481024742126e-02 4.397884607315063477e-01 -9.755328297615051270e-02 4.388481378555297852e-01 1.015415638685226440e-01 1.518277021008845179e-02 1.000000000000000000e+00 4.415606564013792590e-01 -1.103569552539127585e-01 1.009382686121858219e+00 1.009542636129684201e+00 -3.129410354097853192e-06 9.999996868100970993e-01 4.457746500158248915e-01 1.009542139759130874e+00 1.114086814179209156e-01 9.998847438080996630e-01 -1.518218690965199638e-02 4.431852235931566519e-01 -1.036403934067239990e-01 4.431852235931566519e-01 1.036403934067239990e-01
8.950099999999999723e-01 1.528616249561309814e-02 9.999701976776123047e-01 4.380973875522613525e-01 -1.067395657300949097e-01 1.010256171226501465e+00 1.009678840637207031e+00 9.462982416152954102e-05 1.000735163688659668e+00 4.409793615341186523e-01 1.009802579879760742e+00 1.096537411212921143e-01 1.000870347023010254e+00 -1.486439909785985947e-02 4.398394823074340820e-01 -9.753823280334472656e-02 4.388975799083709717e-01 1.015356481075286865e-01 1.518267218893377263e-02 1.000000000000000000e+00 4.415584158469597620e-01 -1.103565833487248765e-01 1.009384277565760879e+00 1.009542594910539215e+00 -3.110740650897460627e-06 9.999996883389827840e-01 4.457723618515567199e-01 1.009541424217379024e+00 1.114083256161693680e-01 9.998847450921042324e-01 -1.518208890800605386e-02 4.431829672448255875e-01 -1.036401178581835697e-01 4.431829672448255875e-01 1.036401178581835697e-01
8.960099999999999731e-01 1.529316604137420654e-02 9.999701976776123047e-01 4.381479024887084961e-01 -1.067312657833099365e-01 1.010288834571838379e+00 1.009682297706604004e+00 9.292364120483398438e-05 1.000734210014343262e+00 4.410325884819030762e-01 1.009807825088500977e+00 1.096455752849578857e-01 1.000871062278747559e+00 -1.486945711076259613e-02 4.398906826972961426e-01 -9.752306342124938965e-02 4.389469623565673828e-01 1.015297472476959229e-01 1.518257475342177365e-02 1.000000000000000000e+00 4.415561907000408737e-01 -1.103562153816613767e-01 1.009385852769666636e+00 1.009542555620095428e+00 -3.092129915307927603e-06 9.999996905709923611e-01 4.457701026134514022e-01 1.009542124772843108e+00 1.114079405266789058e-01 9.998847467953773105e-01 -1.518199147471468308e-02 4.431807269399895555e-01 -1.036398062091270361e-01 4.431807269399895555e-01 1.036398062091270361e-01
8.970099999999999740e-01 1.530013233423233032e-02 9.999701976776123047e-01 4.381983876228332520e-01 -1.067232340574264526e-01 1.010321617126464844e+00 1.009685397148132324e+00 9.116530418395996094e-05 1.000733256340026855e+00 4.410858750343322754e-01 1.009812951087951660e+00 1.096373274922370911e-01 1.000871777534484863e+00 -1.487445272505283356e-02 4.399417042732238770e-01 -9.750792384147644043e-02 4.389963150024414062e-01 1.015238314867019653e-01 1.518247790227955814e-02 1.000000000000000000e+00 4.415539809027945184e-01 -1.103558513229988824e-01 1.009387411847679772e+00 1.009542517390715100e+00 -3.073577668486337925e-06 9.999996931218602114e-01 4.457678650773307383e-01 1.009543474029884536e+00 1.114075441550345658e-01 9.998847486858558620e-01 -1.518189461783922035e-02 4.431785023398936429e-01 -1.036394798656456867e-01 4.431785023398936429e-01 1.036394798656456867e-01
8.980099999999999749e-01 1.530711352825164795e-02 9.999701976776123047e-01 4.382489323616027832e-01 -1.067151278257369995e-01 1.010354280471801758e+00 1.009688615798950195e+00 8.942931890487670898e-05 1.000732183456420898e+00 4.411393404006958008e-01 1.009818077087402344e+00 1.096292883157730103e-01 1.000872373580932617e+00 -1.487953867763280869e-02 4.399929046630859375e-01 -9.749287366867065430e-02 4.390458166599273682e-01 1.015180498361587524e-01 1.518238163224667862e-02 1.000000000000000000e+00 4.415517863070976823e-01 -1.103554910966025593e-01 1.009388955092070717e+00 1.009542477999990417e+00 -3.055082683903279061e-06 9.999996950073110069e-01 4.457656307388658257e-01 1.009543506347397424e+00 1.114071826215376065e-01 9.998847501691232598e-01 -1.518179835802833944e-02 4.431762925768361061e-01 -1.036391936582480161e-01 4.431762925768361061e-01 1.036391936582480161e-01
8.990099999999999758e-01 1.531408727169036865e-02 9.999701976776123047e-01 4.382992982864379883e-01 -1.067067533731460571e-01 1.010386943817138672e+00 1.009691834449768066e+00 8.771568536758422852e-05 1.000731348991394043e+00 4.411924481391906738e-01 1.009823203086853027e+00 1.096208915114402771e-01 1.000873208045959473e+00 -1.488453708589076996e-02 4.400438070297241211e-01 -9.747765958309173584e-02 4.390950202941894531e-01 1.015120148658752441e-01 1.518228594309585511e-02 1.000000000000000000e+00 4.415496069027259329e-01 -1.103551346972541786e-01 1.009390482522891652e+00 1.009542437378572188e+00 -3.036644972598745934e-06 9.999996961967031472e-01 4.457633990163493709e-01 1.009542160542463485e+00 1.114068573588165301e-01 9.998847512266795245e-01 -1.518170269579896883e-02 4.431740976181389735e-01 -1.036389492908873500e-01 4.431740976181389735e-01 1.036389492908873500e-01
9.000099999999999767e-01 1.532108336687088013e-02 9.999701976776123047e-01 4.383499026298522949e-01 -1.066986769437789917e-01 1.010419726371765137e+00 1.009695172309875488e+00 8.598715066909790039e-05 1.000730037689208984e+00 4.412459135055541992e-01 1.009828209877014160e+00 1.096127480268478394e-01 1.000873684883117676e+00 -1.488957740366458893e-02 4.400950670242309570e-01 -9.746262431144714355e-02 4.391446113586425781e-01 1.015061736106872559e-01 1.518219083174397223e-02 1.000000000000000000e+00 4.415474425544833048e-01 -1.103547820572510219e-01 1.009391994400998804e+00 1.009542397554099358e+00 -3.018268033273865180e-06 9.999996975915562691e-01 4.457611865858039368e-01 1.009541237455367169e+00 1.114065259723879403e-01 9.998847524032001832e-01 -1.518160760616403711e-02 4.431719179851680845e-01 -1.036386963992415172e-01 4.431719179851680845e-01 1.036386963992415172e-01
9.010099999999999776e-01 1.532807201147079468e-02 9.999701976776123047e-01 4.384002387523651123e-01 -1.066904962062835693e-01 1.010452508926391602e+00 1.009698390960693359e+00 8.422881364822387695e-05 1.000729084014892578e+00 4.412990212440490723e-01 1.009833455085754395e+00 1.096045225858688354e-01 1.000874400138854980e+00 -1.489461585879325867e-02 4.401460289955139160e-01 -9.744757413864135742e-02 4.391939043998718262e-01 1.015003025531768799e-01 1.518209629649034005e-02 1.000000000000000000e+00 4.415452931877940634e-01 -1.103544331392474903e-01 1.009393490870283072e+00 1.009542359645043019e+00 -2.999953795856075310e-06 9.999996996891600265e-01 4.457590026459327115e-01 1.009541730452201636e+00 1.114061650769229000e-01 9.998847539991351230e-01 -1.518151307534036307e-02 4.431697539655153339e-01 -1.036384072017185881e-01 4.431697539655152784e-01 1.036384072017185881e-01
9.020099999999999785e-01 1.533505320549011230e-02 9.999701976776123047e-01 4.384508728981018066e-01 -1.066823303699493408e-01 1.010485172271728516e+00 1.009701609611511230e+00 8.251518011093139648e-05 1.000728011131286621e+00 4.413524866104125977e-01 1.009838581085205078e+00 1.095962971448898315e-01 1.000875115394592285e+00 -1.489966921508312225e-02 4.401972889900207520e-01 -9.743247926235198975e-02 4.392433762550354004e-01 1.014944314956665039e-01 1.518200233647133864e-02 1.000000000000000000e+00 4.415431587660056945e-01 -1.103540879253510215e-01 1.009394971999932222e+00 1.009542323097105676e+00 -2.981701906669517821e-06 9.999997022440078043e-01 4.457568425814462110e-01 1.009543149236045601e+00 1.114057861775093056e-01 9.998847558662178336e-01 -1.518141910842806669e-02 4.431676053430524398e-01 -1.036380953760060175e-01 4.431676053430524398e-01 1.036380953760060175e-01
9.030099999999999794e-01 1.534201204776763916e-02 9.999701976776123047e-01 4.385012984275817871e-01 -1.066740751266479492e-01 1.010517954826354980e+00 1.009704828262329102e+00 8.080899715423583984e-05 1.000727057456970215e+00 4.414057135581970215e-01 1.009843707084655762e+00 1.095880717039108276e-01 1.000875830650329590e+00 -1.490467227995395660e-02 4.402483105659484863e-01 -9.741730988025665283e-02 4.392927587032318115e-01 1.014884859323501587e-01 1.518190894798537513e-02 1.000000000000000000e+00 4.415410391320200856e-01 -1.103537463388716416e-01 1.009396438086491044e+00 1.009542285534487105e+00 -2.963510849807090210e-06 9.999997042038220041e-01 4.457546866105306371e-01 1.009543392321686772e+00 1.114054385866579122e-01 9.998847573689547685e-01 -1.518132572728704728e-02 4.431654711914223554e-01 -1.036378195466978458e-01 4.431654711914223554e-01 1.036378195466978458e-01
9.040099999999999802e-01 1.534902304410934448e-02 9.999701976776123047e-01 4.385519325733184814e-01 -1.066659241914749146e-01 1.010550618171691895e+00 1.009708046913146973e+00 7.905811071395874023e-05 1.000725984573364258e+00 4.414592981338500977e-01 1.009848713874816895e+00 1.095801517367362976e-01 1.000876307487487793e+00 -1.490975916385650635e-02 4.402994513511657715e-01 -9.740228950977325439e-02 4.393423795700073242e-01 1.014827638864517212e-01 1.518181613060959508e-02 1.000000000000000000e+00 4.415389342678916473e-01 -1.103534083710491914e-01 1.009397889163834217e+00 1.009542246686474742e+00 -2.945380452879540404e-06 9.999997054487006487e-01 4.457525324790994614e-01 1.009542220255214229e+00 1.114051279232646796e-01 9.998847584349348505e-01 -1.518123293440705283e-02 4.431633514050255518e-01 -1.036375863937578357e-01 4.431633514050255518e-01 1.036375863937578357e-01
9.050099999999999811e-01 1.535599678754806519e-02 9.999701976776123047e-01 4.386024177074432373e-01 -1.066578626632690430e-01 1.010583281517028809e+00 1.009711265563964844e+00 7.731467485427856445e-05 1.000724911689758301e+00 4.415124058723449707e-01 1.009854078292846680e+00 1.095717549324035645e-01 1.000877022743225098e+00 -1.491476502269506454e-02 4.403505325317382812e-01 -9.738719463348388672e-02 4.393916726112365723e-01 1.014768034219741821e-01 1.518172388171197713e-02 1.000000000000000000e+00 4.415368440652471804e-01 -1.103530739702837937e-01 1.009399325432189576e+00 1.009542208193159540e+00 -2.927313410015223360e-06 9.999997067078081336e-01 4.457503936757732932e-01 1.009541089559258475e+00 1.114048199018669999e-01 9.998847595046945758e-01 -1.518114070944012739e-02 4.431612464065508572e-01 -1.036373551856455272e-01 4.431612464065508572e-01 1.036373551856455272e-01
9.060099999999999820e-01 1.536297053098678589e-02 9.999701976776123047e-01 4.386526942253112793e-01 -1.066496074199676514e-01 1.010615944862365723e+00 1.009714484214782715e+00 7.558614015579223633e-05 1.000723838806152344e+00 4.415656328201293945e-01 1.009859085083007812e+00 1.095637157559394836e-01 1.000877737998962402e+00 -1.491980440914630890e-02 4.404014945030212402e-01 -9.737217426300048828e-02 4.394409060478210449e-01 1.014710217714309692e-01 1.518163219880836259e-02 1.000000000000000000e+00 4.415347684218016155e-01 -1.103527430878743082e-01 1.009400747080537064e+00 1.009542171602497485e+00 -2.909312263996465176e-06 9.999997086693466208e-01 4.457482829314324824e-01 1.009541374934470381e+00 1.114044821630310600e-01 9.998847609940229031e-01 -1.518104903318138153e-02 4.431591565949418721e-01 -1.036370874789656338e-01 4.431591565949418721e-01 1.036370874789656338e-01
9.070099999999999829e-01 1.536994427442550659e-02 9.999701976776123047e-01 4.387031197547912598e-01 -1.066413074731826782e-01 1.010648727416992188e+00 1.009717822074890137e+00 7.383525371551513672e-05 1.000722765922546387e+00 4.416188001632690430e-01 1.009864091873168945e+00 1.095552593469619751e-01 1.000878214836120605e+00 -1.492482237517833710e-02 4.404525160789489746e-01 -9.735697507858276367e-02 4.394902586936950684e-01 1.014650017023086548e-01 1.518154108139024329e-02 1.000000000000000000e+00 4.415327073171979588e-01 -1.103524157143621759e-01 1.009402154145705222e+00 1.009542136603606588e+00 -2.891376791967612905e-06 9.999997111956131501e-01 4.457461976575596840e-01 1.009542801371942078e+00 1.114041211605896614e-01 9.998847628197570225e-01 -1.518095790846739346e-02 4.431570818491794572e-01 -1.036367909461566733e-01 4.431570818491794572e-01 1.036367909461566733e-01
9.080099999999999838e-01 1.537694782018661499e-02 9.999701976776123047e-01 4.387536346912384033e-01 -1.066331863403320312e-01 1.010681509971618652e+00 1.009721040725708008e+00 7.212162017822265625e-05 1.000721812248229980e+00 4.416722059249877930e-01 1.009869337081909180e+00 1.095472201704978943e-01 1.000878930091857910e+00 -1.492987666279077530e-02 4.405036866664886475e-01 -9.734192490577697754e-02 4.395396709442138672e-01 1.014591902494430542e-01 1.518145052554923866e-02 1.000000000000000000e+00 4.415306605949727015e-01 -1.103520917770491744e-01 1.009403546910762062e+00 1.009542100807056197e+00 -2.873505281068602563e-06 9.999997132282288925e-01 4.457441179589096691e-01 1.009543255163674047e+00 1.114037864984561421e-01 9.998847643427100085e-01 -1.518086735709997526e-02 4.431550212391152099e-01 -1.036365245572888338e-01 4.431550212391152099e-01 1.036365245572888338e-01
9.090099999999999847e-01 1.538393646478652954e-02 9.999701976776123047e-01 4.388043880462646484e-01 -1.066250950098037720e-01 1.010714054107666016e+00 1.009724378585815430e+00 7.035583257675170898e-05 1.000720739364624023e+00 4.417256712913513184e-01 1.009874582290649414e+00 1.095390245318412781e-01 1.000879764556884766e+00 -1.493491418659687042e-02 4.405550360679626465e-01 -9.732671082019805908e-02 4.395892620086669922e-01 1.014533042907714844e-01 1.518136053046655227e-02 1.000000000000000000e+00 4.415286282223469527e-01 -1.103517712607050560e-01 1.009404925435009481e+00 1.009542063712261184e+00 -2.855697372455906409e-06 9.999997145454635472e-01 4.457420396674360852e-01 1.009542293488648657e+00 1.114034885686313869e-01 9.998847654289726439e-01 -1.518077738364659660e-02 4.431529745698832845e-01 -1.036363006665693004e-01 4.431529745698832845e-01 1.036363006665693004e-01
9.100099999999999856e-01 1.539089530706405640e-02 9.999701976776123047e-01 4.388546347618103027e-01 -1.066167205572128296e-01 1.010746955871582031e+00 1.009727478027343750e+00 6.867200136184692383e-05 1.000719666481018066e+00 4.417787194252014160e-01 1.009879589080810547e+00 1.095308363437652588e-01 1.000880360603332520e+00 -1.493988651782274246e-02 4.406058490276336670e-01 -9.731169044971466064e-02 4.396384656429290771e-01 1.014473587274551392e-01 1.518127109413396417e-02 1.000000000000000000e+00 4.415266101210065797e-01 -1.103514541298034057e-01 1.009406289857242678e+00 1.009542026517268321e+00 -2.837954943488714620e-06 9.999997156799214082e-01 4.457399726363651671e-01 1.009540980218601725e+00 1.114032023305999569e-01 9.998847664003225333e-01 -1.518068797315899089e-02 4.431509421510910762e-01 -1.036360895250990205e-01 4.431509421510910762e-01 1.036360895250990205e-01
9.110099999999999865e-01 1.539789140224456787e-02 9.999701976776123047e-01 4.389049708843231201e-01 -1.066085547208786011e-01 1.010779500007629395e+00 1.009730696678161621e+00 6.692856550216674805e-05 1.000718712806701660e+00 4.418320059776306152e-01 1.009884715080261230e+00 1.095227748155593872e-01 1.000880956649780273e+00 -1.494498364627361298e-02 4.406568408012390137e-01 -9.729646146297454834e-02 4.396878480911254883e-01 1.014415472745895386e-01 1.518118221326212811e-02 1.000000000000000000e+00 4.415246061626776908e-01 -1.103511403261540624e-01 1.009407640404799800e+00 1.009541991184405019e+00 -2.820281069168724899e-06 9.999997175039766484e-01 4.457379330046905008e-01 1.009541057911595319e+00 1.114028867695001784e-01 9.998847677838119674e-01 -1.518059910115279743e-02 4.431489244898571545e-01 -1.036358424059666133e-01 4.431489244898571545e-01 1.036358424059666133e-01
9.120099999999999874e-01 1.540488004684448242e-02 9.999701976776123047e-01 4.389556050300598145e-01 -1.066003739833831787e-01 1.010812401771545410e+00 1.009734034538269043e+00 6.517767906188964844e-05 1.000717759132385254e+00 4.418854117393493652e-01 1.009889841079711914e+00 1.095144003629684448e-01 1.000881552696228027e+00 -1.495002582669258118e-02 4.407081007957458496e-01 -9.728139638900756836e-02 4.397372901439666748e-01 1.014355272054672241e-01 1.518109388756998072e-02 1.000000000000000000e+00 4.415226163366200440e-01 -1.103508298449783903e-01 1.009408977096400539e+00 1.009541957604557672e+00 -2.802675685421978333e-06 9.999997199693402283e-01 4.457359198610351680e-01 1.009542430131914248e+00 1.114025441469635863e-01 9.998847695502801614e-01 -1.518051076851995897e-02 4.431469215401101502e-01 -1.036355619982558401e-01 4.431469215401101502e-01 1.036355619982558401e-01
9.130099999999999882e-01 1.541186869144439697e-02 9.999701976776123047e-01 4.390060603618621826e-01 -1.065921932458877563e-01 1.010845184326171875e+00 1.009737253189086914e+00 6.349384784698486328e-05 1.000716686248779297e+00 4.419386386871337891e-01 1.009894967079162598e+00 1.095063611865043640e-01 1.000882387161254883e+00 -1.495502050966024399e-02 4.407591223716735840e-01 -9.726638346910476685e-02 4.397866725921630859e-01 1.014297008514404297e-01 1.518100611320719572e-02 1.000000000000000000e+00 4.415206404963181175e-01 -1.103505226213525175e-01 1.009410300186523113e+00 1.009541923514396977e+00 -2.785137006960153783e-06 9.999997220734287984e-01 4.457339143604649445e-01 1.009543094570058752e+00 1.114022214567098185e-01 9.998847710942299072e-01 -1.518042299576535456e-02 4.431449324224692732e-01 -1.036353041681304515e-01 4.431449324224692732e-01 1.036353041681304515e-01
9.140099999999999891e-01 1.541884988546371460e-02 9.999701976776123047e-01 4.390566647052764893e-01 -1.065841168165206909e-01 1.010877966880798340e+00 1.009740352630615234e+00 6.172806024551391602e-05 1.000715732574462891e+00 4.419920444488525391e-01 1.009900212287902832e+00 1.094980239868164062e-01 1.000882983207702637e+00 -1.496010180562734604e-02 4.408103227615356445e-01 -9.725131094455718994e-02 4.398362040519714355e-01 1.014238595962524414e-01 1.518091888881291547e-02 1.000000000000000000e+00 4.415186785899872790e-01 -1.103502186323297163e-01 1.009411609765110684e+00 1.009541888113971719e+00 -2.767664402790647687e-06 9.999997234618890340e-01 4.457319098424232795e-01 1.009542343529425290e+00 1.114019353082069813e-01 9.998847722016536155e-01 -1.518033579013622868e-02 4.431429568261259777e-01 -1.036350886609366806e-01 4.431429568261259777e-01 1.036350886609366806e-01
9.150099999999999900e-01 1.542583853006362915e-02 9.999701976776123047e-01 4.391068816184997559e-01 -1.065757721662521362e-01 1.010910511016845703e+00 1.009743809700012207e+00 5.997717380523681641e-05 1.000714659690856934e+00 4.420450329780578613e-01 1.009905338287353516e+00 1.094898283481597900e-01 1.000883817672729492e+00 -1.496512722223997116e-02 4.408611953258514404e-01 -9.723617136478424072e-02 4.398852586746215820e-01 1.014179587364196777e-01 1.518083221295575547e-02 1.000000000000000000e+00 4.415167305643953322e-01 -1.103499178548582454e-01 1.009412905922807413e+00 1.009541852227802350e+00 -2.750259108034821583e-06 9.999997245012494096e-01 4.457299130882944604e-01 1.009540909134772901e+00 1.114016684707631044e-01 9.998847730939899314e-01 -1.518024914129625751e-02 4.431409949648202340e-01 -1.036348950057801588e-01 4.431409949648202340e-01 1.036348950057801588e-01
9.160099999999999909e-01 1.543282717466354370e-02 9.999701976776123047e-01 4.391576051712036133e-01 -1.065678000450134277e-01 1.010943293571472168e+00 1.009747028350830078e+00 5.821883678436279297e-05 1.000713706016540527e+00 4.420987367630004883e-01 1.009910464286804199e+00 1.094817072153091431e-01 1.000884413719177246e+00 -1.497018150985240936e-02 4.409125149250030518e-01 -9.722112119197845459e-02 4.399350881576538086e-01 1.014122068881988525e-01 1.518074608174954654e-02 1.000000000000000000e+00 4.415147962750184951e-01 -1.103496202263531262e-01 1.009414188905711995e+00 1.009541818094443544e+00 -2.732924476017531015e-06 9.999997261866242493e-01 4.457279425093739755e-01 1.009540779087253926e+00 1.114013741634627824e-01 9.998847743724390558e-01 -1.518016302118255223e-02 4.431390474188512396e-01 -1.036346676246738402e-01 4.431390474188512396e-01 1.036346676246738402e-01
9.170099999999999918e-01 1.543980836868286133e-02 9.999701976776123047e-01 4.392079114913940430e-01 -1.065594255924224854e-01 1.010976076126098633e+00 1.009750127792358398e+00 5.654245615005493164e-05 1.000712633132934570e+00 4.421518445014953613e-01 1.009915471076965332e+00 1.094736009836196899e-01 1.000885009765625000e+00 -1.497517619282007217e-02 4.409634768962860107e-01 -9.720598161220550537e-02 4.399843215942382812e-01 1.014062911272048950e-01 1.518066049491031966e-02 1.000000000000000000e+00 4.415128757113218061e-01 -1.103493257422755586e-01 1.009415458731620641e+00 1.009541785808837355e+00 -2.715660671781895536e-06 9.999997285602713060e-01 4.457259988830986619e-01 1.009542037799461056e+00 1.114010503977465455e-01 9.998847760625342307e-01 -1.518007742848443038e-02 4.431371142084665204e-01 -1.036344041556153117e-01 4.431371142084665204e-01 1.036344041556153117e-01
9.180099999999999927e-01 1.544678211212158203e-02 9.999701976776123047e-01 4.392583966255187988e-01 -1.065512746572494507e-01 1.011008739471435547e+00 1.009753465652465820e+00 5.478411912918090820e-05 1.000711560249328613e+00 4.422051906585693359e-01 1.009920716285705566e+00 1.094652712345123291e-01 1.000885605812072754e+00 -1.498025190085172653e-02 4.410145282745361328e-01 -9.719090163707733154e-02 4.400337040424346924e-01 1.014003902673721313e-01 1.518057544855695544e-02 1.000000000000000000e+00 4.415109687304932806e-01 -1.103490343421597297e-01 1.009416715635291117e+00 1.009541753545129206e+00 -2.698466310674231507e-06 9.999997308136525653e-01 4.457240669895869978e-01 1.009543070509381302e+00 1.114007350652885531e-01 9.998847776759919315e-01 -1.517999237896221904e-02 4.431351946020969379e-01 -1.036341496454701444e-01 4.431351946020969379e-01 1.036341496454701444e-01
9.190099999999999936e-01 1.545377820730209351e-02 9.999701976776123047e-01 4.393089413642883301e-01 -1.065431833267211914e-01 1.011041522026062012e+00 1.009756684303283691e+00 5.306303501129150391e-05 1.000710606575012207e+00 4.422585368156433105e-01 1.009925723075866699e+00 1.094571650028228760e-01 1.000886321067810059e+00 -1.498528849333524704e-02 4.410656392574310303e-01 -9.717580676078796387e-02 4.400831460952758789e-01 1.013945490121841431e-01 1.518049094041786645e-02 1.000000000000000000e+00 4.415090752489460035e-01 -1.103487459906153934e-01 1.009417959754125294e+00 1.009541720234658158e+00 -2.681340582266057807e-06 9.999997324735357962e-01 4.457221379207450540e-01 1.009542932107680979e+00 1.114004503438305455e-01 9.998847789270230990e-01 -1.517990788184033109e-02 4.431332881715600580e-01 -1.036339304598654365e-01 4.431332881715600580e-01 1.036339304598654365e-01
9.200099999999999945e-01 1.546075940132141113e-02 9.999701976776123047e-01 4.393592774868011475e-01 -1.065349578857421875e-01 1.011074185371398926e+00 1.009759902954101562e+00 5.130469799041748047e-05 1.000709414482116699e+00 4.423115849494934082e-01 1.009930968284606934e+00 1.094489768147468567e-01 1.000887155532836914e+00 -1.499033346772193909e-02 4.411166012287139893e-01 -9.716067463159561157e-02 4.401323199272155762e-01 1.013886928558349609e-01 1.518040697048897263e-02 1.000000000000000000e+00 4.415071952665400312e-01 -1.103484606875852203e-01 1.009419191088359424e+00 1.009541685878984296e+00 -2.664283488795109277e-06 9.999997335406151100e-01 4.457202116893552168e-01 1.009541623980015013e+00 1.114001962007387936e-01 9.998847798160465095e-01 -1.517982393709783190e-02 4.431313949172100974e-01 -1.036337465600400548e-01 4.431313949172100974e-01 1.036337465600400548e-01
9.210099999999999953e-01 1.546773314476013184e-02 9.999701976776123047e-01 4.394097328186035156e-01 -1.065268069505691528e-01 1.011106848716735840e+00 1.009763121604919434e+00 4.962086677551269531e-05 1.000708460807800293e+00 4.423648118972778320e-01 1.009936094284057617e+00 1.094407588243484497e-01 1.000887751579284668e+00 -1.499531790614128113e-02 4.411676228046417236e-01 -9.714557975530624390e-02 4.401816129684448242e-01 1.013827323913574219e-01 1.518032353509520850e-02 1.000000000000000000e+00 4.415053286570571611e-01 -1.103481783814106304e-01 1.009420409851248701e+00 1.009541651884036551e+00 -2.647297047611259662e-06 9.999997346402880183e-01 4.457182998191671075e-01 1.009540395314556971e+00 1.113999432161932868e-01 9.998847807208801619e-01 -1.517974052586527726e-02 4.431295151583189984e-01 -1.036335630022533622e-01 4.431295151583189984e-01 1.036335630022533622e-01
9.220099999999999962e-01 1.547472178936004639e-02 9.999701976776123047e-01 4.394602477550506592e-01 -1.065186113119125366e-01 1.011139512062072754e+00 1.009766459465026855e+00 4.784017801284790039e-05 1.000707387924194336e+00 4.424182176589965820e-01 1.009941220283508301e+00 1.094324737787246704e-01 1.000888466835021973e+00 -1.500039827078580856e-02 4.412187933921813965e-01 -9.713048487901687622e-02 4.402311444282531738e-01 1.013768613338470459e-01 1.518024063102337354e-02 1.000000000000000000e+00 4.415034753101420573e-01 -1.103478990269253640e-01 1.009421616229246643e+00 1.009541619479050523e+00 -2.630383022527795418e-06 9.999997363193540156e-01 4.457164123856476867e-01 1.009540338303952511e+00 1.113996656677994773e-01 9.998847819718582608e-01 -1.517965763164468886e-02 4.431276491740334111e-01 -1.036333492344257978e-01 4.431276491740334111e-01 1.036333492344257978e-01
9.230099999999999971e-01 1.548170298337936401e-02 9.999701976776123047e-01 4.395107626914978027e-01 -1.065103560686111450e-01 1.011172294616699219e+00 1.009769558906555176e+00 4.614889621734619141e-05 1.000706315040588379e+00 4.424715042114257812e-01 1.009946227073669434e+00 1.094242855906486511e-01 1.000889182090759277e+00 -1.500542368739843369e-02 4.412699341773986816e-01 -9.711545705795288086e-02 4.402804970741271973e-01 1.013709157705307007e-01 1.518015825827347468e-02 1.000000000000000000e+00 4.415016352257945531e-01 -1.103476226241294350e-01 1.009422810222353695e+00 1.009541588664025769e+00 -2.613541413544717392e-06 9.999997385778131020e-01 4.457145493887969545e-01 1.009541452948202078e+00 1.113993635555573791e-01 9.998847835689809171e-01 -1.517957525443606494e-02 4.431257969643535577e-01 -1.036331052565573341e-01 4.431257969643535022e-01 1.036331052565573341e-01
9.240099999999999980e-01 1.548868417739868164e-02 9.999701976776123047e-01 4.395613670349121094e-01 -1.065022051334381104e-01 1.011205196380615234e+00 1.009772896766662598e+00 4.440546035766601562e-05 1.000705361366271973e+00 4.425249099731445312e-01 1.009951472282409668e+00 1.094161868095397949e-01 1.000889778137207031e+00 -1.501048449426889420e-02 4.413211345672607422e-01 -9.710029512643814087e-02 4.403300881385803223e-01 1.013651043176651001e-01 1.518007641386324123e-02 1.000000000000000000e+00 4.414998082961725245e-01 -1.103473491292819159e-01 1.009423991995821890e+00 1.009541558308793219e+00 -2.596771484557775181e-06 9.999997409153742467e-01 4.457127014095600970e-01 1.009542740121248228e+00 1.113990603303917776e-01 9.998847852101849787e-01 -1.517949340341099435e-02 4.431239580731653471e-01 -1.036328589420313639e-01 4.431239580731653471e-01 1.036328589420313639e-01
9.250099999999999989e-01 1.549568027257919312e-02 9.999701976776123047e-01 4.396118819713592529e-01 -1.064939349889755249e-01 1.011237740516662598e+00 1.009776115417480469e+00 4.268437623977661133e-05 1.000704288482666016e+00 4.425782561302185059e-01 1.009956598281860352e+00 1.094079688191413879e-01 1.000890374183654785e+00 -1.501549128443002701e-02 4.413722455501556396e-01 -9.708511829376220703e-02 4.403795301914215088e-01 1.013592034578323364e-01 1.517999509380247962e-02 1.000000000000000000e+00 4.414979943769850590e-01 -1.103470784838584962e-01 1.009425161770755475e+00 1.009541526901212682e+00 -2.580072250676827609e-06 9.999997426626602293e-01 4.457108558454633274e-01 1.009542863015969516e+00 1.113987873690875513e-01 9.998847864913178451e-01 -1.517941209084082421e-02 4.431221318901994444e-01 -1.036326475847780121e-01 4.431221318901993889e-01 1.036326475847780121e-01
9.260099999999999998e-01 1.550265401601791382e-02 9.999701976776123047e-01 4.396625161170959473e-01 -1.064858287572860718e-01 1.011270523071289062e+00 1.009779334068298340e+00 4.094094038009643555e-05 1.000703215599060059e+00 4.426316618919372559e-01 1.009961724281311035e+00 1.093997806310653687e-01 1.000891089439392090e+00 -1.502051018178462982e-02 4.414234161376953125e-01 -9.707005321979522705e-02 4.404290318489074707e-01 1.013532876968383789e-01 1.517991429807075479e-02 1.000000000000000000e+00 4.414961934674933586e-01 -1.103468106875594573e-01 1.009426319548286655e+00 1.009541494433539910e+00 -2.563443706857585529e-06 9.999997438162424590e-01 4.457090126319609436e-01 1.009541814785670510e+00 1.113985448323464855e-01 9.998847874103095057e-01 -1.517933131678841051e-02 4.431203184123301830e-01 -1.036324713758047661e-01 4.431203184123301830e-01 1.036324713758047661e-01
9.270100000000000007e-01 1.550964266061782837e-02 9.999701976776123047e-01 4.397127628326416016e-01 -1.064777523279190063e-01 1.011303186416625977e+00 1.009782671928405762e+00 3.917515277862548828e-05 1.000702381134033203e+00 4.426847696304321289e-01 1.009966969490051270e+00 1.093916743993759155e-01 1.000891923904418945e+00 -1.502558216452598572e-02 4.414744079113006592e-01 -9.705506265163421631e-02 4.404782056808471680e-01 1.013474464416503906e-01 1.517983402433316538e-02 1.000000000000000000e+00 4.414944054916579708e-01 -1.103465457109761294e-01 1.009427465452395367e+00 1.009541461776616300e+00 -2.546886946010518029e-06 9.999997447634747516e-01 4.457071788901690312e-01 1.009540369111104674e+00 1.113983144898149230e-01 9.998847882011087096e-01 -1.517925106950752598e-02 4.431185178229654076e-01 -1.036323086686580103e-01 4.431185178229654076e-01 1.036323086686580103e-01
9.280100000000000016e-01 1.551661640405654907e-02 9.999702572822570801e-01 4.397632181644439697e-01 -1.064694821834564209e-01 1.011335968971252441e+00 1.009786009788513184e+00 3.746151924133300781e-05 1.000701308250427246e+00 4.427379965782165527e-01 1.009971976280212402e+00 1.093834042549133301e-01 1.000892519950866699e+00 -1.503062155097723007e-02 4.415254592895507812e-01 -9.703990072011947632e-02 4.405274987220764160e-01 1.013415753841400146e-01 1.517975426797837923e-02 1.000000000000000000e+00 4.414926302993036900e-01 -1.103462834960274863e-01 1.009428599727937081e+00 1.009541430650322758e+00 -2.530404126596901880e-06 9.999997462693682726e-01 4.457053686840518059e-01 1.009540053985644947e+00 1.113980603371598210e-01 9.998847893257561958e-01 -1.517917132579976215e-02 4.431167304843294241e-01 -1.036321167123224612e-01 4.431167304843294241e-01 1.036321167123224612e-01
9.290100000000000025e-01 1.552360504865646362e-02 9.999702572822570801e-01 4.398138821125030518e-01 -1.064611673355102539e-01 1.011368751525878906e+00 1.009789228439331055e+00 3.574788570404052734e-05 1.000700235366821289e+00 4.427914023399353027e-01 1.009977102279663086e+00 1.093751490116119385e-01 1.000893115997314453e+00 -1.503567956387996674e-02 4.415766596794128418e-01 -9.702476114034652710e-02 4.405770301818847656e-01 1.013356596231460571e-01 1.517967502888237924e-02 1.000000000000000000e+00 4.414908678863919134e-01 -1.103460240411515136e-01 1.009429722381496530e+00 1.009541401100913172e+00 -2.513995306664828648e-06 9.999997483544964538e-01 4.457035823918353290e-01 1.009540910502031652e+00 1.113977814061068577e-01 9.998847907966780246e-01 -1.517909208504123961e-02 4.431149564061636070e-01 -1.036318943570834622e-01 4.431149564061636070e-01 1.036318943570834622e-01
9.300100000000000033e-01 1.553057879209518433e-02 9.999702572822570801e-01 4.398643672466278076e-01 -1.064530462026596069e-01 1.011401414871215820e+00 1.009792327880859375e+00 3.401935100555419922e-05 1.000699162483215332e+00 4.428447484970092773e-01 1.009982228279113770e+00 1.093670278787612915e-01 1.000893950462341309e+00 -1.504069939255714417e-02 4.416278004646301270e-01 -9.700971096754074097e-02 4.406264722347259521e-01 1.013297438621520996e-01 1.517959630528760602e-02 1.000000000000000000e+00 4.414891181929512243e-01 -1.103457673232773745e-01 1.009430833502660496e+00 1.009541372475817100e+00 -2.497660001453486077e-06 9.999997507299304145e-01 4.457018145890115912e-01 1.009542361631093232e+00 1.113974912509111959e-01 9.998847924394600462e-01 -1.517901335249418997e-02 4.431131953391233558e-01 -1.036316577077151940e-01 4.431131953391233003e-01 1.036316577077151940e-01
9.310100000000000042e-01 1.553757488727569580e-02 9.999702572822570801e-01 4.399145543575286865e-01 -1.064449995756149292e-01 1.011434078216552734e+00 1.009795665740966797e+00 3.222376108169555664e-05 1.000698208808898926e+00 4.428979158401489258e-01 1.009987354278564453e+00 1.093588024377822876e-01 1.000894546508789062e+00 -1.504572108387947083e-02 4.416785836219787598e-01 -9.699462354183197021e-02 4.406757354736328125e-01 1.013239920139312744e-01 1.517951809213294485e-02 1.000000000000000000e+00 4.414873810462871528e-01 -1.103455132759695728e-01 1.009431933349404398e+00 1.009541342895878824e+00 -2.481396815035088405e-06 9.999997525636634688e-01 4.457000496550491131e-01 1.009542745747039616e+00 1.113972289027016227e-01 9.998847937518563489e-01 -1.517893514331186168e-02 4.431114465651906920e-01 -1.036314531398766919e-01 4.431114465651906920e-01 1.036314531398766919e-01
9.320100000000000051e-01 1.554455608129501343e-02 9.999702572822570801e-01 4.399651288986206055e-01 -1.064367741346359253e-01 1.011466741561889648e+00 1.009798884391784668e+00 3.055483102798461914e-05 1.000697135925292969e+00 4.429513216018676758e-01 1.009992480278015137e+00 1.093507260084152222e-01 1.000895142555236816e+00 -1.505076140165328979e-02 4.417298138141632080e-01 -9.697954356670379639e-02 4.407252371311187744e-01 1.013181358575820923e-01 1.517944038910124839e-02 1.000000000000000000e+00 4.414856564355779112e-01 -1.103452618950650221e-01 1.009433021937894193e+00 1.009541312243341871e+00 -2.465205659934919828e-06 9.999997538035587663e-01 4.456982866110998920e-01 1.009541958725407751e+00 1.113969968073329209e-01 9.998847947023943306e-01 -1.517885745844381462e-02 4.431097100393715515e-01 -1.036312835596619047e-01 4.431097100393715515e-01 1.036312835596619047e-01
9.330100000000000060e-01 1.555153727531433105e-02 9.999702572822570801e-01 4.400156140327453613e-01 -1.064285039901733398e-01 1.011499524116516113e+00 1.009802103042602539e+00 2.883374691009521484e-05 1.000696063041687012e+00 4.430044889450073242e-01 1.009997725486755371e+00 1.093425005674362183e-01 1.000895738601684570e+00 -1.505578495562076569e-02 4.417808353900909424e-01 -9.696441888809204102e-02 4.407745003700256348e-01 1.013121306896209717e-01 1.517936319493483170e-02 1.000000000000000000e+00 4.414839443196845181e-01 -1.103450131652325417e-01 1.009434099329674206e+00 1.009541280978730748e+00 -2.449087113964788028e-06 9.999997546544658888e-01 4.456965292167398562e-01 1.009540409722679666e+00 1.113967853204910485e-01 9.998847954147808137e-01 -1.517878029165502067e-02 4.431079858528220172e-01 -1.036311375177123156e-01 4.431079858528220172e-01 1.036311375177123156e-01
9.340100000000000069e-01 1.555852591991424561e-02 9.999702572822570801e-01 4.400660693645477295e-01 -1.064203530550003052e-01 1.011532306671142578e+00 1.009805321693420410e+00 2.708286046981811523e-05 1.000695109367370605e+00 4.430577754974365234e-01 1.010002851486206055e+00 1.093342676758766174e-01 1.000896573066711426e+00 -1.506084762513637543e-02 4.418319165706634521e-01 -9.694934636354446411e-02 4.408239424228668213e-01 1.013063192367553711e-01 1.517928650429238406e-02 1.000000000000000000e+00 4.414822445238920645e-01 -1.103447670213613535e-01 1.009435165786120914e+00 1.009541251057870959e+00 -2.433043631066879839e-06 9.999997559863738061e-01 4.456947934387291421e-01 1.009539836409075741e+00 1.113965534831836690e-01 9.998847964143952050e-01 -1.517870361646557649e-02 4.431062743926774128e-01 -1.036309663890882804e-01 4.431062743926774128e-01 1.036309663890882804e-01
9.350100000000000078e-01 1.556549966335296631e-02 9.999702572822570801e-01 4.401166737079620361e-01 -1.064120978116989136e-01 1.011565089225769043e+00 1.009808540344238281e+00 2.536177635192871094e-05 1.000694155693054199e+00 4.431112408638000488e-01 1.010007977485656738e+00 1.093260198831558228e-01 1.000897169113159180e+00 -1.506585255265235901e-02 4.418831169605255127e-01 -9.693415462970733643e-02 4.408735036849975586e-01 1.013004034757614136e-01 1.517921031657160774e-02 1.000000000000000000e+00 4.414805570284995873e-01 -1.103445234561095528e-01 1.009436221336706963e+00 1.009541222701302532e+00 -2.417075487948369245e-06 9.999997578973824908e-01 4.456930810774836771e-01 1.009540434724746749e+00 1.113962966768640289e-01 9.998847977604793380e-01 -1.517862742988959797e-02 4.431045757025911525e-01 -1.036307646908287833e-01 4.431045757025911525e-01 1.036307646908287833e-01
9.360100000000000087e-01 1.557249575853347778e-02 9.999702572822570801e-01 4.401672780513763428e-01 -1.064040511846542358e-01 1.011597752571105957e+00 1.009811758995056152e+00 2.365559339523315430e-05 1.000692963600158691e+00 4.431645870208740234e-01 1.010013103485107422e+00 1.093178242444992065e-01 1.000897884368896484e+00 -1.507088914513587952e-02 4.419343173503875732e-01 -9.691914170980453491e-02 4.409228563308715820e-01 1.012945026159286499e-01 1.517913463093689685e-02 1.000000000000000000e+00 4.414788818066484599e-01 -1.103442824597041794e-01 1.009437266020790203e+00 1.009541195603651076e+00 -2.401182414843951793e-06 9.999997602522653350e-01 4.456913895963081074e-01 1.009541934596324131e+00 1.113960212472282912e-01 9.998847993714032878e-01 -1.517855173437706803e-02 4.431028896679095608e-01 -1.036305399619908418e-01 4.431028896679095608e-01 1.036305399619908418e-01
9.370100000000000096e-01 1.557946950197219849e-02 9.999702572822570801e-01 4.402174353599548340e-01 -1.063956916332244873e-01 1.011630535125732422e+00 1.009815096855163574e+00 2.188980579376220703e-05 1.000692009925842285e+00 4.432175755500793457e-01 1.010018229484558105e+00 1.093096137046813965e-01 1.000898480415344238e+00 -1.507594715803861618e-02 4.419851005077362061e-01 -9.690394997596740723e-02 4.409720301628112793e-01 1.012886315584182739e-01 1.517905944195464991e-02 1.000000000000000000e+00 4.414772186836893320e-01 -1.103440439685963170e-01 1.009438300094296803e+00 1.009541167779211657e+00 -2.385362657594390571e-06 9.999997621717076068e-01 4.456897025002418133e-01 1.009542579861323786e+00 1.113957684574100326e-01 9.998848007163643192e-01 -1.517847654585907473e-02 4.431012155430916200e-01 -1.036303412255829004e-01 4.431012155430916200e-01 1.036303412255829004e-01
9.380100000000000104e-01 1.558644324541091919e-02 9.999702572822570801e-01 4.402679502964019775e-01 -1.063874214887619019e-01 1.011663317680358887e+00 1.009818315505981445e+00 2.017617225646972656e-05 1.000690937042236328e+00 4.432708621025085449e-01 1.010023355484008789e+00 1.093014478683471680e-01 1.000899076461791992e+00 -1.508101262152194977e-02 4.420362114906311035e-01 -9.688887000083923340e-02 4.410213828086853027e-01 1.012827306985855103e-01 1.517898474864547848e-02 1.000000000000000000e+00 4.414755676281421626e-01 -1.103438079713314340e-01 1.009439323603356309e+00 1.009541138870066357e+00 -2.369615900017641383e-06 9.999997634972151994e-01 4.456880168161168609e-01 1.009542053976630660e+00 1.113955457449675585e-01 9.998848016996868537e-01 -1.517840186720715266e-02 4.430995531937558241e-01 -1.036301773178578689e-01 4.430995531937558241e-01 1.036301773178578689e-01
9.390100000000000113e-01 1.559344679117202759e-02 9.999702572822570801e-01 4.403185248374938965e-01 -1.063792556524276733e-01 1.011695861816406250e+00 1.009821534156799316e+00 1.841038465499877930e-05 1.000689864158630371e+00 4.433242678642272949e-01 1.010028362274169922e+00 1.092931777238845825e-01 1.000899791717529297e+00 -1.508601941168308258e-02 4.420874714851379395e-01 -9.687371551990509033e-02 4.410709738731384277e-01 1.012768000364303589e-01 1.517891055051250222e-02 1.000000000000000000e+00 4.414739286242971850e-01 -1.103435744623255804e-01 1.009440336570527341e+00 1.009541109056065755e+00 -2.353942353503075134e-06 9.999997643087815691e-01 4.456863340123651818e-01 1.009540516714807934e+00 1.113953493442297743e-01 9.998848023696779164e-01 -1.517832769598080611e-02 4.430979026558609091e-01 -1.036300437683209397e-01 4.430979026558609091e-01 1.036300437683209397e-01
9.400100000000000122e-01 1.560044288635253906e-02 9.999702572822570801e-01 4.403689503669738770e-01 -1.063711941242218018e-01 1.011728644371032715e+00 1.009824752807617188e+00 1.668930053710937500e-05 1.000688791275024414e+00 4.433775544166564941e-01 1.010033607482910156e+00 1.092851310968399048e-01 1.000900387763977051e+00 -1.509109325706958771e-02 4.421384334564208984e-01 -9.685863554477691650e-02 4.411203265190124512e-01 1.012710034847259521e-01 1.517883684221582943e-02 1.000000000000000000e+00 4.414723015033220621e-01 -1.103433433815677600e-01 1.009441339238241753e+00 1.009541080270055513e+00 -2.338344289840142077e-06 9.999997654660955915e-01 4.456846698701413256e-01 1.009539685142498033e+00 1.113951387857439884e-01 9.998848032454877854e-01 -1.517825400595220614e-02 4.430962643158537495e-01 -1.036298925328190124e-01 4.430962643158537495e-01 1.036298925328190124e-01
9.410100000000000131e-01 1.560740917921066284e-02 9.999702572822570801e-01 4.404194951057434082e-01 -1.063631027936935425e-01 1.011761426925659180e+00 1.009828090667724609e+00 1.496821641921997070e-05 1.000687837600708008e+00 4.434309005737304688e-01 1.010038733482360840e+00 1.092768236994743347e-01 1.000901222229003906e+00 -1.509609911590814590e-02 4.421895742416381836e-01 -9.684361517429351807e-02 4.411697983741760254e-01 1.012650877237319946e-01 1.517876362230647681e-02 1.000000000000000000e+00 4.414706862194039960e-01 -1.103431147127739709e-01 1.009442331672283366e+00 1.009541053036515645e+00 -2.322822325481445487e-06 9.999997672024342199e-01 4.456830286716791933e-01 1.009540025187647627e+00 1.113949030880790891e-01 9.998848044679888858e-01 -1.517818079000439815e-02 4.430946382785969639e-01 -1.036297105745176556e-01 4.430946382785970195e-01 1.036297105745176556e-01
9.420100000000000140e-01 1.561439037322998047e-02 9.999702572822570801e-01 4.404699802398681641e-01 -1.063547283411026001e-01 1.011794090270996094e+00 1.009831309318542480e+00 1.325458288192749023e-05 1.000686883926391602e+00 4.434840679168701172e-01 1.010043740272521973e+00 1.092686057090759277e-01 1.000901937484741211e+00 -1.510111708194017410e-02 4.422406256198883057e-01 -9.682852029800415039e-02 4.412190914154052734e-01 1.012591868638992310e-01 1.517869089054013979e-02 1.000000000000000000e+00 4.414690827649382365e-01 -1.103428884533023402e-01 1.009443313883358062e+00 1.009541027266967372e+00 -2.307376375836087678e-06 9.999997694786140201e-01 4.456814096821124505e-01 1.009541458591666885e+00 1.113946440902219143e-01 9.998848060135272497e-01 -1.517810804884514413e-02 4.430930245110472621e-01 -1.036295000781832926e-01 4.430930245110472621e-01 1.036295000781832926e-01
9.430100000000000149e-01 1.562137156724929810e-02 9.999702572822570801e-01 4.405205547809600830e-01 -1.063466221094131470e-01 1.011826872825622559e+00 1.009834527969360352e+00 1.152604818344116211e-05 1.000685811042785645e+00 4.435375928878784180e-01 1.010048985481262207e+00 1.092605590820312500e-01 1.000902533531188965e+00 -1.510613039135932922e-02 4.422919154167175293e-01 -9.681349992752075195e-02 4.412686824798583984e-01 1.012533605098724365e-01 1.517861864185838031e-02 1.000000000000000000e+00 4.414674909824589100e-01 -1.103426645484510416e-01 1.009444286093119425e+00 1.009541001129388160e+00 -2.292004689370230689e-06 9.999997714833009921e-01 4.456797976853462129e-01 1.009542364937085601e+00 1.113943998701189819e-01 9.998848073923300994e-01 -1.517803579712928563e-02 4.430914223290082221e-01 -1.036293062814540866e-01 4.430914223290082221e-01 1.036293062814540866e-01
9.440100000000000158e-01 1.562835276126861572e-02 9.999702572822570801e-01 4.405711591243743896e-01 -1.063385605812072754e-01 1.011859536170959473e+00 1.009837746620178223e+00 9.775161743164062500e-06 1.000684857368469238e+00 4.435909986495971680e-01 1.010054111480712891e+00 1.092523485422134399e-01 1.000903248786926270e+00 -1.511120609939098358e-02 4.423430263996124268e-01 -9.679837524890899658e-02 4.413180947303771973e-01 1.012475192546844482e-01 1.517854687425050468e-02 1.000000000000000000e+00 4.414659108093746398e-01 -1.103424429764765097e-01 1.009445248389673866e+00 1.009540973895564075e+00 -2.276706569863562959e-06 9.999997728939966635e-01 4.456781866331076536e-01 1.009542100121270103e+00 1.113941855634412309e-01 9.998848084097169409e-01 -1.517796404068199982e-02 4.430898314605175026e-01 -1.036291471659195884e-01 4.430898314605175026e-01 1.036291471659195884e-01
9.450100000000000167e-01 1.563534140586853027e-02 9.999702572822570801e-01 4.406214058399200439e-01 -1.063302606344223022e-01 1.011892199516296387e+00 1.009840965270996094e+00 8.054077625274658203e-06 1.000683903694152832e+00 4.436440467834472656e-01 1.010059356689453125e+00 1.092440038919448853e-01 1.000903844833374023e+00 -1.511624734848737717e-02 4.423940181732177734e-01 -9.678322076797485352e-02 4.413672685623168945e-01 1.012415140867233276e-01 1.517847558763661849e-02 1.000000000000000000e+00 4.414643422432347752e-01 -1.103422237365462855e-01 1.009446200776404456e+00 1.009540945594234795e+00 -2.261482049103110875e-06 9.999997737234828099e-01 4.456765767600878725e-01 1.009540689673155578e+00 1.113940005685593454e-01 9.998848090734059335e-01 -1.517789277911283340e-02 4.430882519113809037e-01 -1.036290220173298887e-01 4.430882519113809037e-01 1.036290220173298887e-01
9.460100000000000176e-01 1.564231514930725098e-02 9.999702572822570801e-01 4.406720399856567383e-01 -1.063221991062164307e-01 1.011924982070922852e+00 1.009844303131103516e+00 6.340444087982177734e-06 1.000682711601257324e+00 4.436975717544555664e-01 1.010064482688903809e+00 1.092360243201255798e-01 1.000904560089111328e+00 -1.512123923748731613e-02 4.424451589584350586e-01 -9.676823019981384277e-02 4.414169192314147949e-01 1.012358218431472778e-01 1.517840477742794618e-02 1.000000000000000000e+00 4.414627851432794126e-01 -1.103420067808485866e-01 1.009447143447617545e+00 1.009540917876005306e+00 -2.246332952687121689e-06 9.999997747058481101e-01 4.456749815451074292e-01 1.009539599775076901e+00 1.113938103325909645e-01 9.998848098266941431e-01 -1.517782198999706282e-02 4.430866840150387564e-01 -1.036288898147573884e-01 4.430866840150387564e-01 1.036288898147573884e-01
9.470100000000000184e-01 1.564930379390716553e-02 9.999702572822570801e-01 4.407223165035247803e-01 -1.063138395547866821e-01 1.011957645416259766e+00 1.009847402572631836e+00 4.574656486511230469e-06 1.000681757926940918e+00 4.437506794929504395e-01 1.010069489479064941e+00 1.092278361320495605e-01 1.000905156135559082e+00 -1.512629445642232895e-02 4.424961209297180176e-01 -9.675309807062149048e-02 4.414661824703216553e-01 1.012299060821533203e-01 1.517833444096090487e-02 1.000000000000000000e+00 4.414612394278039087e-01 -1.103417920816307518e-01 1.009448076516100468e+00 1.009540891698980314e+00 -2.231260340297322381e-06 9.999997762671996027e-01 4.456734088120452020e-01 1.009539681483193174e+00 1.113935947990652015e-01 9.998848109268964057e-01 -1.517775166031809508e-02 4.430851279650390717e-01 -1.036287267473074564e-01 4.430851279650391272e-01 1.036287267473074564e-01
9.480100000000000193e-01 1.565629988908767700e-02 9.999702572822570801e-01 4.407728910446166992e-01 -1.063056886196136475e-01 1.011990547180175781e+00 1.009850740432739258e+00 2.831220626831054688e-06 1.000680685043334961e+00 4.438040852546691895e-01 1.010074615478515625e+00 1.092194989323616028e-01 1.000905871391296387e+00 -1.513138972222805023e-02 4.425473213195800781e-01 -9.673792123794555664e-02 4.415155947208404541e-01 1.012239307165145874e-01 1.517826457823052803e-02 1.000000000000000000e+00 4.414597050966578284e-01 -1.103415796388428211e-01 1.009448999982055728e+00 1.009540867061369473e+00 -2.216264210104884960e-06 9.999997784067439222e-01 4.456718585460240356e-01 1.009540933212752956e+00 1.113933540052255422e-01 9.998848123735335491e-01 -1.517768179009024165e-02 4.430835837607164929e-01 -1.036285328592255750e-01 4.430835837607164929e-01 1.036285328592255750e-01
9.490100000000000202e-01 1.566327363252639771e-02 9.999702572822570801e-01 4.408233463764190674e-01 -1.062976419925689697e-01 1.012023210525512695e+00 1.009853839874267578e+00 1.139938831329345703e-06 1.000679731369018555e+00 4.438572525978088379e-01 1.010079860687255859e+00 1.092114895582199097e-01 1.000906467437744141e+00 -1.513634156435728073e-02 4.425983130931854248e-01 -9.672291576862335205e-02 4.415649175643920898e-01 1.012181192636489868e-01 1.517819518530533901e-02 1.000000000000000000e+00 4.414581820309111393e-01 -1.103413694129680711e-01 1.009449914006539828e+00 1.009540842545117112e+00 -2.201343114522210116e-06 9.999997804964237957e-01 4.456703189710742863e-01 1.009542100573053158e+00 1.113931174307278837e-01 9.998848137874651876e-01 -1.517761239064239522e-02 4.430820508754317322e-01 -1.036283431724740745e-01 4.430820508754317322e-01 1.036283431724740745e-01
9.500100000000000211e-01 1.567024737596511841e-02 9.999702572822570801e-01 4.408737719058990479e-01 -1.062893122434616089e-01 1.012055873870849609e+00 1.009857177734375000e+00 -6.183981895446777344e-07 1.000678539276123047e+00 4.439105391502380371e-01 1.010084867477416992e+00 1.092031151056289673e-01 1.000907182693481445e+00 -1.514141540974378586e-02 4.426493644714355469e-01 -9.670765697956085205e-02 4.416142702102661133e-01 1.012121140956878662e-01 1.517812625877910764e-02 1.000000000000000000e+00 4.414566701275230987e-01 -1.103411613697691668e-01 1.009450818729090260e+00 1.009540816921622675e+00 -2.186495799360712215e-06 9.999997819920910525e-01 4.456687798845065940e-01 1.009542096761122387e+00 1.113929106167194094e-01 9.998848148402038616e-01 -1.517754347178989702e-02 4.430805288529051089e-01 -1.036281880300495284e-01 4.430805288529051089e-01 1.036281880300495284e-01
9.510100000000000220e-01 1.567725092172622681e-02 9.999702572822570801e-01 4.409242570400238037e-01 -1.062811315059661865e-01 1.012088537216186523e+00 1.009860396385192871e+00 -2.332031726837158203e-06 1.000677585601806641e+00 4.439638853073120117e-01 1.010089993476867676e+00 1.091950461268424988e-01 1.000907897949218750e+00 -1.514645200222730637e-02 4.427004456520080566e-01 -9.669263660907745361e-02 4.416637420654296875e-01 1.012063175439834595e-01 1.517805779865183564e-02 1.000000000000000000e+00 4.414551693864936510e-01 -1.103409555092461219e-01 1.009451714149707913e+00 1.009540790190886161e+00 -2.171722264620391257e-06 9.999997828937454702e-01 4.456672412863209032e-01 1.009540921776960198e+00 1.113927335632001331e-01 9.998848155317497932e-01 -1.517747503353274532e-02 4.430790176931365676e-01 -1.036280674319519368e-01 4.430790176931365676e-01 1.036280674319519368e-01
9.520100000000000229e-01 1.568422466516494751e-02 9.999702572822570801e-01 4.409747421741485596e-01 -1.062729060649871826e-01 1.012121319770812988e+00 1.009863615036010742e+00 -4.097819328308105469e-06 1.000676631927490234e+00 4.440171718597412109e-01 1.010095119476318359e+00 1.091867983341217041e-01 1.000908613204956055e+00 -1.515147555619478226e-02 4.427515268325805664e-01 -9.667757153511047363e-02 4.417131543159484863e-01 1.012004315853118896e-01 1.517798980177476227e-02 1.000000000000000000e+00 4.414536797138202129e-01 -1.103407518008321514e-01 1.009452600393317301e+00 1.009540763483637305e+00 -2.157023691863253545e-06 9.999997837042247095e-01 4.456657124116123470e-01 1.009539579914720209e+00 1.113925626046544243e-01 9.998848161657490907e-01 -1.517740706050505449e-02 4.430775176269696192e-01 -1.036279532821370170e-01 4.430775176269696192e-01 1.036279532821370170e-01
9.530100000000000238e-01 1.569121330976486206e-02 9.999702572822570801e-01 4.410253465175628662e-01 -1.062648743391036987e-01 1.012153983116149902e+00 1.009866952896118164e+00 -5.841255187988281250e-06 1.000675559043884277e+00 4.440705776214599609e-01 1.010100364685058594e+00 1.091785505414009094e-01 1.000909209251403809e+00 -1.515655592083930969e-02 4.428027868270874023e-01 -9.666250646114349365e-02 4.417626261711120605e-01 1.011945903301239014e-01 1.517792226397152860e-02 1.000000000000000000e+00 4.414522009848220185e-01 -1.103405502039850050e-01 1.009453477625613216e+00 1.009540738299623541e+00 -2.142401648256826811e-06 9.999997850904672747e-01 4.456642055093706367e-01 1.009539403222297516e+00 1.113923663522703861e-01 9.998848171449429278e-01 -1.517733953232624187e-02 4.430760289605841784e-01 -1.036278083153508722e-01 4.430760289605842339e-01 1.036278083153508722e-01
9.540100000000000247e-01 1.569818705320358276e-02 9.999702572822570801e-01 4.410755932331085205e-01 -1.062566637992858887e-01 1.012186884880065918e+00 1.009870052337646484e+00 -7.562339305877685547e-06 1.000674486160278320e+00 4.441236257553100586e-01 1.010105609893798828e+00 1.091705113649368286e-01 1.000909924507141113e+00 -1.516157109290361404e-02 4.428537189960479736e-01 -9.664738178253173828e-02 4.418118000030517578e-01 1.011887341737747192e-01 1.517785518522198757e-02 1.000000000000000000e+00 4.414507331988978267e-01 -1.103403507185090754e-01 1.009454345847394796e+00 1.009540714646078641e+00 -2.127856141360940672e-06 9.999997870556909252e-01 4.456627206386834517e-01 1.009540398125334137e+00 1.113921446546321387e-01 9.998848184712743059e-01 -1.517727244889799029e-02 4.430745516954571750e-01 -1.036276323518302983e-01 4.430745516954571750e-01 1.036276323518302983e-01
9.550100000000000255e-01 1.570519059896469116e-02 9.999702572822570801e-01 4.411263465881347656e-01 -1.062483638525009155e-01 1.012219548225402832e+00 1.009873509407043457e+00 -9.290874004364013672e-06 1.000673532485961914e+00 4.441772699356079102e-01 1.010110616683959961e+00 1.091621667146682739e-01 1.000910520553588867e+00 -1.516659650951623917e-02 4.429050087928771973e-01 -9.663224220275878906e-02 4.418614506721496582e-01 1.011827290058135986e-01 1.517778856308774418e-02 1.000000000000000000e+00 4.414492762841588092e-01 -1.103401533215184610e-01 1.009455205152448798e+00 1.009540691643311394e+00 -2.113386222991013044e-06 9.999997892102467922e-01 4.456612504955567711e-01 1.009541786386136675e+00 1.113919158029201689e-01 9.998848199095201617e-01 -1.517720581724961611e-02 4.430730855067773200e-01 -1.036274471211866138e-01 4.430730855067773200e-01 1.036274471211866138e-01
9.560100000000000264e-01 1.571217179298400879e-02 9.999702572822570801e-01 4.411768317222595215e-01 -1.062402725219726562e-01 1.012252092361450195e+00 1.009876728057861328e+00 -1.098960638046264648e-05 1.000672459602355957e+00 4.442304372787475586e-01 1.010115742683410645e+00 1.091540455818176270e-01 1.000911235809326172e+00 -1.517163868993520737e-02 4.429560899734497070e-01 -9.661718457937240601e-02 4.419108033180236816e-01 1.011769622564315796e-01 1.517772239279224257e-02 1.000000000000000000e+00 4.414478300997821125e-01 -1.103399579681818010e-01 1.009456055724493595e+00 1.009540667568094907e+00 -2.098990035749662379e-06 9.999997907908531047e-01 4.456597807722076365e-01 1.009542043516038268e+00 1.113917156277010878e-01 9.998848209989023017e-01 -1.517713965115081477e-02 4.430716297582721341e-01 -1.036272951895232663e-01 4.430716297582721341e-01 1.036272951895232663e-01
9.570100000000000273e-01 1.571913063526153564e-02 9.999702572822570801e-01 4.412272274494171143e-01 -1.062320917844772339e-01 1.012284994125366211e+00 1.009879946708679199e+00 -1.272559165954589844e-05 1.000671505928039551e+00 4.442836642265319824e-01 1.010120868682861328e+00 1.091458275914192200e-01 1.000911831855773926e+00 -1.517664641141891479e-02 4.430071115493774414e-01 -9.660208225250244141e-02 4.419601559638977051e-01 1.011710464954376221e-01 1.517765667420998589e-02 1.000000000000000000e+00 4.414463946420680296e-01 -1.103397646573213292e-01 1.009456897568355993e+00 1.009540642375156061e+00 -2.084667530838804319e-06 9.999997917774567924e-01 4.456583110927377911e-01 1.009541129463228826e+00 1.113915450703259619e-01 9.998848217273150762e-01 -1.517707395096334726e-02 4.430701844332251560e-01 -1.036271776751493123e-01 4.430701844332251560e-01 1.036271776751493123e-01
9.580100000000000282e-01 1.572612673044204712e-02 9.999702572822570801e-01 4.412776231765747070e-01 -1.062238514423370361e-01 1.012317657470703125e+00 1.009883046150207520e+00 -1.446157693862915039e-05 1.000670433044433594e+00 4.443368911743164062e-01 1.010125994682312012e+00 1.091375797986984253e-01 1.000912547111511230e+00 -1.518169045448303223e-02 4.430580735206604004e-01 -9.658697247505187988e-02 4.420094192028045654e-01 1.011651009321212769e-01 1.517759140552358936e-02 1.000000000000000000e+00 4.414449698580713011e-01 -1.103395733724285566e-01 1.009457730751864846e+00 1.009540616718656469e+00 -2.070419356726782247e-06 9.999997924609400624e-01 4.456568468008919592e-01 1.009539625187131584e+00 1.113913904420853335e-01 9.998848222704102007e-01 -1.517700870780252197e-02 4.430687496666249059e-01 -1.036270783263467804e-01 4.430687496666249059e-01 1.036270783263467804e-01
9.590100000000000291e-01 1.573312282562255859e-02 9.999702572822570801e-01 4.413280487060546875e-01 -1.062156111001968384e-01 1.012350320816040039e+00 1.009886384010314941e+00 -1.621991395950317383e-05 1.000669360160827637e+00 4.443900585174560547e-01 1.010131120681762695e+00 1.091294437646865845e-01 1.000913262367248535e+00 -1.518673915416002274e-02 4.431091248989105225e-01 -9.657178819179534912e-02 4.420587420463562012e-01 1.011592745780944824e-01 1.517752658154220002e-02 1.000000000000000000e+00 4.414435555965690594e-01 -1.103393840663516867e-01 1.009458555468754959e+00 1.009540592467021991e+00 -2.056247365579471416e-06 9.999997936721255476e-01 4.456554031595609255e-01 1.009539190033539091e+00 1.113912126450637280e-01 9.998848231298865796e-01 -1.517694389629172143e-02 4.430673258440274709e-01 -1.036269507246933563e-01 4.430673258440274709e-01 1.036269507246933563e-01
9.600100000000000300e-01 1.574009656906127930e-02 9.999702572822570801e-01 4.413785636425018311e-01 -1.062075495719909668e-01 1.012382984161376953e+00 1.009889721870422363e+00 -1.795589923858642578e-05 1.000668287277221680e+00 4.444434642791748047e-01 1.010136246681213379e+00 1.091212853789329529e-01 1.000913858413696289e+00 -1.519177388399839401e-02 4.431602060794830322e-01 -9.655676782131195068e-02 4.421082139015197754e-01 1.011534929275512695e-01 1.517746220194528609e-02 1.000000000000000000e+00 4.414421518482234408e-01 -1.103391967361791320e-01 1.009459371730989430e+00 1.009540569735625892e+00 -2.042151671766016184e-06 9.999997954623157659e-01 4.456539811112110172e-01 1.009539926465174764e+00 1.113910092650091527e-01 9.998848243367237654e-01 -1.517687951486396992e-02 4.430659129892405845e-01 -1.036267920039039975e-01 4.430659129892405845e-01 1.036267920039039975e-01
9.610100000000000309e-01 1.574707776308059692e-02 9.999702572822570801e-01 4.414290487766265869e-01 -1.061992645263671875e-01 1.012415766716003418e+00 1.009892702102661133e+00 -1.966208219528198242e-05 1.000667333602905273e+00 4.444967508316040039e-01 1.010141372680664062e+00 1.091129183769226074e-01 1.000914573669433594e+00 -1.519681792706251144e-02 4.432113468647003174e-01 -9.654164314270019531e-02 4.421575665473937988e-01 1.011474132537841797e-01 1.517739826544573997e-02 1.000000000000000000e+00 4.414407585759607122e-01 -1.103390113705846470e-01 1.009460179585223161e+00 1.009540548058268872e+00 -2.028131749458610301e-06 9.999997976249968001e-01 4.456525767857281162e-01 1.009541422010632683e+00 1.113907899972021581e-01 9.998848257662517058e-01 -1.517681556725010081e-02 4.430645109311522889e-01 -1.036266136816107325e-01 4.430645109311522889e-01 1.036266136816107325e-01
9.620100000000000318e-01 1.575405895709991455e-02 9.999702572822570801e-01 4.414795339107513428e-01 -1.061910837888717651e-01 1.012448549270629883e+00 1.009895920753479004e+00 -2.140551805496215820e-05 1.000666260719299316e+00 4.445501565933227539e-01 1.010146498680114746e+00 1.091048195958137512e-01 1.000915408134460449e+00 -1.520188152790069580e-02 4.432624578475952148e-01 -9.652657806873321533e-02 4.422070980072021484e-01 1.011416018009185791e-01 1.517733476662437402e-02 1.000000000000000000e+00 4.414393756236874578e-01 -1.103388279218807111e-01 1.009460979227890798e+00 1.009540525472087946e+00 -2.014185384740951014e-06 9.999997992906727307e-01 4.456511738885977625e-01 1.009541940023124473e+00 1.113905956621156351e-01 9.998848268935668360e-01 -1.517675206915821556e-02 4.430631189493228206e-01 -1.036264642510140582e-01 4.430631189493228206e-01 1.036264642510140582e-01
9.630100000000000326e-01 1.576105505228042603e-02 9.999702572822570801e-01 4.415300190448760986e-01 -1.061829775571823120e-01 1.012481212615966797e+00 1.009899377822875977e+00 -2.314895391464233398e-05 1.000665187835693359e+00 4.446034431457519531e-01 1.010151743888854980e+00 1.090966910123825073e-01 1.000915884971618652e+00 -1.520688459277153015e-02 4.433135390281677246e-01 -9.651152789592742920e-02 4.422564506530761719e-01 1.011357754468917847e-01 1.517727170487687995e-02 1.000000000000000000e+00 4.414380029739973788e-01 -1.103386463847495502e-01 1.009461770680897708e+00 1.009540501758198205e+00 -2.000312330731263215e-06 9.999998003623833398e-01 4.456497706027600647e-01 1.009541286842917884e+00 1.113904308117873998e-01 9.998848276601353113e-01 -1.517668902233998765e-02 4.430617369634133329e-01 -1.036263491197652875e-01 4.430617369634133329e-01 1.036263491197652875e-01
9.640100000000000335e-01 1.576802134513854980e-02 9.999702572822570801e-01 4.415805041790008545e-01 -1.061747372150421143e-01 1.012513995170593262e+00 1.009902596473693848e+00 -2.486258745193481445e-05 1.000664234161376953e+00 4.446566700935363770e-01 1.010156750679016113e+00 1.090884655714035034e-01 1.000916600227355957e+00 -1.521192863583564758e-02 4.433646202087402344e-01 -9.649643301963806152e-02 4.423058927059173584e-01 1.011298447847366333e-01 1.517720907935490859e-02 1.000000000000000000e+00 4.414366406027177558e-01 -1.103384667519526630e-01 1.009462553974134424e+00 1.009540477223760169e+00 -1.986512877495375333e-06 9.999998009767010476e-01 4.456483694378474691e-01 1.009539735235007729e+00 1.113902890197885770e-01 9.998848281484268297e-01 -1.517662642262890618e-02 4.430603650374956848e-01 -1.036262606580560242e-01 4.430603650374956848e-01 1.036262606580560242e-01
9.650100000000000344e-01 1.577500998973846436e-02 9.999702572822570801e-01 4.416311681270599365e-01 -1.061666309833526611e-01 1.012546777725219727e+00 1.009905815124511719e+00 -2.657622098922729492e-05 1.000663161277770996e+00 4.447101354598999023e-01 1.010161995887756348e+00 1.090803593397140503e-01 1.000917315483093262e+00 -1.521692611277103424e-02 4.434158802032470703e-01 -9.648131579160690308e-02 4.423553943634033203e-01 1.011239886283874512e-01 1.517714688459587992e-02 1.000000000000000000e+00 4.414352883541980965e-01 -1.103382889768807357e-01 1.009463329300068768e+00 1.009540453846620833e+00 -1.972788892798157799e-06 9.999998020130340670e-01 4.456469865536519248e-01 1.009539041562360628e+00 1.113901289056563465e-01 9.998848288894730540e-01 -1.517656424319642830e-02 4.430590035841355245e-01 -1.036261497367343687e-01 4.430590035841355245e-01 1.036261497367343687e-01
9.660100000000000353e-01 1.578199863433837891e-02 9.999703168869018555e-01 4.416815042495727539e-01 -1.061584502458572388e-01 1.012579441070556641e+00 1.009909152984619141e+00 -2.831965684890747070e-05 1.000662207603454590e+00 4.447633028030395508e-01 1.010167002677917480e+00 1.090722382068634033e-01 1.000917911529541016e+00 -1.522198412567377090e-02 4.434667825698852539e-01 -9.646627306938171387e-02 4.424046874046325684e-01 1.011182069778442383e-01 1.517708511962431728e-02 1.000000000000000000e+00 4.414339462006433568e-01 -1.103381130512105374e-01 1.009464096693070800e+00 1.009540431979970565e+00 -1.959140710173276352e-06 9.999998036284213354e-01 4.456456248358869887e-01 1.009539519465192603e+00 1.113899430799287632e-01 9.998848299781019078e-01 -1.517650247925167797e-02 4.430576526770061419e-01 -1.036260075826263560e-01 4.430576526770061419e-01 1.036260075826263560e-01
9.670100000000000362e-01 1.578897237777709961e-02 9.999703168869018555e-01 4.417319297790527344e-01 -1.061501055955886841e-01 1.012612104415893555e+00 1.009912371635437012e+00 -3.005564212799072266e-05 1.000661134719848633e+00 4.448165893554687500e-01 1.010172128677368164e+00 1.090639606118202209e-01 1.000918626785278320e+00 -1.522706635296344757e-02 4.435178637504577637e-01 -9.645101428031921387e-02 4.424539804458618164e-01 1.011122316122055054e-01 1.517702378393891854e-02 1.000000000000000000e+00 4.414326141279160121e-01 -1.103379389707910968e-01 1.009464856170322111e+00 1.009540411440898566e+00 -1.945568115321134875e-06 9.999998057418312269e-01 4.456442827664120476e-01 1.009541007097449539e+00 1.113897353471540175e-01 9.998848313653954101e-01 -1.517644113226229718e-02 4.430563122493809680e-01 -1.036258387153207727e-01 4.430563122493809680e-01 1.036258387153207727e-01
9.680100000000000371e-01 1.579596847295761108e-02 9.999703168869018555e-01 4.417823851108551025e-01 -1.061419993638992310e-01 1.012644886970520020e+00 1.009915590286254883e+00 -3.182888031005859375e-05 1.000660181045532227e+00 4.448698759078979492e-01 1.010177373886108398e+00 1.090557128190994263e-01 1.000919342041015625e+00 -1.523212343454360962e-02 4.435690045356750488e-01 -9.643597900867462158e-02 4.425034523010253906e-01 1.011063456535339355e-01 1.517696287221668994e-02 1.000000000000000000e+00 4.414312919859011419e-01 -1.103377666915460464e-01 1.009465607914268759e+00 1.009540390287196221e+00 -1.932068832753346987e-06 9.999998074928510006e-01 4.456429442252176076e-01 1.009541785935974101e+00 1.113895461050061625e-01 9.998848325319270591e-01 -1.517638021781209622e-02 4.430549815927387058e-01 -1.036256911249770346e-01 4.430549815927387058e-01 1.036256911249770346e-01
9.690100000000000380e-01 1.580292731523513794e-02 9.999703168869018555e-01 4.418328106403350830e-01 -1.061338633298873901e-01 1.012677550315856934e+00 1.009918689727783203e+00 -3.348290920257568359e-05 1.000658988952636719e+00 4.449230432510375977e-01 1.010182380676269531e+00 1.090475842356681824e-01 1.000919938087463379e+00 -1.523707713931798935e-02 4.436199069023132324e-01 -9.642088413238525391e-02 4.425527155399322510e-01 1.011004894971847534e-01 1.517690238302536049e-02 1.000000000000000000e+00 4.414299797342068343e-01 -1.103375962016156508e-01 1.009466351974001475e+00 1.009540367996268229e+00 -1.918642250197027370e-06 9.999998086499661820e-01 4.456416048748415015e-01 1.009541393572283452e+00 1.113893862234155985e-01 9.998848333379332098e-01 -1.517631974009425559e-02 4.430536605164354103e-01 -1.036255777244596971e-01 4.430536605164354103e-01 1.036255777244596971e-01
9.700100000000000389e-01 1.580994576215744019e-02 9.999703168869018555e-01 4.418833851814270020e-01 -1.061256527900695801e-01 1.012710332870483398e+00 1.009921908378601074e+00 -3.526359796524047852e-05 1.000658035278320312e+00 4.449765086174011230e-01 1.010187506675720215e+00 1.090393960475921631e-01 1.000920653343200684e+00 -1.524213887751102448e-02 4.436711966991424561e-01 -9.640584141016006470e-02 4.426022768020629883e-01 1.010946184396743774e-01 1.517684231611922570e-02 1.000000000000000000e+00 4.414286773659718555e-01 -1.103374274990238935e-01 1.009467088357718367e+00 1.009540344657884559e+00 -1.905288448755985817e-06 9.999998092530885119e-01 4.456402654488885728e-01 1.009539909717283024e+00 1.113892538245116887e-01 9.998848338075143616e-01 -1.517625969789340029e-02 4.430523490394001618e-01 -1.036254962842231286e-01 4.430523490394001618e-01 1.036254962842231286e-01
9.710100000000000398e-01 1.581691950559616089e-02 9.999703168869018555e-01 4.419340193271636963e-01 -1.061174124479293823e-01 1.012742996215820312e+00 1.009925246238708496e+00 -3.699958324432373047e-05 1.000656962394714355e+00 4.450297951698303223e-01 1.010192751884460449e+00 1.090312302112579346e-01 1.000921249389648438e+00 -1.524719130247831345e-02 4.437223076820373535e-01 -9.639067947864532471e-02 4.426517486572265625e-01 1.010887920856475830e-01 1.517678266649516612e-02 1.000000000000000000e+00 4.414273847414865171e-01 -1.103372605435343490e-01 1.009467817232358344e+00 1.009540322099980347e+00 -1.892009079892344611e-06 9.999998101149080165e-01 4.456389408852608480e-01 1.009538957470321296e+00 1.113891106704818362e-01 9.998848344314091863e-01 -1.517620006646158357e-02 4.430510475470734177e-01 -1.036254014055352640e-01 4.430510475470734177e-01 1.036254014055352640e-01
9.720100000000000406e-01 1.582389324903488159e-02 9.999703168869018555e-01 4.419842362403869629e-01 -1.061091721057891846e-01 1.012775778770446777e+00 1.009928464889526367e+00 -3.875046968460083008e-05 1.000656008720397949e+00 4.450829029083251953e-01 1.010197758674621582e+00 1.090229302644729614e-01 1.000921964645385742e+00 -1.525221765041351318e-02 4.437732100486755371e-01 -9.637548774480819702e-02 4.427009224891662598e-01 1.010828316211700439e-01 1.517672343218055310e-02 1.000000000000000000e+00 4.414261018056659380e-01 -1.103370953192825965e-01 1.009468538663741644e+00 1.009540301043276189e+00 -1.878804794747173839e-06 9.999998115558536016e-01 4.456376370736976344e-01 1.009539176789549408e+00 1.113889416848614367e-01 9.998848354031070196e-01 -1.517614083604114199e-02 4.430497561914272797e-01 -1.036252751885129303e-01 4.430497561914272797e-01 1.036252751885129303e-01
9.730100000000000415e-01 1.583086699247360229e-02 9.999703168869018555e-01 4.420349001884460449e-01 -1.061010509729385376e-01 1.012808561325073242e+00 1.009931683540344238e+00 -4.043430089950561523e-05 1.000654935836791992e+00 4.451363682746887207e-01 1.010202884674072266e+00 1.090148538351058960e-01 1.000922679901123047e+00 -1.525722723454236984e-02 4.438245296478271484e-01 -9.636061638593673706e-02 4.427503943443298340e-01 1.010770201683044434e-01 1.517666461308625134e-02 1.000000000000000000e+00 4.414248285560189999e-01 -1.103369318255598558e-01 1.009469252654756621e+00 1.009540281460514777e+00 -1.865675560376841837e-06 9.999998135638535901e-01 4.456363537876992797e-01 1.009540543563887560e+00 1.113887474343626255e-01 9.998848367153205796e-01 -1.517608200683628027e-02 4.430484749621921292e-01 -1.036251183064074433e-01 4.430484749621921292e-01 1.036251183064074433e-01
9.740100000000000424e-01 1.583785563707351685e-02 9.999703168869018555e-01 4.420852661132812500e-01 -1.060929596424102783e-01 1.012841224670410156e+00 1.009935021400451660e+00 -4.220008850097656250e-05 1.000653982162475586e+00 4.451895952224731445e-01 1.010208249092102051e+00 1.090067028999328613e-01 1.000923275947570801e+00 -1.526229549199342728e-02 4.438754916191101074e-01 -9.634543955326080322e-02 4.427997469902038574e-01 1.010711789131164551e-01 1.517660620424185307e-02 1.000000000000000000e+00 4.414235648536305456e-01 -1.103367700228418680e-01 1.009469959366449787e+00 1.009540261831631369e+00 -1.852619539600693423e-06 9.999998154657069316e-01 4.456350783959678874e-01 1.009541713181114853e+00 1.113885595230470066e-01 9.998848379616612769e-01 -1.517602359023477628e-02 4.430472032866601406e-01 -1.036249683046912007e-01 4.430472032866601406e-01 1.036249683046912007e-01
9.750100000000000433e-01 1.584484428167343140e-02 9.999703168869018555e-01 4.421357512474060059e-01 -1.060847491025924683e-01 1.012873888015747070e+00 1.009938240051269531e+00 -4.389882087707519531e-05 1.000653028488159180e+00 4.452430009841918945e-01 1.010213255882263184e+00 1.089984774589538574e-01 1.000923991203308105e+00 -1.526730787009000778e-02 4.439265727996826172e-01 -9.633038938045501709e-02 4.428492486476898193e-01 1.010652780532836914e-01 1.517654820278604814e-02 1.000000000000000000e+00 4.414223106185315437e-01 -1.103366098883757918e-01 1.009470658891530093e+00 1.009540241281574602e+00 -1.839635674814826589e-06 9.999998168738739590e-01 4.456338036270846015e-01 1.009541911592621410e+00 1.113883961443234288e-01 9.998848389081846921e-01 -1.517596559279219860e-02 4.430459408351425377e-01 -1.036248467970460330e-01 4.430459408351425377e-01 1.036248467970460330e-01
9.760100000000000442e-01 1.585183292627334595e-02 9.999703168869018555e-01 4.421861767768859863e-01 -1.060764640569686890e-01 1.012906670570373535e+00 1.009941458702087402e+00 -4.566460847854614258e-05 1.000651955604553223e+00 4.452961683273315430e-01 1.010218381881713867e+00 1.089901104569435120e-01 1.000924706459045410e+00 -1.527238823473453522e-02 4.439776241779327393e-01 -9.631517529487609863e-02 4.428985118865966797e-01 1.010593324899673462e-01 1.517649060871884177e-02 1.000000000000000000e+00 4.414210658507220497e-01 -1.103364514221616133e-01 1.009471351229998426e+00 1.009540219810344697e+00 -1.826723966019240699e-06 9.999998177883547834e-01 4.456325294810494775e-01 1.009541138798407012e+00 1.113882572981918923e-01 9.998848395548908252e-01 -1.517590801450854551e-02 4.430446876076392648e-01 -1.036247537834719679e-01 4.430446876076392093e-01 1.036247537834719679e-01
9.770100000000000451e-01 1.585882157087326050e-02 9.999703168869018555e-01 4.422367215156555176e-01 -1.060683131217956543e-01 1.012939453125000000e+00 1.009944796562194824e+00 -4.740059375762939453e-05 1.000650882720947266e+00 4.453495144844055176e-01 1.010223507881164551e+00 1.089821010828018188e-01 1.000925421714782715e+00 -1.527741272002458572e-02 4.440287649631500244e-01 -9.630012512207031250e-02 4.429479837417602539e-01 1.010534167289733887e-01 1.517643342135709117e-02 1.000000000000000000e+00 4.414198305317366677e-01 -1.103362946191478317e-01 1.009472036403385564e+00 1.009540197591686450e+00 -1.813884539154872816e-06 9.999998182864474616e-01 4.456312573720973003e-01 1.009539549171605710e+00 1.113881393461856051e-01 9.998848399484528970e-01 -1.517585085282271463e-02 4.430434436343457238e-01 -1.036246849445656426e-01 4.430434436343457238e-01 1.036246849445656426e-01
9.780100000000000460e-01 1.586581021547317505e-02 9.999703168869018555e-01 4.422872960567474365e-01 -1.060601174831390381e-01 1.012971997261047363e+00 1.009947776794433594e+00 -4.910677671432495117e-05 1.000649809837341309e+00 4.454029202461242676e-01 1.010228514671325684e+00 1.089736968278884888e-01 1.000925898551940918e+00 -1.528245490044355392e-02 4.440799057483673096e-01 -9.628503024578094482e-02 4.429974555969238281e-01 1.010474562644958496e-01 1.517637663434122722e-02 1.000000000000000000e+00 4.414186044896745709e-01 -1.103361394323082861e-01 1.009472714612135613e+00 1.009540176243049370e+00 -1.801118566647985509e-06 9.999998190877471549e-01 4.456300004658121927e-01 1.009538579823304083e+00 1.113880084166008755e-01 9.998848405233708991e-01 -1.517579408389251906e-02 4.430422091963615028e-01 -1.036246000695582453e-01 4.430422091963615028e-01 1.036246000695582453e-01
9.790100000000000469e-01 1.587278395891189575e-02 9.999703168869018555e-01 4.423376023769378662e-01 -1.060519516468048096e-01 1.013004779815673828e+00 1.009951114654541016e+00 -5.086511373519897461e-05 1.000648856163024902e+00 4.454560279846191406e-01 1.010233879089355469e+00 1.089656352996826172e-01 1.000926733016967773e+00 -1.528744865208864212e-02 4.441308677196502686e-01 -9.626995772123336792e-02 4.430466890335083008e-01 1.010417342185974121e-01 1.517632024611678329e-02 1.000000000000000000e+00 4.414173876825182585e-01 -1.103359858501483798e-01 1.009473385905242715e+00 1.009540156159784763e+00 -1.788426335073385268e-06 9.999998203681431663e-01 4.456287619802428157e-01 1.009538582024917197e+00 1.113878562302160757e-01 9.998848413858488771e-01 -1.517573770189024375e-02 4.430409843623953625e-01 -1.036244893297776498e-01 4.430409843623953625e-01 1.036244893297776498e-01
9.800100000000000477e-01 1.587978005409240723e-02 9.999703168869018555e-01 4.423884749412536621e-01 -1.060438007116317749e-01 1.013037562370300293e+00 1.009954452514648438e+00 -5.260854959487915039e-05 1.000647783279418945e+00 4.455097913742065430e-01 1.010238885879516602e+00 1.089575290679931641e-01 1.000927329063415527e+00 -1.529249921441078186e-02 4.441823363304138184e-01 -9.625485539436340332e-02 4.430965781211853027e-01 1.010359227657318115e-01 1.517626425668375766e-02 1.000000000000000000e+00 4.414161801102677307e-01 -1.103358338726681542e-01 1.009474050282707092e+00 1.009540137341892629e+00 -1.775807844431072304e-06 9.999998221276359400e-01 4.456275419153891693e-01 1.009539555776444830e+00 1.113876827870311781e-01 9.998848425358871639e-01 -1.517568170681589043e-02 4.430397691324473586e-01 -1.036243527252238422e-01 4.430397691324473586e-01 1.036243527252238422e-01
9.810100000000000486e-01 1.588675379753112793e-02 9.999703168869018555e-01 4.424383938312530518e-01 -1.060355752706527710e-01 1.013070225715637207e+00 1.009957790374755859e+00 -5.431473255157470703e-05 1.000646710395812988e+00 4.455624818801879883e-01 1.010244011878967285e+00 1.089493185281753540e-01 1.000927925109863281e+00 -1.529758330434560776e-02 4.442328512668609619e-01 -9.623967111110687256e-02 4.431453347206115723e-01 1.010299921035766602e-01 1.517620866425732282e-02 1.000000000000000000e+00 4.414149817245691665e-01 -1.103356834867938174e-01 1.009474707799163484e+00 1.009540119329170427e+00 -1.763262488128553767e-06 9.999998241624654671e-01 4.456263364449467024e-01 1.009541094090219859e+00 1.113874976530412203e-01 9.998848438504943648e-01 -1.517562610183611008e-02 4.430385633302129644e-01 -1.036242016205571881e-01 4.430385633302129644e-01 1.036242016205571881e-01
9.820100000000000495e-01 1.589373499155044556e-02 9.999703168869018555e-01 4.424891471862792969e-01 -1.060273945331573486e-01 1.013103008270263672e+00 1.009960889816284180e+00 -5.602836608886718750e-05 1.000645637512207031e+00 4.456160664558410645e-01 1.010249137878417969e+00 1.089409738779067993e-01 1.000928640365600586e+00 -1.530260592699050903e-02 4.442842006683349609e-01 -9.622467309236526489e-02 4.431949853897094727e-01 1.010240167379379272e-01 1.517615346263233994e-02 1.000000000000000000e+00 4.414137923573154265e-01 -1.103355346470731579e-01 1.009475358644557508e+00 1.009540100521682415e+00 -1.750788157290778742e-06 9.999998257642426225e-01 4.456251322664131487e-01 1.009541782035878299e+00 1.113873340853149818e-01 9.998848449020807383e-01 -1.517557089796006675e-02 4.430373663427535358e-01 -1.036240755260733615e-01 4.430373663427535358e-01 1.036240755260733615e-01
9.830100000000000504e-01 1.590072363615036011e-02 9.999703168869018555e-01 4.425395727157592773e-01 -1.060192584991455078e-01 1.013135790824890137e+00 1.009964108467102051e+00 -5.777925252914428711e-05 1.000644683837890625e+00 4.456692337989807129e-01 1.010254144668579102e+00 1.089328080415725708e-01 1.000929236412048340e+00 -1.530762668699026108e-02 4.443352818489074707e-01 -9.620954841375350952e-02 4.432443678379058838e-01 1.010181903839111328e-01 1.517609865127883886e-02 1.000000000000000000e+00 4.414126119941489401e-01 -1.103353873496241699e-01 1.009476002835111741e+00 1.009540080782779459e+00 -1.738384671800759044e-06 9.999998268724646922e-01 4.456239282436345039e-01 1.009541498765580414e+00 1.113871949243066817e-01 9.998848456541263863e-01 -1.517551609612804477e-02 4.430361781177184488e-01 -1.036239778163086378e-01 4.430361781177183933e-01 1.036239778163086378e-01
9.840100000000000513e-01 1.590769737958908081e-02 9.999703168869018555e-01 4.425902366638183594e-01 -1.060110628604888916e-01 1.013168454170227051e+00 1.009967446327209473e+00 -5.950033664703369141e-05 1.000643610954284668e+00 4.457226395606994629e-01 1.010259389877319336e+00 1.089246869087219238e-01 1.000930070877075195e+00 -1.531264651566743851e-02 4.443865418434143066e-01 -9.619441628456115723e-02 4.432938992977142334e-01 1.010122597217559814e-01 1.517604423019682132e-02 1.000000000000000000e+00 4.414114406350694852e-01 -1.103352415944468534e-01 1.009476640370826184e+00 1.009540060112461335e+00 -1.726052031658495308e-06 9.999998274871315651e-01 4.456227243766107682e-01 1.009540244279325982e+00 1.113870801700163199e-01 9.998848461066310866e-01 -1.517546169634004238e-02 4.430349986551076480e-01 -1.036239084912630032e-01 4.430349986551076480e-01 1.036239084912630032e-01
9.850100000000000522e-01 1.591469347476959229e-02 9.999703168869018555e-01 4.426405131816864014e-01 -1.060028821229934692e-01 1.013201236724853516e+00 1.009970664978027344e+00 -6.127357482910156250e-05 1.000642538070678711e+00 4.457758665084838867e-01 1.010264515876770020e+00 1.089164912700653076e-01 1.000930666923522949e+00 -1.531776785850524902e-02 4.444374442100524902e-01 -9.617938846349716187e-02 4.433431029319763184e-01 1.010064333677291870e-01 1.517599019599868808e-02 1.000000000000000000e+00 4.414102781891986460e-01 -1.103350973574938332e-01 1.009477271352442029e+00 1.009540039388346688e+00 -1.713790860029340684e-06 9.999998279986572758e-01 4.456215278086190223e-01 1.009538798274796090e+00 1.113869714462676908e-01 9.998848464953231652e-01 -1.517540768572326650e-02 4.430338281077383367e-01 -1.036238457353883952e-01 4.430338281077383367e-01 1.036238457353883952e-01
9.860100000000000531e-01 1.592166721820831299e-02 9.999703168869018555e-01 4.426911175251007080e-01 -1.059948056936264038e-01 1.013233900070190430e+00 1.009973883628845215e+00 -6.296485662460327148e-05 1.000641584396362305e+00 4.458292722702026367e-01 1.010269641876220703e+00 1.089083328843116760e-01 1.000931262969970703e+00 -1.532273553311824799e-02 4.444886147975921631e-01 -9.616425633430480957e-02 4.433926641941070557e-01 1.010005474090576172e-01 1.517593654367697074e-02 1.000000000000000000e+00 4.414091245222011017e-01 -1.103349546032186962e-01 1.009477895928873492e+00 1.009540019907716024e+00 -1.701602078065408160e-06 9.999998289841448562e-01 4.456203490987267202e-01 1.009538313287450029e+00 1.113868415897189823e-01 9.998848471686518913e-01 -1.517535404524937223e-02 4.430326667015020425e-01 -1.036237573013236019e-01 4.430326667015020425e-01 1.036237573013236019e-01
9.870100000000000540e-01 1.592865586280822754e-02 9.999703168869018555e-01 4.427416920661926270e-01 -1.059865057468414307e-01 1.013266563415527344e+00 1.009977102279663086e+00 -6.469339132308959961e-05 1.000640511512756348e+00 4.458826184272766113e-01 1.010274887084960938e+00 1.089001446962356567e-01 1.000931978225708008e+00 -1.532775256782770157e-02 4.445397555828094482e-01 -9.614907205104827881e-02 4.434420466423034668e-01 1.009946912527084351e-01 1.517588327318594374e-02 1.000000000000000000e+00 4.414079796328504446e-01 -1.103348133312969381e-01 1.009478514101479485e+00 1.009540001682412980e+00 -1.689485694176846576e-06 9.999998304488633138e-01 4.456191883433383016e-01 1.009538799839973855e+00 1.113866903523679786e-01 9.998848481297986091e-01 -1.517530077474462877e-02 4.430315144384611159e-01 -1.036236428946491622e-01 4.430315144384611159e-01 1.036236428946491622e-01
9.880100000000000549e-01 1.593562215566635132e-02 9.999703168869018555e-01 4.427919089794158936e-01 -1.059782356023788452e-01 1.013299465179443359e+00 1.009980320930480957e+00 -6.639957427978515625e-05 1.000639438629150391e+00 4.459356665611267090e-01 1.010279893875122070e+00 1.088918074965476990e-01 1.000932693481445312e+00 -1.533277239650487900e-02 4.445906281471252441e-01 -9.613402187824249268e-02 4.434912204742431641e-01 1.009886562824249268e-01 1.517583038443830884e-02 1.000000000000000000e+00 4.414068435188265305e-01 -1.103346735411274288e-01 1.009479125872784877e+00 1.009539984689489023e+00 -1.677441677033393122e-06 9.999998323826505553e-01 4.456180453517154527e-01 1.009540237634402482e+00 1.113865182113581015e-01 9.998848493726291142e-01 -1.517524787436868791e-02 4.430303713099149610e-01 -1.036235030822111741e-01 4.430303713099149610e-01 1.036235030822111741e-01
9.890099999999999447e-01 1.594262570142745972e-02 9.999703168869018555e-01 4.428425431251525879e-01 -1.059700846672058105e-01 1.013332128524780273e+00 1.009983539581298828e+00 -6.813555955886840820e-05 1.000638484954833984e+00 4.459890723228454590e-01 1.010285019874572754e+00 1.088838875293731689e-01 1.000933289527893066e+00 -1.533787138760089874e-02 4.446418881416320801e-01 -9.611897170543670654e-02 4.435408115386962891e-01 1.009829342365264893e-01 1.517577787222302091e-02 1.000000000000000000e+00 4.414057160416347547e-01 -1.103345351968294391e-01 1.009479731393460256e+00 1.009539967559079710e+00 -1.665468156475393091e-06 9.999998341789103629e-01 4.456169087383443084e-01 1.009541415048736068e+00 1.113863536482386229e-01 9.998848505309917423e-01 -1.517519535365130512e-02 4.430292367965101286e-01 -1.036233717000693277e-01 4.430292367965101286e-01 1.036233717000693277e-01
9.900099999999999456e-01 1.594959944486618042e-02 9.999703168869018555e-01 4.428930878639221191e-01 -1.059617847204208374e-01 1.013364791870117188e+00 1.009986877441406250e+00 -6.990134716033935547e-05 1.000637531280517578e+00 4.460424184799194336e-01 1.010290265083312988e+00 1.088754311203956604e-01 1.000934004783630371e+00 -1.534293964505195618e-02 4.446930885314941406e-01 -9.610377252101898193e-02 4.435901641845703125e-01 1.009769141674041748e-01 1.517572573348281023e-02 1.000000000000000000e+00 4.414045971200215024e-01 -1.103343982773521137e-01 1.009480330751902466e+00 1.009539949487500810e+00 -1.653564035300259009e-06 9.999998354817595247e-01 4.456157718234660114e-01 1.009541621237358688e+00 1.113862133728286130e-01 9.998848513900687740e-01 -1.517514321818348028e-02 4.430281105935472974e-01 -1.036232685994765285e-01 4.430281105935472974e-01 1.036232685994765285e-01
9.910099999999999465e-01 1.595658063888549805e-02 9.999703168869018555e-01 4.429434239864349365e-01 -1.059537529945373535e-01 1.013397574424743652e+00 1.009990096092224121e+00 -7.162243127822875977e-05 1.000636458396911621e+00 4.460955262184143066e-01 1.010295271873474121e+00 1.088672727346420288e-01 1.000934720039367676e+00 -1.534794829785823822e-02 4.447439312934875488e-01 -9.608872234821319580e-02 4.436393976211547852e-01 1.009710282087326050e-01 1.517567396821767854e-02 1.000000000000000000e+00 4.414034867539868845e-01 -1.103342627826954664e-01 1.009480923948111730e+00 1.009539930474752101e+00 -1.641729313507990878e-06 9.999998362911981520e-01 4.456146346070806175e-01 1.009540856200269676e+00 1.113860973851280717e-01 9.998848519498602094e-01 -1.517509146796521859e-02 4.430269927010266340e-01 -1.036231937804327902e-01 4.430269927010266340e-01 1.036231937804327902e-01
9.920099999999999474e-01 1.596356928348541260e-02 9.999703168869018555e-01 4.429938197135925293e-01 -1.059454977512359619e-01 1.013430237770080566e+00 1.009993314743041992e+00 -7.335096597671508789e-05 1.000635504722595215e+00 4.461488127708435059e-01 1.010300397872924805e+00 1.088591068983078003e-01 1.000935316085815430e+00 -1.535293180495500565e-02 4.447949826717376709e-01 -9.607356041669845581e-02 4.436887502670288086e-01 1.009651422500610352e-01 1.517562257578876188e-02 1.000000000000000000e+00 4.414023849267023625e-01 -1.103341287085890243e-01 1.009481511000061449e+00 1.009539910689887909e+00 -1.629964103909311653e-06 9.999998366824222051e-01 4.456134984657008635e-01 1.009539270110236808e+00 1.113860021461858113e-01 9.998848522557682861e-01 -1.517504010053075982e-02 4.430258831490629934e-01 -1.036231430415251592e-01 4.430258831490629934e-01 1.036231430415251592e-01
9.930099999999999483e-01 1.597055792808532715e-02 9.999703168869018555e-01 4.430444240570068359e-01 -1.059373021125793457e-01 1.013462901115417480e+00 1.009996533393859863e+00 -7.508695125579833984e-05 1.000634312629699707e+00 4.462022185325622559e-01 1.010305643081665039e+00 1.088510155677795410e-01 1.000936031341552734e+00 -1.535801123827695847e-02 4.448461830615997314e-01 -9.605851769447326660e-02 4.437383413314819336e-01 1.009593456983566284e-01 1.517557155009166721e-02 1.000000000000000000e+00 4.414012914773703389e-01 -1.103339960142282333e-01 1.009482092079490245e+00 1.009539891748226115e+00 -1.618269484412342923e-06 9.999998373739298341e-01 4.456123765519262037e-01 1.009538297870266721e+00 1.113858938412708999e-01 9.998848527416088761e-01 -1.517498909231977319e-02 4.430247822254052004e-01 -1.036230762381911141e-01 4.430247822254052004e-01 1.036230762381911141e-01
9.940099999999999492e-01 1.597753167152404785e-02 9.999703168869018555e-01 4.430949091911315918e-01 -1.059291213750839233e-01 1.013495683670043945e+00 1.009999752044677734e+00 -7.681548595428466797e-05 1.000633239746093750e+00 4.462555050849914551e-01 1.010310769081115723e+00 1.088428497314453125e-01 1.000936627388000488e+00 -1.536304689943790436e-02 4.448972642421722412e-01 -9.604339301586151123e-02 4.437876939773559570e-01 1.009535342454910278e-01 1.517552088960474714e-02 1.000000000000000000e+00 4.414002063659087649e-01 -1.103338646894416741e-01 1.009482667229207431e+00 1.009539874052418851e+00 -1.606645723708790765e-06 9.999998385448223281e-01 4.456112721443240554e-01 1.009538297160693210e+00 1.113857640413367656e-01 9.998848535155200334e-01 -1.517493843745934198e-02 4.430236900017808233e-01 -1.036229833635378267e-01 4.430236900017808233e-01 1.036229833635378267e-01
9.950099999999999500e-01 1.598451286554336548e-02 9.999703168869018555e-01 4.431454241275787354e-01 -1.059209704399108887e-01 1.013528466224670410e+00 1.010002970695495605e+00 -7.852166891098022461e-05 1.000632286071777344e+00 4.463087916374206543e-01 1.010315895080566406e+00 1.088344529271125793e-01 1.000937342643737793e+00 -1.536804810166358948e-02 4.449483752250671387e-01 -9.602831304073333740e-02 4.438371360301971436e-01 1.009475290775299072e-01 1.517547059432800167e-02 1.000000000000000000e+00 4.413991295923174740e-01 -1.103337347342293606e-01 1.009483236449213006e+00 1.009539857602466562e+00 -1.595092821798654966e-06 9.999998401950994653e-01 4.456101852428943633e-01 1.009539267981516941e+00 1.113856127463834361e-01 9.998848545775019803e-01 -1.517488813594946619e-02 4.430226064781899731e-01 -1.036228644175653385e-01 4.430226064781899176e-01 1.036228644175653385e-01
9.960099999999999509e-01 1.599150896072387695e-02 9.999703168869018555e-01 4.431957304477691650e-01 -1.059128046035766602e-01 1.013561129570007324e+00 1.010006308555603027e+00 -8.030980825424194336e-05 1.000631213188171387e+00 4.463620185852050781e-01 1.010320901870727539e+00 1.088263839483261108e-01 1.000938057899475098e+00 -1.537311822175979614e-02 4.449993968009948730e-01 -9.601321071386337280e-02 4.438864290714263916e-01 1.009418070316314697e-01 1.517542066260309068e-02 1.000000000000000000e+00 4.413980611132786724e-01 -1.103336061378169253e-01 1.009483799784952396e+00 1.009539841939239402e+00 -1.583610139347231633e-06 9.999998421214159050e-01 4.456091120340905931e-01 1.009540804165490302e+00 1.113854495054508453e-01 9.998848558048093471e-01 -1.517483819107329907e-02 4.430215314836686846e-01 -1.036227307441714568e-01 4.430215314836686846e-01 1.036227307441714568e-01
9.970099999999999518e-01 1.599848270416259766e-02 9.999703168869018555e-01 4.432464241981506348e-01 -1.059045642614364624e-01 1.013593792915344238e+00 1.010009527206420898e+00 -8.200109004974365234e-05 1.000630259513854980e+00 4.464154243469238281e-01 1.010326266288757324e+00 1.088181585073471069e-01 1.000938773155212402e+00 -1.537814177572727203e-02 4.450505971908569336e-01 -9.599815309047698975e-02 4.439359307289123535e-01 1.009357869625091553e-01 1.517537108855341287e-02 1.000000000000000000e+00 4.413970007752882618e-01 -1.103334788620234791e-01 1.009484357397470777e+00 1.009539825435733063e+00 -1.572195410763037384e-06 9.999998436031819482e-01 4.456080390039609540e-01 1.009541466389752840e+00 1.113853081571895137e-01 9.998848567624745165e-01 -1.517478861446525454e-02 4.430204644123780788e-01 -1.036226225423913377e-01 4.430204644123780233e-01 1.036226225423913377e-01
9.980099999999999527e-01 1.600545644760131836e-02 9.999703168869018555e-01 4.432966709136962891e-01 -1.058963686227798462e-01 1.013626575469970703e+00 1.010012745857238770e+00 -8.373707532882690430e-05 1.000629186630249023e+00 4.464685916900634766e-01 1.010331273078918457e+00 1.088099479675292969e-01 1.000939249992370605e+00 -1.538315042853355408e-02 4.451014399528503418e-01 -9.598310291767120361e-02 4.439851045608520508e-01 1.009299457073211670e-01 1.517532187166251156e-02 1.000000000000000000e+00 4.413959485648558112e-01 -1.103333529034935673e-01 1.009484909300921496e+00 1.009539807948959922e+00 -1.560848436937524754e-06 9.999998445770694744e-01 4.456069649648493058e-01 1.009541128161295820e+00 1.113851916754650256e-01 9.998848574122705113e-01 -1.517473940714780811e-02 4.430194052110745240e-01 -1.036225433450647104e-01 4.430194052110745240e-01 1.036225433450647104e-01
9.990099999999999536e-01 1.601245999336242676e-02 9.999703168869018555e-01 4.433473646640777588e-01 -1.058882623910903931e-01 1.013659238815307617e+00 1.010016083717346191e+00 -8.551776409149169922e-05 1.000628113746643066e+00 4.465219974517822266e-01 1.010336399078369141e+00 1.088017523288726807e-01 1.000940084457397461e+00 -1.538824848830699921e-02 4.451527595520019531e-01 -9.596799314022064209e-02 4.440346658229827881e-01 1.009241044521331787e-01 1.517527301193038504e-02 1.000000000000000000e+00 4.413949044819811540e-01 -1.103332282622271482e-01 1.009485455495303441e+00 1.009539789478920868e+00 -1.549569217870693320e-06 9.999998450430781505e-01 4.456058899167557596e-01 1.009539789480118799e+00 1.113851000602773533e-01 9.998848577541973315e-01 -1.517469056912095805e-02 4.430183538797581311e-01 -1.036224931521915610e-01 4.430183538797581311e-01 1.036224931521915610e-01


==> data/trajectory_0_1s_0_2_pu.dat <==
0.000000000000000000e+00 2.804921567440032959e-02 1.000000476837158203e+00 7.783480286598205566e-01 -1.906596720218658447e-01 1.071241736412048340e+00 7.581042647361755371e-01 3.076545894145965576e-03 9.991772174835205078e-01 6.181296110153198242e-01 7.695018649101257324e-01 1.488365232944488525e-01 7.668497562408447266e-01 -2.355641871690750122e-02 7.819540500640869141e-01 -1.682620495557785034e-01 6.197639107704162598e-01 1.319991201162338257e-01 2.704802653917186273e-02 1.000000000000000000e+00 7.867585317602432404e-01 -1.966973054422634648e-01 1.016844855032059014e+00 8.169220116706766843e-01 5.424951199481722712e-03 1.000542495119973285e+00 6.416532891815024398e-01 8.169400242659093925e-01 1.649544850928690853e-01 7.997073795447769973e-01 -2.163578289838468185e-02 7.917903799571579526e-01 -1.753476873901682609e-01 6.334323039657263621e-01 1.402781499121346087e-01
1.000000000000000021e-03 2.828931808471679688e-02 1.000000357627868652e+00 7.790778279304504395e-01 -1.923442482948303223e-01 1.067108154296875000e+00 7.584378719329833984e-01 2.903349697589874268e-03 9.991514086723327637e-01 6.188516616821289062e-01 7.697957754135131836e-01 1.485997140407562256e-01 7.673404812812805176e-01 -2.377767488360404968e-02 7.828951478004455566e-01 -1.697395741939544678e-01 6.207415461540222168e-01 1.317998319864273071e-01 2.721633006589165016e-02 1.000000000000000000e+00 7.867662231486317603e-01 -1.967011382302772948e-01 1.014855745605796722e+00 8.169185000701693067e-01 5.290148165252969888e-03 1.000529095087942633e+00 6.416831469791508535e-01 8.169356339741901119e-01 1.648515398270882781e-01 7.997037268374900254e-01 -2.177037616356432628e-02 7.918276732311968491e-01 -1.752180458600095248e-01 6.334621385882849287e-01 1.401744366875897763e-01
2.000000000000000042e-03 2.852945029735565186e-02 1.000000357627868652e+00 7.798076868057250977e-01 -1.940288394689559937e-01 1.062974572181701660e+00 7.587715983390808105e-01 2.730160951614379883e-03 9.991256594657897949e-01 6.195737719535827637e-01 7.700898647308349609e-01 1.483629494905471802e-01 7.678314447402954102e-01 -2.399900183081626892e-02 7.838362455368041992e-01 -1.712171584367752075e-01 6.217192411422729492e-01 1.316005736589431763e-01 2.738046070521735903e-02 1.000000000000000000e+00 7.867891348799183060e-01 -1.967125057411912847e-01 1.012886387277784239e+00 8.169155325311965310e-01 5.159214872353593516e-03 1.000516015369768086e+00 6.417251984961537259e-01 8.169318300004221323e-01 1.647574537360227132e-01 7.997001428802099632e-01 -2.190163175369578066e-02 7.918796355712101054e-01 -1.750988163119414909e-01 6.335037084608597935e-01 1.400790530490645114e-01
3.000000000000000062e-03 2.876955270767211914e-02 1.000000357627868652e+00 7.805374860763549805e-01 -1.957134008407592773e-01 1.058841109275817871e+00 7.591053247451782227e-01 2.557031810283660889e-03 9.990999698638916016e-01 6.202958822250366211e-01 7.703838348388671875e-01 1.481261551380157471e-01 7.683223485946655273e-01 -2.422025054693222046e-02 7.847774028778076172e-01 -1.726946830749511719e-01 6.226969957351684570e-01 1.314013004302978516e-01 2.754053694270789179e-02 1.000000000000000000e+00 7.868270227497526914e-01 -1.967312126878905665e-01 1.010936589490925464e+00 8.169130967890538830e-01 5.032129423100424256e-03 1.000503132427219555e+00 6.417794811249116771e-01 8.169285901474673262e-01 1.646710865546917590e-01 7.996966267087911584e-01 -2.202964446270337315e-02 7.919460431937703770e-01 -1.749897094835320133e-01 6.335568345516787714e-01 1.399917675872446865e-01
4.000000000000000083e-03 2.900967001914978027e-02 1.000000357627868652e+00 7.812671661376953125e-01 -1.973980069160461426e-01 1.054707527160644531e+00 7.594391107559204102e-01 2.383843064308166504e-03 9.990740418434143066e-01 6.210179924964904785e-01 7.706781029701232910e-01 1.478893458843231201e-01 7.688133716583251953e-01 -2.444161474704742432e-02 7.857185006141662598e-01 -1.741722524166107178e-01 6.236746907234191895e-01 1.312021315097808838e-01 2.769667428124445926e-02 1.000000000000000000e+00 7.868796446685835111e-01 -1.967570673847902629e-01 1.009006163160200531e+00 8.169111839352669602e-01 4.908562351672280701e-03 1.000490762546182077e+00 6.418451719604705286e-01 8.169259246673298280e-01 1.645947600308527159e-01 7.996931773116942033e-01 -2.215450669662078279e-02 7.920266737012544578e-01 -1.748904425168511800e-01 6.336213389571199173e-01 1.399123540139685928e-01
5.000000000000000104e-03 2.924977988004684448e-02 1.000000238418579102e+00 7.819972038269042969e-01 -1.990825980901718140e-01 1.050573945045471191e+00 7.597730755805969238e-01 2.210699021816253662e-03 9.990483522415161133e-01 6.217403411865234375e-01 7.709723114967346191e-01 1.476526707410812378e-01 7.693043947219848633e-01 -2.466287091374397278e-02 7.866598367691040039e-01 -1.756498217582702637e-01 6.246526241302490234e-01 1.310029029846191406e-01 2.784898498852308654e-02 1.000000000000000000e+00 7.869467613413076990e-01 -1.967898822266020697e-01 1.007094921201056037e+00 8.169097830143482453e-01 4.788399515144499581e-03 1.000478920709415132e+00 6.419220407386838634e-01 8.169238220204644296e-01 1.645284304428849542e-01 7.996897936617574087e-01 -2.227630827244133499e-02 7.921213066178540707e-01 -1.748007395805267483e-01 6.336970452976308232e-01 1.398405916640010627e-01
6.000000000000000125e-03 2.948988229036331177e-02 1.000000238418579102e+00 7.827269434928894043e-01 -2.007672041654586792e-01 1.046440482139587402e+00 7.601069211959838867e-01 2.037532627582550049e-03 9.990225434303283691e-01 6.224623918533325195e-01 7.712665200233459473e-01 1.474158614873886108e-01 7.697955369949340820e-01 -2.488414384424686432e-02 7.876009345054626465e-01 -1.771273910999298096e-01 6.256303787231445312e-01 1.308037191629409790e-01 2.799757847937384136e-02 1.000000000000000000e+00 7.870281356031680886e-01 -1.968294731087436855e-01 1.005202678007885986e+00 8.169088806318589580e-01 4.671776612202933193e-03 1.000467271155796922e+00 6.420105461794125556e-01 8.169222452156851277e-01 1.644692993000010928e-01 7.996864747187192313e-01 -2.239513672410802306e-02 7.922297228025457771e-01 -1.747203309619030365e-01 6.337837782459122549e-01 1.397762647690357629e-01
7.000000000000000146e-03 2.972998470067977905e-02 1.000000238418579102e+00 7.834567427635192871e-01 -2.024517804384231567e-01 1.042307019233703613e+00 7.604405283927917480e-01 1.864366233348846436e-03 9.989966750144958496e-01 6.231845021247863770e-01 7.715604901313781738e-01 1.471790373325347900e-01 7.702864408493041992e-01 -2.510542422533035278e-02 7.885419726371765137e-01 -1.786049902439117432e-01 6.266079545021057129e-01 1.306044459342956543e-01 2.814256109585860921e-02 1.000000000000000000e+00 7.871235330458806745e-01 -1.968756598556092308e-01 1.003329249941816048e+00 8.169084657783899361e-01 4.558618551713479981e-03 1.000455780855235011e+00 6.421105559417404907e-01 8.169211796921171942e-01 1.644169523038290781e-01 7.996832194138226990e-01 -2.251107712597104696e-02 7.923517051686690404e-01 -1.746489536665412901e-01 6.338813641315776959e-01 1.397191629336546337e-01
8.000000000000000167e-03 2.997011691331863403e-02 1.000000238418579102e+00 7.841865420341491699e-01 -2.041363865137100220e-01 1.038173437118530273e+00 7.607743740081787109e-01 1.691177487373352051e-03 9.989708065986633301e-01 6.239066123962402344e-01 7.718546390533447266e-01 1.469422280788421631e-01 7.707774043083190918e-01 -2.532674744725227356e-02 7.894831299781799316e-01 -1.800825297832489014e-01 6.275857090950012207e-01 1.304052472114562988e-01 2.828403646994903306e-02 1.000000000000000000e+00 7.872327213663143919e-01 -1.969282656633720430e-01 1.001474454818274795e+00 8.169085301509212416e-01 4.448605456980196313e-03 1.000444767246305933e+00 6.422212525394866978e-01 8.169206367769855648e-01 1.643737342361508424e-01 7.996800266485110109e-01 -2.262421238295090134e-02 7.924870381188956481e-01 -1.745863505563070850e-01 6.339896304912490121e-01 1.396690804455312518e-01
8.999999999999999320e-03 3.021023422479629517e-02 1.000000119209289551e+00 7.849165201187133789e-01 -2.058209925889968872e-01 1.034039855003356934e+00 7.611082196235656738e-01 1.517988741397857666e-03 9.989451169967651367e-01 6.246289014816284180e-01 7.721488475799560547e-01 1.467055082321166992e-01 7.712684869766235352e-01 -2.554806694388389587e-02 7.904243469238281250e-01 -1.815601140260696411e-01 6.285635828971862793e-01 1.302060335874557495e-01 2.842210531529854381e-02 1.000000000000000000e+00 7.873554709800615337e-01 -1.969871175115257000e-01 9.996381123861071138e-01 8.169090633869121598e-01 4.341633802101946618e-03 1.000434244621323909e+00 6.423424147271353801e-01 8.169206058490955380e-01 1.643396095762578446e-01 7.996768953219862697e-01 -2.273462306471114511e-02 7.926355080339081427e-01 -1.745322708750947360e-01 6.341084064304942647e-01 1.396258166996529326e-01
1.000000000000000021e-02 3.045034408569335938e-02 1.000000119209289551e+00 7.856462001800537109e-01 -2.075054943561553955e-01 1.029906272888183594e+00 7.614419460296630859e-01 1.344852149486541748e-03 9.989193677902221680e-01 6.253510713577270508e-01 7.724429965019226074e-01 1.464687883853912354e-01 7.717594504356384277e-01 -2.576932124793529510e-02 7.913655042648315430e-01 -1.830376386642456055e-01 6.295413374900817871e-01 1.300068348646163940e-01 2.855686577123793188e-02 1.000000000000000000e+00 7.874915543827643027e-01 -1.970520456272773224e-01 9.978200438241140446e-01 8.169100526973068765e-01 4.237848649104401962e-03 1.000423877968260600e+00 6.424745074268083389e-01 8.169210509221898064e-01 1.643117990594814282e-01 7.996738243324996720e-01 -2.284238768096367653e-02 7.927969026978070044e-01 -1.744864694237636682e-01 6.342375221621049386e-01 1.395891755385262889e-01
1.099999999999999936e-02 3.069046139717102051e-02 1.000000119209289551e+00 7.863761186599731445e-01 -2.091900855302810669e-01 1.025772929191589355e+00 7.617757320404052734e-01 1.171708106994628906e-03 9.988935589790344238e-01 6.260731220245361328e-01 7.727370262145996094e-01 1.462320685386657715e-01 7.722503542900085449e-01 -2.599058672785758972e-02 7.923066616058349609e-01 -1.845152378082275391e-01 6.305190324783325195e-01 1.298076212406158447e-01 2.868841320565160974e-02 1.000000000000000000e+00 7.876407467512578364e-01 -1.971228838809407913e-01 9.960200722116252514e-01 8.169114876908339928e-01 4.137182751014187136e-03 1.000413636793588967e+00 6.426174009787236630e-01 8.169219585503380010e-01 1.642899213476825548e-01 7.996708125612516094e-01 -2.294758252314780048e-02 7.929710119944900493e-01 -1.744487071098162201e-01 6.343768095922145411e-01 1.395589656882770258e-01
1.200000000000000025e-02 3.086494654417037964e-02 1.000000119209289551e+00 7.869654893875122070e-01 -2.105588018894195557e-01 1.022195458412170410e+00 7.630088925361633301e-01 1.032195985317230225e-03 9.988850951194763184e-01 6.269861459732055664e-01 7.739304900169372559e-01 1.466166377067565918e-01 7.736817598342895508e-01 -2.617793902754783630e-02 7.930389046669006348e-01 -1.857392489910125732e-01 6.316530704498291016e-01 1.302348226308822632e-01 2.881684054120410565e-02 1.000000000000000000e+00 7.878028253174094164e-01 -1.971994692711447894e-01 9.942380220338756791e-01 8.169133606722973617e-01 4.039324898618257449e-03 1.000403839583332788e+00 6.427702834947532917e-01 8.169233410487188873e-01 1.642763421942694813e-01 7.996678588702412771e-01 -2.305028192541492410e-02 7.931576273548701650e-01 -1.744187501640936944e-01 6.345261018800449904e-01 1.395350001317585131e-01
1.299999999999999940e-02 3.088607639074325562e-02 1.000000119209289551e+00 7.872262597084045410e-01 -2.111890912055969238e-01 1.019918680191040039e+00 7.663444280624389648e-01 9.716525673866271973e-04 9.989173412322998047e-01 6.283447742462158203e-01 7.772265076637268066e-01 1.484539806842803955e-01 7.773112654685974121e-01 -2.628578618168830872e-02 7.932823300361633301e-01 -1.863707751035690308e-01 6.331519484519958496e-01 1.321265697479248047e-01 2.894223806877710067e-02 1.000000000000000000e+00 7.879775699569608882e-01 -1.972816423046400147e-01 9.924737196441686393e-01 8.169156618720259111e-01 3.944181276983631072e-03 1.000394499848755503e+00 6.429329428868304497e-01 8.169251886302768551e-01 1.642710323667672945e-01 7.996649621291820331e-01 -2.315055811613183842e-02 7.933565422224142516e-01 -1.743963706187456331e-01 6.346852337813191358e-01 1.395170964945711689e-01
1.400000000000000029e-02 3.090722113847732544e-02 1.000000119209289551e+00 7.874869108200073242e-01 -2.118193656206130981e-01 1.017642021179199219e+00 7.696801424026489258e-01 9.109899401664733887e-04 9.989494681358337402e-01 6.297035217285156250e-01 7.805225253105163574e-01 1.502913981676101685e-01 7.809411287307739258e-01 -2.639362961053848267e-02 7.935256958007812500e-01 -1.870022416114807129e-01 6.346510648727416992e-01 1.340184211730957031e-01 2.906469375679687425e-02 1.000000000000000000e+00 7.881647625757465248e-01 -1.973692465015751962e-01 9.907269927779669416e-01 8.169183791040146581e-01 3.851905418084047069e-03 1.000385283250662782e+00 6.431058503789754965e-01 8.169274662322649760e-01 1.642712300572618245e-01 7.996621212158773195e-01 -2.324848146542888780e-02 7.935675514926953111e-01 -1.743813455572937876e-01 6.348540411979993747e-01 1.395050764453525383e-01
1.499999999999999944e-02 3.092836588621139526e-02 1.000000000000000000e+00 7.877478003501892090e-01 -2.124496102333068848e-01 1.015365123748779297e+00 7.730156779289245605e-01 8.503645658493041992e-04 9.989815354347229004e-01 6.310622692108154297e-01 7.838184237480163574e-01 1.521287113428115845e-01 7.845706939697265625e-01 -2.650150097906589508e-02 7.937692999839782715e-01 -1.876336932182312012e-01 6.361501216888427734e-01 1.359101384878158569e-01 2.918429322369177348e-02 1.000000000000000000e+00 7.883641873019412438e-01 -1.974621284909838237e-01 9.889976707013892199e-01 8.169215040925406068e-01 3.762290689407177344e-03 1.000376369098840978e+00 6.432884724324241521e-01 8.169301766096785933e-01 1.642782153732115225e-01 7.996593349884076884e-01 -2.334412046225151083e-02 7.937904518535360276e-01 -1.743734572516513481e-01 6.350323614886339563e-01 1.394987658005922282e-01
1.600000000000000033e-02 3.094948083162307739e-02 1.000000000000000000e+00 7.880083918571472168e-01 -2.130798697471618652e-01 1.013088345527648926e+00 7.763510942459106445e-01 7.897391915321350098e-04 9.990139007568359375e-01 6.324208378791809082e-01 7.871142029762268066e-01 1.539659798145294189e-01 7.882001399993896484e-01 -2.660930529236793518e-02 7.940126657485961914e-01 -1.882652044296264648e-01 6.376490592956542969e-01 1.378018260002136230e-01 2.930111955057648071e-02 1.000000000000000000e+00 7.885756311150067255e-01 -1.975601384016238138e-01 9.872855847091667192e-01 8.169250265847711745e-01 3.675339845952945838e-03 1.000367642978111871e+00 6.434808534728408969e-01 8.169333012374738745e-01 1.642909618378436687e-01 7.996566023248803390e-01 -2.343754156564189020e-02 7.940250422838607269e-01 -1.743724936235536704e-01 6.352200338316068562e-01 1.394979948982756346e-01
1.700000000000000122e-02 3.097063302993774414e-02 1.000000000000000000e+00 7.882692217826843262e-01 -2.137100696563720703e-01 1.010811448097229004e+00 7.796864509582519531e-01 7.290840148925781250e-04 9.990459680557250977e-01 6.337795257568359375e-01 7.904098629951477051e-01 1.558032333850860596e-01 7.918294668197631836e-01 -2.671720832586288452e-02 7.942559719085693359e-01 -1.888966113328933716e-01 6.391480565071105957e-01 1.396934688091278076e-01 2.941525370468676959e-02 1.000000000000000000e+00 7.887988829033200089e-01 -1.976631291491485198e-01 9.855905673774121301e-01 8.169289372816180839e-01 3.590977972384211750e-03 1.000359103243379399e+00 6.436828184923161222e-01 8.169368300301459440e-01 1.643093322718062743e-01 7.996539220973132300e-01 -2.352880954282031076e-02 7.942711232294841217e-01 -1.743782472373554548e-01 6.354168985838132278e-01 1.395025977898560199e-01
1.799999999999999864e-02 3.099175542593002319e-02 1.000000000000000000e+00 7.885299324989318848e-01 -2.143404036760330200e-01 1.008534669876098633e+00 7.830221056938171387e-01 6.685033440589904785e-04 9.990781545639038086e-01 6.351381540298461914e-01 7.937059998512268066e-01 1.576405018568038940e-01 7.954590916633605957e-01 -2.682509645819664001e-02 7.944993972778320312e-01 -1.895281076431274414e-01 6.406470537185668945e-01 1.415852755308151245e-01 2.952677440779384946e-02 1.000000000000000000e+00 7.890337339314728027e-01 -1.977709567200489627e-01 9.839124529323206581e-01 8.169332274544519601e-01 3.509091705098283786e-03 1.000350805583626101e+00 6.438940820913469087e-01 8.169407573010346590e-01 1.643336430936777059e-01 7.996512931804031776e-01 -2.361798736411217792e-02 7.945284970606594221e-01 -1.743905156564877490e-01 6.356227976442331284e-01 1.395124125257292957e-01
1.899999999999999953e-02 3.101288527250289917e-02 1.000000000000000000e+00 7.887907624244689941e-01 -2.149706780910491943e-01 1.006257891654968262e+00 7.863576412200927734e-01 6.078928709030151367e-04 9.991103410720825195e-01 6.364969015121459961e-01 7.970017790794372559e-01 1.594778597354888916e-01 7.990887761116027832e-01 -2.693291008472442627e-02 7.947430014610290527e-01 -1.901595592498779297e-01 6.421461701393127441e-01 1.434769928455352783e-01 2.963575823037633769e-02 1.000000000000000000e+00 7.892799777308495690e-01 -1.978834800486582168e-01 9.822510771619610281e-01 8.169378885956862790e-01 3.429562299679865273e-03 1.000342816013179759e+00 6.441143405142232270e-01 8.169450783114041714e-01 1.643642945488117957e-01 7.996487144545352255e-01 -2.370513627839065593e-02 7.947969679807439514e-01 -1.744091012313901679e-01 6.358375743787825218e-01 1.395272809858419116e-01
2.000000000000000042e-02 3.103402256965637207e-02 1.000000000000000000e+00 7.890513539314270020e-01 -2.156009525060653687e-01 1.003980994224548340e+00 7.896930575370788574e-01 5.472674965858459473e-04 9.991425871849060059e-01 6.378554701805114746e-01 8.002975583076477051e-01 1.613151878118515015e-01 8.027181029319763184e-01 -2.704077772796154022e-02 7.949863076210021973e-01 -1.907910853624343872e-01 6.436449885368347168e-01 1.453686803579330444e-01 2.974227970082684441e-02 1.000000000000000000e+00 7.895374099325054296e-01 -1.980005608609521073e-01 9.806062772817686346e-01 8.169429118049135186e-01 3.352323933937561336e-03 1.000335128057693534e+00 6.443434338024703889e-01 8.169497831952321487e-01 1.644011193548020056e-01 7.996461848101646952e-01 -2.379031590059644402e-02 7.950763418738353572e-01 -1.744338108421560618e-01 6.360610734947431677e-01 1.395470486742678984e-01
2.100000000000000130e-02 3.105516731739044189e-02 1.000000000000000000e+00 7.893123030662536621e-01 -2.162311971187591553e-01 1.001704096794128418e+00 7.930286526679992676e-01 4.866644740104675293e-04 9.991747140884399414e-01 6.392143964767456055e-01 8.035935759544372559e-01 1.631525605916976929e-01 8.063477873802185059e-01 -2.714865282177925110e-02 7.952299118041992188e-01 -1.914225667715072632e-01 6.451441645622253418e-01 1.472604274749755859e-01 2.984641130649642871e-02 1.000000000000000000e+00 7.898058283903293120e-01 -1.981220637168095433e-01 9.789778920310980848e-01 8.169482883246681482e-01 3.277312581543458895e-03 1.000327735256693051e+00 6.445812038213764028e-01 8.169548622713395103e-01 1.644439528533557793e-01 7.996437031461955947e-01 -2.387358421250788260e-02 7.953664264468429668e-01 -1.744644559309176945e-01 6.362931411576402407e-01 1.395715647447133001e-01
2.199999999999999872e-02 3.107117861509323120e-02 1.000000000000000000e+00 7.895491123199462891e-01 -2.167758345603942871e-01 9.996840953826904297e-01 7.932133078575134277e-01 4.982799291610717773e-04 9.991915225982666016e-01 6.393615007400512695e-01 8.036366105079650879e-01 1.636823415756225586e-01 8.062795400619506836e-01 -2.717850729823112488e-02 7.954623699188232422e-01 -1.919699311256408691e-01 6.452311873435974121e-01 1.476422697305679321e-01 2.994822350236968703e-02 1.000000000000000000e+00 7.900850332931749209e-01 -1.982478560404608847e-01 9.773657617620400417e-01 8.169540090230942297e-01 3.204516250674945346e-03 1.000320559919799734e+00 6.448276339746318309e-01 8.169603008282105838e-01 1.644920727966884266e-01 7.996412683751336070e-01 -2.395499756982640005e-02 7.956670313432226971e-01 -1.745008525066219507e-01 6.365336250790676331e-01 1.396006820047338559e-01
2.299999999999999961e-02 3.108655661344528198e-02 1.000000000000000000e+00 7.897828817367553711e-01 -2.173104286193847656e-01 9.976937770843505859e-01 7.930331826210021973e-01 5.182623863220214844e-04 9.992066025733947754e-01 6.393685340881347656e-01 8.033031225204467773e-01 1.640608906745910645e-01 8.057832121849060059e-01 -2.719930373132228851e-02 7.956933379173278809e-01 -1.925075203180313110e-01 6.451547145843505859e-01 1.478493362665176392e-01 3.004778481551376862e-02 1.000000000000000000e+00 7.903748270030446221e-01 -1.983778079695876218e-01 9.757697283095696505e-01 8.169600649638503187e-01 3.133919262856563540e-03 1.000313532006219530e+00 6.450826944926266737e-01 8.169660848900371919e-01 1.645448194831307942e-01 7.996388794194220218e-01 -2.403461078564673309e-02 7.959779680141653158e-01 -1.745428209096240857e-01 6.367823744171394740e-01 1.396342567269701906e-01
2.400000000000000050e-02 3.110200911760330200e-02 9.999999403953552246e-01 7.900170683860778809e-01 -2.178450971841812134e-01 9.957036972045898438e-01 7.928529381752014160e-01 5.383044481277465820e-04 9.992215633392333984e-01 6.393756270408630371e-01 8.029695749282836914e-01 1.644393950700759888e-01 8.052869439125061035e-01 -2.722004055976867676e-02 7.959247231483459473e-01 -1.930451989173889160e-01 6.450783014297485352e-01 1.480562686920166016e-01 3.014516192650406115e-02 1.000000000000000000e+00 7.906750139423799340e-01 -1.985117922428211723e-01 9.741896349000231936e-01 8.169664478141518416e-01 3.065462359781125166e-03 1.000306645590121279e+00 6.453462316864719828e-01 8.169722053439680831e-01 1.646020396715748013e-01 7.996365352090303302e-01 -2.411247719554024740e-02 7.962990496320146994e-01 -1.745901856313842593e-01 6.370392397097305315e-01 1.396721485045903099e-01
2.500000000000000139e-02 3.111740946769714355e-02 9.999999403953552246e-01 7.902510166168212891e-01 -2.183798402547836304e-01 9.937136173248291016e-01 7.926726937294006348e-01 5.583614110946655273e-04 9.992367029190063477e-01 6.393824815750122070e-01 8.026360273361206055e-01 1.648178100585937500e-01 8.047903180122375488e-01 -2.724083885550498962e-02 7.961560487747192383e-01 -1.935828775167465210e-01 6.450017690658569336e-01 1.482632160186767578e-01 3.024041967612644058e-02 1.000000000000000000e+00 7.909854006967098616e-01 -1.986496842284137809e-01 9.726253262322070992e-01 8.169731493847270931e-01 2.999087376788583947e-03 1.000299895510230686e+00 6.456180921850818155e-01 8.169786533028752240e-01 1.646635884380185932e-01 7.996342346859096617e-01 -2.418864866304410929e-02 7.966300911935421114e-01 -1.746427753217068835e-01 6.373040729542852612e-01 1.397142202574343239e-01
2.599999999999999881e-02 3.113283962011337280e-02 9.999999403953552246e-01 7.904849648475646973e-01 -2.189144194126129150e-01 9.917234182357788086e-01 7.924921512603759766e-01 5.783438682556152344e-04 9.992518424987792969e-01 6.393894553184509277e-01 8.023022413253784180e-01 1.651962101459503174e-01 8.042936325073242188e-01 -2.726161852478981018e-02 7.963873147964477539e-01 -1.941204816102981567e-01 6.449253559112548828e-01 1.484700888395309448e-01 3.033362107004144992e-02 1.000000000000000000e+00 7.913057961327353285e-01 -1.987913619589525838e-01 9.710766485720001562e-01 8.169801622062281554e-01 2.934682121231233908e-03 1.000293355533185879e+00 6.458979698624990329e-01 8.169854258316537887e-01 1.647299438369669855e-01 7.996319768016461049e-01 -2.426317558331173366e-02 7.969709096562702655e-01 -1.747004228131465442e-01 6.375767277203451266e-01 1.397603382511036774e-01
2.699999999999999969e-02 3.114824742078781128e-02 9.999999403953552246e-01 7.907189130783081055e-01 -2.194491326808929443e-01 9.897329807281494141e-01 7.923120260238647461e-01 5.982890725135803223e-04 9.992668628692626953e-01 6.393964290618896484e-01 8.019686341285705566e-01 1.655746996402740479e-01 8.037973046302795410e-01 -2.728240564465522766e-02 7.966184020042419434e-01 -1.946581304073333740e-01 6.448487639427185059e-01 1.486771404743194580e-01 3.042482738594892711e-02 1.000000000000000000e+00 7.916360112020812689e-01 -1.989367059662885129e-01 9.695434495942562014e-01 8.169874787682960271e-01 2.872152702051406371e-03 1.000287075650770241e+00 6.461856069400632174e-01 8.169925184150322872e-01 1.648013991475025808e-01 7.996297605220209492e-01 -2.433610696901305007e-02 7.973213237501862727e-01 -1.747629648601196906e-01 6.378570589943610702e-01 1.398103718888223934e-01
2.800000000000000058e-02 3.116365522146224976e-02 9.999998807907104492e-01 7.909528613090515137e-01 -2.199837416410446167e-01 9.877429008483886719e-01 7.921317219734191895e-01 6.183534860610961914e-04 9.992818832397460938e-01 6.394033432006835938e-01 8.016350865364074707e-01 1.659531295299530029e-01 8.033008575439453125e-01 -2.730316296219825745e-02 7.968496084213256836e-01 -1.951957643032073975e-01 6.447722315788269043e-01 1.488840132951736450e-01 3.051409823268106530e-02 1.000000000000000000e+00 7.919758588761964813e-01 -1.990855992051878132e-01 9.680255783292998073e-01 8.169950912851232649e-01 2.811445730921325291e-03 1.000281050524152171e+00 6.464808557733754402e-01 8.169999226415290972e-01 1.648778146619017115e-01 7.996275848288065813e-01 -2.440749049767658094e-02 7.976811539227373071e-01 -1.748302420073875041e-01 6.381449231342910533e-01 1.398641936063994839e-01
2.900000000000000147e-02 3.117910027503967285e-02 9.999998807907104492e-01 7.911868691444396973e-01 -2.205184251070022583e-01 9.857527017593383789e-01 7.919515967369079590e-01 6.383284926414489746e-04 9.992969036102294922e-01 6.394103169441223145e-01 8.013017177581787109e-01 1.663317084312438965e-01 8.028045296669006348e-01 -2.732400596141815186e-02 7.970809340476989746e-01 -1.957334280014038086e-01 6.446958184242248535e-01 1.490911543369293213e-01 3.060149156101948931e-02 1.000000000000000000e+00 7.923251542311063877e-01 -1.992379270709800643e-01 9.665228852305556284e-01 8.170029920912872390e-01 2.752510450488597493e-03 1.000275273177670954e+00 6.467835737033450494e-01 8.170076301366995253e-01 1.649590399167136789e-01 7.996254487182145043e-01 -2.447737252029157096e-02 7.980502224381044174e-01 -1.749020985932222549e-01 6.384401779514009556e-01 1.399216788744626072e-01
2.999999999999999889e-02 3.119449317455291748e-02 9.999998807907104492e-01 7.914208769798278809e-01 -2.210531085729598999e-01 9.837625026702880859e-01 7.917708754539489746e-01 6.583854556083679199e-04 9.993120431900024414e-01 6.394171714782714844e-01 8.009675741195678711e-01 1.667100191116333008e-01 8.023074269294738770e-01 -2.734474092721939087e-02 7.973121404647827148e-01 -1.962710469961166382e-01 6.446191668510437012e-01 1.492978930473327637e-01 3.068706366631338001e-02 1.000000000000000000e+00 7.926837145667642304e-01 -1.993935774352343093e-01 9.650352222712793582e-01 8.170111730412645823e-01 2.695356961156141103e-03 1.000269652435523682e+00 6.470937849574358580e-01 8.170156265195461787e-01 1.650442644752297960e-01 7.996233512060163529e-01 -2.454579806355280946e-02 7.984283534926744919e-01 -1.749783827668088820e-01 6.387426827989789446e-01 1.399827062128395083e-01
3.099999999999999978e-02 3.120993077754974365e-02 9.999998807907104492e-01 7.916549444198608398e-01 -2.215877622365951538e-01 9.817723035812377930e-01 7.915907502174377441e-01 6.783679127693176270e-04 9.993270039558410645e-01 6.394242048263549805e-01 8.006341457366943359e-01 1.670884937047958374e-01 8.018112778663635254e-01 -2.736557461321353912e-02 7.975434660911560059e-01 -1.968087106943130493e-01 6.445427536964416504e-01 1.495048850774765015e-01 3.077086929469972226e-02 1.000000000000000000e+00 7.930513591858400213e-01 -1.995524404735332102e-01 9.635624427653894930e-01 8.170196263989181196e-01 2.639969479695597303e-03 1.000264135783172748e+00 6.474114396948046357e-01 8.170239003879303796e-01 1.651329839034455238e-01 7.996212913208852191e-01 -2.461281091466491558e-02 7.988153730283469312e-01 -1.750589462394915585e-01 6.390522984284328079e-01 1.400471569908706138e-01
3.200000000000000067e-02 3.122533112764358521e-02 9.999998211860656738e-01 7.918888330459594727e-01 -2.221224308013916016e-01 9.797821044921875000e-01 7.914108633995056152e-01 6.983727216720581055e-04 9.993421435356140137e-01 6.394313573837280273e-01 8.003008365631103516e-01 1.674671024084091187e-01 8.013151884078979492e-01 -2.738641574978828430e-02 7.977747321128845215e-01 -1.973463296890258789e-01 6.444664597511291504e-01 1.497119963169097900e-01 3.085296168492463603e-02 1.000000000000000000e+00 7.934279093682683470e-01 -1.997144086177187472e-01 9.621044013460359201e-01 8.170283449018689304e-01 2.586299924184444488e-03 1.000258718412424086e+00 6.477363962610280801e-01 8.170324439777270076e-01 1.652250708506761701e-01 7.996192681042316730e-01 -2.467845365480373157e-02 7.992111087186645202e-01 -1.751436441990271153e-01 6.393688869785968398e-01 1.401149153587614993e-01
3.300000000000000155e-02 3.124075382947921753e-02 9.999998211860656738e-01 7.921229600906372070e-01 -2.226570546627044678e-01 9.777917861938476562e-01 7.912304401397705078e-01 7.183849811553955078e-04 9.993571043014526367e-01 6.394383311271667480e-01 7.999671697616577148e-01 1.678455471992492676e-01 8.008186221122741699e-01 -2.740716561675071716e-02 7.980060577392578125e-01 -1.978839486837387085e-01 6.443899869918823242e-01 1.499189585447311401e-01 3.093339258176941789e-02 1.000000000000000000e+00 7.938131884413448525e-01 -1.998793765652242815e-01 9.606609540222361687e-01 8.170373214410294738e-01 2.534298962266280913e-03 1.000253399182081226e+00 6.480685075522418792e-01 8.170412499385532046e-01 1.653204287461772781e-01 7.996172806130583677e-01 -2.474276766994393251e-02 7.996153900401107295e-01 -1.752323352973635673e-01 6.396923120308154465e-01 1.401858682380507370e-01
3.400000000000000244e-02 3.125616163015365601e-02 9.999998211860656738e-01 7.923567891120910645e-01 -2.231917083263397217e-01 9.758015871047973633e-01 7.910500764846801758e-01 7.384419441223144531e-04 9.993721842765808105e-01 6.394451856613159180e-01 7.996335029602050781e-01 1.682239770889282227e-01 8.003219366073608398e-01 -2.742792665958404541e-02 7.982370853424072266e-01 -1.984215974807739258e-01 6.443133354187011719e-01 1.501259058713912964e-01 3.101221223814332531e-02 1.000000000000000000e+00 7.942070218960521899e-01 -2.000472413129943394e-01 9.592319582743172868e-01 8.170465496831978980e-01 2.483856391295178549e-03 1.000248265162902106e+00 6.484074554332829310e-01 8.170503175274842489e-01 1.654196566447289074e-01 7.996153279168110029e-01 -2.480579315243246208e-02 8.000280484045328988e-01 -1.753248816797269016e-01 6.400224387186324027e-01 1.402599053444085198e-01
3.500000000000000333e-02 3.127157688140869141e-02 9.999998211860656738e-01 7.925907969474792480e-01 -2.237263768911361694e-01 9.738113880157470703e-01 7.908699512481689453e-01 7.584169507026672363e-04 9.993872046470642090e-01 6.394522190093994141e-01 7.992998957633972168e-01 1.686025261878967285e-01 7.998256087303161621e-01 -2.744868397712707520e-02 7.984682917594909668e-01 -1.989592313766479492e-01 6.442368626594543457e-01 1.503328979015350342e-01 3.108946951762131886e-02 1.000000000000000000e+00 7.946092371493920226e-01 -2.002179019838274121e-01 9.578172728601807018e-01 8.170560230398047352e-01 2.434899369470353535e-03 1.000243352209629011e+00 6.487530237730915195e-01 8.170596423868655700e-01 1.655229526790689409e-01 7.996134091030880908e-01 -2.486756918322662394e-02 8.004489169206077115e-01 -1.754211487214349108e-01 6.403591335307771137e-01 1.403369189778647663e-01
3.599999999999999728e-02 3.128699213266372681e-02 9.999997615814208984e-01 7.928248047828674316e-01 -2.242611050605773926e-01 9.718211889266967773e-01 7.906895875930786133e-01 7.784292101860046387e-04 9.994024038314819336e-01 6.394590735435485840e-01 7.989662885665893555e-01 1.689808666706085205e-01 7.993290424346923828e-01 -2.746947854757308960e-02 7.986994981765747070e-01 -1.994969248771667480e-01 6.441603302955627441e-01 1.505398005247116089e-01 3.116521192312635830e-02 1.000000000000000000e+00 7.950196635513269161e-01 -2.003912598007933643e-01 9.564167578205040599e-01 8.170657347470792198e-01 2.387384611360562642e-03 1.000238655993719528e+00 6.491050768310172581e-01 8.170692173505786915e-01 1.656302007901609141e-01 7.996115232773873815e-01 -2.492813375483854746e-02 8.008778304098759238e-01 -1.755210049753058998e-01 6.407022643244825177e-01 1.404168039806739376e-01
3.699999999999999817e-02 3.130242228507995605e-02 9.999997615814208984e-01 7.930587530136108398e-01 -2.247956991195678711e-01 9.698309898376464844e-01 7.905091047286987305e-01 7.984265685081481934e-04 9.994174242019653320e-01 6.394661068916320801e-01 7.986325621604919434e-01 1.693592816591262817e-01 7.988324761390686035e-01 -2.749034389853477478e-02 7.989309430122375488e-01 -2.000345587730407715e-01 6.440839171409606934e-01 1.507467031478881836e-01 3.123948561178565078e-02 1.000000000000000000e+00 7.954381324431467615e-01 -2.005672180905087865e-01 9.550302745266417981e-01 8.170756781191094165e-01 2.341274130979322833e-03 1.000234166385039369e+00 6.494634919297904707e-01 8.170790349621882553e-01 1.657412410872745323e-01 7.996096695619571149e-01 -2.498752378318673875e-02 8.013146254754148767e-01 -1.756243221591970716e-01 6.410517003819475867e-01 1.404994577271548029e-01
3.799999999999999906e-02 3.131783753633499146e-02 9.999997615814208984e-01 7.932928204536437988e-01 -2.253303825855255127e-01 9.678409099578857422e-01 7.903289198875427246e-01 8.184537291526794434e-04 9.994324445724487305e-01 6.394730806350708008e-01 7.982989549636840820e-01 1.697378456592559814e-01 7.983360290527343750e-01 -2.751106768846511841e-02 7.991620898246765137e-01 -2.005721181631088257e-01 6.440074443817138672e-01 1.509537100791931152e-01 3.131233539759755574e-02 1.000000000000000000e+00 7.958644772670265821e-01 -2.007456823131998913e-01 9.536576857717289357e-01 8.170858459352935421e-01 2.296594556755090707e-03 1.000229783344996015e+00 6.498283243719767954e-01 8.170890813180577972e-01 1.658552084904065804e-01 7.996078471005578781e-01 -2.504577510987278724e-02 8.017591406051993719e-01 -1.757309751703646505e-01 6.414073124892949451e-01 1.405847801356468751e-01
3.899999999999999994e-02 3.133324533700942993e-02 9.999997615814208984e-01 7.935267090797424316e-01 -2.258649766445159912e-01 9.658505916595458984e-01 7.901485562324523926e-01 8.384585380554199219e-04 9.994475245475769043e-01 6.394799947738647461e-01 7.979652285575866699e-01 1.701163053512573242e-01 7.978394031524658203e-01 -2.753186970949172974e-02 7.993932366371154785e-01 -2.011097520589828491e-01 6.439309120178222656e-01 1.511606574058532715e-01 3.138380484830713413e-02 1.000000000000000000e+00 7.962985333194986248e-01 -2.009265598922134743e-01 9.522988555682599943e-01 8.170962315449277202e-01 2.253329615033478235e-03 1.000225469257211230e+00 6.501995087120608918e-01 8.170993472108577516e-01 1.659717304436509611e-01 7.996060550499831665e-01 -2.510292257945496638e-02 8.022112159597264425e-01 -1.758408418519674388e-01 6.417689727734307015e-01 1.406726734808645407e-01
4.000000000000000083e-02 3.135073930025100708e-02 9.999997615814208984e-01 7.937953472137451172e-01 -2.263458073139190674e-01 9.638451337814331055e-01 7.899484634399414062e-01 8.578523993492126465e-04 9.994625449180603027e-01 6.395289301872253418e-01 7.976132035255432129e-01 1.704335808753967285e-01 7.973317503929138184e-01 -2.755597978830337524e-02 7.996587157249450684e-01 -2.015927582979202271e-01 6.438975930213928223e-01 1.513086557388305664e-01 3.145393630429858117e-02 1.000000000000000000e+00 7.967401377842056043e-01 -2.011097602051815925e-01 9.509536491749490672e-01 8.171068286574409978e-01 2.211440355494441890e-03 1.000221220226652941e+00 6.505769150294504755e-01 8.171098260273340630e-01 1.660907012135371119e-01 7.996042925817239411e-01 -2.515900005461732883e-02 8.026706934067865395e-01 -1.759538029625140887e-01 6.421365547285874387e-01 1.407630423696147326e-01
4.100000000000000172e-02 3.138726949691772461e-02 9.999997019767761230e-01 7.948576807975769043e-01 -2.255775928497314453e-01 9.618229866027832031e-01 7.896811962127685547e-01 8.822977542877197266e-04 9.994708299636840820e-01 6.406334638595581055e-01 7.971990704536437988e-01 1.698534190654754639e-01 7.967074513435363770e-01 -2.763202041387557983e-02 8.006978034973144531e-01 -2.008127868175506592e-01 6.448861360549926758e-01 1.505676358938217163e-01 3.152277089397465676e-02 1.000000000000000000e+00 7.971891297811650734e-01 -2.012951945831100431e-01 9.496219331379464057e-01 8.171176311622628807e-01 2.170882578342267152e-03 1.000217041351755265e+00 6.509603974294928541e-01 8.171205119375990478e-01 1.662120874358453126e-01 7.996025588834863029e-01 -2.521404042852279717e-02 8.031374165727489522e-01 -1.760697421559383191e-01 6.425099332562549392e-01 1.408557937249948211e-01
4.200000000000000261e-02 3.138437122106552124e-02 9.999997019767761230e-01 7.959553003311157227e-01 -2.247116416692733765e-01 9.603133201599121094e-01 7.899270653724670410e-01 9.382367134094238281e-04 9.994648694992065430e-01 6.419336795806884766e-01 7.972590327262878418e-01 1.699404716491699219e-01 7.962048649787902832e-01 -2.767034620046615601e-02 8.017573952674865723e-01 -1.999437659978866577e-01 6.459743380546569824e-01 1.504258513450622559e-01 3.159034853775613549e-02 1.000000000000000000e+00 7.976453504663399974e-01 -2.014827763350127143e-01 9.483035753748989549e-01 8.171286337263589106e-01 2.131549535651219504e-03 1.000213027974810709e+00 6.513496349026969279e-01 8.171314058470542374e-01 1.663365670485354997e-01 7.996008531558173038e-01 -2.526807562790847964e-02 8.036112309563029354e-01 -1.761885460021746230e-01 6.428889847597792917e-01 1.409508368024005309e-01
4.299999999999999656e-02 3.138145059347152710e-02 9.999997019767761230e-01 7.970530986785888672e-01 -2.238456755876541138e-01 9.588037729263305664e-01 7.901733517646789551e-01 9.941458702087402344e-04 9.994586110115051270e-01 6.432343125343322754e-01 7.973194718360900879e-01 1.700276136398315430e-01 7.957027554512023926e-01 -2.770873717963695526e-02 8.028169870376586914e-01 -1.990746110677719116e-01 6.470627784729003906e-01 1.502841413021087646e-01 3.165670803793388388e-02 1.000000000000000000e+00 7.981086427829783281e-01 -2.016724205842181650e-01 9.469984449691332129e-01 8.171398306003898604e-01 2.093385836208195693e-03 1.000209204043183142e+00 6.517444478763045890e-01 8.171425035482960952e-01 1.664642580992286847e-01 7.995991746186598137e-01 -2.532113668519931846e-02 8.040919836721832636e-01 -1.763101037454944675e-01 6.432735869321699607e-01 1.410480829970958139e-01
4.399999999999999745e-02 3.137850761413574219e-02 9.999997019767761230e-01 7.981508970260620117e-01 -2.229796499013900757e-01 9.572941064834594727e-01 7.904195785522460938e-01 1.050092279911041260e-03 9.994525909423828125e-01 6.445348262786865234e-01 7.973800897598266602e-01 1.701146513223648071e-01 7.952007651329040527e-01 -2.774715982377529144e-02 8.038765192031860352e-01 -1.982054263353347778e-01 6.481513381004333496e-01 1.501424461603164673e-01 3.172188709046232930e-02 1.000000000000000000e+00 7.985788515142369093e-01 -2.018640442717319627e-01 9.457064122136443762e-01 8.171512159414924259e-01 2.056356447324883801e-03 1.000205566053602890e+00 6.521447121419838844e-01 8.171537989395828427e-01 1.665950643029210920e-01 7.995975225095218741e-01 -2.537325374788926974e-02 8.045795235135375645e-01 -1.764343072970494253e-01 6.436636188079455367e-01 1.411474458380017893e-01
4.499999999999999833e-02 3.137558698654174805e-02 9.999997019767761230e-01 7.992485761642456055e-01 -2.221137285232543945e-01 9.557845592498779297e-01 7.906656861305236816e-01 1.105979084968566895e-03 9.994465708732604980e-01 6.458352804183959961e-01 7.974403500556945801e-01 1.702017933130264282e-01 7.946985363960266113e-01 -2.778555080294609070e-02 8.049359917640686035e-01 -1.973364204168319702e-01 6.492397189140319824e-01 1.500008404254913330e-01 3.178592230017922987e-02 1.000000000000000000e+00 7.990558233256904730e-01 -2.020575661526686495e-01 9.444273486474862311e-01 8.171627839241951685e-01 2.020436055988080511e-03 1.000202098122095151e+00 6.525503293595720233e-01 8.171652851283695007e-01 1.667287935392067766e-01 7.995958960829471218e-01 -2.542445609070484447e-02 8.050737010008081063e-01 -1.765610512161879253e-01 6.440589608029062552e-01 1.412488409726666005e-01
4.599999999999999922e-02 3.137269616127014160e-02 9.999997019767761230e-01 8.003464341163635254e-01 -2.212478071451187134e-01 9.542751312255859375e-01 7.909116744995117188e-01 1.161932945251464844e-03 9.994403719902038574e-01 6.471357345581054688e-01 7.975006103515625000e-01 1.702888309955596924e-01 7.941961884498596191e-01 -2.782388776540756226e-02 8.059955239295959473e-01 -1.964673697948455811e-01 6.503280997276306152e-01 1.498590409755706787e-01 3.184884918662232722e-02 1.000000000000000000e+00 7.995394068521838316e-01 -2.022529068143389952e-01 9.431611271303933508e-01 8.171745281863338484e-01 1.985662645644069475e-03 1.000198696009032995e+00 6.529613760175118076e-01 8.171769488691817962e-01 1.668645604322123166e-01 7.995942946145432328e-01 -2.547477212038226635e-02 8.055743684623529743e-01 -1.766902327132702788e-01 6.444594947752601000e-01 1.413521861699409132e-01
4.700000000000000011e-02 3.136976063251495361e-02 9.999997019767761230e-01 8.014439940452575684e-01 -2.203819304704666138e-01 9.527654647827148438e-01 7.911576628684997559e-01 1.217789947986602783e-03 9.994344115257263184e-01 6.484360694885253906e-01 7.975608706474304199e-01 1.703757643699645996e-01 7.936938405036926270e-01 -2.786231040954589844e-02 8.070549964904785156e-01 -1.955982595682144165e-01 6.514163613319396973e-01 1.497172862291336060e-01 3.191070226599734133e-02 1.000000000000000000e+00 8.000294524529493190e-01 -2.024499885221395235e-01 9.419076216383230893e-01 8.171864430436921456e-01 1.952019445090785125e-03 1.000195334405958425e+00 6.533777753964787882e-01 8.171887828033937984e-01 1.670021016879032760e-01 7.995927173917037889e-01 -2.552422944098700283e-02 8.060813798219401694e-01 -1.768217514475338148e-01 6.448651038630422994e-01 1.414574011573375978e-01
4.800000000000000100e-02 3.136684000492095947e-02 9.999997019767761230e-01 8.025417327880859375e-01 -2.195159196853637695e-01 9.512559175491333008e-01 7.914039492607116699e-01 1.273788511753082275e-03 9.994282722473144531e-01 6.497365236282348633e-01 7.976214289665222168e-01 1.704630553722381592e-01 7.931916713714599609e-01 -2.790061756968498230e-02 8.081144094467163086e-01 -1.947291791439056396e-01 6.525047421455383301e-01 1.495756953954696655e-01 3.197151505801169163e-02 1.000000000000000000e+00 8.005258122787685116e-01 -2.026487352313295076e-01 9.406667073204492135e-01 8.171985230759226670e-01 1.919474961504900662e-03 1.000192010163588163e+00 6.537994088813741111e-01 8.172007813028505652e-01 1.671413296724688913e-01 7.995911637166123187e-01 -2.557285485947406040e-02 8.065945906617816297e-01 -1.769555095251874877e-01 6.452756725320227815e-01 1.415644076198238066e-01
4.900000000000000189e-02 3.136391192674636841e-02 9.999996423721313477e-01 8.036394715309143066e-01 -2.186500281095504761e-01 9.497462511062622070e-01 7.916503548622131348e-01 1.329690217971801758e-03 9.994220733642578125e-01 6.510370969772338867e-01 7.976819276809692383e-01 1.705501973628997803e-01 7.926896810531616211e-01 -2.793906815350055695e-02 8.091739416122436523e-01 -1.938600689172744751e-01 6.535932421684265137e-01 1.494340747594833374e-01 3.203132010043601569e-02 1.000000000000000000e+00 8.010283403098056310e-01 -2.028490725820407681e-01 9.394382605324002045e-01 8.172107630872788020e-01 1.887986789056522946e-03 1.000188736875656570e+00 6.542261266071560666e-01 8.172129400731310556e-01 1.672822898158042582e-01 7.995896329066064512e-01 -2.562067439735248378e-02 8.071138582635143388e-01 -1.770914114792049299e-01 6.456910866082499201e-01 1.416731291836856033e-01
5.000000000000000278e-02 3.136101365089416504e-02 9.999996423721313477e-01 8.047372102737426758e-01 -2.177840173244476318e-01 9.482368230819702148e-01 7.918962240219116211e-01 1.385577023029327393e-03 9.994161128997802734e-01 6.523374915122985840e-01 7.977421283721923828e-01 1.706371903419494629e-01 7.921872735023498535e-01 -2.797748520970344543e-02 8.102335929870605469e-01 -1.929909586906433105e-01 6.546816229820251465e-01 1.492923051118850708e-01 3.209014895700560560e-02 1.000000000000000000e+00 8.015368924274677287e-01 -2.030509279100865538e-01 9.382221588993494565e-01 8.172231586080220822e-01 1.857453452973671388e-03 1.000185613158779629e+00 6.546576137122001038e-01 8.172252611547357048e-01 1.674256975401330616e-01 7.995881242911184739e-01 -2.566771329691482778e-02 8.076390416918330928e-01 -1.772293642743202613e-01 6.461112333479875902e-01 1.417834914201441809e-01
5.099999999999999672e-02 3.135807067155838013e-02 9.999996423721313477e-01 8.058347702026367188e-01 -2.169181257486343384e-01 9.467272758483886719e-01 7.921425104141235352e-01 1.441530883312225342e-03 9.994099736213684082e-01 6.536379456520080566e-01 7.978026270866394043e-01 1.707243621349334717e-01 7.916851043701171875e-01 -2.801581472158432007e-02 8.112929463386535645e-01 -1.921219080686569214e-01 6.557700634002685547e-01 1.491506993770599365e-01 3.214803229104404303e-02 1.000000000000000000e+00 8.020513261784402159e-01 -2.032542301044971689e-01 9.370182811171553494e-01 8.172357046452205509e-01 1.827833756460807901e-03 1.000182653316851855e+00 6.550937219836634462e-01 8.172377405127172478e-01 1.675716065623985562e-01 7.995866372186319904e-01 -2.571399608037554935e-02 8.081700015465449471e-01 -1.773692771002448876e-01 6.465360012318452920e-01 1.418954216808728797e-01
5.199999999999999761e-02 3.135516494512557983e-02 9.999996423721313477e-01 8.069325685501098633e-01 -2.160522043704986572e-01 9.452177286148071289e-01 7.923883795738220215e-01 1.497447490692138672e-03 9.994039535522460938e-01 6.549383997917175293e-01 7.978627085685729980e-01 1.708112955093383789e-01 7.911826372146606445e-01 -2.805423177778720856e-02 8.123525381088256836e-01 -1.912527680397033691e-01 6.568584442138671875e-01 1.490088403224945068e-01 3.220499986901706468e-02 1.000000000000000000e+00 8.025715008516278726e-01 -2.034589096245984496e-01 9.358265070186269075e-01 8.172483961764293037e-01 1.799099404720167286e-03 1.000179854520393041e+00 6.555343382717871981e-01 8.172503729576807707e-01 1.677199371744091672e-01 7.995851710537053014e-01 -2.575954655262355925e-02 8.087066000503496666e-01 -1.775110613864822051e-01 6.469652800379828150e-01 1.420088491094742555e-01
5.299999999999999850e-02 3.135225921869277954e-02 9.999996423721313477e-01 8.080303072929382324e-01 -2.151861339807510376e-01 9.437078237533569336e-01 7.926347255706787109e-01 1.553319394588470459e-03 9.993976950645446777e-01 6.562389135360717773e-01 7.979232072830200195e-01 1.708985269069671631e-01 7.906805872917175293e-01 -2.809260971844196320e-02 8.134120106697082520e-01 -1.903836429119110107e-01 6.579468250274658203e-01 1.488672494888305664e-01 3.226108057408689361e-02 1.000000000000000000e+00 8.030972775131421937e-01 -2.036648984945787777e-01 9.346467176051136416e-01 8.172612281189036709e-01 1.771237986051833009e-03 1.000177192564892570e+00 6.559793928314723299e-01 8.172631518350438329e-01 1.678704428822663242e-01 7.995837251772133225e-01 -2.580438781207727156e-02 8.092487010865635488e-01 -1.776546307831737559e-01 6.473989608721011368e-01 1.421237046261810133e-01
5.399999999999999939e-02 3.134933114051818848e-02 9.999996423721313477e-01 8.091281652450561523e-01 -2.143202126026153564e-01 9.421985149383544922e-01 7.928808331489562988e-01 1.609265804290771484e-03 9.993917346000671387e-01 6.575394272804260254e-01 7.979835867881774902e-01 1.709854304790496826e-01 7.901782989501953125e-01 -2.813103236258029938e-02 8.144717812538146973e-01 -1.895145177841186523e-01 6.590353846549987793e-01 1.487254053354263306e-01 3.231630241619643656e-02 1.000000000000000000e+00 8.036285190613231544e-01 -2.038721303066134138e-01 9.334787950962412095e-01 8.172741949046512522e-01 1.744293985768696331e-03 1.000174563703429609e+00 6.564289733581654129e-01 8.172760647659533806e-01 1.680222530056898755e-01 7.995822989892426014e-01 -2.584854225884373677e-02 8.097961702496470071e-01 -1.777999011489392045e-01 6.478369362052843750e-01 1.422399209184522506e-01
5.500000000000000028e-02 3.134641796350479126e-02 9.999996423721313477e-01 8.102257847785949707e-01 -2.134543359279632568e-01 9.406889677047729492e-01 7.931268811225891113e-01 1.665189862251281738e-03 9.993857145309448242e-01 6.588396430015563965e-01 7.980439066886901855e-01 1.710725873708724976e-01 7.896761298179626465e-01 -2.816944196820259094e-02 8.155311346054077148e-01 -1.886455416679382324e-01 6.601235270500183105e-01 1.485838294029235840e-01 3.237069259720497250e-02 1.000000000000000000e+00 8.041650900041077410e-01 -2.040805400914914303e-01 9.323226227404197708e-01 8.172872916996366532e-01 1.718250437902599324e-03 1.000171952376216256e+00 6.568829961025448583e-01 8.172891059210930509e-01 1.681751915184085122e-01 7.995808918999027792e-01 -2.589203164656974851e-02 8.103488746519210695e-01 -1.779467903874845935e-01 6.482790997268145228e-01 1.423574323093248217e-01
5.600000000000000117e-02 3.134347498416900635e-02 9.999996423721313477e-01 8.113235235214233398e-01 -2.125882804393768311e-01 9.391793012619018555e-01 7.933731079101562500e-01 1.721121370792388916e-03 9.993796348571777344e-01 6.601403951644897461e-01 7.981042265892028809e-01 1.711597889661788940e-01 7.891739606857299805e-01 -2.820769511163234711e-02 8.165906071662902832e-01 -1.877763867378234863e-01 6.612121462821960449e-01 1.484421342611312866e-01 3.242427751246060308e-02 1.000000000000000000e+00 8.047068565415371744e-01 -2.042900643384651382e-01 9.311780848870058191e-01 8.173005138554779725e-01 1.693081936347347891e-03 1.000169356042642566e+00 6.573413532453892261e-01 8.173022705178063507e-01 1.683291859767545584e-01 7.995795033331764001e-01 -2.593487708381761805e-02 8.109066829983027080e-01 -1.780952184571009955e-01 6.487253464006254022e-01 1.424761747654317290e-01
5.700000000000000205e-02 3.134056180715560913e-02 9.999996423721313477e-01 8.124212622642517090e-01 -2.117224186658859253e-01 9.376697540283203125e-01 7.936192750930786133e-01 1.777037978172302246e-03 9.993735551834106445e-01 6.614407896995544434e-01 7.981647849082946777e-01 1.712468415498733521e-01 7.886717319488525391e-01 -2.824617177248001099e-02 8.176501989364624023e-01 -1.869073063135147095e-01 6.623004674911499023e-01 1.483004838228225708e-01 3.247708276311950942e-02 1.000000000000000000e+00 8.052536865994878168e-01 -2.045006409901334032e-01 9.300450670175909318e-01 8.173138570113973600e-01 1.668744826263021111e-03 1.000166799076970259e+00 6.578038856944364854e-01 8.173155558375906349e-01 1.684843767836871065e-01 7.995781327262416749e-01 -2.597709904390401586e-02 8.114694656245856619e-01 -1.782451073545239517e-01 6.491755724965431185e-01 1.425960858840116807e-01
5.800000000000000294e-02 3.133764117956161499e-02 9.999995827674865723e-01 8.135190606117248535e-01 -2.108564227819442749e-01 9.361603260040283203e-01 7.938654422760009766e-01 1.832947134971618652e-03 9.993674159049987793e-01 6.627413034439086914e-01 7.982252240180969238e-01 1.713339835405349731e-01 7.881696224212646484e-01 -2.828453481197357178e-02 8.187098503112792969e-01 -1.860381662845611572e-01 6.633889675140380859e-01 1.481588035821914673e-01 3.252913316838072083e-02 1.000000000000000000e+00 8.058054498664105614e-01 -2.047122094377490931e-01 9.289234557808141446e-01 8.173273174285711207e-01 1.645145013730497192e-03 1.000164378401855680e+00 6.582702936875505229e-01 8.173289645678185611e-01 1.686414760250330158e-01 7.995767795272605838e-01 -2.601871737462422077e-02 8.120370945427113352e-01 -1.783963811014609435e-01 6.496296756285279139e-01 1.427171048818772492e-01
5.899999999999999689e-02 3.133473545312881470e-02 9.999995827674865723e-01 8.146166801452636719e-01 -2.099905163049697876e-01 9.346506595611572266e-01 7.941114902496337891e-01 1.888863742351531982e-03 9.993612170219421387e-01 6.640416383743286133e-01 7.982854843139648438e-01 1.714210808277130127e-01 7.876673340797424316e-01 -2.832292392849922180e-02 8.197692632675170898e-01 -1.851690858602523804e-01 6.644772887229919434e-01 1.480171382427215576e-01 3.258045282223658023e-02 1.000000000000000000e+00 8.063620175877658225e-01 -2.049247104058551372e-01 9.278131388155653747e-01 8.173408907924049061e-01 1.622252520632747009e-03 1.000162100969676393e+00 6.587404551046607271e-01 8.173424928923614941e-01 1.688004894004985490e-01 7.995754432021768832e-01 -2.605975134388151260e-02 8.126094432213084584e-01 -1.785489655788070618e-01 6.500875545718954873e-01 1.428391724636926263e-01
5.999999999999999778e-02 3.133181482553482056e-02 9.999995827674865723e-01 8.157144784927368164e-01 -2.091245055198669434e-01 9.331409931182861328e-01 7.943578362464904785e-01 1.944750547409057617e-03 9.993551969528198242e-01 6.653422117233276367e-01 7.983461618423461914e-01 1.715081632137298584e-01 7.871654033660888672e-01 -2.836134470999240875e-02 8.208287358283996582e-01 -1.842999160289764404e-01 6.655657887458801270e-01 1.478754580020904541e-01 3.263106509404758993e-02 1.000000000000000000e+00 8.069232626503932693e-01 -2.051380859728809125e-01 9.267140048260082974e-01 8.173545728056486048e-01 1.600044549633072247e-03 1.000159964500698440e+00 6.592142673170068301e-01 8.173561364058179457e-01 1.689613511279083324e-01 7.995741232310326074e-01 -2.610021964003411341e-02 8.131863866817201636e-01 -1.787027885487737222e-01 6.505491093437201222e-01 1.429622308392269892e-01
6.099999999999999867e-02 3.132888674736022949e-02 9.999995827674865723e-01 8.168120980262756348e-01 -2.082585245370864868e-01 9.316314458847045898e-01 7.946040034294128418e-01 2.000689506530761719e-03 9.993491172790527344e-01 6.666427254676818848e-01 7.984064817428588867e-01 1.715951710939407349e-01 7.866631746292114258e-01 -2.839970402419567108e-02 8.218882083892822266e-01 -1.834308058023452759e-01 6.666542291641235352e-01 1.477337479591369629e-01 3.268099267501912292e-02 1.000000000000000000e+00 8.074890594152130951e-01 -2.053522794776809213e-01 9.256259434352511750e-01 8.173683595025641457e-01 1.578474867270413971e-03 1.000158000833625938e+00 6.596915621004409980e-01 8.173698932813487916e-01 1.691242647540143751e-01 7.995728191082827063e-01 -2.614014040910078371e-02 8.137678013494306084e-01 -1.788577795238831536e-01 6.510142410859004469e-01 1.430862236183082226e-01
6.199999999999999956e-02 3.132596611976623535e-02 9.999995827674865723e-01 8.179098367691040039e-01 -2.073926627635955811e-01 9.301218986511230469e-01 7.948499917984008789e-01 2.056606113910675049e-03 9.993429780006408691e-01 6.679430603981018066e-01 7.984666228294372559e-01 1.716823279857635498e-01 7.861607670783996582e-01 -2.843810617923736572e-02 8.229477405548095703e-01 -1.825617849826812744e-01 6.677424907684326172e-01 1.475920230150222778e-01 3.273025750943311940e-02 1.000000000000000000e+00 8.080592841932298098e-01 -2.055672357129171290e-01 9.245488456110778630e-01 8.173822424845201828e-01 1.557932577227546514e-03 1.000155625488407196e+00 6.601733806461028697e-01 8.173837166542173849e-01 1.692845885675987039e-01 7.995715303583446065e-01 -2.617953120020957355e-02 8.143535654031397453e-01 -1.790138699953891244e-01 6.514828523155580253e-01 1.432110959971847064e-01
6.300000000000000044e-02 3.132306039333343506e-02 9.999995827674865723e-01 8.190075159072875977e-01 -2.065266817808151245e-01 9.286123514175415039e-01 7.950961589813232422e-01 2.112522721290588379e-03 9.993368983268737793e-01 6.692435145378112793e-01 7.985270023345947266e-01 1.717693805694580078e-01 7.856585979461669922e-01 -2.847649902105331421e-02 8.240072727203369141e-01 -1.816926747560501099e-01 6.688308715820312500e-01 1.474503725767135620e-01 3.277888087757701435e-02 1.000000000000000000e+00 8.086338148899683276e-01 -2.057829007449257785e-01 9.234826033497114395e-01 8.173962257019664612e-01 1.537628283811054387e-03 1.000153925983342296e+00 6.606574889766276826e-01 8.173976821814536997e-01 1.694508297513169226e-01 7.995702564658262457e-01 -2.621840902980453192e-02 8.149435588097556638e-01 -1.791709932622905788e-01 6.519548470545669661e-01 1.433367946089830758e-01
6.400000000000000133e-02 3.132011741399765015e-02 9.999995827674865723e-01 8.201052546501159668e-01 -2.056606858968734741e-01 9.271029233932495117e-01 7.953423261642456055e-01 2.168454229831695557e-03 9.993308186531066895e-01 6.705440282821655273e-01 7.985875606536865234e-01 1.718564480543136597e-01 7.851564884185791016e-01 -2.851485460996627808e-02 8.250668048858642578e-01 -1.808235049247741699e-01 6.699193716049194336e-01 1.473086327314376831e-01 3.282688342719868035e-02 1.000000000000000000e+00 8.092125309013418200e-01 -2.059992218503565731e-01 9.224271095926658282e-01 8.174102963785093712e-01 1.518388466521139934e-03 1.000151699342760159e+00 6.611461429548098900e-01 8.174116978652087306e-01 1.696134850622546819e-01 7.995689970034920435e-01 -2.625679041078448836e-02 8.155376625886904263e-01 -1.793290842072443048e-01 6.524301300651703661e-01 1.434632673665217351e-01
6.500000000000000222e-02 3.131721913814544678e-02 9.999995827674865723e-01 8.212030529975891113e-01 -2.047947794198989868e-01 9.255931377410888672e-01 7.955884933471679688e-01 2.224348485469818115e-03 9.993247389793395996e-01 6.718446016311645508e-01 7.986478805541992188e-01 1.719436347484588623e-01 7.846541404724121094e-01 -2.855329401791095734e-02 8.261263966560363770e-01 -1.799544095993041992e-01 6.710078716278076172e-01 1.471670269966125488e-01 3.287428517287444008e-02 1.000000000000000000e+00 8.097953132044181102e-01 -2.062161475394086452e-01 9.213822583066234584e-01 8.174244586615786456e-01 1.499420808705847954e-03 1.000150038896923776e+00 6.616370998285070471e-01 8.174258399450107238e-01 1.697811093911156810e-01 7.995677514800881847e-01 -2.629469134728825222e-02 8.161357596310498952e-01 -1.794880794859184947e-01 6.529086077088526174e-01 1.435904635882307712e-01
6.600000000000000311e-02 3.131429105997085571e-02 9.999995827674865723e-01 8.223006725311279297e-01 -2.039288431406021118e-01 9.240835905075073242e-01 7.958346009254455566e-01 2.280272543430328369e-03 9.993185997009277344e-01 6.731448769569396973e-01 7.987081408500671387e-01 1.720305979251861572e-01 7.841518521308898926e-01 -2.859165146946907043e-02 8.271858096122741699e-01 -1.790853738784790039e-01 6.720960736274719238e-01 1.470252573490142822e-01 3.292110551312159988e-02 1.000000000000000000e+00 8.103820443438468635e-01 -2.064336275324844816e-01 9.203479444740613191e-01 8.174387025244226335e-01 1.481303594430377320e-03 1.000148095267944681e+00 6.621319252122505050e-01 8.174400424743392124e-01 1.699469820348900317e-01 7.995665194813331711e-01 -2.633212735275328176e-02 8.167377340171627642e-01 -1.796479173331902435e-01 6.533901872122758192e-01 1.437183338667348542e-01
6.700000000000000400e-02 3.131139278411865234e-02 9.999995231628417969e-01 8.233983516693115234e-01 -2.030629813671112061e-01 9.225741624832153320e-01 7.960805296897888184e-01 2.336218953132629395e-03 9.993125200271606445e-01 6.744452714920043945e-01 7.987682819366455078e-01 1.721176505088806152e-01 7.836495041847229004e-01 -2.863001078367233276e-02 8.282453417778015137e-01 -1.782163083553314209e-01 6.731843352317810059e-01 1.468834877014160156e-01 3.296736324827929943e-02 1.000000000000000000e+00 8.109726084106960720e-01 -2.066516127340749243e-01 9.193240640770888872e-01 8.174530276254147187e-01 1.463691897533689768e-03 1.000146328992804756e+00 6.626296190590005297e-01 8.174543355077893425e-01 1.701146838450879328e-01 7.995653005613870823e-01 -2.636911346086900573e-02 8.173434715134167972e-01 -1.798085376433414262e-01 6.538747772090673926e-01 1.438468301148823902e-01
6.800000000000000488e-02 3.130844235420227051e-02 9.999995231628417969e-01 8.244960904121398926e-01 -2.021969258785247803e-01 9.210644960403442383e-01 7.963267564773559570e-01 2.392098307609558105e-03 9.993064999580383301e-01 6.757458448410034180e-01 7.988288998603820801e-01 1.722048819065093994e-01 7.831474542617797852e-01 -2.866845577955245972e-02 8.293048143386840820e-01 -1.773471534252166748e-01 6.742728948593139648e-01 1.467418670654296875e-01 3.301307660032419544e-02 1.000000000000000000e+00 8.115668910053397411e-01 -2.068700552006490501e-01 9.183105140667214839e-01 8.174674304353393151e-01 1.446554856950207045e-03 1.000144756029659687e+00 6.631300538259105037e-01 8.174687166178160602e-01 1.702843006484766886e-01 7.995640943009405532e-01 -2.640566424323404979e-02 8.179528592598074299e-01 -1.799698818582921023e-01 6.543622874120132993e-01 1.439759054861102505e-01
6.900000000000000577e-02 3.130552172660827637e-02 9.999995231628417969e-01 8.255938887596130371e-01 -2.013309448957443237e-01 9.195549488067626953e-01 7.965728640556335449e-01 2.448059618473052979e-03 9.993003606796264648e-01 6.770462989807128906e-01 7.988892197608947754e-01 1.722919046878814697e-01 7.826451063156127930e-01 -2.870682626962661743e-02 8.303644061088562012e-01 -1.764780580997467041e-01 6.753613352775573730e-01 1.466001421213150024e-01 3.305826321819185787e-02 1.000000000000000000e+00 8.121647792902919605e-01 -2.070889081462616299e-01 9.173071924134744703e-01 8.174819037445799630e-01 1.430223134160120728e-03 1.000142880459153449e+00 6.636341064003256074e-01 8.174831459671940692e-01 1.704518940447145026e-01 7.995629003094676390e-01 -2.644179381368506193e-02 8.185657858135257925e-01 -1.801318929644150357e-01 6.548526286449413147e-01 1.441055143722705656e-01
7.000000000000000666e-02 3.130260854959487915e-02 9.999995231628417969e-01 8.266915678977966309e-01 -2.004650682210922241e-01 9.180452823638916016e-01 7.968190908432006836e-01 2.503953874111175537e-03 9.992942214012145996e-01 6.783467531204223633e-01 7.989496588706970215e-01 1.723790466785430908e-01 7.821431159973144531e-01 -2.874517813324928284e-02 8.314238190650939941e-01 -1.756089925765991211e-01 6.764497160911560059e-01 1.464585363864898682e-01 3.310294019809965904e-02 1.000000000000000000e+00 8.127661619474497723e-01 -2.073081259082089067e-01 9.163139980720970135e-01 8.174964504246474695e-01 1.414065758523073068e-03 1.000141570703646510e+00 6.641399813260943086e-01 8.174976837018428366e-01 1.706242551252140360e-01 7.995617181624267156e-01 -2.647751584261959917e-02 8.191821414061533080e-01 -1.802945155125607879e-01 6.553457131317251827e-01 1.442356124091940806e-01
7.099999999999999367e-02 3.129970282316207886e-02 9.999995231628417969e-01 8.277893066406250000e-01 -1.995990872383117676e-01 9.165358543395996094e-01 7.970653772354125977e-01 2.559922635555267334e-03 9.992882013320922852e-01 6.796472668647766113e-01 7.990101575851440430e-01 1.724662482738494873e-01 7.816409468650817871e-01 -2.878359332680702209e-02 8.324834108352661133e-01 -1.747398972511291504e-01 6.775380969047546387e-01 1.463168859481811523e-01 3.314712409952503408e-02 1.000000000000000000e+00 8.133709291589690249e-01 -2.075276639232574716e-01 9.153308309673976462e-01 8.175110589089800150e-01 1.398847068527434316e-03 1.000139717342246382e+00 6.646497603072335503e-01 8.175122452019339958e-01 1.707926230079831742e-01 7.995605475122701256e-01 -2.651284357321936902e-02 8.198018173971463041e-01 -1.804576954585239978e-01 6.558414539107803032e-01 1.443661563676905679e-01
7.199999999999999456e-02 3.129678964614868164e-02 9.999995231628417969e-01 8.288870453834533691e-01 -1.987331658601760864e-01 9.150261878967285156e-01 7.973111271858215332e-01 2.615809440612792969e-03 9.992820620536804199e-01 6.809476017951965332e-01 7.990702986717224121e-01 1.725531518459320068e-01 7.811384201049804688e-01 -2.882198244333267212e-02 8.335430026054382324e-01 -1.738708019256591797e-01 6.786264181137084961e-01 1.461749970912933350e-01 3.319083095987553772e-02 1.000000000000000000e+00 8.139789725939555742e-01 -2.077474787066836415e-01 9.143575919853313971e-01 8.175257346529456459e-01 1.383702261992209720e-03 1.000138521790853385e+00 6.651609978748087570e-01 8.175269151396339362e-01 1.709664090787232915e-01 7.995593879454482300e-01 -2.654778982876771290e-02 8.204247069421861660e-01 -1.806213802891658560e-01 6.563397655600309299e-01 1.444971042305435993e-01
7.299999999999999545e-02 3.129386901855468750e-02 9.999995231628417969e-01 8.299847245216369629e-01 -1.978671997785568237e-01 9.135165214538574219e-01 7.975572943687438965e-01 2.671688795089721680e-03 9.992760419845581055e-01 6.822479963302612305e-01 7.991306185722351074e-01 1.726402044296264648e-01 7.806362509727478027e-01 -2.886040695011615753e-02 8.346025347709655762e-01 -1.730016767978668213e-01 6.797147989273071289e-01 1.460333615541458130e-01 3.323407630878644908e-02 1.000000000000000000e+00 8.145901853952104421e-01 -2.079675278316875930e-01 9.133941829641629706e-01 8.175404658744779285e-01 1.369430704213314438e-03 1.000136826342440610e+00 6.656758728722992347e-01 8.175416054978139613e-01 1.711364745025943102e-01 7.995582391376456766e-01 -2.658236702889578418e-02 8.210507042419011858e-01 -1.807855188182075079e-01 6.568405633886829076e-01 1.446284150551737924e-01
7.399999999999999634e-02 3.129094094038009644e-02 9.999995231628417969e-01 8.310822844505310059e-01 -1.970012634992599487e-01 9.120069742202758789e-01 7.978035807609558105e-01 2.727605402469635010e-03 9.992697834968566895e-01 6.835485100746154785e-01 7.991911172866821289e-01 1.727274507284164429e-01 7.801341414451599121e-01 -2.889873832464218140e-02 8.356618881225585938e-01 -1.721326112747192383e-01 6.808032393455505371e-01 1.458918005228042603e-01 3.327687518205529882e-02 1.000000000000000000e+00 8.152044621660249346e-01 -2.081877699091753964e-01 9.124405066857024238e-01 8.175552564336672212e-01 1.355335013682000675e-03 1.000135596355912204e+00 6.661924049125992342e-01 8.175563837984436422e-01 1.713103761325874552e-01 7.995571007043460465e-01 -2.661658719611226590e-02 8.216797052408392199e-01 -1.809500613208855080e-01 6.573437641952764032e-01 1.447600490563811793e-01
7.499999999999999722e-02 3.128802031278610229e-02 9.999995231628417969e-01 8.321802020072937012e-01 -1.961352676153182983e-01 9.104974269866943359e-01 7.980499267578125000e-01 2.783544361591339111e-03 9.992638230323791504e-01 6.848490834236145020e-01 7.992516160011291504e-01 1.728145629167556763e-01 7.796320915222167969e-01 -2.893713116645812988e-02 8.367214798927307129e-01 -1.712634563446044922e-01 6.818916797637939453e-01 1.457501202821731567e-01 3.331924213527143880e-02 1.000000000000000000e+00 8.158216989566664523e-01 -2.084081645677628436e-01 9.114964668662784986e-01 8.175700985007570143e-01 1.341848429767281093e-03 1.000134194607011917e+00 6.667117553427388543e-01 8.175712002729808026e-01 1.714830696576171709e-01 7.995559723246352668e-01 -2.665046197054240021e-02 8.223116070254371524e-01 -1.811149593658255286e-01 6.578492856207545092e-01 1.448919674926095746e-01
7.599999999999999811e-02 3.128508478403091431e-02 9.999994635581970215e-01 8.332778811454772949e-01 -1.952694356441497803e-01 9.089879989624023438e-01 7.982957363128662109e-01 2.839490771293640137e-03 9.992576837539672852e-01 6.861493587493896484e-01 7.993117570877075195e-01 1.729015707969665527e-01 7.791296243667602539e-01 -2.897548489272594452e-02 8.377810716629028320e-01 -1.703944355249404907e-01 6.829799413681030273e-01 1.456083357334136963e-01 3.336119126075318825e-02 1.000000000000000000e+00 8.164417932235538133e-01 -2.086286724238051171e-01 9.105619681221635009e-01 8.175849903314428291e-01 1.328825829162759127e-03 1.000132804620701643e+00 6.672334783203858199e-01 8.175860653204265471e-01 1.716559655778542304e-01 7.995548536602217204e-01 -2.668400262097879103e-02 8.229463081692689475e-01 -1.812801658624735024e-01 6.583570465321837428e-01 1.450241326903847217e-01
7.699999999999999900e-02 3.128220140933990479e-02 9.999994635581970215e-01 8.343755602836608887e-01 -1.944034546613693237e-01 9.074783325195312500e-01 7.985419631004333496e-01 2.895385026931762695e-03 9.992516040802001953e-01 6.874498128890991211e-01 7.993722558021545410e-01 1.729885935783386230e-01 7.786274552345275879e-01 -2.901388704776763916e-02 8.388404846191406250e-01 -1.695253252983093262e-01 6.840683817863464355e-01 1.454666256904602051e-01 3.340273619485768092e-02 1.000000000000000000e+00 8.170646438561959268e-01 -2.088492550777595325e-01 9.096369159980604024e-01 8.175999311331784147e-01 1.316037245649127061e-03 1.000131730848196954e+00 6.677568922456613709e-01 8.176009982594888426e-01 1.718314261075052363e-01 7.995537443786457921e-01 -2.671722005145018078e-02 8.235837086503792204e-01 -1.814456350248288830e-01 6.588669669255725614e-01 1.451565080192012691e-01
7.799999999999999989e-02 3.127925097942352295e-02 9.999994635581970215e-01 8.354733586311340332e-01 -1.935374885797500610e-01 9.059687852859497070e-01 7.987881898880004883e-01 2.951294183731079102e-03 9.992454648017883301e-01 6.887504458427429199e-01 7.994326949119567871e-01 1.730757653713226318e-01 7.781252861022949219e-01 -2.905233576893806458e-02 8.399001359939575195e-01 -1.686561703681945801e-01 6.851568818092346191e-01 1.453249752521514893e-01 3.344389012986004328e-02 1.000000000000000000e+00 8.176901511707241887e-01 -2.090698750975360787e-01 9.087212169650091820e-01 8.176149125730035605e-01 1.303984145508743728e-03 1.000130241166224954e+00 6.682833480541371385e-01 8.176159425641177370e-01 1.720036630938659716e-01 7.995526441916169791e-01 -2.675012481191525390e-02 8.242237096630196103e-01 -1.816113223027763235e-01 6.593789677238981461e-01 1.452890578430397761e-01
7.900000000000000078e-02 3.127634525299072266e-02 9.999994635581970215e-01 8.365710377693176270e-01 -1.926714926958084106e-01 9.044591188430786133e-01 7.990342974662780762e-01 3.007210791110992432e-03 9.992394447326660156e-01 6.900509595870971680e-01 7.994929552078247070e-01 1.731628924608230591e-01 7.776231765747070312e-01 -2.909069135785102844e-02 8.409594893455505371e-01 -1.677870601415634155e-01 6.862453222274780273e-01 1.451833397150039673e-01 3.348466582875820469e-02 1.000000000000000000e+00 8.183182168785068100e-01 -2.092904959928978403e-01 9.078147783948624649e-01 8.176299392748204165e-01 1.291928806465370092e-03 1.000129361216905766e+00 6.688107532556164525e-01 8.176309704906781217e-01 1.721807114331332100e-01 7.995515527617151896e-01 -2.678272710722582814e-02 8.248662140308649082e-01 -1.817771844490295441e-01 6.598929712316692342e-01 1.454217475583472197e-01
8.000000000000000167e-02 3.127343207597732544e-02 9.999994635581970215e-01 8.376688957214355469e-01 -1.918054521083831787e-01 9.029496908187866211e-01 7.992804646492004395e-01 3.063179552555084229e-03 9.992333054542541504e-01 6.913515329360961914e-01 7.995534539222717285e-01 1.732499301433563232e-01 7.771209478378295898e-01 -2.912906184792518616e-02 8.420190811157226562e-01 -1.669179350137710571e-01 6.873338222503662109e-01 1.450415551662445068e-01 3.352507563720752426e-02 1.000000000000000000e+00 8.189487440732687862e-01 -2.095110821973135973e-01 9.069175085519614044e-01 8.176449997265149428e-01 1.280690972627135426e-03 1.000127908709794955e+00 6.693413433117033629e-01 8.176459926697385860e-01 1.723532445834466409e-01 7.995504698341996397e-01 -2.681503681075692383e-02 8.255111255672756831e-01 -1.819431793454137913e-01 6.604089004471728197e-01 1.455545434771661206e-01
8.100000000000000255e-02 3.127048909664154053e-02 9.999994635581970215e-01 8.387663364410400391e-01 -1.909396350383758545e-01 9.014400243759155273e-01 7.995267510414123535e-01 3.119058907032012939e-03 9.992272257804870605e-01 6.926519274711608887e-01 7.996139526367187500e-01 1.733370423316955566e-01 7.766190171241760254e-01 -2.916747145354747772e-02 8.430784940719604492e-01 -1.660488843917846680e-01 6.884220242500305176e-01 1.448999494314193726e-01 3.356513149515068239e-02 1.000000000000000000e+00 8.195816372182678222e-01 -2.097315990501335548e-01 9.060293165848812835e-01 8.176600998893597261e-01 1.269416794130100645e-03 1.000127075081329364e+00 6.698727031654362341e-01 8.176610936188205558e-01 1.725306026675000881e-01 7.995493950842794684e-01 -2.684706346898999355e-02 8.261583497899919193e-01 -1.821092661455500916e-01 6.609266798375227348e-01 1.456874129157454678e-01
8.200000000000000344e-02 3.126224875450134277e-02 9.999994635581970215e-01 8.395667672157287598e-01 -1.910314112901687622e-01 8.999788761138916016e-01 7.997278571128845215e-01 3.157243132591247559e-03 9.992177486419677734e-01 6.937924027442932129e-01 7.996523380279541016e-01 1.740523874759674072e-01 7.761082649230957031e-01 -2.919602766633033752e-02 8.438659310340881348e-01 -1.661582291126251221e-01 6.893615126609802246e-01 1.453754007816314697e-01 3.360484494815015044e-02 1.000000000000000000e+00 8.202168021335263237e-01 -2.099520127790825696e-01 9.051501125182491725e-01 8.176752292423574708e-01 1.258842955483861770e-03 1.000125796915909193e+00 6.704068376351115521e-01 8.176761927916106343e-01 1.727043953872842152e-01 7.995483282709892059e-01 -2.687881631534391400e-02 8.268077931763634369e-01 -1.822754050777879165e-01 6.614462345374690910e-01 1.458203240626852748e-01
8.300000000000000433e-02 3.122150897979736328e-02 9.999994635581970215e-01 8.385486006736755371e-01 -1.969757378101348877e-01 8.988138437271118164e-01 7.996547222137451172e-01 3.087036311626434326e-03 9.991874098777770996e-01 6.939558982849121094e-01 7.995576262474060059e-01 1.786072105169296265e-01 7.755470275878906250e-01 -2.916457131505012512e-02 8.429886698722839355e-01 -1.722466498613357544e-01 6.893904209136962891e-01 1.496223807334899902e-01 3.364422715843065625e-02 1.000000000000000000e+00 8.208541459831213416e-01 -2.101722904830649330e-01 9.042798072446310842e-01 8.176903909055966979e-01 1.248400740892011791e-03 1.000124862394692338e+00 6.709421241916492251e-01 8.176913452911866997e-01 1.728807932835681738e-01 7.995472691002906140e-01 -2.691030427477774517e-02 8.274593638027535336e-01 -1.824415575714486148e-01 6.619674910431282422e-01 1.459532460570426571e-01
8.400000000000000522e-02 3.118079155683517456e-02 9.999994635581970215e-01 8.375303745269775391e-01 -2.029197663068771362e-01 8.976488113403320312e-01 7.995817065238952637e-01 3.016836941242218018e-03 9.991572499275207520e-01 6.941193938255310059e-01 7.994628548622131348e-01 1.831618547439575195e-01 7.749859094619750977e-01 -2.913304790854454041e-02 8.421113491058349609e-01 -1.783347725868225098e-01 6.894193887710571289e-01 1.538692116737365723e-01 3.368328891684779086e-02 1.000000000000000000e+00 8.214935772519753598e-01 -2.103924001116436737e-01 9.034183125062384967e-01 8.177055794532877009e-01 1.238348783995107776e-03 1.000123887020873070e+00 6.714792394653739116e-01 8.177065204017900379e-01 1.730567461776091887e-01 7.995462173255163396e-01 -2.694153597647779008e-02 8.281129708435372994e-01 -1.826076861158968112e-01 6.624903766769909552e-01 1.460861488924459772e-01
8.500000000000000611e-02 3.114005923271179199e-02 9.999994039535522461e-01 8.365123271942138672e-01 -2.088638097047805786e-01 8.964836597442626953e-01 7.995088696479797363e-01 2.946592867374420166e-03 9.991267323493957520e-01 6.942831873893737793e-01 7.993683815002441406e-01 1.877167820930480957e-01 7.744250893592834473e-01 -2.910155802965164185e-02 8.412344455718994141e-01 -1.844229400157928467e-01 6.894485950469970703e-01 1.581162363290786743e-01 3.372204065409632051e-02 1.000000000000000000e+00 8.221350057257993393e-01 -2.106123104461249118e-01 9.025655408794279744e-01 8.177207915651851788e-01 1.228748998800486972e-03 1.000122765744830611e+00 6.720183135684768549e-01 8.177217079264054167e-01 1.732314020172706082e-01 7.995451726988170860e-01 -2.697251976132644669e-02 8.287685247824994050e-01 -1.827737542871281373e-01 6.630148198214751432e-01 1.462190034302708053e-01
8.599999999999999312e-02 3.109932690858840942e-02 9.999994039535522461e-01 8.354941606521606445e-01 -2.148078382015228271e-01 8.953186273574829102e-01 7.994361519813537598e-01 2.876348793506622314e-03 9.990963339805603027e-01 6.944467425346374512e-01 7.992738485336303711e-01 1.922714561223983765e-01 7.738642096519470215e-01 -2.907010540366172791e-02 8.403573036193847656e-01 -1.905110180377960205e-01 6.894776225090026855e-01 1.623632013797760010e-01 3.376049244560348078e-02 1.000000000000000000e+00 8.227783425251108396e-01 -2.108319910992687285e-01 9.017214058120177622e-01 8.177360289106861968e-01 1.219189355631661136e-03 1.000122066066431392e+00 6.725581597793692801e-01 8.177369469738566821e-01 1.734091980574598013e-01 7.995441349580135748e-01 -2.700326368541187266e-02 8.294259375100510034e-01 -1.829397267570252450e-01 6.635407500141391468e-01 1.463517814048541921e-01
8.699999999999999400e-02 3.105859458446502686e-02 9.999994039535522461e-01 8.344761133193969727e-01 -2.207518219947814941e-01 8.941535949707031250e-01 7.993628978729248047e-01 2.806141972541809082e-03 9.990661144256591797e-01 6.946101784706115723e-01 7.991790175437927246e-01 1.968260258436203003e-01 7.733031511306762695e-01 -2.903861738741397858e-02 8.394803404808044434e-01 -1.965991407632827759e-01 6.895065903663635254e-01 1.666099280118942261e-01 3.379865402468845703e-02 1.000000000000000000e+00 8.234235000659478887e-01 -2.110514124898126842e-01 9.008858215896924371e-01 8.177512822783979951e-01 1.210309365143171466e-03 1.000120864866555603e+00 6.731005135672082362e-01 8.177521675487681163e-01 1.735828506514880132e-01 7.995431038983336069e-01 -2.703377553278015280e-02 8.300851219426119698e-01 -1.831055691789179041e-01 6.640680975472064151e-01 1.464844553439989261e-01
8.799999999999999489e-02 3.101784735918045044e-02 9.999994039535522461e-01 8.334580063819885254e-01 -2.266959398984909058e-01 8.929884433746337891e-01 7.992895841598510742e-01 2.735964953899383545e-03 9.990357756614685059e-01 6.947735548019409180e-01 7.990840673446655273e-01 2.013807147741317749e-01 7.727416753768920898e-01 -2.900709025561809540e-02 8.386029601097106934e-01 -2.026873826980590820e-01 6.895354390144348145e-01 1.708567142486572266e-01 3.383653478056775077e-02 1.000000000000000000e+00 8.240703921593083292e-01 -2.112705458634708267e-01 9.000587034382738771e-01 8.177665569311325378e-01 1.201363019118408025e-03 1.000120204187615158e+00 6.736432605525093376e-01 8.177674436195324637e-01 1.737605299821343430e-01 7.995420792591904080e-01 -2.706406281033507319e-02 8.307459926733651301e-01 -1.832712483271369819e-01 6.645967941415059643e-01 1.466169986613562182e-01
8.899999999999999578e-02 3.097709268331527710e-02 9.999994039535522461e-01 8.324397206306457520e-01 -2.326402515172958374e-01 8.918234109878540039e-01 7.992167472839355469e-01 2.665765583515167236e-03 9.990055561065673828e-01 6.949371695518493652e-01 7.989895939826965332e-01 2.059356421232223511e-01 7.721808552742004395e-01 -2.897562086582183838e-02 8.377258181571960449e-01 -2.087757438421249390e-01 6.895644068717956543e-01 1.751038283109664917e-01 3.387347047006125655e-02 1.000000000000000000e+00 8.247189320812281510e-01 -2.151977209274477665e-01 8.992406112750274128e-01 8.179209034749050922e-01 1.147002269893442061e-03 1.000114607194631189e+00 6.743088129980143730e-01 8.179217087596879487e-01 1.769600315569708204e-01 7.995410790857757632e-01 -2.709359442965932757e-02 8.315346402289696126e-01 -1.871435006017698188e-01 6.652277121780919567e-01 1.497148004817562272e-01
8.999999999999999667e-02 3.093120455741882324e-02 9.999994039535522461e-01 8.315284848213195801e-01 -2.384137958288192749e-01 8.906773328781127930e-01 8.005112409591674805e-01 2.563759684562683105e-03 9.989860057830810547e-01 6.958633065223693848e-01 8.003124594688415527e-01 2.109682261943817139e-01 7.731801867485046387e-01 -2.898929640650749207e-02 8.369456529617309570e-01 -2.146938443183898926e-01 6.904153227806091309e-01 1.799116134643554688e-01 3.390861313458116283e-02 1.000000000000000000e+00 8.253690239561269903e-01 -2.193953508833444699e-01 8.984322944969994618e-01 8.180854615477499703e-01 1.090595457789450854e-03 1.000109035384707301e+00 6.749833329017081995e-01 8.180861887585688663e-01 1.803841250997067491e-01 7.995401264499353289e-01 -2.712169241698190666e-02 8.323327180003169401e-01 -1.912874716385681295e-01 6.658661743989333637e-01 1.530299773109428940e-01
9.099999999999999756e-02 3.088207542896270752e-02 9.999994039535522461e-01 8.306829333305358887e-01 -2.440820932388305664e-01 8.895428180694580078e-01 8.026522397994995117e-01 2.442024648189544678e-03 9.989731907844543457e-01 6.972613930702209473e-01 8.025127649307250977e-01 2.162969261407852173e-01 7.751452922821044922e-01 -2.903091162443161011e-02 8.362250328063964844e-01 -2.205068916082382202e-01 6.917749047279357910e-01 1.850669682025909424e-01 3.394201114669512243e-02 1.000000000000000000e+00 8.260205708491502596e-01 -2.235774421846854210e-01 8.976336546571364039e-01 8.182495019764841615e-01 1.035812911643437927e-03 1.000103663019721534e+00 6.756586407950582185e-01 8.182501566630838719e-01 1.837982933962426790e-01 7.995392201918667396e-01 -2.714839545290586090e-02 8.331313916958312804e-01 -1.954172698028133759e-01 6.665051133611313849e-01 1.563338158419516066e-01
9.199999999999999845e-02 3.083298355340957642e-02 9.999994039535522461e-01 8.298377394676208496e-01 -2.497503906488418579e-01 8.884083032608032227e-01 8.047934174537658691e-01 2.320282161235809326e-03 9.989603757858276367e-01 6.986596584320068359e-01 8.047134280204772949e-01 2.216256856918334961e-01 7.771107554435729980e-01 -2.907260134816169739e-02 8.355047106742858887e-01 -2.263199239969253540e-01 6.931346654891967773e-01 1.902223825454711914e-01 3.397371568148226800e-02 1.000000000000000000e+00 8.266734773106049206e-01 -2.277434998992016735e-01 8.968445902832832273e-01 8.184130000440099639e-01 9.827134403121563864e-04 1.000098347977794289e+00 6.763358616489615338e-01 8.184135891720126788e-01 1.872011491566921981e-01 7.995383590628127868e-01 -2.717374445826523793e-02 8.339316646739103334e-01 -1.995323307537258117e-01 6.671453317433160279e-01 1.596258646027002570e-01
9.299999999999999933e-02 3.079104423522949219e-02 9.999994039535522461e-01 8.293551206588745117e-01 -2.540330588817596436e-01 8.875998258590698242e-01 8.070161938667297363e-01 2.221018075942993164e-03 9.989636540412902832e-01 7.001602649688720703e-01 8.070338368415832520e-01 2.258567065000534058e-01 7.793025374412536621e-01 -2.911989763379096985e-02 8.351296782493591309e-01 -2.306882441043853760e-01 6.946030259132385254e-01 1.943418681621551514e-01 3.400377674498535757e-02 1.000000000000000000e+00 8.273276493257105679e-01 -2.318930469220636670e-01 8.960650006525567868e-01 8.185759356180942747e-01 9.312564216459179312e-04 1.000093090714859079e+00 6.770148501628503457e-01 8.185764657385098397e-01 1.905922827517175233e-01 7.995375418314780713e-01 -2.719777941912882718e-02 8.347333800419389771e-01 -2.036321441417632827e-01 6.677867040316426417e-01 1.629057153135383684e-01
9.400000000000000022e-02 3.076579421758651733e-02 9.999994635581970215e-01 8.294828534126281738e-01 -2.561405301094055176e-01 8.875403404235839844e-01 8.208147287368774414e-01 1.824639737606048584e-03 9.988735914230346680e-01 7.073696255683898926e-01 8.214646577835083008e-01 2.333196997642517090e-01 7.949680685997009277e-01 -2.956881001591682434e-02 8.352653384208679199e-01 -2.327869385480880737e-01 7.022861242294311523e-01 2.026273757219314575e-01 3.403224314515544691e-02 1.000000000000000000e+00 8.279829944032177647e-01 -2.360256240661642857e-01 8.952947858986807228e-01 8.187382932159883442e-01 8.813003126433791848e-04 1.000088036422261073e+00 6.776941716121738235e-01 8.187387686060904057e-01 1.939722769201265851e-01 7.995367672854677421e-01 -2.722053936359601981e-02 8.355352031570011384e-01 -2.077162542530133216e-01 6.684281625204854249e-01 1.661730034027531222e-01
9.500000000000000111e-02 3.074325621128082275e-02 9.999994635581970215e-01 8.296406865119934082e-01 -2.580639719963073730e-01 8.875385522842407227e-01 8.366999626159667969e-01 1.368284225463867188e-03 9.987630248069763184e-01 7.155697345733642578e-01 8.380735516548156738e-01 2.415405064821243286e-01 8.130467534065246582e-01 -3.009058162569999695e-02 8.354158997535705566e-01 -2.346982210874557495e-01 7.110523581504821777e-01 2.118285298347473145e-01 3.405916256181376611e-02 1.000000000000000000e+00 8.286394214765745447e-01 -2.401407892149641787e-01 8.945338469179725527e-01 8.189000555469730935e-01 8.327684603993980826e-04 1.000083239139338387e+00 6.783732079165524231e-01 8.189004794140758436e-01 1.973411120553731357e-01 7.995360342338968529e-01 -2.724206241722160540e-02 8.363365465532730525e-01 -2.117842005408108186e-01 6.690692372405578903e-01 1.694273604327865557e-01
9.600000000000000200e-02 3.072068840265274048e-02 9.999995231628417969e-01 8.297983407974243164e-01 -2.599874138832092285e-01 8.875368833541870117e-01 8.525854349136352539e-01 9.119063615798950195e-04 9.986522793769836426e-01 7.237699031829833984e-01 8.546825051307678223e-01 2.497611939907073975e-01 8.311256766319274902e-01 -3.061242401599884033e-02 8.355665802955627441e-01 -2.366094142198562622e-01 7.198185324668884277e-01 2.210296392440795898e-01 3.408458055855517060e-02 1.000000000000000000e+00 8.292927896797014364e-01 -2.442381172769491904e-01 8.937820853383499076e-01 8.190611515442487445e-01 7.855287945801785274e-04 1.000078602069098821e+00 6.790492319177386937e-01 8.190615276638724129e-01 2.006977240078493541e-01 7.995353415332850933e-01 -2.726238501284399332e-02 8.371338841999855784e-01 -2.158356454075297248e-01 6.697071073626765791e-01 1.726685163258438460e-01
9.700000000000000289e-02 3.069815784692764282e-02 9.999995827674865723e-01 8.299558162689208984e-01 -2.619109451770782471e-01 8.875349760055541992e-01 8.684706687927246094e-01 4.556179046630859375e-04 9.985415935516357422e-01 7.319698333740234375e-01 8.712912797927856445e-01 2.579820752143859863e-01 8.492043614387512207e-01 -3.113422915339469910e-02 8.357169032096862793e-01 -2.385208010673522949e-01 7.285845875740051270e-01 2.302308827638626099e-01 3.410852720512553421e-02 1.000000000000000000e+00 8.299257826489623291e-01 -2.483171990379244853e-01 8.930394019075412748e-01 8.192213436557488349e-01 7.390264344804524247e-04 1.000073893857180263e+00 6.797094767539207938e-01 8.192216770979295903e-01 2.040400263559646321e-01 7.995346884641651997e-01 -2.728153119520624129e-02 8.379112238740793472e-01 -2.198707082881549424e-01 6.703289790987835284e-01 1.758965666305560283e-01
9.800000000000000377e-02 3.067561984062194824e-02 9.999996423721313477e-01 8.301137685775756836e-01 -2.638341784477233887e-01 8.875333070755004883e-01 8.843559026718139648e-01 -7.003545761108398438e-07 9.984310269355773926e-01 7.401698827743530273e-01 8.879001140594482422e-01 2.662025094032287598e-01 8.672829866409301758e-01 -3.165603801608085632e-02 8.358675837516784668e-01 -2.404318004846572876e-01 7.373507022857666016e-01 2.394317388534545898e-01 3.413102064798269331e-02 1.000000000000000000e+00 8.305366651691488133e-01 -2.523776424162229026e-01 8.923056971812538540e-01 8.193805995218006455e-01 6.930707251118686102e-04 1.000069271632163970e+00 6.803510173782122417e-01 8.193808930473988061e-01 2.073687217655623138e-01 7.995340746075555449e-01 -2.729951547609874019e-02 8.386654594640123861e-01 -2.238890871002467420e-01 6.709323675692733246e-01 1.791112696803270066e-01
9.900000000000000466e-02 3.065307438373565674e-02 9.999997019767761230e-01 8.302713632583618164e-01 -2.657575011253356934e-01 8.875315189361572266e-01 9.002410769462585449e-01 -4.570484161376953125e-04 9.983202219009399414e-01 7.483699321746826172e-01 9.045088291168212891e-01 2.744231522083282471e-01 8.853616118431091309e-01 -3.217783942818641663e-02 8.360180854797363281e-01 -2.423429191112518311e-01 7.461169362068176270e-01 2.486326992511749268e-01 3.415207872024513674e-02 1.000000000000000000e+00 8.311257111361443073e-01 -2.564190708389817441e-01 8.915808724659023410e-01 8.195389106006144564e-01 6.475970161871201936e-04 1.000064828458135491e+00 6.809732170190246903e-01 8.195391656678367998e-01 2.106841116964371929e-01 7.995334995503512454e-01 -2.731635211648754391e-02 8.393960782551574962e-01 -2.278904090589438935e-01 6.715168626078831249e-01 1.823123272469036049e-01
1.000000000000000056e-01 3.063053637742996216e-02 9.999997019767761230e-01 8.304291963577270508e-01 -2.676807641983032227e-01 8.875296115875244141e-01 9.161264300346374512e-01 -9.133592247962951660e-04 9.982095956802368164e-01 7.565701007843017578e-01 9.211177229881286621e-01 2.826438546180725098e-01 9.034404158592224121e-01 -3.269964456558227539e-02 8.361687064170837402e-01 -2.442540228366851807e-01 7.548831701278686523e-01 2.578338086605072021e-01 3.417171927086006672e-02 1.000000000000000000e+00 8.316931937795111196e-01 -2.604411233299785411e-01 8.908648299612120791e-01 8.196962586698812725e-01 6.028053951184083551e-04 1.000060280539511792e+00 6.815788039880184002e-01 8.196964803216768569e-01 2.139839635416632968e-01 7.995329628903347086e-01 -2.733205538927962336e-02 8.401056433084466146e-01 -2.318742231940447429e-01 6.720845146467573361e-01 1.854993785552358221e-01
1.000100000000000017e-01 3.063029050827026367e-02 9.999997019767761230e-01 8.304308652877807617e-01 -2.677000761032104492e-01 8.875297307968139648e-01 9.162855148315429688e-01 -9.179189801216125488e-04 9.982086420059204102e-01 7.566523551940917969e-01 9.212840199470520020e-01 2.827261686325073242e-01 9.036214947700500488e-01 -3.270486369729042053e-02 8.361703157424926758e-01 -2.442732155323028564e-01 7.549710273742675781e-01 2.579259276390075684e-01 3.417171927086006672e-02 1.000000000000000000e+00 8.316931937795111196e-01 -2.604411233299785411e-01 8.908648299612120791e-01 1.019572805021973005e+00 -6.251586268053088355e-03 9.993748413731946556e-01 8.495999326497055693e-01 1.019591970874251796e+00 2.603392849071546333e-01 9.994162036129183857e-01 -3.416506923659953093e-02 8.401056433084487240e-01 -2.318742231940454090e-01 8.401056433084487240e-01 2.318742231940454090e-01
1.010100000000000026e-01 3.060774505138397217e-02 9.999997615814208984e-01 8.305884599685668945e-01 -2.696234881877899170e-01 8.875279426574707031e-01 9.321706891059875488e-01 -1.374252140522003174e-03 9.980978965759277344e-01 7.648522257804870605e-01 9.378927350044250488e-01 2.909468412399291992e-01 9.217000007629394531e-01 -3.322667628526687622e-02 8.363208174705505371e-01 -2.461843937635421753e-01 7.637369632720947266e-01 2.671269178390502930e-01 3.397794056817142472e-02 1.000000000000000000e+00 8.322612690058095453e-01 -2.643593084945302096e-01 8.921464880067202508e-01 1.019733512818616239e+00 -6.085088227286543534e-03 9.993914911594410366e-01 8.502933571200961271e-01 1.019751686268245638e+00 2.645116630446339157e-01 9.994228053096625430e-01 -3.397140302087311298e-02 8.407615488272639492e-01 -2.359336387244079514e-01 8.407615488272639492e-01 2.359336387244079514e-01
1.020100000000000035e-01 3.058522194623947144e-02 9.999998211860656738e-01 8.307461142539978027e-01 -2.715468406677246094e-01 8.875261545181274414e-01 9.480557441711425781e-01 -1.830585300922393799e-03 9.979872107505798340e-01 7.730520963668823242e-01 9.545013904571533203e-01 2.991675138473510742e-01 9.397785067558288574e-01 -3.374846652150154114e-02 8.364711999893188477e-01 -2.480956315994262695e-01 7.725030183792114258e-01 2.763279676437377930e-01 3.378936020822115305e-02 1.000000000000000000e+00 8.328513192626315620e-01 -2.680924900005813294e-01 8.934169481875021690e-01 1.019887351448860446e+00 -5.920653900609731436e-03 9.994079345899976596e-01 8.510018089742493741e-01 1.019904556446457056e+00 2.684931151566376517e-01 9.994291938777657425e-01 -3.378293090555361394e-02 8.414328726900401900e-01 -2.398033026007421187e-01 8.414328726900401900e-01 2.398033026007421187e-01
1.030100000000000043e-01 3.056265413761138916e-02 9.999998807907104492e-01 8.309037685394287109e-01 -2.734701335430145264e-01 8.875242471694946289e-01 9.639411568641662598e-01 -2.286948263645172119e-03 9.978765845298767090e-01 7.812523841857910156e-01 9.711102843284606934e-01 3.073881268501281738e-01 9.578576087951660156e-01 -3.427033498883247375e-02 8.366218209266662598e-01 -2.500067353248596191e-01 7.812692523002624512e-01 2.855290174484252930e-01 3.360591257912200203e-02 1.000000000000000000e+00 8.334599147983935419e-01 -2.716452896590482724e-01 8.946762547584800052e-01 1.020034455854702982e+00 -5.758404485874299948e-03 9.994241595386043064e-01 8.517220741081619195e-01 1.020050722440691615e+00 2.722881559065417068e-01 9.994353744602182399e-01 -3.359958742210727989e-02 8.421164917006597195e-01 -2.434880025254847480e-01 8.421164917006597195e-01 2.434880025254847480e-01
1.040100000000000052e-01 3.054011613130569458e-02 9.999999403953552246e-01 8.310616612434387207e-01 -2.753933370113372803e-01 8.875226974487304688e-01 9.798265099525451660e-01 -2.743214368820190430e-03 9.977659583091735840e-01 7.894524931907653809e-01 9.877192378044128418e-01 3.156087100505828857e-01 9.759362936019897461e-01 -3.479208424687385559e-02 8.367725610733032227e-01 -2.519177198410034180e-01 7.900355458259582520e-01 2.947299480438232422e-01 3.342751365271915548e-02 1.000000000000000000e+00 8.340579781815538052e-01 -2.750222343866430275e-01 8.959244513238187047e-01 1.020174636328429418e+00 -5.599405796540237422e-03 9.994400594518751957e-01 8.524247556986858099e-01 1.020189971497877268e+00 2.759004788779056416e-01 9.994413526909872170e-01 -3.342128869082239967e-02 8.427836314332467493e-01 -2.469933014695448736e-01 8.427836314332467493e-01 2.469933014695448736e-01
1.050100000000000061e-01 3.051757067441940308e-02 1.000000000000000000e+00 8.312191963195800781e-01 -2.773169577121734619e-01 8.875207901000976562e-01 9.957117438316345215e-01 -3.199562430381774902e-03 9.976553320884704590e-01 7.976524829864501953e-01 1.004328012466430664e+00 3.238295018672943115e-01 9.940150380134582520e-01 -3.531392291188240051e-02 8.369230628013610840e-01 -2.538290917873382568e-01 7.988016009330749512e-01 3.039311170578002930e-01 3.325405484408818640e-02 1.000000000000000000e+00 8.346377672153233451e-01 -2.782277560328293986e-01 8.971615800612110503e-01 1.020307967912214453e+00 -5.443895766672514347e-03 9.994556104051578460e-01 8.531022070915853517e-01 1.020322508958878327e+00 2.793343153631921427e-01 9.994471348671352118e-01 -3.324792628228123020e-02 8.434268210139127531e-01 -2.503239586579383835e-01 8.434268210139127531e-01 2.503239586579383835e-01
1.060099999999999931e-01 3.049504756927490234e-02 1.000000000000000000e+00 8.313769698143005371e-01 -2.792401611804962158e-01 8.875190019607543945e-01 1.011596798896789551e+00 -3.655910491943359375e-03 9.975446462631225586e-01 8.058525919914245605e-01 1.020936846733093262e+00 3.320500254631042480e-01 1.012093544006347656e+00 -3.583573549985885620e-02 8.370735645294189453e-01 -2.557400763034820557e-01 8.075677752494812012e-01 3.131320774555206299e-01 3.308542759855453291e-02 1.000000000000000000e+00 8.351996069489883157e-01 -2.812661952734842874e-01 8.983876842382501060e-01 1.020434623063248836e+00 -5.291807908671078420e-03 9.994708191902772487e-01 8.537550027545887099e-01 1.020448362959150534e+00 2.825940480631756180e-01 9.994527271635847976e-01 -3.307939179296279925e-02 8.440466395606212036e-01 -2.534843709086025965e-01 8.440466395606212036e-01 2.534843709086025965e-01
1.070099999999999940e-01 3.052935004234313965e-02 1.000000000000000000e+00 8.317988514900207520e-01 -2.811449170112609863e-01 8.881949186325073242e-01 1.016313433647155762e+00 -3.795556724071502686e-03 9.975097179412841797e-01 8.108310699462890625e-01 1.026022553443908691e+00 3.350470066070556641e-01 1.017203927040100098e+00 -3.597764670848846436e-02 8.376007080078125000e-01 -2.575604915618896484e-01 8.126598000526428223e-01 3.163946270942687988e-01 3.292152543936916614e-02 1.000000000000000000e+00 8.357438177068798879e-01 -2.841418023510740576e-01 8.996028083686780086e-01 1.020554770700487612e+00 -5.143076858796821749e-03 9.994856923455777142e-01 8.543837034093356708e-01 1.020567698564342374e+00 2.856839772645497488e-01 9.994581355278850943e-01 -3.291557888967891476e-02 8.446436497400414689e-01 -2.564788444278433555e-01 8.446436497400414689e-01 2.564788444278433555e-01
1.080099999999999949e-01 3.061877936124801636e-02 1.000000119209289551e+00 8.325782418251037598e-01 -2.825657427310943604e-01 8.895175457000732422e-01 1.015031337738037109e+00 -3.771886229515075684e-03 9.975329041481018066e-01 8.146910071372985840e-01 1.024948000907897949e+00 3.347775340080261230e-01 1.015323400497436523e+00 -3.593463823199272156e-02 8.385567069053649902e-01 -2.588176429271697998e-01 8.163914084434509277e-01 3.160477876663208008e-01 3.276259244237751667e-02 1.000000000000000000e+00 8.362707164496993029e-01 -2.842136557916036810e-01 9.008066643726454492e-01 1.020569458769042370e+00 -4.964820177830349401e-03 9.995035180574890488e-01 8.548834200247877879e-01 1.020581463617780127e+00 2.859078482675502242e-01 9.994633542795209324e-01 -3.275673159804418089e-02 8.451318419156039763e-01 -2.566676384450438109e-01 8.451318419156039763e-01 2.566676384450438109e-01
1.090099999999999958e-01 3.072356432676315308e-02 1.000000119209289551e+00 8.334902524948120117e-01 -2.837009131908416748e-01 8.910166025161743164e-01 1.013633012771606445e+00 -3.748923540115356445e-03 9.975671172142028809e-01 8.188853859901428223e-01 1.023770093917846680e+00 3.341764211654663086e-01 1.013292431831359863e+00 -3.589904308319091797e-02 8.396529555320739746e-01 -2.597641944885253906e-01 8.204537630081176758e-01 3.153862953186035156e-01 3.260958886705234150e-02 1.000000000000000000e+00 8.367806231891599111e-01 -2.829795154033698523e-01 9.019982671393954599e-01 1.020534775122351689e+00 -4.776769477216127879e-03 9.995223230290215533e-01 8.553154536825249288e-01 1.020545976321741266e+00 2.847933263894657507e-01 9.994683544700143640e-01 -3.260380974804716336e-02 8.455619639870760595e-01 -2.555468343373877849e-01 8.455619639870760595e-01 2.555468343373877849e-01
1.100099999999999967e-01 3.082830458879470825e-02 1.000000119209289551e+00 8.344023227691650391e-01 -2.848364412784576416e-01 8.925157785415649414e-01 1.012234687805175781e+00 -3.725901246070861816e-03 9.976016283035278320e-01 8.230795860290527344e-01 1.022592425346374512e+00 3.335755467414855957e-01 1.011261343955993652e+00 -3.586342930793762207e-02 8.407492041587829590e-01 -2.607108950614929199e-01 8.245161175727844238e-01 3.147249817848205566e-01 3.246238760040190408e-02 1.000000000000000000e+00 8.372738575600191524e-01 -2.817640419238308658e-01 9.031776609135192535e-01 1.020500362226331337e+00 -4.595395772566736661e-03 9.995404603614331807e-01 8.557330939416051274e-01 1.020510767046533207e+00 2.836926979156211281e-01 9.994731429612405682e-01 -3.245668638738880701e-02 8.459778642223668710e-01 -2.544404574547834419e-01 8.459778642223668710e-01 2.544404574547834419e-01
1.110099999999999976e-01 3.093310445547103882e-02 1.000000238418579102e+00 8.353141546249389648e-01 -2.859719693660736084e-01 8.940149545669555664e-01 1.010836482048034668e+00 -3.702953457832336426e-03 9.976359009742736816e-01 8.272738456726074219e-01 1.021414995193481445e+00 3.329745531082153320e-01 1.009230256080627441e+00 -3.582788258790969849e-02 8.418454527854919434e-01 -2.616576552391052246e-01 8.285782337188720703e-01 3.140636086463928223e-01 3.232078246957494766e-02 1.000000000000000000e+00 8.377507341300016730e-01 -2.805669398780920587e-01 9.043449704524367805e-01 1.020466222464018857e+00 -4.420476971449590481e-03 9.995579523729164473e-01 8.561365647208791785e-01 1.020475730321261487e+00 2.826058322266306599e-01 9.994777289844831714e-01 -3.231515553804491930e-02 8.463797618922224153e-01 -2.533483627090996615e-01 8.463797618922224153e-01 2.533483627090996615e-01
1.120099999999999985e-01 3.103648126125335693e-02 1.000000238418579102e+00 8.362213373184204102e-01 -2.870880663394927979e-01 8.955171108245849609e-01 1.009448289871215820e+00 -3.680817782878875732e-03 9.976703524589538574e-01 8.314302563667297363e-01 1.020248889923095703e+00 3.323419690132141113e-01 1.007227897644042969e+00 -3.579468652606010437e-02 8.429367542266845703e-01 -2.625900208950042725e-01 8.326059579849243164e-01 3.133699893951416016e-01 3.218457399587300316e-02 1.000000000000000000e+00 8.382115623554368122e-01 -2.793879182749114398e-01 9.055003193572057629e-01 1.020432358141080798e+00 -4.251797940676276324e-03 9.995748202071552679e-01 8.565261021229594318e-01 1.020441214846607547e+00 2.815325661621492781e-01 9.994821213056974685e-01 -3.217901790234671544e-02 8.467678991942843014e-01 -2.522704043489494286e-01 8.467678991942843014e-01 2.522704043489494286e-01
1.130099999999999993e-01 3.107183426618576050e-02 1.000000238418579102e+00 8.368850350379943848e-01 -2.872678935527801514e-01 8.971685171127319336e-01 1.008554220199584961e+00 -3.700889647006988525e-03 9.977076053619384766e-01 8.337305188179016113e-01 1.019644379615783691e+00 3.301707506179809570e-01 1.006623864173889160e+00 -3.587840497493743896e-02 8.437794446945190430e-01 -2.628338932991027832e-01 8.349385261535644531e-01 3.111066818237304688e-01 3.205356947614315666e-02 1.000000000000000000e+00 8.386566462109501519e-01 -2.782266909719928738e-01 9.066438298993590994e-01 1.020398770937876121e+00 -4.089150582190861222e-03 9.995910848710456431e-01 8.569019238609203448e-01 1.020407031437521983e+00 2.804727753666397261e-01 9.994863283202453097e-01 -3.204808095090116299e-02 8.471424871798115541e-01 -2.512064376123098741e-01 8.471424871798115541e-01 2.512064376123098741e-01
1.140100000000000002e-01 3.103324025869369507e-02 1.000000357627868652e+00 8.377757668495178223e-01 -2.873914837837219238e-01 8.985106945037841797e-01 1.008563280105590820e+00 -3.597445785999298096e-03 9.977626204490661621e-01 8.354732394218444824e-01 1.019622087478637695e+00 3.293233811855316162e-01 1.006432414054870605e+00 -3.575423359870910645e-02 8.447088599205017090e-01 -2.629549503326416016e-01 8.365612626075744629e-01 3.100669384002685547e-01 3.192758262960480875e-02 1.000000000000000000e+00 8.390862844943516308e-01 -2.770829764052408772e-01 9.077756231167254386e-01 1.020365462234140708e+00 -3.932333478343835557e-03 9.996067667123729183e-01 8.572642454703328641e-01 1.020372982404534667e+00 2.794263363029563796e-01 9.994903580352406669e-01 -3.192215856698493726e-02 8.475037345091547270e-01 -2.501563179392242153e-01 8.475037345091547270e-01 2.501563179392242153e-01
1.150100000000000011e-01 3.096446394920349121e-02 1.000000357627868652e+00 8.387592434883117676e-01 -2.874919176101684570e-01 8.997260332107543945e-01 1.008940815925598145e+00 -3.443688154220581055e-03 9.978246092796325684e-01 8.369883894920349121e-01 1.019837498664855957e+00 3.290162682533264160e-01 1.006409406661987305e+00 -3.554531186819076538e-02 8.456739187240600586e-01 -2.630253434181213379e-01 8.378945589065551758e-01 3.095266222953796387e-01 3.180643329514723505e-02 1.000000000000000000e+00 8.395007710804192058e-01 -2.759564973641705499e-01 9.088958188927159787e-01 1.020332433445109377e+00 -3.781151590772154677e-03 9.996218848662066225e-01 8.576132972451954162e-01 1.020339415539368133e+00 2.783930865152564049e-01 9.994942180461917625e-01 -3.180107074115528371e-02 8.478518775141529185e-01 -2.491199001630519938e-01 8.478518775141529185e-01 2.491199001630519938e-01
1.160100000000000020e-01 3.089567273855209351e-02 1.000000357627868652e+00 8.397427201271057129e-01 -2.875923812389373779e-01 9.009416103363037109e-01 1.009318232536315918e+00 -3.289893269538879395e-03 9.978867769241333008e-01 8.385037779808044434e-01 1.020052671432495117e+00 3.287091553211212158e-01 1.006386399269104004e+00 -3.533621132373809814e-02 8.466390371322631836e-01 -2.630959749221801758e-01 8.392278552055358887e-01 3.089863061904907227e-01 3.168994749079623308e-02 1.000000000000000000e+00 8.399003945831513551e-01 -2.748469813251103178e-01 9.100045357933247425e-01 1.020299685472456641e+00 -3.635416312603191417e-03 9.996364582932232290e-01 8.579492937448153222e-01 1.020306233731256285e+00 2.773728958452353344e-01 9.994979156302958856e-01 -3.168464363714829785e-02 8.481871262444307114e-01 -2.480970401502982092e-01 8.481871262444307114e-01 2.480970401502982092e-01
1.170100000000000029e-01 3.082690387964248657e-02 1.000000476837158203e+00 8.407261967658996582e-01 -2.876928150653839111e-01 9.021573066711425781e-01 1.009695887565612793e+00 -3.136098384857177734e-03 9.979488849639892578e-01 8.400190472602844238e-01 1.020268201828002930e+00 3.284019231796264648e-01 1.006363272666931152e+00 -3.512721136212348938e-02 8.476042747497558594e-01 -2.631663084030151367e-01 8.405611515045166016e-01 3.084458708763122559e-01 3.157795697008654312e-02 1.000000000000000000e+00 8.402854388532615681e-01 -2.737541599954644855e-01 9.111018912465004282e-01 1.020267218875163584e+00 -3.494945006756121873e-03 9.996505055450339849e-01 8.582724421747593979e-01 1.020273161499592351e+00 2.763656471780677193e-01 9.995014577520946464e-01 -3.157270914737340950e-02 8.485096791620651002e-01 -2.470875942698583516e-01 8.485096791620651002e-01 2.470875942698583516e-01
1.180100000000000038e-01 3.075809031724929810e-02 1.000000476837158203e+00 8.417097330093383789e-01 -2.877935469150543213e-01 9.033727645874023438e-01 1.010073542594909668e+00 -2.982273697853088379e-03 9.980110526084899902e-01 8.415341377258300781e-01 1.020483613014221191e+00 3.280949592590332031e-01 1.006340384483337402e+00 -3.491820394992828369e-02 8.485692143440246582e-01 -2.632370591163635254e-01 8.418942689895629883e-01 3.079056739807128906e-01 3.147029910121698637e-02 1.000000000000000000e+00 8.406561829608346637e-01 -2.726777693427447913e-01 9.121880015127350472e-01 1.020235034329369794e+00 -3.359560905907052215e-03 9.996640439541102374e-01 8.585829659600504593e-01 1.020240523308560743e+00 2.753711807497271624e-01 9.995048510106824269e-01 -3.146510476774522225e-02 8.488197651581279590e-01 -2.460914183974933223e-01 8.488197651581279590e-01 2.460914183974933223e-01
1.190100000000000047e-01 3.068932145833969116e-02 1.000000476837158203e+00 8.426932096481323242e-01 -2.878939509391784668e-01 9.045885801315307617e-01 1.010451197624206543e+00 -2.828456461429595947e-03 9.980732202529907227e-01 8.430496454238891602e-01 1.020698904991149902e+00 3.277877569198608398e-01 1.006317377090454102e+00 -3.470920771360397339e-02 8.495344519615173340e-01 -2.633073925971984863e-01 8.432276248931884766e-01 3.073652982711791992e-01 3.136681684423375110e-02 1.000000000000000000e+00 8.410129009986815340e-01 -2.716175497936467731e-01 9.132629815782361549e-01 1.020203132112451394e+00 -3.229093076674226150e-03 9.996770906166776438e-01 8.588810762198447746e-01 1.020208314135200967e+00 2.743893609307020420e-01 9.995081017292402059e-01 -3.136167358090765495e-02 8.491175930097657476e-01 -2.451083694022987425e-01 8.491175930097657476e-01 2.451083694022987425e-01
1.200100000000000056e-01 3.062053769826889038e-02 1.000000596046447754e+00 8.436768054962158203e-01 -2.879944145679473877e-01 9.058041572570800781e-01 1.010828733444213867e+00 -2.674669027328491211e-03 9.981352686882019043e-01 8.445649147033691406e-01 1.020914435386657715e+00 3.274806439876556396e-01 1.006294488906860352e+00 -3.450019285082817078e-02 8.504996299743652344e-01 -2.633778452873229980e-01 8.445608615875244141e-01 3.068249225616455078e-01 3.126735831607669464e-02 1.000000000000000000e+00 8.413558626166262044e-01 -2.705732457401142654e-01 9.143269453558512394e-01 1.020171512122019175e+00 -3.103375958101335479e-03 9.996896624307582968e-01 8.591669723236136091e-01 1.020176207164257054e+00 2.734200754861218496e-01 9.995112159799215412e-01 -3.126226382187222153e-02 8.494033521165280654e-01 -2.441383049398251348e-01 8.494033521165280654e-01 2.441383049398251348e-01
1.210100000000000064e-01 3.055175393819808960e-02 1.000000596046447754e+00 8.446601033210754395e-01 -2.880950570106506348e-01 9.070197343826293945e-01 1.011206388473510742e+00 -2.520874142646789551e-03 9.981973767280578613e-01 8.460800051689147949e-01 1.021129727363586426e+00 3.271737098693847656e-01 1.006271362304687500e+00 -3.429111838340759277e-02 8.514645099639892578e-01 -2.634487748146057129e-01 8.458940386772155762e-01 3.062847852706909180e-01 3.117177678108631542e-02 1.000000000000000000e+00 8.416853328243378840e-01 -2.695446057373509507e-01 9.153800055802530089e-01 1.020140174416132028e+00 -2.982249385627153224e-03 9.997017751209118508e-01 8.594408697469352321e-01 1.020144477103211322e+00 2.724631695791355779e-01 9.995141995122822642e-01 -3.116672886314891810e-02 8.496772622363640837e-01 -2.431810823456282966e-01 8.496772622363640837e-01 2.431810823456282966e-01
1.220099999999999935e-01 3.048298507928848267e-02 1.000000715255737305e+00 8.456437587738037109e-01 -2.881954610347747803e-01 9.082353115081787109e-01 1.011584043502807617e+00 -2.367094159126281738e-03 9.982594251632690430e-01 8.475954532623291016e-01 1.021345138549804688e+00 3.268663585186004639e-01 1.006248474121093750e+00 -3.408220410346984863e-02 8.524298071861267090e-01 -2.635190784931182861e-01 8.472275137901306152e-01 3.057442903518676758e-01 3.107993053070371228e-02 1.000000000000000000e+00 8.420015719804736509e-01 -2.685313825256119835e-01 9.164222737791922757e-01 1.020109118775454071e+00 -2.865558451793653958e-03 9.997134440836716873e-01 8.597029759672243365e-01 1.020113211029676670e+00 2.715185024070922992e-01 9.995170578329083400e-01 -3.107492709962997313e-02 8.499395306857658872e-01 -2.422365598259197950e-01 8.499395306857658872e-01 2.422365598259197950e-01
1.230099999999999943e-01 3.041420876979827881e-02 1.000000715255737305e+00 8.466272354125976562e-01 -2.882960438728332520e-01 9.094508886337280273e-01 1.011961579322814941e+00 -2.213291823863983154e-03 9.983215332031250000e-01 8.491104245185852051e-01 1.021560549736022949e+00 3.265591263771057129e-01 1.006225347518920898e+00 -3.387316688895225525e-02 8.533948659896850586e-01 -2.635895907878875732e-01 8.485605716705322266e-01 3.052039742469787598e-01 3.099168252482890559e-02 1.000000000000000000e+00 8.423048362395076927e-01 -2.675333326161908332e-01 9.174538604433559730e-01 1.020078344571003770e+00 -2.753153118879882004e-03 9.997246846908957041e-01 8.599534830961800269e-01 1.020082057249499297e+00 2.705859650389155768e-01 9.995197962473830744e-01 -3.098672159198340853e-02 8.501903390198974897e-01 -2.413045966411251908e-01 8.501903390198974897e-01 2.413045966411251908e-01
1.240099999999999952e-01 3.034543246030807495e-02 1.000000715255737305e+00 8.476107120513916016e-01 -2.883964776992797852e-01 9.106667041778564453e-01 1.012339115142822266e+00 -2.059526741504669189e-03 9.983836412429809570e-01 8.506258130073547363e-01 1.021775960922241211e+00 3.262520730495452881e-01 1.006202340126037598e+00 -3.366413339972496033e-02 8.543600440025329590e-01 -2.636600434780120850e-01 8.498939275741577148e-01 3.046636879444122314e-01 3.090690043879625037e-02 1.000000000000000000e+00 8.425953772541971976e-01 -2.665502165841452387e-01 9.184748748767203042e-01 1.020047851340507572e+00 -2.644888305999257803e-03 9.997355112390048371e-01 8.601925976599363866e-01 1.020051214283532959e+00 2.696654097662592453e-01 9.995224197795241627e-01 -3.090198010775280918e-02 8.504298962497270908e-01 -2.403850519643377093e-01 8.504298962497270908e-01 2.403850519643377093e-01
1.250100000000000100e-01 3.027662634849548340e-02 1.000000834465026855e+00 8.485942482948303223e-01 -2.884970903396606445e-01 9.118820428848266602e-01 1.012716770172119141e+00 -1.905687153339385986e-03 9.984458684921264648e-01 8.521411418914794922e-01 1.021991252899169922e+00 3.259450793266296387e-01 1.006179332733154297e+00 -3.345511853694915771e-02 8.553252220153808594e-01 -2.637307643890380859e-01 8.512272834777832031e-01 3.041233718395233154e-01 3.082545643733672000e-02 1.000000000000000000e+00 8.428734423874365556e-01 -2.655817988767485982e-01 9.194854252656421423e-01 1.020017638473402988e+00 -2.540623638211201869e-03 9.997459375741786225e-01 8.604205233642113759e-01 1.020020861321911054e+00 2.687566908789441045e-01 9.995249332346382021e-01 -3.082057489917182716e-02 8.506584081126710162e-01 -2.394777856356017365e-01 8.506584081126710162e-01 2.394777856356017365e-01
1.260100000000000109e-01 3.020787239074707031e-02 1.000000834465026855e+00 8.495777249336242676e-01 -2.885975539684295654e-01 9.130977392196655273e-01 1.013094186782836914e+00 -1.751884818077087402e-03 9.985079169273376465e-01 8.536563515663146973e-01 1.022206783294677734e+00 3.256379365921020508e-01 1.006156325340270996e+00 -3.324607759714126587e-02 8.562902808189392090e-01 -2.638012170791625977e-01 8.525603413581848145e-01 3.035830259323120117e-01 3.074722694365955925e-02 1.000000000000000000e+00 8.431392749585877588e-01 -2.646278475877912317e-01 9.204856187665342304e-01 1.019987704926534677e+00 -2.440223190386549453e-03 9.997559776590311253e-01 8.606374456003428319e-01 1.019990644721240125e+00 2.678597013970684948e-01 9.995273412574986471e-01 -3.074238247573402374e-02 8.508760494114615547e-01 -2.385826588093088174e-01 8.508760494114615547e-01 2.385826588093088174e-01
1.270100000000000118e-01 3.013906627893447876e-02 1.000000953674316406e+00 8.505612015724182129e-01 -2.886981070041656494e-01 9.143134355545043945e-01 1.013471841812133789e+00 -1.598134636878967285e-03 9.985700249671936035e-01 8.551716208457946777e-01 1.022422075271606445e+00 3.253307342529296875e-01 1.006133437156677246e+00 -3.303711116313934326e-02 8.572552800178527832e-01 -2.638717591762542725e-01 8.538936972618103027e-01 3.030426502227783203e-01 3.067209253227181492e-02 1.000000000000000000e+00 8.433931142613914078e-01 -2.636881345031481527e-01 9.214755614944855067e-01 1.019958049846146242e+00 -2.343555406762652411e-03 9.997656444471499926e-01 8.608435641721560172e-01 1.019960753780761342e+00 2.669742961112373525e-01 9.995296482454828491e-01 -3.066728349056168507e-02 8.510830222277867563e-01 -2.376995325803503145e-01 8.510830222277867563e-01 2.376995325803503145e-01
1.280100000000000127e-01 3.007026761770248413e-02 1.000000953674316406e+00 8.515446782112121582e-01 -2.887986898422241211e-01 9.155288934707641602e-01 1.013849616050720215e+00 -1.444302499294281006e-03 9.986321330070495605e-01 8.566867709159851074e-01 1.022637486457824707e+00 3.250237107276916504e-01 1.006110429763793945e+00 -3.282802924513816833e-02 8.582205176353454590e-01 -2.639423012733459473e-01 8.552268743515014648e-01 3.025024533271789551e-01 3.059993803059105760e-02 1.000000000000000000e+00 8.436351951450714592e-01 -2.627624353764236864e-01 9.224553583149505132e-01 1.019928672177769835e+00 -2.250493204994064803e-03 9.997749506277130438e-01 8.610390709222740524e-01 1.019931204174984174e+00 2.661003430023434757e-01 9.995318584235332038e-01 -3.059516284689867138e-02 8.512795165883186854e-01 -2.368282691046284527e-01 8.512795165883186854e-01 2.368282691046284527e-01
1.290100000000000136e-01 3.000153601169586182e-02 1.000000953674316406e+00 8.525282740592956543e-01 -2.888991832733154297e-01 9.167448282241821289e-01 1.014227151870727539e+00 -1.290492713451385498e-03 9.986943006515502930e-01 8.582021594047546387e-01 1.022852778434753418e+00 3.247165679931640625e-01 1.006087303161621094e+00 -3.261901065707206726e-02 8.591856956481933594e-01 -2.640127539634704590e-01 8.565602302551269531e-01 3.019620776176452637e-01 3.053065217569650089e-02 1.000000000000000000e+00 8.438657484986857860e-01 -2.618505295471079686e-01 9.234251130372206351e-01 1.019899570711087611e+00 -2.160913610721711901e-03 9.997839085611142096e-01 8.612241531999310640e-01 1.019901933734703503e+00 2.652377163830094697e-01 9.995339758346495351e-01 -3.052590935407252168e-02 8.514657161842061894e-01 -2.359687314188118890e-01 8.514657161842061894e-01 2.359687314188118890e-01
1.300099999999999867e-01 2.993273735046386719e-02 1.000001072883605957e+00 8.535116910934448242e-01 -2.889995276927947998e-01 9.179601669311523438e-01 1.014604568481445312e+00 -1.136697828769683838e-03 9.987563490867614746e-01 8.597174882888793945e-01 1.023068189620971680e+00 3.244092166423797607e-01 1.006064414978027344e+00 -3.240999206900596619e-02 8.601508736610412598e-01 -2.640830874443054199e-01 8.578935861587524414e-01 3.014215826988220215e-01 3.046412743255323685e-02 1.000000000000000000e+00 8.440850014407624835e-01 -2.609521998044924684e-01 9.243849284805510935e-01 1.019870744178982047e+00 -2.074697570862242373e-03 9.997925301526617847e-01 8.613989980118156309e-01 1.019872940034401321e+00 2.643862869484668865e-01 9.995360043503105363e-01 -3.045941554550109925e-02 8.516418057892493065e-01 -2.351207831793507841e-01 8.516418057892493065e-01 2.351207831793507841e-01
1.310099999999999876e-01 2.986396849155426025e-02 1.000001072883605957e+00 8.544952273368835449e-01 -2.891001999378204346e-01 9.191758632659912109e-01 1.014982223510742188e+00 -9.829029440879821777e-04 9.988184571266174316e-01 8.612326383590698242e-01 1.023283600807189941e+00 3.241023123264312744e-01 1.006041288375854492e+00 -3.220097720623016357e-02 8.611159324645996094e-01 -2.641538083553314209e-01 8.592267632484436035e-01 3.008813858032226562e-01 3.040025994563776840e-02 1.000000000000000000e+00 8.442931772337736174e-01 -2.600672324455453044e-01 9.253349064168204796e-01 1.019842191227020356e+00 -1.991729907608607436e-03 9.998008269201362763e-01 8.615637901086086181e-01 1.019844220643008725e+00 2.635459261516258644e-01 9.995379476780805739e-01 -3.039557763074657651e-02 8.518079679316454822e-01 -2.342842888420864356e-01 8.518079679316454822e-01 2.342842888420864356e-01
1.320099999999999885e-01 2.979519218206405640e-02 1.000001072883605957e+00 8.554788231849670410e-01 -2.892005145549774170e-01 9.203914403915405273e-01 1.015359878540039062e+00 -8.290782570838928223e-04 9.988805055618286133e-01 8.627480268478393555e-01 1.023499011993408203e+00 3.237950503826141357e-01 1.006018280982971191e+00 -3.199193999171257019e-02 8.620809912681579590e-01 -2.642242014408111572e-01 8.605601787567138672e-01 3.003408908843994141e-01 3.033894941910133397e-02 1.000000000000000000e+00 8.444904953498798550e-01 -2.591954172190499284e-01 9.262751475809056778e-01 1.019813910420133363e+00 -1.911899195328833293e-03 9.998088100061010008e-01 8.617187119853590982e-01 1.019815773124987057e+00 2.627165062245916949e-01 9.995398093692822172e-01 -3.033429537586900329e-02 8.519643828951857234e-01 -2.334591136859224814e-01 8.519643828951857234e-01 2.334591136859224814e-01
1.330099999999999894e-01 2.972640097141265869e-02 1.000001192092895508e+00 8.564621210098266602e-01 -2.893011868000030518e-01 9.216068983078002930e-01 1.015737533569335938e+00 -6.753206253051757812e-04 9.989426732063293457e-01 8.642631173133850098e-01 1.023714423179626465e+00 3.234880864620208740e-01 1.005995273590087891e+00 -3.178297355771064758e-02 8.630459904670715332e-01 -2.642949819564819336e-01 8.618931174278259277e-01 2.998008131980895996e-01 3.028009900074147068e-02 1.000000000000000000e+00 8.446771715354458587e-01 -2.583365472705639876e-01 9.272057516809644184e-01 1.019785900248884936e+00 -1.835097641323713913e-03 9.998164901898261014e-01 8.618639438833446409e-01 1.019787595041382833e+00 2.618979001991357802e-01 9.995415928262619820e-01 -3.027547198757600880e-02 8.521112287218860493e-01 -2.326451238353222095e-01 8.521112287218860493e-01 2.326451238353222095e-01
1.340099999999999902e-01 2.965761721134185791e-02 1.000001192092895508e+00 8.574457168579101562e-01 -2.894016802310943604e-01 9.228225946426391602e-01 1.016114950180053711e+00 -5.215182900428771973e-04 9.990047216415405273e-01 8.657784461975097656e-01 1.023929834365844727e+00 3.231810331344604492e-01 1.005972266197204590e+00 -3.157392144203186035e-02 8.640112280845642090e-01 -2.643654346466064453e-01 8.632264733314514160e-01 2.992604374885559082e-01 3.022361516966253631e-02 1.000000000000000000e+00 8.448534178743539735e-01 -2.574904190881907029e-01 9.281268174086243494e-01 1.019758159135365050e+00 -1.761220970323942262e-03 9.998238778988377540e-01 8.619996637933239336e-01 1.019759683950846485e+00 2.610899819261452426e-01 9.995433013092727137e-01 -3.021901400104995764e-02 8.522486812159711933e-01 -2.318421862816616164e-01 8.522486812159711933e-01 2.318421862816616164e-01
1.350099999999999911e-01 2.958883345127105713e-02 1.000001311302185059e+00 8.584292531013488770e-01 -2.895023226737976074e-01 9.240381717681884766e-01 1.016492605209350586e+00 -3.677159547805786133e-04 9.990668892860412598e-01 8.672937154769897461e-01 1.024145245552062988e+00 3.228738605976104736e-01 1.005949258804321289e+00 -3.136491775512695312e-02 8.649763464927673340e-01 -2.644360065460205078e-01 8.645597696304321289e-01 2.987201809883117676e-01 3.016940763907396614e-02 1.000000000000000000e+00 8.450194428226904808e-01 -2.566568324755507113e-01 9.290384424360835780e-01 1.019730685445318974e+00 -1.690168325847750614e-03 9.998309832073797310e-01 8.621260477641776721e-01 1.019732048235513444e+00 2.602926253339375440e-01 9.995449379418329672e-01 -3.016483118283465326e-02 8.523769145100853484e-01 -2.310501689051984442e-01 8.523769145100853484e-01 2.310501689051984442e-01
1.360099999999999920e-01 2.952005714178085327e-02 1.000001311302185059e+00 8.594126701354980469e-01 -2.896027565002441406e-01 9.252538681030273438e-01 1.016870260238647461e+00 -2.138763666152954102e-04 9.991289973258972168e-01 8.688089847564697266e-01 1.024360656738281250e+00 3.225667774677276611e-01 1.005926251411437988e+00 -3.115587309002876282e-02 8.659414649009704590e-01 -2.645065486431121826e-01 8.658930659294128418e-01 2.981798350811004639e-01 3.011738924193671507e-02 1.000000000000000000e+00 8.451754512890208293e-01 -2.558355904807007586e-01 9.299407234348523454e-01 1.019703477489247945e+00 -1.621842151629260221e-03 9.998378158554035444e-01 8.622432697198086915e-01 1.019704700328575742e+00 2.595057049208215338e-01 9.995465057177042034e-01 -3.011283641667174618e-02 8.524961007220925868e-01 -2.302689404925515881e-01 8.524961007220925868e-01 2.302689404925515881e-01
1.370099999999999929e-01 2.945128083229064941e-02 1.000001311302185059e+00 8.603962063789367676e-01 -2.897030711174011230e-01 9.264693260192871094e-01 1.017247796058654785e+00 -6.011873483657836914e-05 9.991911649703979492e-01 8.703243732452392578e-01 1.024576067924499512e+00 3.222594559192657471e-01 1.005903363227844238e+00 -3.094688430428504944e-02 8.669067025184631348e-01 -2.645769715309143066e-01 8.672264218330383301e-01 2.976393699645996094e-01 3.006747580969395053e-02 1.000000000000000000e+00 8.453216447411605605e-01 -2.550264992991348456e-01 9.308337561080550770e-01 1.019676533515806227e+00 -1.556148064466746648e-03 9.998443852811338406e-01 8.623515009364484118e-01 1.019677637877886012e+00 2.587290970945553825e-01 9.995480075087278538e-01 -3.006294558248551185e-02 8.526064089859679562e-01 -2.294983707519323013e-01 8.526064089859679562e-01 2.294983707519323013e-01
1.380099999999999938e-01 2.938248962163925171e-02 1.000001430511474609e+00 8.613798022270202637e-01 -2.898037433624267578e-01 9.276851415634155273e-01 1.017625331878662109e+00 9.366124868392944336e-05 9.992531538009643555e-01 8.718396425247192383e-01 1.024791598320007324e+00 3.219524621963500977e-01 1.005880236625671387e+00 -3.073788061738014221e-02 8.678717613220214844e-01 -2.646476626396179199e-01 8.685597181320190430e-01 2.970991432666778564e-01 3.001958609045669857e-02 1.000000000000000000e+00 8.454582212263078711e-01 -2.542293682597942528e-01 9.317176351822284985e-01 1.019649851725316081e+00 -1.492994771782421267e-03 9.998507006138293018e-01 8.624509104626257860e-01 1.019650858442085362e+00 2.579626791563419119e-01 9.995494460687573968e-01 -3.001507747460425632e-02 8.527080062210719014e-01 -2.287383303328869577e-01 8.527080062210719014e-01 2.287383303328869577e-01
1.390099999999999947e-01 2.931373566389083862e-02 1.000001430511474609e+00 8.623632192611694336e-01 -2.899042963981628418e-01 9.289007186889648438e-01 1.018002986907958984e+00 2.474784851074218750e-04 9.993153214454650879e-01 8.733547329902648926e-01 1.025006890296936035e+00 3.216452598571777344e-01 1.005857348442077637e+00 -3.052885085344314575e-02 8.688368797302246094e-01 -2.647181749343872070e-01 8.698929548263549805e-01 2.965587377548217773e-01 2.997364165353274060e-02 1.000000000000000000e+00 8.455853754284947676e-01 -2.534440097749837140e-01 9.325924544169501562e-01 1.019623430274130493e+00 -1.432293973247344109e-03 9.998567706835216340e-01 8.625416651307737936e-01 1.019624359582052220e+00 2.572063293091312874e-01 9.995508240389212595e-01 -2.996915370640919687e-02 8.528010571464440526e-01 -2.279886908423323921e-01 8.528010571464440526e-01 2.279886908423323921e-01
1.400099999999999956e-01 2.924495190382003784e-02 1.000001430511474609e+00 8.633467555046081543e-01 -2.900047600269317627e-01 9.301164150238037109e-01 1.018380522727966309e+00 4.012882709503173828e-04 9.993773698806762695e-01 8.748700618743896484e-01 1.025222182273864746e+00 3.213382959365844727e-01 1.005834102630615234e+00 -3.031981363892555237e-02 8.698019981384277344e-01 -2.647885680198669434e-01 8.712261319160461426e-01 2.960184216499328613e-01 2.992956679690202473e-02 1.000000000000000000e+00 8.457032987252173228e-01 -2.526702392908207750e-01 9.334583066144896968e-01 1.019597267278682162e+00 -1.373960265386118488e-03 9.998626040305595986e-01 8.626239295672476493e-01 1.019598138861734782e+00 2.564599266713916692e-01 9.995521439526230401e-01 -2.992509861792306755e-02 8.528857242913203685e-01 -2.272493248595869042e-01 8.528857242913203685e-01 2.272493248595869042e-01
1.410099999999999965e-01 2.917614579200744629e-02 1.000001549720764160e+00 8.643301725387573242e-01 -2.901051938533782959e-01 9.313319921493530273e-01 1.018758177757263184e+00 5.550906062126159668e-04 9.994395375251770020e-01 8.763853311538696289e-01 1.025437593460083008e+00 3.210310935974121094e-01 1.005811214447021484e+00 -3.011082485318183899e-02 8.707671761512756348e-01 -2.648590207099914551e-01 8.725594282150268555e-01 2.954781055450439453e-01 2.988728845764306724e-02 1.000000000000000000e+00 8.458121792430325359e-01 -2.519078752384326658e-01 9.343152836293704411e-01 1.019571360819282679e+00 -1.317911049179827264e-03 9.998682089148437369e-01 8.626978662032368517e-01 1.019572193848959696e+00 2.557233512900110584e-01 9.995534082402893761e-01 -2.988283918634281056e-02 8.529621680065141431e-01 -2.265201059504388104e-01 8.529621680065141431e-01 2.265201059504388104e-01
1.420099999999999973e-01 2.910738438367843628e-02 1.000001549720764160e+00 8.653137683868408203e-01 -2.902057170867919922e-01 9.325474500656127930e-01 1.019135951995849609e+00 7.088407874107360840e-04 9.995016455650329590e-01 8.779007196426391602e-01 1.025653123855590820e+00 3.207237720489501953e-01 1.005788207054138184e+00 -2.990184724330902100e-02 8.717324137687683105e-01 -2.649296522140502930e-01 8.738929033279418945e-01 2.949377298355102539e-01 2.984673612882808580e-02 1.000000000000000000e+00 8.459122019024029049e-01 -2.511567389953129892e-01 9.351634763730058975e-01 1.019545708941257622e+00 -1.264066444565280743e-03 9.998735933289435440e-01 8.627636351470939768e-01 1.019546517786963147e+00 2.549964844694322386e-01 9.995546192340667435e-01 -2.984230494305701101e-02 8.530305462346636780e-01 -2.258009086933513709e-01 8.530305462346636780e-01 2.258009086933513709e-01
1.430099999999999982e-01 2.910126000642776489e-02 1.000001668930053711e+00 8.661840558052062988e-01 -2.886948883533477783e-01 9.336754083633422852e-01 1.019255638122558594e+00 8.054375648498535156e-04 9.995291829109191895e-01 8.790380954742431641e-01 1.025684833526611328e+00 3.188669979572296143e-01 1.005765914916992188e+00 -2.980305254459381104e-02 8.725774288177490234e-01 -2.633737623691558838e-01 8.749496340751647949e-01 2.930198311805725098e-01 2.980784178337601842e-02 1.000000000000000000e+00 8.460035484488902524e-01 -2.504166548597122066e-01 9.360029748117086879e-01 1.019520309652389267e+00 -1.212349212418853709e-03 9.998787650169802532e-01 8.628213938589184284e-01 1.019521089073562203e+00 2.542792095530988505e-01 9.995557791725936392e-01 -2.980342789764797717e-02 8.530910139360643463e-01 -2.250916087230243889e-01 8.530910139360643463e-01 2.250916087230243889e-01
1.440099999999999991e-01 2.916567027568817139e-02 1.000001668930053711e+00 8.669268488883972168e-01 -2.853711545467376709e-01 9.347045421600341797e-01 1.019085168838500977e+00 8.375570178031921387e-04 9.995180368423461914e-01 8.797507882118225098e-01 1.025509834289550781e+00 3.152666091918945312e-01 1.005744099617004395e+00 -2.982829511165618896e-02 8.732874989509582520e-01 -2.599878311157226562e-01 8.756955862045288086e-01 2.895519137382507324e-01 2.977053976607073327e-02 1.000000000000000000e+00 8.460863975775855250e-01 -2.496874499345922149e-01 9.368338680115980699e-01 1.019495160943922230e+00 -1.162684641074352657e-03 9.998837314525245157e-01 8.628712981865511722e-01 1.019495903011746307e+00 2.535714096083178659e-01 9.995568902037141878e-01 -2.976614242983365716e-02 8.531437248768738435e-01 -2.243920826457202755e-01 8.531437248768738435e-01 2.243920826457202755e-01
1.450100000000000000e-01 2.923007309436798096e-02 1.000001668930053711e+00 8.676695823669433594e-01 -2.820476591587066650e-01 9.357336759567260742e-01 1.018914818763732910e+00 8.697435259819030762e-04 9.995066523551940918e-01 8.804633021354675293e-01 1.025334835052490234e+00 3.116663694381713867e-01 1.005722522735595703e+00 -2.985357120633125305e-02 8.739975690841674805e-01 -2.566022872924804688e-01 8.764414191246032715e-01 2.860841751098632812e-01 2.973476672837821119e-02 1.000000000000000000e+00 8.461609249502399788e-01 -2.489689541150547636e-01 9.376562441309886919e-01 1.019470260785279914e+00 -1.115000479870578275e-03 9.998884998606424324e-01 8.629135019075981905e-01 1.019470957192316618e+00 2.528729685070596478e-01 9.995579543889278051e-01 -2.973038522444276799e-02 8.531888308253388065e-01 -2.237022080944123525e-01 8.531888308253388065e-01 2.237022080944123525e-01
1.460100000000000009e-01 2.929446846246719360e-02 1.000001668930053711e+00 8.684121370315551758e-01 -2.787238955497741699e-01 9.367626905441284180e-01 1.018744468688964844e+00 9.018927812576293945e-04 9.994954466819763184e-01 8.811757564544677734e-01 1.025159955024719238e+00 3.080659806728363037e-01 1.005700826644897461e+00 -2.987883985042572021e-02 8.747075200080871582e-01 -2.532165944576263428e-01 8.771873116493225098e-01 2.826163768768310547e-01 2.970046155425831724e-02 1.000000000000000000e+00 8.462273032407900963e-01 -2.482610000481877688e-01 9.384701904269462380e-01 1.019445607125553543e+00 -1.069226862571879969e-03 9.998930772279573942e-01 8.629481566704576556e-01 1.019446249213548983e+00 2.521837711019383477e-01 9.995589737071669534e-01 -2.969609519731647440e-02 8.532264814391308239e-01 -2.230218637453516561e-01 8.532264814391308239e-01 2.230218637453516561e-01
1.470100000000000018e-01 2.935887873172760010e-02 1.000001788139343262e+00 8.691550493240356445e-01 -2.754003703594207764e-01 9.377918243408203125e-01 1.018574118614196777e+00 9.340196847915649414e-04 9.994842410087585449e-01 8.818883895874023438e-01 1.024985074996948242e+00 3.044658303260803223e-01 1.005679011344909668e+00 -2.990405634045600891e-02 8.754176497459411621e-01 -2.498310357332229614e-01 8.779333829879760742e-01 2.791486382484436035e-01 2.966756528643882743e-02 1.000000000000000000e+00 8.462857021851948325e-01 -2.475634230885568332e-01 9.392757932643348573e-01 1.019421197896104081e+00 -1.025296231088629545e-03 9.998974703102780914e-01 8.629754120094464964e-01 1.019421776681829206e+00 2.515037032343626078e-01 9.995599500582988961e-01 -2.966321342165604766e-02 8.532568242807689884e-01 -2.223509293269066434e-01 8.532568242807689884e-01 2.223509293269066434e-01
1.480100000000000027e-01 2.942327409982681274e-02 1.000001788139343262e+00 8.698978424072265625e-01 -2.720765471458435059e-01 9.388210773468017578e-01 1.018403768539428711e+00 9.661912918090820312e-04 9.994729161262512207e-01 8.826010227203369141e-01 1.024810194969177246e+00 3.008652925491333008e-01 1.005657434463500977e+00 -2.992929890751838684e-02 8.761277198791503906e-01 -2.464451789855957031e-01 8.786793351173400879e-01 2.756807208061218262e-01 2.963602105504922410e-02 1.000000000000000000e+00 8.463362886303795740e-01 -2.468760612543814681e-01 9.400731381247813268e-01 1.019397031013002497e+00 -9.831432616008331342e-04 9.999016856399871589e-01 8.629954153604635358e-01 1.019397537212265670e+00 2.508326517419710022e-01 9.995608852664599198e-01 -2.963168305672595274e-02 8.532800048335550391e-01 -2.216892856276207191e-01 8.532800048335550391e-01 2.216892856276207191e-01
1.490100000000000036e-01 2.948769181966781616e-02 1.000001788139343262e+00 8.706406950950622559e-01 -2.687528133392333984e-01 9.398502111434936523e-01 1.018233299255371094e+00 9.983181953430175781e-04 9.994617700576782227e-01 8.833135962486267090e-01 1.024635314941406250e+00 2.972649335861206055e-01 1.005635738372802734e+00 -2.995454892516136169e-02 8.768378496170043945e-01 -2.430593818426132202e-01 8.794254660606384277e-01 2.722128331661224365e-01 2.960577400903202649e-02 1.000000000000000000e+00 8.463792265807928983e-01 -2.461987551858612344e-01 9.408623096147642473e-01 1.019373104379788231e+00 -9.427047935977661075e-04 9.999057295323348082e-01 8.630083120987629419e-01 1.019373529188561722e+00 2.501705044119260646e-01 9.995617810831596284e-01 -2.960144927932605030e-02 8.532961665576125343e-01 -2.210368145034945220e-01 8.532961665576125343e-01 2.210368145034945220e-01
1.500100000000000044e-01 2.955207228660583496e-02 1.000001907348632812e+00 8.713833093643188477e-01 -2.654293775558471680e-01 9.408792257308959961e-01 1.018062949180603027e+00 1.030467450618743896e-03 9.994505047798156738e-01 8.840261101722717285e-01 1.024460434913635254e+00 2.936648130416870117e-01 1.005614161491394043e+00 -2.997986227273941040e-02 8.775478005409240723e-01 -2.396740019321441650e-01 8.801712393760681152e-01 2.687452733516693115e-01 2.957677125924870060e-02 1.000000000000000000e+00 8.464146772141587505e-01 -2.455313481333407932e-01 9.416433914578673514e-01 1.019349415899511113e+00 -9.039197725700003679e-04 9.999096080741912695e-01 8.630142460148774175e-01 1.019349767880690205e+00 2.495171488522712755e-01 9.995626391888550177e-01 -2.957245922686337070e-02 8.533054517484527368e-01 -2.203933988839973657e-01 8.533054517484527368e-01 2.203933988839973657e-01
1.510100000000000053e-01 2.961647510528564453e-02 1.000001907348632812e+00 8.721261620521545410e-01 -2.621056735515594482e-01 9.419084787368774414e-01 1.017892599105834961e+00 1.062624156475067139e-03 9.994392395019531250e-01 8.847386837005615234e-01 1.024285435676574707e+00 2.900643944740295410e-01 1.005592465400695801e+00 -3.000505268573760986e-02 8.782579898834228516e-01 -2.362881153821945190e-01 8.809173107147216797e-01 2.652773261070251465e-01 2.954896179550410909e-02 1.000000000000000000e+00 8.464427989829845789e-01 -2.448736858618947021e-01 9.424164665320257095e-01 1.019325963460103734e+00 -8.667291611511035313e-04 9.999133271614991658e-01 8.630133585605795910e-01 1.019326258330186752e+00 2.488724744055244575e-01 9.995634611983186257e-01 -2.954466191459668642e-02 8.533080001397503889e-01 -2.197589227779436216e-01 8.533080001397503889e-01 2.197589227779436216e-01
1.520100000000000062e-01 2.968088537454605103e-02 1.000001907348632812e+00 8.728688955307006836e-01 -2.587820291519165039e-01 9.429376125335693359e-01 1.017722249031066895e+00 1.094803214073181152e-03 9.994278550148010254e-01 8.854512572288513184e-01 1.024110555648803711e+00 2.864641249179840088e-01 1.005570650100708008e+00 -3.003032878041267395e-02 8.789679408073425293e-01 -2.329024970531463623e-01 8.816631436347961426e-01 2.618095278739929199e-01 2.952229642682733385e-02 1.000000000000000000e+00 8.464637476528942273e-01 -2.442256166171021259e-01 9.431816168747243490e-01 1.019302744938009209e+00 -8.310758774935913737e-04 9.999168925024435328e-01 8.630057889460538423e-01 1.019302998192636922e+00 2.482363719539756874e-01 9.995642486630876844e-01 -2.951800817595455484e-02 8.533039490681423311e-01 -2.191332712791957682e-01 8.533039490681423311e-01 2.191332712791957682e-01
1.530100000000000071e-01 2.974528074264526367e-02 1.000001907348632812e+00 8.736116886138916016e-01 -2.554582655429840088e-01 9.439667463302612305e-01 1.017551660537719727e+00 1.126900315284729004e-03 9.994166493415832520e-01 8.861637115478515625e-01 1.023935556411743164e+00 2.828637361526489258e-01 1.005548954010009766e+00 -3.005558252334594727e-02 8.796780705451965332e-01 -2.295167595148086548e-01 8.824090957641601562e-01 2.583417594432830811e-01 2.949672772580649166e-02 1.000000000000000000e+00 8.464776763323523801e-01 -2.435869910991178555e-01 9.439389236837744113e-01 1.019279758204487685e+00 -7.969047382519905444e-04 9.999203096153586046e-01 8.629916743680194902e-01 1.019279985135024713e+00 2.476087334033059140e-01 9.995650030734013480e-01 -2.949245060687785691e-02 8.532934338770264970e-01 -2.185163305711370074e-01 8.532934338770264970e-01 2.185163305711370074e-01
1.540100000000000080e-01 2.980969846248626709e-02 1.000002026557922363e+00 8.743545413017272949e-01 -2.521346807479858398e-01 9.449958801269531250e-01 1.017381548881530762e+00 1.159049570560455322e-03 9.994054436683654785e-01 8.868763446807861328e-01 1.023760676383972168e+00 2.792633175849914551e-01 1.005527377128601074e+00 -3.008089214563369751e-02 8.803881406784057617e-01 -2.261309623718261719e-01 8.831550478935241699e-01 2.548738718032836914e-01 2.947220996989093761e-02 1.000000000000000000e+00 8.464847355166263965e-01 -2.429576624227689219e-01 9.446884673257869292e-01 1.019257001127277462e+00 -7.641623976192781940e-04 9.999235838348251582e-01 8.629711500278124392e-01 1.019257216836198854e+00 2.469894516861648737e-01 9.995657258606974738e-01 -2.946794350717095445e-02 8.532765879347915527e-01 -2.179079879305205469e-01 8.532765879347915527e-01 2.179079879305205469e-01
1.550100000000000089e-01 2.987410128116607666e-02 1.000002026557922363e+00 8.750973343849182129e-01 -2.488109022378921509e-01 9.460248947143554688e-01 1.017210960388183594e+00 1.191213726997375488e-03 9.993941187858581543e-01 8.875890374183654785e-01 1.023585915565490723e+00 2.756628990173339844e-01 1.005505561828613281e+00 -3.010606020689010620e-02 8.810982704162597656e-01 -2.227452248334884644e-01 8.839011192321777344e-01 2.514060437679290771e-01 2.944869908457932797e-02 1.000000000000000000e+00 8.464850731309756515e-01 -2.423374860782744333e-01 9.454303273445654465e-01 1.019234471572146639e+00 -7.327972882875859531e-04 9.999267203175743468e-01 8.629443491497573726e-01 1.019234690987316005e+00 2.463784207651764369e-01 9.995664183999948271e-01 -2.944444282373611527e-02 8.532535426533138789e-01 -2.173081317306962690e-01 8.532535426533138789e-01 2.173081317306962690e-01
1.560100000000000098e-01 2.993848174810409546e-02 1.000002026557922363e+00 8.758400082588195801e-01 -2.454871833324432373e-01 9.470541477203369141e-01 1.017040729522705078e+00 1.223377883434295654e-03 9.993829727172851562e-01 8.883015513420104980e-01 1.023410916328430176e+00 2.720625996589660645e-01 1.005484104156494141e+00 -3.013136237859725952e-02 8.818082213401794434e-01 -2.193596065044403076e-01 8.846470117568969727e-01 2.479381859302520752e-01 2.942615258843393755e-02 1.000000000000000000e+00 8.464788345730802632e-01 -2.417263198925805323e-01 9.461645824694195905e-01 1.019212167404348168e+00 -7.027595642733036043e-04 9.999297240482039051e-01 8.629114029997936308e-01 1.019212405292257539e+00 2.457755356353910348e-01 9.995670820121667077e-01 -2.942190609563158019e-02 8.532244275066953598e-01 -2.167166514442371850e-01 8.532244275066953598e-01 2.167166514442371850e-01
1.570100000000000107e-01 3.000290691852569580e-02 1.000002145767211914e+00 8.765827417373657227e-01 -2.421636581420898438e-01 9.480832815170288086e-01 1.016870498657226562e+00 1.255474984645843506e-03 9.993717074394226074e-01 8.890140652656555176e-01 1.023236036300659180e+00 2.684623599052429199e-01 1.005462408065795898e+00 -3.015661612153053284e-02 8.825182914733886719e-01 -2.159738987684249878e-01 8.853929042816162109e-01 2.444704771041870117e-01 2.940452954497452601e-02 1.000000000000000000e+00 8.464661627363372354e-01 -2.411240240093300291e-01 9.468913106132654800e-01 1.019190086484042634e+00 -6.740010513157345664e-04 9.999325998552904826e-01 8.628724405675974873e-01 1.019190346886061249e+00 2.451806930992377342e-01 9.995677179666986323e-01 -2.940029240606405886e-02 8.531893694628572833e-01 -2.161334376747997277e-01 8.531893694628572833e-01 2.161334376747997277e-01
1.580100000000000116e-01 3.006730228662490845e-02 1.000002145767211914e+00 8.773254156112670898e-01 -2.388401776552200317e-01 9.491124153137207031e-01 1.016700029373168945e+00 1.287616789340972900e-03 9.993605017662048340e-01 8.897264599800109863e-01 1.023061275482177734e+00 2.648622393608093262e-01 1.005440592765808105e+00 -3.018186241388320923e-02 8.832283616065979004e-01 -2.125884294509887695e-01 8.861388564109802246e-01 2.410028576850891113e-01 2.938379050738735773e-02 1.000000000000000000e+00 8.464471980628107683e-01 -2.405304608397258459e-01 9.476105888870711702e-01 1.019168226670976729e+00 -6.464751890211664284e-04 9.999353524107779112e-01 8.628275887799433663e-01 1.019168498405081724e+00 2.445937913238877548e-01 9.995683274834538112e-01 -2.937956232710470586e-02 8.531484933407220694e-01 -2.155583821408419698e-01 8.531484933407220694e-01 2.155583821408419698e-01
1.590100000000000124e-01 3.013169765472412109e-02 1.000002145767211914e+00 8.780683279037475586e-01 -2.355164289474487305e-01 9.501415491104125977e-01 1.016529679298400879e+00 1.319788396358489990e-03 9.993491172790527344e-01 8.904391527175903320e-01 1.022886276245117188e+00 2.612619102001190186e-01 1.005418896675109863e+00 -3.020713478326797485e-02 8.839383125305175781e-01 -2.092026770114898682e-01 8.868848085403442383e-01 2.375350296497344971e-01 2.936389741070439055e-02 1.000000000000000000e+00 8.464220788000754725e-01 -2.399454948132345167e-01 9.483224937287316747e-01 1.019146585819085571e+00 -6.201369098555329024e-04 9.999379862476267533e-01 8.627769725617352448e-01 1.019146832718337281e+00 2.440147300608589698e-01 9.995689117367295706e-01 -2.935967781196017340e-02 8.531019217431806689e-01 -2.149913775150699979e-01 8.531019217431806689e-01 2.149913775150699979e-01
1.600100000000000133e-01 3.019610047340393066e-02 1.000002264976501465e+00 8.788109421730041504e-01 -2.321927845478057861e-01 9.511706829071044922e-01 1.016359329223632812e+00 1.351960003376007080e-03 9.993380308151245117e-01 8.911516666412353516e-01 1.022711396217346191e+00 2.576614618301391602e-01 1.005397319793701172e+00 -3.023235127329826355e-02 8.846485614776611328e-01 -2.058169692754745483e-01 8.876308202743530273e-01 2.340671718120574951e-01 2.934481363673617504e-02 1.000000000000000000e+00 8.463909406304150895e-01 -2.393689927439266729e-01 9.490271006842413426e-01 1.019125161739409258e+00 -5.949427208529082861e-04 9.999405058318953099e-01 8.627207121706792492e-01 1.019125236769796716e+00 2.434434164112017907e-01 9.995694718592043060e-01 -2.934060226032134122e-02 8.530497705928390406e-01 -2.144323178548727948e-01 8.530497705928390406e-01 2.144323178548727948e-01
1.610099999999999865e-01 3.026050329208374023e-02 1.000002264976501465e+00 8.795539736747741699e-01 -2.288691252470016479e-01 9.521998167037963867e-01 1.016188979148864746e+00 1.384057104587554932e-03 9.993267059326171875e-01 8.918642997741699219e-01 1.022536516189575195e+00 2.540609538555145264e-01 1.005375742912292480e+00 -3.025767952203750610e-02 8.853586316108703613e-01 -2.024310827255249023e-01 8.883768320083618164e-01 2.305993139743804932e-01 2.932650394638050897e-02 1.000000000000000000e+00 8.463539167689969611e-01 -2.388008237360647323e-01 9.497244844457225499e-01 1.019103952611970509e+00 -5.708506490915063718e-04 9.999429148298203396e-01 8.626589444638271820e-01 1.019104212343088012e+00 2.428797144907713090e-01 9.995700088950483231e-01 -2.932230044676807992e-02 8.529921870091066172e-01 -2.138810975282805504e-01 8.529921870091066172e-01 2.138810975282805504e-01
1.620099999999999874e-01 3.032491356134414673e-02 1.000002264976501465e+00 8.802967071533203125e-01 -2.255454063415527344e-01 9.532290697097778320e-01 1.016018629074096680e+00 1.416206359863281250e-03 9.993153810501098633e-01 8.925769329071044922e-01 1.022361636161804199e+00 2.504607439041137695e-01 1.005353927612304688e+00 -3.028292953968048096e-02 8.860687613487243652e-01 -1.990455538034439087e-01 8.891227245330810547e-01 2.271315157413482666e-01 2.930893436749062650e-02 1.000000000000000000e+00 8.463111382550857487e-01 -2.382408589011222599e-01 9.504147190006794199e-01 1.019082955904646148e+00 -5.478200671151673426e-04 9.999452180585456373e-01 8.625917676694591085e-01 1.019083041251039212e+00 2.423235769338279166e-01 9.995705239326200253e-01 -2.930473841902697663e-02 8.529292505814998204e-01 -2.133376137166851927e-01 8.529292505814998204e-01 2.133376137166851927e-01
1.630099999999999882e-01 3.038930892944335938e-02 1.000002264976501465e+00 8.810393810272216797e-01 -2.222218513488769531e-01 9.542582035064697266e-01 1.015848278999328613e+00 1.448377966880798340e-03 9.993042349815368652e-01 8.932892680168151855e-01 1.022186636924743652e+00 2.468604892492294312e-01 1.005332350730895996e+00 -3.030817210674285889e-02 8.867786526679992676e-01 -1.956599056720733643e-01 8.898685574531555176e-01 2.236638218164443970e-01 2.929207218046727887e-02 1.000000000000000000e+00 8.462627338826308465e-01 -2.376889714281548160e-01 9.510978775804952434e-01 1.019062169848172772e+00 -5.258117471054305240e-04 9.999474188402532882e-01 8.625193170834328793e-01 1.019062291307974766e+00 2.417748651069228927e-01 9.995710179291281694e-01 -2.928788346947511223e-02 8.528611084729769143e-01 -2.128017628072000622e-01 8.528611084729769143e-01 2.128017628072000622e-01
1.640099999999999891e-01 3.045372664928436279e-02 1.000002384185791016e+00 8.817820549011230469e-01 -2.188982218503952026e-01 9.552870988845825195e-01 1.015677809715270996e+00 1.480497419834136963e-03 9.992928504943847656e-01 8.940019607543945312e-01 1.022011756896972656e+00 2.432602047920227051e-01 1.005310654640197754e+00 -3.033340349793434143e-02 8.874887228012084961e-01 -1.922741979360580444e-01 8.906145095825195312e-01 2.201960086822509766e-01 2.927588585046108846e-02 1.000000000000000000e+00 8.462088303432409031e-01 -2.371450364450065629e-01 9.517740327295813874e-01 1.019041592248048023e+00 -5.047877333149505688e-04 9.999495211438416131e-01 8.624417040907124132e-01 1.019041795834639830e+00 2.412334940441841491e-01 9.995714918550044903e-01 -2.927170407875577876e-02 8.527878665432625516e-01 -2.122734432799254500e-01 8.527878665432625516e-01 2.122734432799254500e-01
1.650099999999999900e-01 3.051810711622238159e-02 1.000002384185791016e+00 8.825250267982482910e-01 -2.155743390321731567e-01 9.563164710998535156e-01 1.015507459640502930e+00 1.512698829174041748e-03 9.992817044258117676e-01 8.947145938873291016e-01 1.021836757659912109e+00 2.396597266197204590e-01 1.005288839340209961e+00 -3.035864979028701782e-02 8.881989121437072754e-01 -1.888883113861083984e-01 8.913606405258178711e-01 2.167280912399291992e-01 2.926034502812518284e-02 1.000000000000000000e+00 8.461495520975368390e-01 -2.366089311471909762e-01 9.524432562191199603e-01 1.019021220828029151e+00 -4.847113643304329302e-04 9.999515289729533629e-01 8.623590335326501988e-01 1.019021232353878759e+00 2.406993910359108424e-01 9.995719466534785935e-01 -2.925616991328157390e-02 8.527096204364263965e-01 -2.117525549858038647e-01 8.527096204364263965e-01 2.117525549858038647e-01
1.660099999999999909e-01 3.058251738548278809e-02 1.000002384185791016e+00 8.832679390907287598e-01 -2.122506946325302124e-01 9.573454856872558594e-01 1.015337228775024414e+00 1.544833183288574219e-03 9.992703795433044434e-01 8.954272270202636719e-01 1.021661877632141113e+00 2.360594421625137329e-01 1.005267262458801270e+00 -3.038388863205909729e-02 8.889091014862060547e-01 -1.855026483535766602e-01 8.921067118644714355e-01 2.132601737976074219e-01 2.924542051030959433e-02 1.000000000000000000e+00 8.460850214039991046e-01 -2.360805347718858971e-01 9.531056190496375313e-01 1.019001053893443309e+00 -4.655472615565407150e-04 9.999534451792015943e-01 8.622714378113075506e-01 1.019001250009245130e+00 2.401724147139083776e-01 9.995723831627804090e-01 -2.924125177960839109e-02 8.526265164113056017e-01 -2.112389974912437796e-01 8.526265164113056017e-01 2.112389974912437796e-01
1.670099999999999918e-01 3.064691275358200073e-02 1.000002503395080566e+00 8.840105533599853516e-01 -2.089270353317260742e-01 9.583745002746582031e-01 1.015166640281677246e+00 1.576967537403106689e-03 9.992591738700866699e-01 8.961398005485534668e-01 1.021487116813659668e+00 2.324590831995010376e-01 1.005245566368103027e+00 -3.040917590260505676e-02 8.896191120147705078e-01 -1.821169555187225342e-01 8.928526043891906738e-01 2.097924947738647461e-01 2.923108418598712940e-02 1.000000000000000000e+00 8.460153584170155838e-01 -2.355597285033831922e-01 9.537611914945071101e-01 1.018981088968274218e+00 -4.472612098942651757e-04 9.999552739176063021e-01 8.621790068435353227e-01 1.018981150518143641e+00 2.396525214477614740e-01 9.995728022810157487e-01 -2.922692158344676952e-02 8.525386263205730897e-01 -2.107326734393221712e-01 8.525386263205730897e-01 2.107326734393221712e-01
1.680099999999999927e-01 3.071133047342300415e-02 1.000002503395080566e+00 8.847532272338867188e-01 -2.056034803390502930e-01 9.594037532806396484e-01 1.014996290206909180e+00 1.609109342098236084e-03 9.992479681968688965e-01 8.968522548675537109e-01 1.021312236785888672e+00 2.288589179515838623e-01 1.005223870277404785e+00 -3.043441474437713623e-02 8.903291225433349609e-01 -1.787312924861907959e-01 8.935984969139099121e-01 2.063247710466384888e-01 2.921730899378654350e-02 1.000000000000000000e+00 8.459406812458808433e-01 -2.350463954167762715e-01 9.544100431220289282e-01 1.018961324254175960e+00 -4.298201767505453806e-04 9.999570180285373144e-01 8.620818631822918521e-01 1.018961371075083555e+00 2.391395871150074903e-01 9.995732047931401576e-01 -2.921315227324479055e-02 8.524460815901810928e-01 -2.102334848705180448e-01 8.524460815901810928e-01 2.102334848705180448e-01
1.690099999999999936e-01 3.077572584152221680e-02 1.000002503395080566e+00 8.854961395263671875e-01 -2.022797018289566040e-01 9.604330062866210938e-01 1.014825820922851562e+00 1.641258597373962402e-03 9.992367625236511230e-01 8.975648283958435059e-01 1.021137237548828125e+00 2.252584397792816162e-01 1.005202174186706543e+00 -3.045969456434249878e-02 8.910393118858337402e-01 -1.753455698490142822e-01 8.943444490432739258e-01 2.028568536043167114e-01 2.920406887171448848e-02 1.000000000000000000e+00 8.458611060575308427e-01 -2.345404203779981600e-01 9.550522428445815670e-01 1.018941757719176833e+00 -4.131922162574603956e-04 9.999586806803323347e-01 8.619801152358319563e-01 1.018941934489644652e+00 2.386335182819772360e-01 9.995735914816068490e-01 -2.919991779866263834e-02 8.523489896973373003e-01 -2.097413354429692456e-01 8.523489896973373003e-01 2.097413354429692456e-01
1.700099999999999945e-01 3.084011375904083252e-02 1.000002503395080566e+00 8.862389922142028809e-01 -1.989561021327972412e-01 9.614621400833129883e-01 1.014655590057373047e+00 1.673452556133270264e-03 9.992254376411437988e-01 8.982774615287780762e-01 1.020962357521057129e+00 2.216580361127853394e-01 1.005180716514587402e+00 -3.048489242792129517e-02 8.917494416236877441e-01 -1.719599366188049316e-01 8.950904011726379395e-01 1.993890106678009033e-01 2.919133876790174983e-02 1.000000000000000000e+00 8.457767469065089472e-01 -2.340416902144129840e-01 9.556878588051952450e-01 1.018922387050310574e+00 -3.973464863203173231e-04 9.999602654599358820e-01 8.618738544491034714e-01 1.018922361548940891e+00 2.381342586511984438e-01 9.995739631323861119e-01 -2.918719312181275796e-02 8.522474292769215420e-01 -2.092561307264225734e-01 8.522474292769215420e-01 2.092561307264225734e-01
1.710099999999999953e-01 3.090452402830123901e-02 1.000002622604370117e+00 8.869815468788146973e-01 -1.956324726343154907e-01 9.624911546707153320e-01 1.014485359191894531e+00 1.705534756183624268e-03 9.992140531539916992e-01 8.989899754524230957e-01 1.020787477493286133e+00 2.180578112602233887e-01 1.005159020423889160e+00 -3.051026538014411926e-02 8.924592733383178711e-01 -1.685743331909179688e-01 8.958362340927124023e-01 1.959213316440582275e-01 2.917909458523493260e-02 1.000000000000000000e+00 8.456877158606123102e-01 -2.335500935924942345e-01 9.563169584390602829e-01 1.018903210642607249e+00 -3.822532306274349970e-04 9.999617745991468132e-01 8.617632063643498874e-01 1.018903356130827831e+00 2.376416680381212843e-01 9.995743204183531461e-01 -2.917495415243621243e-02 8.521415411273067786e-01 -2.087777756410016394e-01 8.521415411273067786e-01 2.087777756410016394e-01
1.720099999999999962e-01 3.096891939640045166e-02 1.000002622604370117e+00 8.877243995666503906e-01 -1.923087984323501587e-01 9.635202884674072266e-01 1.014315009117126465e+00 1.737713813781738281e-03 9.992029666900634766e-01 8.997026085853576660e-01 1.020612478256225586e+00 2.144574224948883057e-01 1.005137205123901367e+00 -3.053546696901321411e-02 8.931694626808166504e-01 -1.651885211467742920e-01 8.965823650360107422e-01 1.924534887075424194e-01 2.916731314517228418e-02 1.000000000000000000e+00 8.455941230495829242e-01 -2.330655209714900256e-01 9.569396084904765454e-01 1.018884226119756153e+00 -3.678836745512464586e-04 9.999632116382547453e-01 8.616482545140279337e-01 1.018884287118996701e+00 2.371557030865588112e-01 9.995746640775219349e-01 -2.916317772591344240e-02 8.520313924105048509e-01 -2.083061781465582463e-01 8.520313924105048509e-01 2.083061781465582463e-01
1.730099999999999971e-01 3.103330731391906738e-02 1.000002622604370117e+00 8.884671926498413086e-01 -1.889852583408355713e-01 9.645494222640991211e-01 1.014144539833068848e+00 1.769863069057464600e-03 9.991916418075561523e-01 9.004150032997131348e-01 1.020437598228454590e+00 2.108571529388427734e-01 1.005115509033203125e+00 -3.056070581078529358e-02 8.938794732093811035e-01 -1.618028730154037476e-01 8.973281383514404297e-01 1.889856755733489990e-01 2.915597214325663447e-02 1.000000000000000000e+00 8.454960767623633799e-01 -2.325878645084526464e-01 9.575558750604494795e-01 1.018865431647797193e+00 -3.542100338210426853e-04 9.999645790678550750e-01 8.615291081523859251e-01 1.018865425649835066e+00 2.366762566348782348e-01 9.995749947572619698e-01 -2.915184154620804879e-02 8.519170974178783551e-01 -2.078412458876768287e-01 8.519170974178783551e-01 2.078412458876768287e-01
1.740099999999999980e-01 3.109771758317947388e-02 1.000002741813659668e+00 8.892099261283874512e-01 -1.856615543365478516e-01 9.655784368515014648e-01 1.013974189758300781e+00 1.802012324333190918e-03 9.991803765296936035e-01 9.011276960372924805e-01 1.020262718200683594e+00 2.072568237781524658e-01 1.005093812942504883e+00 -3.058601915836334229e-02 8.945896029472351074e-01 -1.584172248840332031e-01 8.980742096900939941e-01 1.855179071426391602e-01 2.914505013047163917e-02 1.000000000000000000e+00 8.453936834250382892e-01 -2.321170180819218942e-01 9.581658235820991187e-01 1.018846825371760634e+00 -3.412054719978048511e-04 9.999658793457670836e-01 8.614058731644490541e-01 1.018846984026902103e+00 2.362032267342833169e-01 9.995753130825378863e-01 -2.914092417264495249e-02 8.517987656966833354e-01 -2.073828876479066052e-01 8.517987656966833354e-01 2.073828876479066052e-01
1.750099999999999989e-01 3.116212785243988037e-02 1.000002741813659668e+00 8.899527192115783691e-01 -1.823376864194869995e-01 9.666078090667724609e-01 1.013803958892822266e+00 1.834161579608917236e-03 9.991691708564758301e-01 9.018402099609375000e-01 1.020087957382202148e+00 2.036564499139785767e-01 1.005072116851806641e+00 -3.061121702194213867e-02 8.952997922897338867e-01 -1.550313234329223633e-01 8.988201022148132324e-01 1.820499449968338013e-01 2.913452650288948786e-02 1.000000000000000000e+00 8.452870475331998312e-01 -2.316528773614961456e-01 9.587695187665411511e-01 1.018828404974886137e+00 -3.288440739329445760e-04 9.999671156941319916e-01 8.612786291949692252e-01 1.018828361747531108e+00 2.357365708402657800e-01 9.995756197093376150e-01 -2.913040501381049252e-02 8.516764613068681378e-01 -2.069310145392532219e-01 8.516764613068681378e-01 2.069310145392532219e-01
1.760099999999999998e-01 3.122653812170028687e-02 1.000002741813659668e+00 8.906955718994140625e-01 -1.790141910314559937e-01 9.676369428634643555e-01 1.013633489608764648e+00 1.866325736045837402e-03 9.991579651832580566e-01 9.025529026985168457e-01 1.019913077354431152e+00 2.000561654567718506e-01 1.005050539970397949e+00 -3.063644468784332275e-02 8.960098028182983398e-01 -1.516457647085189819e-01 8.995662927627563477e-01 1.785822808742523193e-01 2.912438145554881522e-02 1.000000000000000000e+00 8.451762717671391645e-01 -2.311953396950056361e-01 9.593670246615977337e-01 1.018810168925733173e+00 -3.171008489762024997e-04 9.999682898603881043e-01 8.611474939936295536e-01 1.018810270170725341e+00 2.352761532431108249e-01 9.995759151768141004e-01 -2.912026426949448216e-02 8.515503175314014239e-01 -2.064855367962269150e-01 8.515503175314014239e-01 2.064855367962269150e-01
1.770100000000000007e-01 3.129092603921890259e-02 1.000002741813659668e+00 8.914383053779602051e-01 -1.756904423236846924e-01 9.686659574508666992e-01 1.013463020324707031e+00 1.898460090160369873e-03 9.991466403007507324e-01 9.032654762268066406e-01 1.019738197326660156e+00 1.964558959007263184e-01 1.005028724670410156e+00 -3.066171705722808838e-02 8.967199325561523438e-01 -1.482600271701812744e-01 9.003122448921203613e-01 1.751144677400588989e-01 2.911459595356939364e-02 1.000000000000000000e+00 8.450614570289938232e-01 -2.307443040732595485e-01 9.599584046634581647e-01 1.018792114983532615e+00 -3.059516340878856580e-04 9.999694048076193109e-01 8.610125465123886768e-01 1.018792188403378374e+00 2.348219276569323832e-01 9.995762000870735964e-01 -2.911048291614124969e-02 8.514203996638993743e-01 -2.060463675091768754e-01 8.514203996638993743e-01 2.060463675091768754e-01
1.780100000000000016e-01 3.135284036397933960e-02 1.000002861022949219e+00 8.921287059783935547e-01 -1.724596470594406128e-01 9.696669578552246094e-01 1.013296127319335938e+00 1.929908990859985352e-03 9.991362690925598145e-01 9.039223194122314453e-01 1.019566178321838379e+00 1.929493546485900879e-01 1.005006313323974609e+00 -3.068542107939720154e-02 8.973779082298278809e-01 -1.449710726737976074e-01 9.010016918182373047e-01 1.717384755611419678e-01 2.910515169086350801e-02 1.000000000000000000e+00 8.449427025548214010e-01 -2.302996710194226138e-01 9.605437215767002046e-01 1.018774241275204551e+00 -2.953730945217130808e-04 9.999704627805853230e-01 8.608738825021515773e-01 1.018774198692881328e+00 2.343738054109257563e-01 9.995764749774822544e-01 -2.910104265525070497e-02 8.512868041130000618e-01 -2.056134198426046999e-01 8.512868041130000618e-01 2.056134198426046999e-01
1.790100000000000025e-01 3.134169429540634155e-02 1.000002861022949219e+00 8.912889957427978516e-01 -1.719523817300796509e-01 9.698405265808105469e-01 1.013233065605163574e+00 1.942403614521026611e-03 9.991507530212402344e-01 9.029473662376403809e-01 1.019481778144836426e+00 1.921943724155426025e-01 1.004958868026733398e+00 -3.066216781735420227e-02 8.965154886245727539e-01 -1.445229947566986084e-01 9.000375270843505859e-01 1.710575520992279053e-01 2.909603109470331600e-02 1.000000000000000000e+00 8.448201057796476121e-01 -2.298613427261187170e-01 9.611230375177070018e-01 1.018756546124730322e+00 -2.853427275129508762e-04 9.999714656174488736e-01 8.607316054220951473e-01 1.018756690231066298e+00 2.339316768388739476e-01 9.995767403414356211e-01 -2.909192591961349411e-02 8.511496422922111282e-01 -2.051866076076934442e-01 8.511496422922111282e-01 2.051866076076934442e-01
1.800100000000000033e-01 3.133055567741394043e-02 1.000002861022949219e+00 8.904493451118469238e-01 -1.714452803134918213e-01 9.700138568878173828e-01 1.013169765472412109e+00 1.954831182956695557e-03 9.991652369499206543e-01 9.019725918769836426e-01 1.019397377967834473e+00 1.914395391941070557e-01 1.004911184310913086e+00 -3.063895180821418762e-02 8.956530690193176270e-01 -1.440747678279876709e-01 8.990734815597534180e-01 1.703768074512481689e-01 2.908721729241670398e-02 1.000000000000000000e+00 8.446937624065176120e-01 -2.294292229883361789e-01 9.616964139462886862e-01 1.018739027242800521e+00 -2.758387896450170554e-04 9.999724162092938906e-01 8.605857848204662153e-01 1.018738980872917477e+00 2.334955101644758113e-01 9.995769967263081757e-01 -2.908311584778201439e-02 8.510089663272006888e-01 -2.047658472503425531e-01 8.510089663272006888e-01 2.047658472503425531e-01
1.810100000000000042e-01 3.131945431232452393e-02 1.000002861022949219e+00 8.896096944808959961e-01 -1.709378361701965332e-01 9.701873064041137695e-01 1.013106584548950195e+00 1.967251300811767578e-03 9.991798400878906250e-01 9.009979963302612305e-01 1.019312858581542969e+00 1.906845867633819580e-01 1.004863619804382324e+00 -3.061580285429954529e-02 8.947906494140625000e-01 -1.436263322830200195e-01 8.981097340583801270e-01 1.696958094835281372e-01 2.907869408138617773e-02 1.000000000000000000e+00 8.445637664659293442e-01 -2.290032171456724552e-01 9.622639116923242808e-01 1.018721683151254886e+00 -2.668403268109953257e-04 9.999733159419051942e-01 8.604365297132923196e-01 1.018721742203892999e+00 2.330651774123165265e-01 9.995772445639508064e-01 -2.907459624043415639e-02 8.508648999214012409e-01 -2.043510542462161905e-01 8.508648999214012409e-01 2.043510542462161905e-01
1.820100000000000051e-01 3.130832314491271973e-02 1.000002861022949219e+00 8.887701630592346191e-01 -1.704304218292236328e-01 9.703608751296997070e-01 1.013043403625488281e+00 1.979656517505645752e-03 9.991942644119262695e-01 9.000232815742492676e-01 1.019228458404541016e+00 1.899294257164001465e-01 1.004816293716430664e+00 -3.059261292219161987e-02 8.939283490180969238e-01 -1.431779265403747559e-01 8.971458077430725098e-01 1.690147072076797485e-01 2.907044590048174851e-02 1.000000000000000000e+00 8.444302103754502964e-01 -2.285832320240730742e-01 9.628255909836505033e-01 1.018704511772230870e+00 -2.583270802417964246e-04 9.999741672343940291e-01 8.602839160504743843e-01 1.018704599142657985e+00 2.326406266592752625e-01 9.995774843403302246e-01 -2.906635154533219675e-02 8.507175089189092931e-01 -2.039421465988777715e-01 8.507175089189092931e-01 2.039421465988777715e-01
1.830100000000000060e-01 3.129717707633972168e-02 1.000002861022949219e+00 8.879303932189941406e-01 -1.699232310056686401e-01 9.705342054367065430e-01 1.012980222702026367e+00 1.992076635360717773e-03 9.992086887359619141e-01 8.990485072135925293e-01 1.019144058227539062e+00 1.891747117042541504e-01 1.004768610000610352e+00 -3.056941553950309753e-02 8.930657505989074707e-01 -1.427296996116638184e-01 8.961816430091857910e-01 1.683340221643447876e-01 2.906245780474543683e-02 1.000000000000000000e+00 8.442931849875918715e-01 -2.281691758891287447e-01 9.633815114672894531e-01 1.018687511200297102e+00 -2.502794928925106133e-04 9.999749721533245372e-01 8.601280265083149912e-01 1.018687444615916649e+00 2.322217876497297551e-01 9.995777165039249068e-01 -2.905836682461993351e-02 8.505668722616158695e-01 -2.035390428772206606e-01 8.505668722616158695e-01 2.035390428772206606e-01
1.840100000000000069e-01 3.128604590892791748e-02 1.000002861022949219e+00 8.870905637741088867e-01 -1.694160252809524536e-01 9.707076549530029297e-01 1.012916922569274902e+00 2.004526555538177490e-03 9.992231726646423340e-01 8.980736732482910156e-01 1.019059658050537109e+00 1.884197443723678589e-01 1.004721164703369141e+00 -3.054624795913696289e-02 8.922033309936523438e-01 -1.422815024852752686e-01 8.952177166938781738e-01 1.676530838012695312e-01 2.905471546653029535e-02 1.000000000000000000e+00 8.441527794747772928e-01 -2.277609585642034473e-01 9.639317321227108826e-01 1.018670679922947686e+00 -2.426787260134814534e-04 9.999757320210563849e-01 8.599689615668951737e-01 1.018670809696006874e+00 2.318085453442560451e-01 9.995779414397314433e-01 -2.905062775387939195e-02 8.504131018425994393e-01 -2.031416617905605071e-01 8.504131018425994393e-01 2.031416617905605071e-01
1.850100000000000078e-01 3.127492964267730713e-02 1.000002861022949219e+00 8.862509131431579590e-01 -1.689085960388183594e-01 9.708809852600097656e-01 1.012853860855102539e+00 2.016894519329071045e-03 9.992376565933227539e-01 8.970990180969238281e-01 1.018975257873535156e+00 1.876649707555770874e-01 1.004673600196838379e+00 -3.052305057644844055e-02 8.913408517837524414e-01 -1.418331265449523926e-01 8.942538499832153320e-01 1.669721752405166626e-01 2.904720514036874049e-02 1.000000000000000000e+00 8.440090814373600869e-01 -2.273584913234202032e-01 9.644763113214294137e-01 1.018654015711003780e+00 -2.355065695284978399e-04 9.999764494118146274e-01 8.598067825803313857e-01 1.018653977708571912e+00 2.314008752006599667e-01 9.995781596029127414e-01 -2.904312059763148809e-02 8.502562408691242135e-01 -2.027499248848416147e-01 8.502562408691242135e-01 2.027499248848416147e-01
1.860100000000000087e-01 3.126376122236251831e-02 1.000002980232238770e+00 8.854110836982727051e-01 -1.684013456106185913e-01 9.710546731948852539e-01 1.012790560722351074e+00 2.029366791248321533e-03 9.992521405220031738e-01 8.961240649223327637e-01 1.018890738487243652e+00 1.869099438190460205e-01 1.004626035690307617e+00 -3.049976006150245667e-02 8.904784321784973145e-01 -1.413847506046295166e-01 8.932896852493286133e-01 1.662911325693130493e-01 2.903991364165002878e-02 1.000000000000000000e+00 8.438621769347850465e-01 -2.269616868619999395e-01 9.650153068370410647e-01 1.018637517116518287e+00 -2.287454853422534807e-04 9.999771254611313775e-01 8.596415888899665569e-01 1.018637533632072767e+00 2.309986601819053742e-01 9.995783713402736081e-01 -2.903583217367376734e-02 8.500964014104074318e-01 -2.023637527763676169e-01 8.500964014104074318e-01 2.023637527763676169e-01
1.870100000000000096e-01 3.125263750553131104e-02 1.000002980232238770e+00 8.845713138580322266e-01 -1.678941547870635986e-01 9.712281227111816406e-01 1.012727499008178711e+00 2.041772007942199707e-03 9.992665052413940430e-01 8.951493501663208008e-01 1.018806219100952148e+00 1.861553341150283813e-01 1.004578590393066406e+00 -3.047659993171691895e-02 8.896158933639526367e-01 -1.409367769956588745e-01 8.923255801200866699e-01 1.656105071306228638e-01 2.903282831715754339e-02 1.000000000000000000e+00 8.437121505782145814e-01 -2.265704592039003984e-01 9.655487758976739610e-01 1.018621182248285573e+00 -2.223785190775615236e-04 9.999777620681244983e-01 8.594734549594762463e-01 1.018621282372066172e+00 2.306018401026568299e-01 9.995785770374959744e-01 -2.902874983534953560e-02 8.499336521833067426e-01 -2.019830681466802946e-01 8.499336521833067426e-01 2.019830681466802946e-01
1.880100000000000104e-01 3.122931718826293945e-02 1.000002980232238770e+00 8.836399912834167480e-01 -1.677826046943664551e-01 9.714446067810058594e-01 1.012690424919128418e+00 2.054929733276367188e-03 9.992786049842834473e-01 8.940895795822143555e-01 1.018733859062194824e+00 1.857688724994659424e-01 1.004525065422058105e+00 -3.043878078460693359e-02 8.886624574661254883e-01 -1.408858299255371094e-01 8.912638425827026367e-01 1.652867496013641357e-01 2.902593704053827925e-02 1.000000000000000000e+00 8.435590854601200395e-01 -2.261847237750802264e-01 9.660767751283780846e-01 1.018605009173451093e+00 -2.163893167695042814e-04 9.999783611772887770e-01 8.593024508662042704e-01 1.018604928803200194e+00 2.302103628956788661e-01 9.995787770715105491e-01 -2.902186146319253590e-02 8.497680551654989145e-01 -2.016077948202159298e-01 8.497680551654989145e-01 2.016077948202159298e-01
1.890100000000000113e-01 3.116356581449508667e-02 1.000002980232238770e+00 8.823900222778320312e-01 -1.690469086170196533e-01 9.718112945556640625e-01 1.012745022773742676e+00 2.070613205432891846e-03 9.992817640304565430e-01 8.927347064018249512e-01 1.018702983856201172e+00 1.866638362407684326e-01 1.004450678825378418e+00 -3.034994006156921387e-02 8.873926401138305664e-01 -1.422163695096969604e-01 8.898622393608093262e-01 1.662051677703857422e-01 2.901922819641215845e-02 1.000000000000000000e+00 8.434030631566750147e-01 -2.258043974032498402e-01 9.665993605414826551e-01 1.018588996524561585e+00 -2.107621356566748302e-04 9.999789236897738132e-01 8.591286735115445383e-01 1.018589110012898979e+00 2.298241105364484949e-01 9.995789717384442330e-01 -2.901515544323391912e-02 8.495997212758494843e-01 -2.012378562575224683e-01 8.495997212758494843e-01 2.012378562575224683e-01
1.900100000000000122e-01 3.109782189130783081e-02 1.000002980232238770e+00 8.811401128768920898e-01 -1.703115254640579224e-01 9.721779823303222656e-01 1.012799501419067383e+00 2.086319029331207275e-03 9.992849230766296387e-01 8.913797736167907715e-01 1.018672108650207520e+00 1.875590234994888306e-01 1.004376292228698730e+00 -3.026118502020835876e-02 8.861228823661804199e-01 -1.435472220182418823e-01 8.884605765342712402e-01 1.671237796545028687e-01 2.901269065526182467e-02 1.000000000000000000e+00 8.432441637997615258e-01 -2.254293982465649659e-01 9.671165875751231988e-01 1.018573142162931600e+00 -2.054817563466170439e-04 9.999794518674175459e-01 8.589521779457719441e-01 1.018573122054047264e+00 2.294430621531884651e-01 9.995791614141762427e-01 -2.900862065469949139e-02 8.494286878099657212e-01 -2.008731788501550986e-01 8.494286878099657212e-01 2.008731788501550986e-01
1.910100000000000131e-01 3.103206306695938110e-02 1.000002980232238770e+00 8.798902630805969238e-01 -1.715758144855499268e-01 9.725447893142700195e-01 1.012854099273681641e+00 2.101972699165344238e-03 9.992880225181579590e-01 8.900251388549804688e-01 1.018641114234924316e+00 1.884539723396301270e-01 1.004302024841308594e+00 -3.017237409949302673e-02 8.848531246185302734e-01 -1.448776721954345703e-01 8.870590329170227051e-01 1.680420339107513428e-01 2.900631375433538814e-02 1.000000000000000000e+00 8.430824661146646415e-01 -2.250596457569797593e-01 9.676285111092841618e-01 1.018557444649572652e+00 -2.005335268386384965e-04 9.999799466900107792e-01 8.587730531143649149e-01 1.018557423893888370e+00 2.290671142884297407e-01 9.995793463789273137e-01 -2.900224643682731626e-02 8.492550535435350323e-01 -2.005136882124107789e-01 8.492550535435350323e-01 2.005136882124107789e-01
1.920099999999999862e-01 3.096632659435272217e-02 1.000002980232238770e+00 8.786402940750122070e-01 -1.728403270244598389e-01 9.729113578796386719e-01 1.012908697128295898e+00 2.117715775966644287e-03 9.992912411689758301e-01 8.886702656745910645e-01 1.018610239028930664e+00 1.893491446971893311e-01 1.004227519035339355e+00 -3.008354082703590393e-02 8.835832476615905762e-01 -1.462085843086242676e-01 8.856573104858398438e-01 1.689607203006744385e-01 2.900008723447291409e-02 1.000000000000000000e+00 8.429180478111536479e-01 -2.246950602805996844e-01 9.681351857333817534e-01 1.018541902176428149e+00 -1.959032325613386063e-04 9.999804097702963412e-01 8.585913676447485265e-01 1.018541832280731363e+00 2.286962101197487773e-01 9.995795269460091559e-01 -2.899602253588257766e-02 8.490788817219995233e-01 -2.001593114819095187e-01 8.490788817219995233e-01 2.001593114819095187e-01
1.930099999999999871e-01 3.090058267116546631e-02 1.000002980232238770e+00 8.773903846740722656e-01 -1.741047501564025879e-01 9.732779264450073242e-01 1.012963294982910156e+00 2.133436501026153564e-03 9.992945790290832520e-01 8.873153924942016602e-01 1.018579363822937012e+00 1.902441680431365967e-01 1.004153251647949219e+00 -2.999477833509445190e-02 8.823135495185852051e-01 -1.475391685962677002e-01 8.842555284500122070e-01 1.698790192604064941e-01 2.899400137991076792e-02 1.000000000000000000e+00 8.427509843963593150e-01 -2.243355642780141546e-01 9.686366648965820669e-01 1.018526513258927180e+00 -1.915773259647298300e-04 9.999808421369515976e-01 8.584072029724024722e-01 1.018526655010990156e+00 2.283302592044497981e-01 9.995797033781280705e-01 -2.898993923852465418e-02 8.489002600684357747e-01 -1.998099767863797949e-01 8.489002600684357747e-01 1.998099767863797949e-01
1.940099999999999880e-01 3.083483129739761353e-02 1.000002980232238770e+00 8.761402964591979980e-01 -1.753692179918289185e-01 9.736447334289550781e-01 1.013017892837524414e+00 2.149067819118499756e-03 9.992976784706115723e-01 8.859605193138122559e-01 1.018548607826232910e+00 1.911391615867614746e-01 1.004078865051269531e+00 -2.990596741437911987e-02 8.810437321662902832e-01 -1.488697975873947144e-01 8.828539848327636719e-01 1.707975715398788452e-01 2.898804682178186820e-02 1.000000000000000000e+00 8.425813505856005747e-01 -2.239810808784337137e-01 9.691330018929923407e-01 1.018511275850876752e+00 -1.875426204925503945e-04 9.999812457976232638e-01 8.582206107080903035e-01 1.018511236517399166e+00 2.279692406085840617e-01 9.995798759953694601e-01 -2.898398718357815193e-02 8.487192236536630352e-01 -1.994656140660278076e-01 8.487192236536630352e-01 1.994656140660278076e-01
1.950099999999999889e-01 3.076909482479095459e-02 1.000003099441528320e+00 8.748903870582580566e-01 -1.766336709260940552e-01 9.740115404129028320e-01 1.013072490692138672e+00 2.164773643016815186e-03 9.993008971214294434e-01 8.846057057380676270e-01 1.018517613410949707e+00 1.920341849327087402e-01 1.004004478454589844e+00 -2.981718257069587708e-02 8.797740936279296875e-01 -1.502005457878112793e-01 8.814522027969360352e-01 1.717160195112228394e-01 2.898221460554450263e-02 1.000000000000000000e+00 8.424092197007422289e-01 -2.236315344985125853e-01 9.696242494295231884e-01 1.018496188633416732e+00 -1.837864449810141046e-04 9.999816214364484201e-01 8.580316776950308588e-01 1.018496128436892745e+00 2.276130476714934014e-01 9.995800450206708820e-01 -2.897815741721563795e-02 8.485358714156520099e-01 -1.991261524561396268e-01 8.485358714156520099e-01 1.991261524561396268e-01
1.960099999999999898e-01 3.070332854986190796e-02 1.000003099441528320e+00 8.736404776573181152e-01 -1.778979450464248657e-01 9.743781089782714844e-01 1.013127088546752930e+00 2.180494368076324463e-03 9.993040561676025391e-01 8.832507729530334473e-01 1.018486499786376953e+00 1.929291188716888428e-01 1.003930211067199707e+00 -2.972839400172233582e-02 8.785042762756347656e-01 -1.515311300754547119e-01 8.800506591796875000e-01 1.726343035697937012e-01 2.897649619263420809e-02 1.000000000000000000e+00 8.422346635387071290e-01 -2.232868509813862035e-01 9.701104595173339895e-01 1.018481250020512929e+00 -1.802966078771292308e-04 9.999819702074711492e-01 8.578404745118480834e-01 1.018481390936990527e+00 2.272616100603213063e-01 9.995802106992064395e-01 -2.897244140417130562e-02 8.483502743970732229e-01 -1.987915229296592368e-01 8.483502743970732229e-01 1.987915229296592368e-01
1.970099999999999907e-01 3.063759207725524902e-02 1.000003099441528320e+00 8.723904490470886230e-01 -1.791625618934631348e-01 9.747449159622192383e-01 1.013181567192077637e+00 2.196200191974639893e-03 9.993072748184204102e-01 8.818958401679992676e-01 1.018455862998962402e+00 1.938242614269256592e-01 1.003855705261230469e+00 -2.963952720165252686e-02 8.772344589233398438e-01 -1.528620272874832153e-01 8.786489367485046387e-01 1.735529303550720215e-01 2.897088339141936503e-02 1.000000000000000000e+00 8.420577528578266913e-01 -2.229469570961068736e-01 9.705916838150123738e-01 1.018466458036595190e+00 -1.770612984876561728e-04 9.999822939450084824e-01 8.576470501806154889e-01 1.018466402424783590e+00 2.269149069915877837e-01 9.995803733137984537e-01 -2.896683095979768127e-02 8.481624659360628149e-01 -1.984616581216990527e-01 8.481624659360628149e-01 1.984616581216990527e-01
1.980099999999999916e-01 3.057184070348739624e-02 1.000003099441528320e+00 8.711405992507934570e-01 -1.804268658161163330e-01 9.751117229461669922e-01 1.013236165046691895e+00 2.211898565292358398e-03 9.993104934692382812e-01 8.805411458015441895e-01 1.018424987792968750e+00 1.947192549705505371e-01 1.003781318664550781e+00 -2.955073118209838867e-02 8.759647011756896973e-01 -1.541925668716430664e-01 8.772472739219665527e-01 1.744713485240936279e-01 2.896536837655310989e-02 1.000000000000000000e+00 8.418785571309713722e-01 -2.226117807937995074e-01 9.710679734422995590e-01 1.018451811440973964e+00 -1.740691683398885815e-04 9.999825931497132725e-01 8.574514894927571795e-01 1.018451763195643789e+00 2.265728308371523780e-01 9.995805330505472819e-01 -2.896131825869401044e-02 8.479725441217450532e-01 -1.981364897732639241e-01 8.479725441217450532e-01 1.981364897732639241e-01
1.990099999999999925e-01 3.050609678030014038e-02 1.000003099441528320e+00 8.698906898498535156e-01 -1.816914528608322144e-01 9.754782915115356445e-01 1.013290882110595703e+00 2.227589488029479980e-03 9.993135929107666016e-01 8.791860342025756836e-01 1.018393993377685547e+00 1.956143826246261597e-01 1.003707051277160645e+00 -2.946193143725395203e-02 8.746950030326843262e-01 -1.555233597755432129e-01 8.758456110954284668e-01 1.753898561000823975e-01 2.895994369788562964e-02 1.000000000000000000e+00 8.416971443512861750e-01 -2.222812514125984962e-01 9.715393788236462713e-01 1.018437308647118344e+00 -1.713093019916787300e-04 9.999828689385633629e-01 8.572538569394356767e-01 1.018437447535148754e+00 2.262353199480224009e-01 9.995806901284893797e-01 -2.895589585401722385e-02 8.477805719226977343e-01 -1.978159516551217523e-01 8.477805719226977343e-01 1.978159516551217523e-01
2.000099999999999933e-01 3.044035285711288452e-02 1.000003099441528320e+00 8.686406016349792480e-01 -1.829558610916137695e-01 9.758450984954833984e-01 1.013345479965209961e+00 2.243280410766601562e-03 9.993168115615844727e-01 8.778312206268310547e-01 1.018363118171691895e+00 1.965094506740570068e-01 1.003632664680480957e+00 -2.937313355505466461e-02 8.734248876571655273e-01 -1.568540036678314209e-01 8.744439482688903809e-01 1.763083487749099731e-01 2.895460221823906513e-02 1.000000000000000000e+00 8.415135815033008004e-01 -2.219552991901651562e-01 9.720059500278613873e-01 1.018422947755845964e+00 -1.687711327296308758e-04 9.999831229749759354e-01 8.570541994079431403e-01 1.018422878034946244e+00 2.259023528914747281e-01 9.995808447962005738e-01 -2.895055661486526863e-02 8.475865816387777585e-01 -1.974999790104094988e-01 8.475865816387777585e-01 1.974999790104094988e-01
2.010099999999999942e-01 3.037459403276443481e-02 1.000003099441528320e+00 8.673906326293945312e-01 -1.842203140258789062e-01 9.762117862701416016e-01 1.013399958610534668e+00 2.258978784084320068e-03 9.993200302124023438e-01 8.764764070510864258e-01 1.018332242965698242e+00 1.974044144153594971e-01 1.003558278083801270e+00 -2.928432263433933258e-02 8.721553683280944824e-01 -1.581846326589584351e-01 8.730422854423522949e-01 1.772266924381256104e-01 2.894933712396376493e-02 1.000000000000000000e+00 8.413279343869507487e-01 -2.216338554475127121e-01 9.724677366310578996e-01 1.018408727598389296e+00 -1.664445080074281101e-04 9.999833555995542023e-01 8.568525994689031311e-01 1.018408693437464319e+00 2.255738217401627166e-01 9.995809972072285943e-01 -2.894529372687799570e-02 8.473906700977336115e-01 -1.971885061314964105e-01 8.473906700977336115e-01 1.971885061314964105e-01
2.020099999999999951e-01 3.030884265899658203e-02 1.000003099441528320e+00 8.661406636238098145e-01 -1.854848116636276245e-01 9.765783548355102539e-01 1.013454437255859375e+00 2.274632453918457031e-03 9.993231892585754395e-01 8.751214742660522461e-01 1.018301248550415039e+00 1.982995718717575073e-01 1.003483891487121582e+00 -2.919555269181728363e-02 8.708855509757995605e-01 -1.595154702663421631e-01 8.716405034065246582e-01 1.781453192234039307e-01 2.894414193756917469e-02 1.000000000000000000e+00 8.411402673841854583e-01 -2.213168528359499565e-01 9.729247875281000768e-01 1.018394646586962882e+00 -1.643196629023466323e-04 9.999835679047690551e-01 8.566491156829496578e-01 1.018394782145277011e+00 2.252496734461133243e-01 9.995811475579732264e-01 -2.894010071593256656e-02 8.471928923492260122e-01 -1.968814694984836189e-01 8.471928923492260122e-01 1.968814694984836189e-01
2.030099999999999960e-01 3.024310618638992310e-02 1.000003099441528320e+00 8.648910522460937500e-01 -1.867490708827972412e-01 9.769450426101684570e-01 1.013509035110473633e+00 2.290382981300354004e-03 9.993263483047485352e-01 8.737667202949523926e-01 1.018270492553710938e+00 1.991942971944808960e-01 1.003409743309020996e+00 -2.910674922168254852e-02 8.696159124374389648e-01 -1.608459353446960449e-01 8.702389597892761230e-01 1.790635138750076294e-01 2.893901046526387022e-02 1.000000000000000000e+00 8.409506438807894391e-01 -2.210042248983005442e-01 9.733771512426458994e-01 1.018380702904328583e+00 -1.623871549444189241e-04 9.999837613843530759e-01 8.564437932525686969e-01 1.018380621144660214e+00 2.249298851260101983e-01 9.995812960654013590e-01 -2.893497139379818187e-02 8.469932803453008585e-01 -1.965788068739834360e-01 8.469932803453008585e-01 1.965788068739834360e-01
2.040099999999999969e-01 3.017736971378326416e-02 1.000003099441528320e+00 8.636409044265747070e-01 -1.880135089159011841e-01 9.773118495941162109e-01 1.013563513755798340e+00 2.306059002876281738e-03 9.993294477462768555e-01 8.724119067192077637e-01 1.018239378929138184e+00 2.000894993543624878e-01 1.003335237503051758e+00 -2.901790104806423187e-02 8.683460950851440430e-01 -1.621765941381454468e-01 8.688373565673828125e-01 1.799820959568023682e-01 2.893393679876701818e-02 1.000000000000000000e+00 8.407591261721033549e-01 -2.206959061682939871e-01 9.738248758496935720e-01 1.018366895447194942e+00 -1.606379123293140518e-04 9.999839362411369059e-01 8.562367123549284864e-01 1.018366877413598104e+00 2.246143492200121106e-01 9.995814428544294028e-01 -2.892989985093260760e-02 8.467919292361215655e-01 -1.962804550457505626e-01 8.467919292361215655e-01 1.962804550457505626e-01
2.050099999999999978e-01 3.011161834001541138e-02 1.000003218650817871e+00 8.623909950256347656e-01 -1.892780959606170654e-01 9.776785373687744141e-01 1.013618111610412598e+00 2.321749925613403320e-03 9.993328452110290527e-01 8.710569739341735840e-01 1.018208503723144531e+00 2.009845674037933350e-01 1.003260850906372070e+00 -2.892915159463882446e-02 8.670762777328491211e-01 -1.635074615478515625e-01 8.674356341361999512e-01 1.809005439281463623e-01 2.892891532907724064e-02 1.000000000000000000e+00 8.405657752109857439e-01 -2.203918324385397975e-01 9.742680087693950108e-01 1.018353222625617560e+00 -1.590632071957457814e-04 9.999840935544298537e-01 8.560279257707202882e-01 1.018353353470521583e+00 2.243030211988571720e-01 9.995815881019529670e-01 -2.892488048181020635e-02 8.465888863012727139e-01 -1.959863531153335503e-01 8.465888863012727139e-01 1.959863531153335503e-01
2.060099999999999987e-01 3.004586696624755859e-02 1.000003218650817871e+00 8.611409664154052734e-01 -1.905424743890762329e-01 9.780452251434326172e-01 1.013672828674316406e+00 2.337455749511718750e-03 9.993360638618469238e-01 8.697021603584289551e-01 1.018177747726440430e+00 2.018795907497406006e-01 1.003186583518981934e+00 -2.884030342102050781e-02 8.658065199851989746e-01 -1.648380458354949951e-01 8.660339713096618652e-01 1.818189620971679688e-01 2.892394070537017761e-02 1.000000000000000000e+00 8.403706509517790968e-01 -2.200919404010392710e-01 9.747065970237929200e-01 1.018339682709687333e+00 -1.576546126407610846e-04 9.999842346483885924e-01 8.558174774636486681e-01 1.018339590906298442e+00 2.239958759261321264e-01 9.995817319956259439e-01 -2.891990794043977978e-02 8.463841838314845045e-01 -1.956964412750842874e-01 8.463841838314845045e-01 1.956964412750842874e-01
2.070099999999999996e-01 2.998012304306030273e-02 1.000003218650817871e+00 8.598909974098205566e-01 -1.918068528175354004e-01 9.784120321273803711e-01 1.013727188110351562e+00 2.353146672248840332e-03 9.993391633033752441e-01 8.683472871780395508e-01 1.018146634101867676e+00 2.027745544910430908e-01 1.003112077713012695e+00 -2.875153347849845886e-02 8.645367026329040527e-01 -1.661686897277832031e-01 8.646323084831237793e-01 1.827373802661895752e-01 2.891900782856173316e-02 1.000000000000000000e+00 8.401738123462071384e-01 -2.197961676521726360e-01 9.751406872282706306e-01 1.018326274654977270e+00 -1.564040329655780098e-04 9.999843596092947706e-01 8.556054450410198742e-01 1.018326274722865854e+00 2.236928068750858034e-01 9.995818746353321016e-01 -2.891497712602553866e-02 8.461779148793533434e-01 -1.954106587510049398e-01 8.461779148793533434e-01 1.954106587510049398e-01
2.080100000000000005e-01 2.991435676813125610e-02 1.000003218650817871e+00 8.586410284042358398e-01 -1.930712759494781494e-01 9.787787199020385742e-01 1.013781785964965820e+00 2.368837594985961914e-03 9.993423223495483398e-01 8.669923543930053711e-01 1.018115758895874023e+00 2.036695629358291626e-01 1.003037691116333008e+00 -2.866272442042827606e-02 8.632670044898986816e-01 -1.674993187189102173e-01 8.632306456565856934e-01 1.836558282375335693e-01 2.891411186441559047e-02 1.000000000000000000e+00 8.399753170902802824e-01 -2.195044529633751740e-01 9.755703253809839826e-01 1.018312996868368181e+00 -1.553036748737924026e-04 9.999844695135451378e-01 8.553918756479432783e-01 1.018313121553312328e+00 2.233937779537012447e-01 9.995820161812660753e-01 -2.891008320795681458e-02 8.459701190970196905e-01 -1.951289471791361474e-01 8.459701190970196905e-01 1.951289471791361474e-01
2.090100000000000013e-01 2.984863519668579102e-02 1.000003218650817871e+00 8.573911190032958984e-01 -1.943357586860656738e-01 9.791455268859863281e-01 1.013836622238159180e+00 2.384558320045471191e-03 9.993456006050109863e-01 8.656374812126159668e-01 1.018084883689880371e+00 2.045647650957107544e-01 1.002963423728942871e+00 -2.857390791177749634e-02 8.619972467422485352e-01 -1.688300967216491699e-01 8.618289232254028320e-01 1.845742911100387573e-01 2.890924821433117284e-02 1.000000000000000000e+00 8.397752218668071977e-01 -2.192167360269906828e-01 9.759955570448197726e-01 1.018299847712518247e+00 -1.543460284217524757e-04 9.999845655148229540e-01 8.551768124513433600e-01 1.018299747802966726e+00 2.230987609692193785e-01 9.995821567937592800e-01 -2.890522159172165956e-02 8.457608297963619126e-01 -1.948512490910819794e-01 8.457608297963619126e-01 1.948512490910819794e-01
2.100100000000000022e-01 2.978287637233734131e-02 1.000003218650817871e+00 8.561412096023559570e-01 -1.956003606319427490e-01 9.795118570327758789e-01 1.013890981674194336e+00 2.400234341621398926e-03 9.993487000465393066e-01 8.642825484275817871e-01 1.018054008483886719e+00 2.054599374532699585e-01 1.002889037132263184e+00 -2.848512306809425354e-02 8.607272505760192871e-01 -1.701609492301940918e-01 8.604271411895751953e-01 1.854929178953170776e-01 2.890441250145235272e-02 1.000000000000000000e+00 8.395735824382389856e-01 -2.189329573583733146e-01 9.764164274163713575e-01 1.018286826194944927e+00 -1.535238789291021614e-04 9.999846476034227605e-01 8.549603303003147081e-01 1.018286846005127311e+00 2.228076511125961501e-01 9.995822965509949531e-01 -2.890038789839970146e-02 8.455501374938063641e-01 -1.945775060932154188e-01 8.455501374938063641e-01 1.945775060932154188e-01
2.110100000000000031e-01 2.971713989973068237e-02 1.000003218650817871e+00 8.548912405967712402e-01 -1.968647539615631104e-01 9.798787832260131836e-01 1.013945579528808594e+00 2.415932714939117432e-03 9.993519186973571777e-01 8.629277348518371582e-01 1.018023252487182617e+00 2.063548415899276733e-01 1.002814531326293945e+00 -2.839631028473377228e-02 8.594576120376586914e-01 -1.714915633201599121e-01 8.590254783630371094e-01 1.864113211631774902e-01 2.889960058209014096e-02 1.000000000000000000e+00 8.393704534055121957e-01 -2.186530585554535555e-01 9.768329811214696567e-01 1.018273930718769593e+00 -1.528302752416801544e-04 9.999847168611843973e-01 8.547424708670020577e-01 1.018274047748995992e+00 2.225204205893943077e-01 9.995824355989129106e-01 -2.889557798811007161e-02 8.453380743949583387e-01 -1.943076622703089618e-01 8.453380743949583387e-01 1.943076622703089618e-01
2.120100000000000040e-01 2.965138107538223267e-02 1.000003218650817871e+00 8.536412119865417480e-01 -1.981292068958282471e-01 9.802454710006713867e-01 1.014000296592712402e+00 2.431623637676239014e-03 9.993551373481750488e-01 8.615728616714477539e-01 1.017992258071899414e+00 2.072498053312301636e-01 1.002740263938903809e+00 -2.830749377608299255e-02 8.581877946853637695e-01 -1.728221923112869263e-01 8.576239943504333496e-01 1.873296797275543213e-01 2.889480852782670695e-02 1.000000000000000000e+00 8.391658883339379038e-01 -2.183769821676617429e-01 9.772452623062205523e-01 1.018261159743818700e+00 -1.522585347611715202e-04 9.999847742704082165e-01 8.545232769351503999e-01 1.018261053621457135e+00 2.222370374061824472e-01 9.995825740723037756e-01 -2.889078793576250331e-02 8.451246754669058392e-01 -1.940416624023785785e-01 8.451246754669058392e-01 1.940416624023785785e-01
2.130100000000000049e-01 2.958564460277557373e-02 1.000003218650817871e+00 8.523913025856018066e-01 -1.993935257196426392e-01 9.806121587753295898e-01 1.014054775238037109e+00 2.447329461574554443e-03 9.993582367897033691e-01 8.602180480957031250e-01 1.017961382865905762e+00 2.081448137760162354e-01 1.002665877342224121e+00 -2.821869216859340668e-02 8.569180965423583984e-01 -1.741528064012527466e-01 8.562223315238952637e-01 1.882481426000595093e-01 2.889003260527350792e-02 1.000000000000000000e+00 8.389599399472216223e-01 -2.181046714890374494e-01 9.776533147907351395e-01 1.018248512321128008e+00 -1.518022370959175055e-04 9.999848197474918710e-01 8.543028203384260832e-01 1.018248550952517872e+00 2.219573993138198031e-01 9.995827120308828917e-01 -2.888601400565808663e-02 8.449100281292489800e-01 -1.937794504181559185e-01 8.449100281292489800e-01 1.937794504181559185e-01
2.140100000000000058e-01 2.951990067958831787e-02 1.000003218650817871e+00 8.511412739753723145e-01 -2.006580680608749390e-01 9.809789657592773438e-01 1.014109373092651367e+00 2.463012933731079102e-03 9.993614554405212402e-01 8.588631749153137207e-01 1.017930388450622559e+00 2.090398669242858887e-01 1.002591490745544434e+00 -2.812992408871650696e-02 8.556482195854187012e-01 -1.754834651947021484e-01 8.548205494880676270e-01 1.891666948795318604e-01 2.888526928619766787e-02 1.000000000000000000e+00 8.387526598943958467e-01 -2.178360708107411614e-01 9.780571818678283069e-01 1.018235986854114428e+00 -1.514551910975419984e-04 9.999848543790683664e-01 8.540811376520232034e-01 1.018236094697564820e+00 2.216814861439150297e-01 9.995828496079727232e-01 -2.888125267354017811e-02 8.446941577149383873e-01 -1.935209727661122425e-01 8.446941577149383873e-01 1.935209727661122425e-01
2.150100000000000067e-01 2.945414185523986816e-02 1.000003337860107422e+00 8.498914837837219238e-01 -2.019223123788833618e-01 9.813455343246459961e-01 1.014163970947265625e+00 2.478688955307006836e-03 9.993646144866943359e-01 8.575083613395690918e-01 1.017899513244628906e+00 2.099348157644271851e-01 1.002517104148864746e+00 -2.804110944271087646e-02 8.543785810470581055e-01 -1.768140792846679688e-01 8.534190058708190918e-01 1.900849938392639160e-01 2.888051523767107276e-02 1.000000000000000000e+00 8.385440987804358981e-01 -2.175711253919057342e-01 9.784569063165323710e-01 1.018223581899569519e+00 -1.512114589002478793e-04 9.999848789824201667e-01 8.538582714667042328e-01 1.018223471423416626e+00 2.214092618911749077e-01 9.995829869149072122e-01 -2.887650060906985297e-02 8.444771010773912678e-01 -1.932661763845283098e-01 8.444771010773912678e-01 1.932661763845283098e-01
2.160100000000000076e-01 2.938839793205261230e-02 1.000003337860107422e+00 8.486415147781372070e-01 -2.031867355108261108e-01 9.817123413085937500e-01 1.014218449592590332e+00 2.494439482688903809e-03 9.993678927421569824e-01 8.561534285545349121e-01 1.017868638038635254e+00 2.108299136161804199e-01 1.002442836761474609e+00 -2.795231714844703674e-02 8.531086444854736328e-01 -1.781447678804397583e-01 8.520173430442810059e-01 1.910035014152526855e-01 2.887576729891792524e-02 1.000000000000000000e+00 8.383343064312785975e-01 -2.173097811745155761e-01 9.788525306193939235e-01 1.018211296544740296e+00 -1.510653361268010121e-04 9.999848934192672179e-01 8.536342903947204963e-01 1.018211352445042017e+00 2.211406275734870142e-01 9.995831239957927439e-01 -2.887175464900665692e-02 8.442589420755807206e-01 -1.930150074667571769e-01 8.442589420755807206e-01 1.930150074667571769e-01
2.170100000000000084e-01 2.932264655828475952e-02 1.000003337860107422e+00 8.473915457725524902e-01 -2.044513076543807983e-01 9.820790290832519531e-01 1.014273047447204590e+00 2.510122954845428467e-03 9.993711113929748535e-01 8.547986149787902832e-01 1.017837762832641602e+00 2.117249816656112671e-01 1.002368450164794922e+00 -2.786348387598991394e-02 8.518389463424682617e-01 -1.794756054878234863e-01 8.506156802177429199e-01 1.919220089912414551e-01 2.887102248951382497e-02 1.000000000000000000e+00 8.381233316785537957e-01 -2.170519850184044197e-01 9.792440967725084544e-01 1.018199129198430475e+00 -1.510113174433612784e-04 9.999848987776960296e-01 8.534092263385444355e-01 1.018199226293819981e+00 2.208755698502846698e-01 9.995832609726157392e-01 -2.886701181704267455e-02 8.440396998346033630e-01 -1.927674147399129068e-01 8.440396998346033630e-01 1.927674147399129068e-01
2.180100000000000093e-01 2.925689518451690674e-02 1.000003337860107422e+00 8.461416363716125488e-01 -2.057156860828399658e-01 9.824457168579101562e-01 1.014327526092529297e+00 2.525851130485534668e-03 9.993742704391479492e-01 8.534438014030456543e-01 1.017806768417358398e+00 2.126200348138809204e-01 1.002294063568115234e+00 -2.777463570237159729e-02 8.505692481994628906e-01 -1.808062493801116943e-01 8.492139577865600586e-01 1.928404122591018677e-01 2.886627800478705139e-02 1.000000000000000000e+00 8.379112223180639196e-01 -2.167976847505040383e-01 9.796316462376223333e-01 1.018187078513032917e+00 -1.510441348309658088e-04 9.999848957174601871e-01 8.531831218281151763e-01 1.018186965515070375e+00 2.206140486216513208e-01 9.995833979352397591e-01 -2.886226931038629942e-02 8.438194132246232826e-01 -1.925233472123360490e-01 8.438194132246232826e-01 1.925233472123360490e-01
2.190100000000000102e-01 2.919116616249084473e-02 1.000003337860107422e+00 8.448915481567382812e-01 -2.069802135229110718e-01 9.828124046325683594e-01 1.014382243156433105e+00 2.541519701480865479e-03 9.993774890899658203e-01 8.520888686180114746e-01 1.017776012420654297e+00 2.135150581598281860e-01 1.002219676971435547e+00 -2.768589183688163757e-02 8.492994308471679688e-01 -1.821370422840118408e-01 8.478122353553771973e-01 1.937589049339294434e-01 2.886153119268514144e-02 1.000000000000000000e+00 8.376980254120139913e-01 -2.165468288368685157e-01 9.800152201969922761e-01 1.018175143604998834e+00 -1.511587289992680206e-04 9.999848840634515401e-01 8.529560420617313676e-01 1.018175215196853944e+00 2.203559688376065528e-01 9.995835349147652593e-01 -2.885752447445141464e-02 8.435981621078822990e-01 -1.922827532845020337e-01 8.435981621078822990e-01 1.922827532845020337e-01
2.200100000000000111e-01 2.912541478872299194e-02 1.000003337860107422e+00 8.436415791511535645e-01 -2.082445174455642700e-01 9.831790924072265625e-01 1.014436960220336914e+00 2.557203173637390137e-03 9.993806481361389160e-01 8.507339954376220703e-01 1.017745018005371094e+00 2.144100368022918701e-01 1.002145409584045410e+00 -2.759708091616630554e-02 8.480296134948730469e-01 -1.834676712751388550e-01 8.464106321334838867e-01 1.946772187948226929e-01 2.885677955951002072e-02 1.000000000000000000e+00 8.374837871033986580e-01 -2.162993665870731608e-01 9.803948593854325821e-01 1.018163322893542500e+00 -1.513502131068953770e-04 9.999848649011850998e-01 8.527280146897490143e-01 1.018163407656306196e+00 2.201013231873230891e-01 9.995836720229271943e-01 -2.885277481976580849e-02 8.433759600628036868e-01 -1.920455838772909263e-01 8.433759600628036868e-01 1.920455838772909263e-01
2.210100000000000120e-01 2.905964106321334839e-02 1.000003337860107422e+00 8.423916101455688477e-01 -2.095091938972473145e-01 9.835458993911743164e-01 1.014491319656372070e+00 2.572908997535705566e-03 9.993838071823120117e-01 8.493790030479431152e-01 1.017714142799377441e+00 2.153052389621734619e-01 1.002070903778076172e+00 -2.750825881958007812e-02 8.467597365379333496e-01 -1.847984045743942261e-01 8.450089097023010254e-01 1.955958306789398193e-01 2.885202076852701192e-02 1.000000000000000000e+00 8.372685525218416247e-01 -2.160552482617955072e-01 9.807706039952126531e-01 1.018151615125268084e+00 -1.516139214343972211e-04 9.999848387396396143e-01 8.524990823074501956e-01 1.018151501415806015e+00 2.198500673955100515e-01 9.995838093298962113e-01 -2.884801801079201963e-02 8.431528481007727338e-01 -1.918117899830655004e-01 8.431528481007727338e-01 1.918117899830655004e-01
2.220100000000000129e-01 2.899391949176788330e-02 1.000003337860107422e+00 8.411417007446289062e-01 -2.107734680175781250e-01 9.839125871658325195e-01 1.014545917510986328e+00 2.588622272014617920e-03 9.993869662284851074e-01 8.480241894721984863e-01 1.017683148384094238e+00 2.162001729011535645e-01 1.001996517181396484e+00 -2.741947397589683533e-02 8.454899787902832031e-01 -1.861290484666824341e-01 8.436072468757629395e-01 1.965142339468002319e-01 2.884725261877740116e-02 1.000000000000000000e+00 8.370523660940708544e-01 -2.158144247329526755e-01 9.811424939446610205e-01 1.018140019438767974e+00 -1.519453754158524674e-04 9.999848053840747486e-01 8.522693065028374981e-01 1.018140105124598849e+00 2.196021110098313189e-01 9.995839468561819041e-01 -2.884325184405117995e-02 8.429289016473990870e-01 -1.915813221523938181e-01 8.429289016473990870e-01 1.915813221523938181e-01
2.230100000000000138e-01 2.892816811800003052e-02 1.000003337860107422e+00 8.398917913436889648e-01 -2.120379954576492310e-01 9.842791557312011719e-01 1.014600515365600586e+00 2.604313194751739502e-03 9.993902444839477539e-01 8.466693758964538574e-01 1.017652511596679688e+00 2.170952111482620239e-01 1.001922249794006348e+00 -2.733067609369754791e-02 8.442202806472778320e-01 -1.874597966670989990e-01 8.422057032585144043e-01 1.974328160285949707e-01 2.884247304817309787e-02 1.000000000000000000e+00 8.368352713977293966e-01 -2.155768476463185979e-01 9.815105687419033442e-01 1.018128534268637919e+00 -1.523402456361223586e-04 9.999847659127808486e-01 8.520387110911397111e-01 1.018128605095301120e+00 2.193574519514837895e-01 9.995840847041722599e-01 -2.883847426175682044e-02 8.427041293920127796e-01 -1.913541334154720552e-01 8.427041293920127796e-01 1.913541334154720552e-01
2.240099999999999869e-01 2.886241674423217773e-02 1.000003337860107422e+00 8.386419415473937988e-01 -2.133021801710128784e-01 9.846458435058593750e-01 1.014655113220214844e+00 2.619996666908264160e-03 9.993932843208312988e-01 8.453145623207092285e-01 1.017621397972106934e+00 2.179901301860809326e-01 1.001847743988037109e+00 -2.724185958504676819e-02 8.429505228996276855e-01 -1.887902915477752686e-01 8.408040404319763184e-01 1.983510553836822510e-01 2.883768013382078180e-02 1.000000000000000000e+00 8.366173110315586747e-01 -2.153424695696713465e-01 9.818748673556437767e-01 1.018117158454289628e+00 -1.527944077507938374e-04 9.999847206900550622e-01 8.518073388533748957e-01 1.018117045825908784e+00 2.191160416911717146e-01 9.995842229259366274e-01 -2.883368334155332960e-02 8.424785746059673119e-01 -1.911301766649309841e-01 8.424785746059673119e-01 1.911301766649309841e-01
2.250099999999999878e-01 2.879667282104492188e-02 1.000003457069396973e+00 8.373919725418090820e-01 -2.145667523145675659e-01 9.850126504898071289e-01 1.014709711074829102e+00 2.635702490806579590e-03 9.993964433670043945e-01 8.439596891403198242e-01 1.017590641975402832e+00 2.188851833343505859e-01 1.001773595809936523e+00 -2.715304680168628693e-02 8.416808247566223145e-01 -1.901210099458694458e-01 8.394023180007934570e-01 1.992695182561874390e-01 2.883287207391029699e-02 1.000000000000000000e+00 8.363985269095346453e-01 -2.151112436680100437e-01 9.822354284757439657e-01 1.018105891149350573e+00 -1.533039055318924230e-04 9.999846695181210388e-01 8.515752475671288790e-01 1.018105989314914916e+00 2.188777950403376915e-01 9.995843615336388321e-01 -2.882887727920386764e-02 8.422523078345808267e-01 -1.909094045450955568e-01 8.422523078345808267e-01 1.909094045450955568e-01
2.260099999999999887e-01 2.873092889785766602e-02 1.000003457069396973e+00 8.361419439315795898e-01 -2.158312350511550903e-01 9.853793382644653320e-01 1.014764308929443359e+00 2.651400864124298096e-03 9.993997216224670410e-01 8.426049351692199707e-01 1.017559647560119629e+00 2.197803407907485962e-01 1.001699090003967285e+00 -2.706421911716461182e-02 8.404109477996826172e-01 -1.914517134428024292e-01 8.380006551742553711e-01 2.001881003379821777e-01 2.882804718506310968e-02 1.000000000000000000e+00 8.361789602473168603e-01 -2.148831237187030507e-01 9.825922904980330941e-01 1.018094730846625051e+00 -1.538649057752448500e-04 9.999846133910634816e-01 8.513424597853621600e-01 1.018094854738381239e+00 2.186427093348972395e-01 9.995845006163283086e-01 -2.882405439528607644e-02 8.420253373179145129e-01 -1.906917719146082602e-01 8.420253373179145129e-01 1.906917719146082602e-01
2.270099999999999896e-01 2.866517752408981323e-02 1.000003457069396973e+00 8.348920941352844238e-01 -2.170955836772918701e-01 9.857459068298339844e-01 1.014818906784057617e+00 2.667069435119628906e-03 9.994029402732849121e-01 8.412500023841857910e-01 1.017528772354125977e+00 2.206752896308898926e-01 1.001624703407287598e+00 -2.697546035051345825e-02 8.391413092613220215e-01 -1.927822232246398926e-01 8.365991711616516113e-01 2.011064589023590088e-01 2.882320390976235436e-02 1.000000000000000000e+00 8.359586512536517633e-01 -2.146580644618413247e-01 9.829454912257808985e-01 1.018083676433474194e+00 -1.544737680177883329e-04 9.999845526114449212e-01 8.511090163868439973e-01 1.018083699300792455e+00 2.184107369590983228e-01 9.995846402145477372e-01 -2.881921313259467113e-02 8.417977047606208796e-01 -1.904772335774003456e-01 8.417977047606208796e-01 1.904772335774003456e-01
2.280099999999999905e-01 2.859943360090255737e-02 1.000003457069396973e+00 8.336419463157653809e-01 -2.183602303266525269e-01 9.861127138137817383e-01 1.014873385429382324e+00 2.682752907276153564e-03 9.994060993194580078e-01 8.398949503898620605e-01 1.017497897148132324e+00 2.215705960988998413e-01 1.001550316810607910e+00 -2.688665688037872314e-02 8.378713130950927734e-01 -1.941132247447967529e-01 8.351972699165344238e-01 2.020251154899597168e-01 2.881834080256802030e-02 1.000000000000000000e+00 8.357376393479165611e-01 -2.144360213593655418e-01 9.832950680623631090e-01 1.018072726845414833e+00 -1.551270044530775761e-04 9.999844874049585997e-01 8.508749592610450607e-01 1.018072638687272713e+00 2.181818267134313927e-01 9.995847803614668070e-01 -2.881435204562463742e-02 8.415694542760435715e-01 -1.902657449004076240e-01 8.415694542760435715e-01 1.902657449004076240e-01
2.290099999999999913e-01 2.853368222713470459e-02 1.000003457069396973e+00 8.323923349380493164e-01 -2.196245193481445312e-01 9.864795207977294922e-01 1.014927864074707031e+00 2.698503434658050537e-03 9.994093179702758789e-01 8.385404944419860840e-01 1.017467021942138672e+00 2.224655002355575562e-01 1.001476049423217773e+00 -2.679781429469585419e-02 8.366018533706665039e-01 -1.954437345266342163e-01 8.337959051132202148e-01 2.029434740543365479e-01 2.881345652034101798e-02 1.000000000000000000e+00 8.355159633274246156e-01 -2.142169504077871545e-01 9.836410581641515938e-01 1.018061881001402158e+00 -1.558212588306672917e-04 9.999844180302919217e-01 8.506403283786213576e-01 1.018061744792489343e+00 2.179559309794537048e-01 9.995849210903581250e-01 -2.880946979137511549e-02 8.413406270296681644e-01 -1.900572617806056130e-01 8.413406270296681644e-01 1.900572617806056130e-01
2.300099999999999922e-01 2.846791595220565796e-02 1.000003457069396973e+00 8.311421871185302734e-01 -2.208889722824096680e-01 9.868460893630981445e-01 1.014982581138610840e+00 2.714194357395172119e-03 9.994125366210937500e-01 8.371853828430175781e-01 1.017436027526855469e+00 2.233604043722152710e-01 1.001401782035827637e+00 -2.670901268720626831e-02 8.353318572044372559e-01 -1.967743784189224243e-01 8.323940634727478027e-01 2.038618624210357666e-01 2.880854982667865882e-02 1.000000000000000000e+00 8.352936611301440273e-01 -2.140008084095471885e-01 9.839834982064061819e-01 1.018051137793986927e+00 -1.565533224841953570e-04 9.999843448078584718e-01 8.504051606886360304e-01 1.018051016938201547e+00 2.177330080501345966e-01 9.995850624364959192e-01 -2.880456513394522369e-02 8.411112594573719736e-01 -1.898517409619229490e-01 8.411112594573719736e-01 1.898517409619229490e-01
2.310099999999999931e-01 2.840217202901840210e-02 1.000003457069396973e+00 8.298922181129455566e-01 -2.221533656120300293e-01 9.872128963470458984e-01 1.015037059783935547e+00 2.729892730712890625e-03 9.994157552719116211e-01 8.358304500579833984e-01 1.017405271530151367e+00 2.242555767297744751e-01 1.001327276229858398e+00 -2.662022598087787628e-02 8.340620398521423340e-01 -1.981050819158554077e-01 8.309922814369201660e-01 2.047803848981857300e-01 2.880361958358055099e-02 1.000000000000000000e+00 8.350707699545822926e-01 -2.137875528403241632e-01 9.843224244890083074e-01 1.018040496128490791e+00 -1.573201216747550609e-04 9.999842680450323762e-01 8.501694924164692191e-01 1.018040454029337516e+00 2.175130168267088160e-01 9.995852044323247920e-01 -2.879963693579725217e-02 8.408813872722302740e-01 -1.896491397999447437e-01 8.408813872722302740e-01 1.896491397999447437e-01
2.320099999999999940e-01 2.833645790815353394e-02 1.000003457069396973e+00 8.286423087120056152e-01 -2.234177887439727783e-01 9.875795841217041016e-01 1.015091657638549805e+00 2.745576202869415283e-03 9.994189739227294922e-01 8.344757556915283203e-01 1.017374396324157715e+00 2.251505106687545776e-01 1.001252889633178711e+00 -2.653142623603343964e-02 8.327923417091369629e-01 -1.994357705116271973e-01 8.295907378196716309e-01 2.056986838579177856e-01 2.879866474659550230e-02 1.000000000000000000e+00 8.348473262991141786e-01 -2.135771418064708882e-01 9.846578729676316311e-01 1.018029954910481205e+00 -1.581187101996129110e-04 9.999841880576286757e-01 8.499333585060945273e-01 1.018030034867666966e+00 2.172959181936680584e-01 9.995853471089850562e-01 -2.879468415301638523e-02 8.406510444396101400e-01 -1.894494162513798707e-01 8.406510444396101400e-01 1.894494162513798707e-01
2.330099999999999949e-01 2.827070653438568115e-02 1.000003457069396973e+00 8.273923993110656738e-01 -2.246821522712707520e-01 9.879462718963623047e-01 1.015146255493164062e+00 2.761282026767730713e-03 9.994220137596130371e-01 8.331208229064941406e-01 1.017343282699584961e+00 2.260455042123794556e-01 1.001178503036499023e+00 -2.644263952970504761e-02 8.315226435661315918e-01 -2.007665038108825684e-01 8.281890749931335449e-01 2.066171765327453613e-01 2.879368435940339241e-02 1.000000000000000000e+00 8.346233660424683398e-01 -2.133695339539786739e-01 9.849898793279591169e-01 1.018019513011560573e+00 -1.589462583759828870e-04 9.999841052283413578e-01 8.496967910523093304e-01 1.018019663733129132e+00 2.170816788390233509e-01 9.995854905002959923e-01 -2.878970583020125373e-02 8.404202603183454912e-01 -1.892525288654710036e-01 8.404202603183454912e-01 1.892525288654710036e-01
2.340099999999999958e-01 2.820495516061782837e-02 1.000003457069396973e+00 8.261423707008361816e-01 -2.259467840194702148e-01 9.883129596710205078e-01 1.015200972557067871e+00 2.776958048343658447e-03 9.994252324104309082e-01 8.317659497261047363e-01 1.017312407493591309e+00 2.269407212734222412e-01 1.001104235649108887e+00 -2.635383605957031250e-02 8.302527070045471191e-01 -2.020973116159439087e-01 8.267874121665954590e-01 2.075357437133789062e-01 2.878867755546938093e-02 1.000000000000000000e+00 8.343989242450912114e-01 -2.131646887003206814e-01 9.853184787800439715e-01 1.018009169367808608e+00 -1.598000691595977075e-04 9.999840198396324764e-01 8.494598238561156256e-01 1.018009327460945634e+00 2.168702602088105613e-01 9.995856346316701613e-01 -2.878470110123337866e-02 8.401890679422768793e-01 -1.890584367890146833e-01 8.401890679422768793e-01 1.890584367890146833e-01
2.350099999999999967e-01 2.813921123743057251e-02 1.000003576278686523e+00 8.248924612998962402e-01 -2.272111475467681885e-01 9.886797666549682617e-01 1.015255331993103027e+00 2.792678773403167725e-03 9.994283914566040039e-01 8.304111361503601074e-01 1.017281532287597656e+00 2.278356552124023438e-01 1.001029849052429199e+00 -2.626502886414527893e-02 8.289830684661865234e-01 -2.034279555082321167e-01 8.253858089447021484e-01 2.084542214870452881e-01 2.878364355129756774e-02 1.000000000000000000e+00 8.341740352591013874e-01 -2.129625661114099566e-01 9.856437061581246883e-01 1.017998922935368977e+00 -1.606775638706084560e-04 9.999839321493696476e-01 8.492224904013569997e-01 1.017999025006919966e+00 2.166616234463450974e-01 9.995857795252601763e-01 -2.877966918293011975e-02 8.399575003257685468e-01 -1.888670997496101900e-01 8.399575003257685468e-01 1.888670997496101900e-01
2.360099999999999976e-01 2.807344496250152588e-02 1.000003576278686523e+00 8.236426115036010742e-01 -2.284757047891616821e-01 9.890463352203369141e-01 1.015310049057006836e+00 2.808362245559692383e-03 9.994316697120666504e-01 8.290563225746154785e-01 1.017250776290893555e+00 2.287308424711227417e-01 1.000955462455749512e+00 -2.617621794342994690e-02 8.277133107185363770e-01 -2.047587037086486816e-01 8.239840865135192871e-01 2.093727290630340576e-01 2.877858164233482868e-02 1.000000000000000000e+00 8.339487327592769450e-01 -2.127631268685224453e-01 9.859655959440636330e-01 1.017988772684225829e+00 -1.615762762625808449e-04 9.999838424012702509e-01 8.489848236015807847e-01 1.017988758098159030e+00 2.164557300340415880e-01 9.995859252007348594e-01 -2.877460937100287386e-02 8.397255899885345265e-01 -1.886784780389801353e-01 8.397255899885345265e-01 1.886784780389801353e-01
2.370099999999999985e-01 2.800772339105606079e-02 1.000003576278686523e+00 8.223925232887268066e-01 -2.297400385141372681e-01 9.894131422042846680e-01 1.015364527702331543e+00 2.824090421199798584e-03 9.994348883628845215e-01 8.277013301849365234e-01 1.017219662666320801e+00 2.296257466077804565e-01 1.000881075859069824e+00 -2.608739770948886871e-02 8.264434337615966797e-01 -2.060893923044204712e-01 8.225823044776916504e-01 2.102910578250885010e-01 2.877349119798048790e-02 1.000000000000000000e+00 8.337230498487863128e-01 -2.125663321463758526e-01 9.862841823704321387e-01 1.017978717641442987e+00 -1.624938440605401481e-04 9.999837507426585503e-01 8.487468582871030565e-01 1.017978610087704183e+00 2.162525360171130007e-01 9.995860716698811155e-01 -2.876952103462492721e-02 8.394933733106261231e-01 -1.884925322761381306e-01 8.394933733106261231e-01 1.884925322761381306e-01
2.380099999999999993e-01 2.794195711612701416e-02 1.000003576278686523e+00 8.211427330970764160e-01 -2.310044318437576294e-01 9.897798299789428711e-01 1.015419006347656250e+00 2.839744091033935547e-03 9.994380474090576172e-01 8.263465762138366699e-01 1.017188787460327148e+00 2.305206209421157837e-01 1.000806808471679688e+00 -2.599862776696681976e-02 8.251736760139465332e-01 -2.074197977781295776e-01 8.211807608604431152e-01 2.112094759941101074e-01 2.876837166140610788e-02 1.000000000000000000e+00 8.334970189118112716e-01 -2.123721437883412666e-01 9.865994992613743575e-01 1.017968756821710175e+00 -1.634280132412171179e-04 9.999836573570697329e-01 8.485086272428348231e-01 1.017968619701403510e+00 2.160520012392583289e-01 9.995862189454867153e-01 -2.876440361696218362e-02 8.392608835792715327e-01 -1.883092237730278617e-01 8.392608835792715327e-01 1.883092237730278617e-01
2.390100000000000002e-01 2.787623554468154907e-02 1.000003576278686523e+00 8.198927044868469238e-01 -2.322687953710556030e-01 9.901465177536010742e-01 1.015473604202270508e+00 2.855427563190460205e-03 9.994412064552307129e-01 8.249916434288024902e-01 1.017157793045043945e+00 2.314157336950302124e-01 1.000732421875000000e+00 -2.590984664857387543e-02 8.239039182662963867e-01 -2.087505608797073364e-01 8.197790980339050293e-01 2.121279090642929077e-01 2.876322254569577477e-02 1.000000000000000000e+00 8.332706716349932430e-01 -2.121805242853257445e-01 9.869115800449207443e-01 1.017958889229819919e+00 -1.643766332183312442e-04 9.999835624595625472e-01 8.482701613769477733e-01 1.017958785943748001e+00 2.158540889730226620e-01 9.995863670411088142e-01 -2.875925663128741858e-02 8.390281512735446867e-01 -1.881285145088825717e-01 8.390281512735446867e-01 1.881285145088825717e-01
2.400100000000000011e-01 2.781047672033309937e-02 1.000003576278686523e+00 8.186427950859069824e-01 -2.335333079099655151e-01 9.905133247375488281e-01 1.015528202056884766e+00 2.871140837669372559e-03 9.994444251060485840e-01 8.236367702484130859e-01 1.017126917839050293e+00 2.323107272386550903e-01 1.000658035278320312e+00 -2.582101151347160339e-02 8.226341605186462402e-01 -2.100813388824462891e-01 8.183774948120117188e-01 2.130464017391204834e-01 2.875804342976678862e-02 1.000000000000000000e+00 8.330440390675926121e-01 -2.119914367080950324e-01 9.872204578076425596e-01 1.017949113882351764e+00 -1.653376506723187791e-04 9.999834662554687448e-01 8.480314909805317658e-01 1.017949107831024325e+00 2.156587630044422832e-01 9.995865159683989809e-01 -2.875407965667904978e-02 8.387952062651315988e-01 -1.879503670057922349e-01 8.387952062651315988e-01 1.879503670057922349e-01
2.410100000000000020e-01 2.774475514888763428e-02 1.000003576278686523e+00 8.173930048942565918e-01 -2.347976267337799072e-01 9.908800125122070312e-01 1.015582799911499023e+00 2.886816859245300293e-03 9.994475841522216797e-01 8.222822546958923340e-01 1.017096161842346191e+00 2.332057356834411621e-01 1.000583648681640625e+00 -2.573223412036895752e-02 8.213646411895751953e-01 -2.114117890596389771e-01 8.169759511947631836e-01 2.139647006988525391e-01 2.875283395490974350e-02 1.000000000000000000e+00 8.328171516831649468e-01 -2.118048446360983328e-01 9.875261653542022344e-01 1.017939429778699667e+00 -1.663091016662495661e-04 9.999833689899276790e-01 8.477926443883310181e-01 1.017939538126503063e+00 2.154659908860451223e-01 9.995866657404555156e-01 -2.874887233482310497e-02 8.385620753815505868e-01 -1.877747443268356908e-01 8.385620753815505868e-01 1.877747443268356908e-01
2.420100000000000029e-01 2.767898887395858765e-02 1.000003576278686523e+00 8.161429762840270996e-01 -2.360622584819793701e-01 9.912467002868652344e-01 1.015637397766113281e+00 2.902485430240631104e-03 9.994507431983947754e-01 8.209272623062133789e-01 1.017065167427062988e+00 2.341008037328720093e-01 1.000509381294250488e+00 -2.564345672726631165e-02 8.200947642326354980e-01 -2.127426564693450928e-01 8.155742287635803223e-01 2.148832827806472778e-01 2.874759382246104555e-02 1.000000000000000000e+00 8.325900393705938374e-01 -2.116207121699763272e-01 9.878287351923038528e-01 1.017929835909296754e+00 -1.672891101506725090e-04 9.999832709340514825e-01 8.475536483708463464e-01 1.017929996612519039e+00 2.152757429987227078e-01 9.995868163709591414e-01 -2.874363436761196919e-02 8.383287831129856427e-01 -1.876016100713293333e-01 8.383287831129856427e-01 1.876016100713293333e-01
2.430100000000000038e-01 2.761323004961013794e-02 1.000003576278686523e+00 8.148927688598632812e-01 -2.373267114162445068e-01 9.916131496429443359e-01 1.015691995620727539e+00 2.918235957622528076e-03 9.994539618492126465e-01 8.195722103118896484e-01 1.017034292221069336e+00 2.349959909915924072e-01 1.000434875488281250e+00 -2.555459924042224884e-02 8.188247680664062500e-01 -2.140733748674392700e-01 8.141723871231079102e-01 2.158019244670867920e-01 2.874232279201862153e-02 1.000000000000000000e+00 8.323627313224295499e-01 -2.114390040693254758e-01 9.881281994024413429e-01 1.017920331324592587e+00 -1.682758949829640251e-04 9.999831722673792056e-01 8.473145313781675902e-01 1.017920480987689835e+00 2.150879847305851855e-01 9.995869678664323077e-01 -2.873836551473678627e-02 8.380953574863818645e-01 -1.874309283541099325e-01 8.380953574863818645e-01 1.874309283541099325e-01
2.440100000000000047e-01 2.761139720678329468e-02 1.000003576278686523e+00 8.149318695068359375e-01 -2.367009818553924561e-01 9.919803142547607422e-01 1.015692591667175293e+00 2.917282283306121826e-03 9.994488954544067383e-01 8.196693658828735352e-01 1.016994714736938477e+00 2.343412786722183228e-01 1.000419020652770996e+00 -2.554870396852493286e-02 8.188481330871582031e-01 -2.134797722101211548e-01 8.142687678337097168e-01 2.151253670454025269e-01 2.873702067766236226e-02 1.000000000000000000e+00 8.321352561330113140e-01 -2.112596856385221822e-01 9.884245897358432398e-01 1.017910915087139045e+00 -1.692677590255679744e-04 9.999830731596247579e-01 8.470753213205001186e-01 1.017910990314303099e+00 2.149026818614454826e-01 9.995871202317292425e-01 -2.873306559034032731e-02 8.378618260300005893e-01 -1.872626638044622427e-01 8.378618260300005893e-01 1.872626638044622427e-01
2.450100000000000056e-01 2.762255817651748657e-02 1.000003695487976074e+00 8.152328133583068848e-01 -2.356918603181838989e-01 9.923475980758666992e-01 1.015682458877563477e+00 2.912893891334533691e-03 9.994422793388366699e-01 8.200613856315612793e-01 1.016953110694885254e+00 2.333718985319137573e-01 1.000415086746215820e+00 -2.555978670716285706e-02 8.191341161727905273e-01 -2.124957740306854248e-01 8.146693110466003418e-01 2.141253054141998291e-01 2.873168734532711294e-02 1.000000000000000000e+00 8.319076418258614103e-01 -2.110827226962586900e-01 9.887179376378703033e-01 1.017901586279369663e+00 -1.702630854751342195e-04 9.999829737557965892e-01 8.468360460320385474e-01 1.017901539487633400e+00 2.147197994963847001e-01 9.995872734690954831e-01 -2.872773446030966321e-02 8.376282165799385782e-01 -1.870967815158150471e-01 8.376282165799385782e-01 1.870967815158150471e-01
2.460100000000000064e-01 2.763365209102630615e-02 1.000003695487976074e+00 8.155334591865539551e-01 -2.346826642751693726e-01 9.927147626876831055e-01 1.015672206878662109e+00 2.908542752265930176e-03 9.994354844093322754e-01 8.204532265663146973e-01 1.016911625862121582e+00 2.324027121067047119e-01 1.000411152839660645e+00 -2.557073906064033508e-02 8.194196820259094238e-01 -2.115118801593780518e-01 8.150697350502014160e-01 2.131252884864807129e-01 2.872632271039603225e-02 1.000000000000000000e+00 8.316799159253165374e-01 -2.109080814897399681e-01 9.890082743236274787e-01 1.017892344038668240e+00 -1.712603333282226457e-04 9.999828741097376295e-01 8.465967352608999574e-01 1.017892222741188846e+00 2.145392974246476958e-01 9.995874275737716141e-01 -2.872237203951299306e-02 8.373945607745778563e-01 -1.869332468664177960e-01 8.373945607745778563e-01 1.869332468664177960e-01
2.470100000000000073e-01 2.764481306076049805e-02 1.000003695487976074e+00 8.158344030380249023e-01 -2.336734086275100708e-01 9.930819272994995117e-01 1.015661954879760742e+00 2.904184162616729736e-03 9.994288086891174316e-01 8.208453059196472168e-01 1.016870260238647461e+00 2.314333617687225342e-01 1.000407338142395020e+00 -2.558177709579467773e-02 8.197057247161865234e-01 -2.105276733636856079e-01 8.154702782630920410e-01 2.121251672506332397e-01 2.872092673578053451e-02 1.000000000000000000e+00 8.314521053027998931e-01 -2.107357288862984623e-01 9.892956305961096986e-01 1.017883187469509565e+00 -1.722580395216345304e-04 9.999827743510056877e-01 8.463574157231755768e-01 1.017883055064953579e+00 2.143611416936818392e-01 9.995875825452026353e-01 -2.871697829077327069e-02 8.371608853512967352e-01 -1.867720259506077951e-01 8.371608853512967352e-01 1.867720259506077951e-01
2.480100000000000082e-01 2.765595167875289917e-02 1.000003695487976074e+00 8.161352276802062988e-01 -2.326641231775283813e-01 9.934490919113159180e-01 1.015651702880859375e+00 2.899825572967529297e-03 9.994220733642578125e-01 8.212373256683349609e-01 1.016828775405883789e+00 2.304641306400299072e-01 1.000403404235839844e+00 -2.559279277920722961e-02 8.199916481971740723e-01 -2.095437049865722656e-01 8.158708214759826660e-01 2.111249268054962158e-01 2.871549942912723224e-02 1.000000000000000000e+00 8.312242362547527241e-01 -2.105656322819225990e-01 9.895800369253373585e-01 1.017874115678316649e+00 -1.732548136988135883e-04 9.999826746186368798e-01 8.461181130946292539e-01 1.017874035565114799e+00 2.141852999732307139e-01 9.995877383826619056e-01 -2.871155322171952545e-02 8.369272156391402984e-01 -1.866130853941654344e-01 8.369272156391402984e-01 1.866130853941654344e-01
2.490100000000000091e-01 2.766709774732589722e-02 1.000003695487976074e+00 8.164359331130981445e-01 -2.316549122333526611e-01 9.938161373138427734e-01 1.015641689300537109e+00 2.895511686801910400e-03 9.994152784347534180e-01 8.216291666030883789e-01 1.016787409782409668e+00 2.294948101043701172e-01 1.000399589538574219e+00 -2.560378983616828918e-02 8.202775120735168457e-01 -2.085597962141036987e-01 8.162712454795837402e-01 2.101249694824218750e-01 2.871004084054641289e-02 1.000000000000000000e+00 8.309963345295349191e-01 -2.103977595712583359e-01 9.898615234717031974e-01 1.017865127781299117e+00 -1.742493349222292646e-04 9.999825750461276419e-01 8.458788524770119999e-01 1.017865162027223880e+00 2.140117404823181080e-01 9.995878950842952415e-01 -2.870609688243443841e-02 8.366935763700092954e-01 -1.864563923040411242e-01 8.366935763700092954e-01 1.864563923040411242e-01
2.500100000000000100e-01 2.767821401357650757e-02 1.000003695487976074e+00 8.167366385459899902e-01 -2.306456267833709717e-01 9.941831827163696289e-01 1.015631198883056641e+00 2.891100943088531494e-03 9.994086027145385742e-01 8.220211267471313477e-01 1.016745805740356445e+00 2.285255640745162964e-01 1.000395536422729492e+00 -2.561483718454837799e-02 8.205633163452148438e-01 -2.075756192207336426e-01 8.166717886924743652e-01 2.091248929500579834e-01 2.870455106090012004e-02 1.000000000000000000e+00 8.307684254065623719e-01 -2.102320790507886950e-01 9.901401201735915425e-01 1.017856222856924786e+00 -1.752403437785608308e-04 9.999824758428172977e-01 8.456396561620840302e-01 1.017856354424751641e+00 2.138404373846573003e-01 9.995880526525460219e-01 -2.870060936417359598e-02 8.364599876284374291e-01 -1.863019142833496622e-01 8.364599876284374291e-01 1.863019142833496622e-01
2.510100000000000109e-01 2.768936753273010254e-02 1.000003695487976074e+00 8.170374631881713867e-01 -2.296364605426788330e-01 9.945504665374755859e-01 1.015620946884155273e+00 2.886742353439331055e-03 9.994018077850341797e-01 8.224132061004638672e-01 1.016704320907592773e+00 2.275563925504684448e-01 1.000391721725463867e+00 -2.562580071389675140e-02 8.208492398262023926e-01 -2.065916359424591064e-01 8.170723319053649902e-01 2.081248760223388672e-01 2.869903021948817454e-02 1.000000000000000000e+00 8.305405335986918436e-01 -2.100685595437818687e-01 9.904158566255325535e-01 1.017847400014425752e+00 -1.762266481696512556e-04 9.999823771767920588e-01 8.454005468799138390e-01 1.017847565506696750e+00 2.136713629775643386e-01 9.995882110864505732e-01 -2.869509079643008803e-02 8.362264707226002569e-01 -1.861496193982997149e-01 8.362264707226002569e-01 1.861496193982997149e-01
2.520100000000000118e-01 2.770047634840011597e-02 1.000003695487976074e+00 8.173381090164184570e-01 -2.286272048950195312e-01 9.949176311492919922e-01 1.015610933303833008e+00 2.882413566112518311e-03 9.993951916694641113e-01 8.228049278259277344e-01 1.016662955284118652e+00 2.265871614217758179e-01 1.000387907028198242e+00 -2.563676238059997559e-02 8.211349844932556152e-01 -2.056076675653457642e-01 8.174726366996765137e-01 2.071248590946197510e-01 2.869347848173317214e-02 1.000000000000000000e+00 8.303126832519379663e-01 -2.099071704050966825e-01 9.906887620682680584e-01 1.017838658402049123e+00 -1.772071214157939492e-04 9.999822791607200223e-01 8.451615482102512455e-01 1.017838794421096926e+00 2.135044867210207364e-01 9.995883703807496579e-01 -2.868954134454384380e-02 8.359930489186141456e-01 -1.859994761649244599e-01 8.359930489186141456e-01 1.859994761649244599e-01
2.530100000000000127e-01 2.771162986755371094e-02 1.000003695487976074e+00 8.176388740539550781e-01 -2.276179492473602295e-01 9.952849149703979492e-01 1.015600562095642090e+00 2.878025174140930176e-03 9.993883371353149414e-01 8.231970667839050293e-01 1.016621351242065430e+00 2.256177365779876709e-01 1.000383853912353516e+00 -2.564779296517372131e-02 8.214207291603088379e-01 -2.046234905719757080e-01 8.178731799125671387e-01 2.061246335506439209e-01 2.868789604740998311e-02 1.000000000000000000e+00 8.300848979983289633e-01 -2.097478814581004158e-01 9.909588654440399935e-01 1.017829997178153478e+00 -1.781806964958219052e-04 9.999821819013032798e-01 8.449226832311700353e-01 1.017830040326106689e+00 2.133397785061035556e-01 9.995885305291991596e-01 -2.868396120819296374e-02 8.357597449888412022e-01 -1.858514535542919177e-01 8.357597449888412022e-01 1.858514535542919177e-01
2.540100000000000136e-01 2.772280573844909668e-02 1.000003695487976074e+00 8.179396390914916992e-01 -2.266089022159576416e-01 9.956518411636352539e-01 1.015590429306030273e+00 2.873666584491729736e-03 9.993816018104553223e-01 8.235890269279479980e-01 1.016579985618591309e+00 2.246485799551010132e-01 1.000379920005798340e+00 -2.565883845090866089e-02 8.217066526412963867e-01 -2.036396563053131104e-01 8.182736635208129883e-01 2.051246762275695801e-01 2.868228314922687330e-02 1.000000000000000000e+00 8.298572009976995512e-01 -2.095906629438726299e-01 9.912261954416329290e-01 1.017821415533146645e+00 -1.791463634444479946e-04 9.999820854577923246e-01 8.446839757576714014e-01 1.017821342008480734e+00 2.131772057622034200e-01 9.995886915218258340e-01 -2.867835061975239352e-02 8.355265833891459826e-01 -1.857055208833810478e-01 8.355265833891459826e-01 1.857055208833810478e-01
2.550100000000000144e-01 2.773390710353851318e-02 1.000003814697265625e+00 8.182404041290283203e-01 -2.255994379520416260e-01 9.960191249847412109e-01 1.015580177307128906e+00 2.869330346584320068e-03 9.993748664855957031e-01 8.239809274673461914e-01 1.016538500785827637e+00 2.236793041229248047e-01 1.000376105308532715e+00 -2.566981315612792969e-02 8.219925165176391602e-01 -2.026556432247161865e-01 8.186740875244140625e-01 2.041245549917221069e-01 2.867664005131452531e-02 1.000000000000000000e+00 8.296296149470635539e-01 -2.094354855111201785e-01 9.914907805029519183e-01 1.017812912692340310e+00 -1.801031674934837974e-04 9.999819898366719695e-01 8.444454505084587614e-01 1.017812783104172780e+00 2.130167330736442155e-01 9.995888533446056767e-01 -2.867270984275421472e-02 8.352935905493024116e-01 -1.855616477983396406e-01 8.352935905493024116e-01 1.855616477983396406e-01
2.560100000000000153e-01 2.774503827095031738e-02 1.000003814697265625e+00 8.185412287712097168e-01 -2.245902419090270996e-01 9.963864088058471680e-01 1.015569925308227539e+00 2.864956855773925781e-03 9.993682503700256348e-01 8.243727684020996094e-01 1.016497135162353516e+00 2.227099984884262085e-01 1.000372171401977539e+00 -2.568081393837928772e-02 8.222784399986267090e-01 -2.016715854406356812e-01 8.190745711326599121e-01 2.031244486570358276e-01 2.867096704617019126e-02 1.000000000000000000e+00 8.294021619829197167e-01 -2.092823203463976267e-01 9.917526486922580986e-01 1.017804487845369144e+00 -1.810502080287289912e-04 9.999818951250643018e-01 8.442071291847397241e-01 1.017804365590474047e+00 2.128583313918377684e-01 9.995890159884468495e-01 -2.866703916954529974e-02 8.350607879540187239e-01 -1.854198045964084718e-01 8.350607879540187239e-01 1.854198045964084718e-01
2.570100000000000162e-01 2.775617688894271851e-02 1.000003814697265625e+00 8.188419938087463379e-01 -2.235812097787857056e-01 9.967533349990844727e-01 1.015559673309326172e+00 2.860590815544128418e-03 9.993614554405212402e-01 8.247647881507873535e-01 1.016455531120300293e+00 2.217407673597335815e-01 1.000368237495422363e+00 -2.569180540740489960e-02 8.225643038749694824e-01 -2.006874680519104004e-01 8.194751143455505371e-01 2.021244466304779053e-01 2.866526445366903916e-02 1.000000000000000000e+00 8.291748637585840687e-01 -2.091311390782059354e-01 9.920118277844262034e-01 1.017796140189939358e+00 -1.819866355361326473e-04 9.999818014079210338e-01 8.439690329308072725e-01 1.017796088664911558e+00 2.127019722794328827e-01 9.995891794436732036e-01 -2.866133891985502349e-02 8.348281964724203474e-01 -1.852799620124816748e-01 8.348281964724203474e-01 1.852799620124816748e-01
2.580100000000000171e-01 2.776733040809631348e-02 1.000003814697265625e+00 8.191426396369934082e-01 -2.225718051195144653e-01 9.971206188201904297e-01 1.015549421310424805e+00 2.856224775314331055e-03 9.993547797203063965e-01 8.251567482948303223e-01 1.016414046287536621e+00 2.207713723182678223e-01 1.000364303588867188e+00 -2.570281922817230225e-02 8.228501081466674805e-01 -1.997032910585403442e-01 8.198756575584411621e-01 2.011242657899856567e-01 2.865953261969713187e-02 1.000000000000000000e+00 8.289477414637876906e-01 -2.089819137544883243e-01 9.922683452831015938e-01 1.017787868925834394e+00 -1.829116489710608479e-04 9.999817087780369373e-01 8.437311820731181466e-01 1.017787939489992466e+00 2.125476285534655951e-01 9.995893437007136173e-01 -2.865560943948088427e-02 8.345958358774768771e-01 -1.851420912108328320e-01 8.345958358774768771e-01 1.851420912108328320e-01
2.590100000000000180e-01 2.777844667434692383e-02 1.000003814697265625e+00 8.194433450698852539e-01 -2.215626686811447144e-01 9.974877834320068359e-01 1.015539169311523438e+00 2.851881086826324463e-03 9.993479251861572266e-01 8.255485296249389648e-01 1.016372561454772949e+00 2.198022156953811646e-01 1.000360488891601562e+00 -2.571383118629455566e-02 8.231358528137207031e-01 -1.987194865942001343e-01 8.202759623527526855e-01 2.001242637634277344e-01 2.865377191575363414e-02 1.000000000000000000e+00 8.287208158847779726e-01 -2.088346167651669860e-01 9.925222284940987683e-01 1.017779673211329783e+00 -1.838244902946969798e-04 9.999816174109217304e-01 8.434935940457292114e-01 1.017779822651038169e+00 2.123952792717637705e-01 9.995895087550734637e-01 -2.864985110028795204e-02 8.343637210984878871e-01 -1.850061638101482275e-01 8.343637210984878871e-01 1.850061638101482275e-01
2.600100000000000189e-01 2.778959274291992188e-02 1.000003814697265625e+00 8.197441697120666504e-01 -2.205534279346466064e-01 9.978550672531127930e-01 1.015529036521911621e+00 2.847515046596527100e-03 9.993412494659423828e-01 8.259406089782714844e-01 1.016331195831298828e+00 2.188328504562377930e-01 1.000356435775756836e+00 -2.572481706738471985e-02 8.234217762947082520e-01 -1.977353245019912720e-01 8.206765055656433105e-01 1.991242170333862305e-01 2.864798273531641778e-02 1.000000000000000000e+00 8.284941072897270553e-01 -2.086892209976634882e-01 9.927735043677397009e-01 1.017771552259951973e+00 -1.847244511690178512e-04 9.999815273986898401e-01 8.432562880261809113e-01 1.017771717176082946e+00 2.122448986209695410e-01 9.995896745964030217e-01 -2.864406429569224186e-02 8.341318705805038647e-01 -1.848721518142095732e-01 8.341318705805038647e-01 1.848721518142095732e-01
2.610100000000000198e-01 2.780074626207351685e-02 1.000003814697265625e+00 8.200449943542480469e-01 -2.195441871881484985e-01 9.982219934463500977e-01 1.015518665313720703e+00 2.843141555786132812e-03 9.993344545364379883e-01 8.263325691223144531e-01 1.016289710998535156e+00 2.178635895252227783e-01 1.000352621078491211e+00 -2.573581784963607788e-02 8.237075805664062500e-01 -1.967513412237167358e-01 8.210771083831787109e-01 1.981241106986999512e-01 2.864216549305453538e-02 1.000000000000000000e+00 8.282676354813435227e-01 -2.085456997715457450e-01 9.930221995588220940e-01 1.017763505306846561e+00 -1.856108679596404736e-04 9.999814388077047367e-01 8.430192833467333724e-01 1.017763622300117632e+00 2.120964597450029077e-01 9.995898412123331855e-01 -2.863824944017877294e-02 8.339003034092337119e-01 -1.847400276255566909e-01 8.339003034092337119e-01 1.847400276255566909e-01
2.620100000000000207e-01 2.781185507774353027e-02 1.000003814697265625e+00 8.203458189964294434e-01 -2.185347527265548706e-01 9.985892772674560547e-01 1.015508413314819336e+00 2.838760614395141602e-03 9.993278384208679199e-01 8.267247080802917480e-01 1.016248106956481934e+00 2.168942391872406006e-01 1.000348806381225586e+00 -2.574686892330646515e-02 8.239935040473937988e-01 -1.957673132419586182e-01 8.214775323867797852e-01 1.971239447593688965e-01 2.863632062377285264e-02 1.000000000000000000e+00 8.280414198204792964e-01 -2.084040268105184224e-01 9.932683404505613378e-01 1.017755531596433949e+00 -1.864831189242553277e-04 9.999813516997002605e-01 8.427825989191555234e-01 1.017755537685152367e+00 2.119499361378583413e-01 9.995900085898959953e-01 -2.863240696835796587e-02 8.336690382666415156e-01 -1.846097640468214729e-01 8.336690382666415156e-01 1.846097640468214729e-01
2.630100000000000215e-01 2.782300859689712524e-02 1.000003814697265625e+00 8.206464648246765137e-01 -2.175258696079254150e-01 9.989563226699829102e-01 1.015498399734497070e+00 2.834416925907135010e-03 9.993211030960083008e-01 8.271163702011108398e-01 1.016206741333007812e+00 2.159252017736434937e-01 1.000344753265380859e+00 -2.575784921646118164e-02 8.242792487144470215e-01 -1.947834193706512451e-01 8.218778967857360840e-01 1.961240470409393311e-01 2.863044858242325824e-02 1.000000000000000000e+00 8.278154792830262343e-01 -2.082641761674254022e-01 9.935119532269937048e-01 1.017747630422649596e+00 -1.873406230152983734e-04 9.999812660559725952e-01 8.425462554691572903e-01 1.017747535479562648e+00 2.118052963970173119e-01 9.995901767104581337e-01 -2.862653733457122193e-02 8.334380973729070829e-01 -1.844813340979927774e-01 8.334380973729070829e-01 1.844813340979927774e-01
2.640100000000000224e-01 2.783412486314773560e-02 1.000003814697265625e+00 8.209472894668579102e-01 -2.165164351463317871e-01 9.993234872817993164e-01 1.015487909317016602e+00 2.830080687999725342e-03 9.993143081665039062e-01 8.275083899497985840e-01 1.016165256500244141e+00 2.149558216333389282e-01 1.000340938568115234e+00 -2.576879039406776428e-02 8.245651721954345703e-01 -1.937991827726364136e-01 8.222784399986267090e-01 1.951238214969635010e-01 2.862454984322670634e-02 1.000000000000000000e+00 8.275898324670838413e-01 -2.081261222154448254e-01 9.937530638798935945e-01 1.017739801087564455e+00 -1.881828367989988628e-04 9.999811818515145223e-01 8.423102734249886536e-01 1.017739690250903051e+00 2.116625092451522305e-01 9.995903455546750749e-01 -2.862064101240783046e-02 8.332075027137539891e-01 -1.843547111113935377e-01 8.332075027137539891e-01 1.843547111113935377e-01
2.650100000000000233e-01 2.784527838230133057e-02 1.000003933906555176e+00 8.212481141090393066e-01 -2.155072838068008423e-01 9.996906518936157227e-01 1.015477776527404785e+00 2.825684845447540283e-03 9.993076324462890625e-01 8.279002904891967773e-01 1.016123771667480469e+00 2.139866352081298828e-01 1.000336885452270508e+00 -2.577984705567359924e-02 8.248509764671325684e-01 -1.928152292966842651e-01 8.226789832115173340e-01 1.941238045692443848e-01 2.861862489399110906e-02 1.000000000000000000e+00 8.273644974330799373e-01 -2.079898398735514908e-01 9.939916979754457316e-01 1.017732042862891539e+00 -1.890092556045324052e-04 9.999810991357942491e-01 8.420746704380301928e-01 1.017732002217885512e+00 2.115215492673538644e-01 9.995905151080478612e-01 -2.861471848945726718e-02 8.329772717436648710e-01 -1.842298690793819360e-01 8.329772717436648710e-01 1.842298690793819360e-01
2.660100000000000242e-01 2.785640954971313477e-02 1.000003933906555176e+00 8.215486407279968262e-01 -2.144980728626251221e-01 1.000057816505432129e+00 1.015467643737792969e+00 2.821385860443115234e-03 9.993008375167846680e-01 8.282921910285949707e-01 1.016082406044006348e+00 2.130174189805984497e-01 1.000332951545715332e+00 -2.579077892005443573e-02 8.251367807388305664e-01 -1.918312013149261475e-01 8.230793476104736328e-01 1.931237429380416870e-01 2.861267423733211343e-02 1.000000000000000000e+00 8.271394918148913256e-01 -2.078553044585499665e-01 9.942278807992002143e-01 1.017724354993098990e+00 -1.898194090353536089e-04 9.999810180201120779e-01 8.418394618687896624e-01 1.017724409672522645e+00 2.113823958735576158e-01 9.995906853600197151e-01 -2.860877026845962817e-02 8.327474181643405027e-01 -1.841067824839948130e-01 8.327474181643405027e-01 1.841067824839948130e-01
2.670100000000000251e-01 2.786754071712493896e-02 1.000003933906555176e+00 8.218495249748229980e-01 -2.134887874126434326e-01 1.000424861907958984e+00 1.015457391738891602e+00 2.816975116729736328e-03 9.992940425872802734e-01 8.286841511726379395e-01 1.016040802001953125e+00 2.120480984449386597e-01 1.000329136848449707e+00 -2.580188028514385223e-02 8.254227042198181152e-01 -1.908472478389739990e-01 8.234798908233642578e-01 1.921236664056777954e-01 2.860669839018531793e-02 1.000000000000000000e+00 8.269148328499145162e-01 -2.077224916472961980e-01 9.944616373910101226e-01 1.017716736741205441e+00 -1.906128609453022977e-04 9.999809385936364592e-01 8.416046632252283111e-01 1.017716868669078734e+00 2.112450275412056933e-01 9.995908562983861767e-01 -2.860279686636949328e-02 8.325179562519293697e-01 -1.839854261413824410e-01 8.325179562519293697e-01 1.839854261413824410e-01
2.680100000000000260e-01 2.787869423627853394e-02 1.000003933906555176e+00 8.221502304077148438e-01 -2.124797254800796509e-01 1.000791907310485840e+00 1.015447020530700684e+00 2.812616527080535889e-03 9.992873072624206543e-01 8.290760517120361328e-01 1.015999317169189453e+00 2.110788524150848389e-01 1.000325202941894531e+00 -2.581286057829856873e-02 8.257085084915161133e-01 -1.898632049560546875e-01 8.238803148269653320e-01 1.911236494779586792e-01 2.860069788350924624e-02 1.000000000000000000e+00 8.266905374055687483e-01 -2.075913774417609547e-01 9.946929925782386217e-01 1.017709187396140802e+00 -1.913892080739609271e-04 9.999808609086044964e-01 8.413702906169596707e-01 1.017709367198182502e+00 2.111094207631666886e-01 9.995910279083068950e-01 -2.859679881397915804e-02 8.322889016469945389e-01 -1.838657751454790823e-01 8.322889016469945389e-01 1.838657751454790823e-01
2.690100000000000269e-01 2.788983285427093506e-02 1.000003933906555176e+00 8.224509358406066895e-01 -2.114704400300979614e-01 1.001159191131591797e+00 1.015436887741088867e+00 2.808250486850738525e-03 9.992806911468505859e-01 8.294680714607238770e-01 1.015957951545715332e+00 2.101095765829086304e-01 1.000321269035339355e+00 -2.582383155822753906e-02 8.259943127632141113e-01 -1.888791471719741821e-01 8.242808580398559570e-01 1.901235878467559814e-01 2.859467326076428617e-02 1.000000000000000000e+00 8.264666219647324175e-01 -2.074619381921587735e-01 9.949219709491192720e-01 1.017701706261358918e+00 -1.921480788233401930e-04 9.999807850021766864e-01 8.411363601173804661e-01 1.017701904563178106e+00 2.109755515524779079e-01 9.995912001738000985e-01 -2.859077665451437850e-02 8.320602702278585561e-01 -1.837478049231949795e-01 8.320602702278585561e-01 1.837478049231949795e-01
2.700099999999999723e-01 2.789887785911560059e-02 1.000003933906555176e+00 8.226271271705627441e-01 -2.107318341732025146e-01 1.001399278640747070e+00 1.015432357788085938e+00 2.797119319438934326e-03 9.992749094963073730e-01 8.297318220138549805e-01 1.015928268432617188e+00 2.094096690416336060e-01 1.000318169593811035e+00 -2.583880908787250519e-02 8.261599540710449219e-01 -1.881744861602783203e-01 8.245513439178466797e-01 1.893884241580963135e-01 2.858862507662417174e-02 1.000000000000000000e+00 8.262431026217331720e-01 -2.073341506061030515e-01 9.951485968399660376e-01 1.017694292648524845e+00 -1.928891319377363872e-04 9.999807109084780654e-01 8.409028874178365864e-01 1.017694480075627572e+00 2.108433962640251236e-01 9.995913730785744855e-01 -2.858473094240996520e-02 8.318320774968072095e-01 -1.836314912614126771e-01 8.318320774968072095e-01 1.836314912614126771e-01
2.710099999999999731e-01 2.790322154760360718e-02 1.000003933906555176e+00 8.225192427635192871e-01 -2.106090188026428223e-01 1.001349687576293945e+00 1.015440821647644043e+00 2.770453691482543945e-03 9.992710947990417480e-01 8.297032117843627930e-01 1.015925765037536621e+00 2.093223035335540771e-01 1.000316858291625977e+00 -2.586285024881362915e-02 8.260519504547119141e-01 -1.881053745746612549e-01 8.245261907577514648e-01 1.892558336257934570e-01 2.858255389603949967e-02 1.000000000000000000e+00 8.260199950889193232e-01 -2.072079917428473750e-01 9.953728943377690985e-01 1.017686945877412041e+00 -1.936120552451529506e-04 9.999806386587261064e-01 8.406698878339563530e-01 1.017687093055204883e+00 2.107129315896924260e-01 9.995915466060569798e-01 -2.857866224237376115e-02 8.316043385863187698e-01 -1.835168103018239016e-01 8.316043385863187698e-01 1.835168103018239016e-01
2.720099999999999740e-01 2.790755033493041992e-02 1.000003933906555176e+00 8.224114179611206055e-01 -2.104862779378890991e-01 1.001300573348999023e+00 1.015449047088623047e+00 2.743877470493316650e-03 9.992673993110656738e-01 8.296747207641601562e-01 1.015923142433166504e+00 2.092350125312805176e-01 1.000315546989440918e+00 -2.588684111833572388e-02 8.259440660476684570e-01 -1.880364418029785156e-01 8.245010972023010254e-01 1.891234070062637329e-01 2.857646029334041243e-02 1.000000000000000000e+00 8.257973147031304473e-01 -2.070834390076231601e-01 9.955948872827644625e-01 1.017679665275796896e+00 -1.943165644430511782e-04 9.999805682813510677e-01 8.404373763118930807e-01 1.017679742829594502e+00 2.105841345535726106e-01 9.995917207394187098e-01 -2.857257112848967523e-02 8.313770682652040778e-01 -1.834037385358324723e-01 8.313770682652040778e-01 1.834037385358324723e-01
2.730099999999999749e-01 2.791184931993484497e-02 1.000003933906555176e+00 8.223036527633666992e-01 -2.103634625673294067e-01 1.001251220703125000e+00 1.015457391738891602e+00 2.717271447181701660e-03 9.992635846138000488e-01 8.296460509300231934e-01 1.015920519828796387e+00 2.091478258371353149e-01 1.000314354896545410e+00 -2.591084688901901245e-02 8.258359432220458984e-01 -1.879674792289733887e-01 8.244757652282714844e-01 1.889908313751220703e-01 2.857034485124765322e-02 1.000000000000000000e+00 8.255750764289300214e-01 -2.069604701508047095e-01 9.958145992659203083e-01 1.017672450181863253e+00 -1.950024020791607928e-04 9.999804997978527510e-01 8.402053675532408228e-01 1.017672432763445212e+00 2.104569822228858356e-01 9.995918954613202123e-01 -2.856645818320646332e-02 8.311502811589690509e-01 -1.832922527985178240e-01 8.311502811589690509e-01 1.832922527985178240e-01
2.740099999999999758e-01 2.791618555784225464e-02 1.000003933906555176e+00 8.221957683563232422e-01 -2.102406024932861328e-01 1.001201748847961426e+00 1.015465736389160156e+00 2.690635621547698975e-03 9.992599487304687500e-01 8.296176791191101074e-01 1.015917897224426270e+00 2.090604752302169800e-01 1.000313043594360352e+00 -2.593484520912170410e-02 8.257279396057128906e-01 -1.878984719514846802e-01 8.244507312774658203e-01 1.888582855463027954e-01 2.856420815890360967e-02 1.000000000000000000e+00 8.253532948387223289e-01 -2.068390633025441738e-01 9.960320535882529747e-01 1.017665299965899717e+00 -1.956693376694713634e-04 9.999804331858735962e-01 8.399738770550632116e-01 1.017665205295635200e+00 2.103314492295250693e-01 9.995920707515063564e-01 -2.856032399517240139e-02 8.309239936205897736e-01 -1.831823302538736764e-01 8.309239936205897736e-01 1.831823302538736764e-01
2.750099999999999767e-01 2.792052924633026123e-02 1.000003933906555176e+00 8.220879435539245605e-01 -2.101178467273712158e-01 1.001152515411376953e+00 1.015474081039428711e+00 2.664044499397277832e-03 9.992561340332031250e-01 8.295892477035522461e-01 1.015915155410766602e+00 2.089733630418777466e-01 1.000311732292175293e+00 -2.595885097980499268e-02 8.256199955940246582e-01 -1.878294944763183594e-01 8.244256973266601562e-01 1.887257993221282959e-01 2.855805081333480724e-02 1.000000000000000000e+00 8.251319841748859796e-01 -2.067191968835937477e-01 9.962472733525082891e-01 1.017658213986262439e+00 -1.963171638776730395e-04 9.999803684538666193e-01 8.397429190384685382e-01 1.017658071432586908e+00 2.102075127405221011e-01 9.995922465917191913e-01 -2.855416916109403472e-02 8.306982199870049932e-01 -1.830739484064717038e-01 8.306982199870049932e-01 1.830739484064717038e-01
2.760099999999999776e-01 2.792482823133468628e-02 1.000003933906555176e+00 8.219800591468811035e-01 -2.099949866533279419e-01 1.001103043556213379e+00 1.015482425689697266e+00 2.637453377246856689e-03 9.992524385452270508e-01 8.295606374740600586e-01 1.015912532806396484e+00 2.088859081268310547e-01 1.000310301780700684e+00 -2.598283067345619202e-02 8.255120515823364258e-01 -1.877604126930236816e-01 8.244004845619201660e-01 1.885932981967926025e-01 2.855187341810648885e-02 1.000000000000000000e+00 8.249111583383708091e-01 -2.066008496251649507e-01 9.964602814394222241e-01 1.017651191601643079e+00 -1.969456963579349846e-04 9.999803056202669627e-01 8.395125070356754815e-01 1.017651030532918721e+00 2.100851510590285576e-01 9.995924229643464720e-01 -2.854799428427995042e-02 8.304729736352864933e-01 -1.829670850936316873e-01 8.304729736352864933e-01 1.829670850936316873e-01
2.770099999999999785e-01 2.792914211750030518e-02 1.000003933906555176e+00 8.218722343444824219e-01 -2.098722010850906372e-01 1.001053690910339355e+00 1.015491008758544922e+00 2.610839903354644775e-03 9.992486834526062012e-01 8.295322060585021973e-01 1.015910029411315918e+00 2.087988108396530151e-01 1.000308990478515625e+00 -2.600684389472007751e-02 8.254039287567138672e-01 -1.876913607120513916e-01 8.243752717971801758e-01 1.884607672691345215e-01 2.854567658223034279e-02 1.000000000000000000e+00 8.246908308853646563e-01 -2.064840005776367726e-01 9.966711004953739961e-01 1.017644232178233521e+00 -1.975547731968164814e-04 9.999802447012652307e-01 8.392826542391571554e-01 1.017644081962756797e+00 2.099643427974572929e-01 9.995925998516342892e-01 -2.854179997348333525e-02 8.302482676080829016e-01 -1.828617184779657567e-01 8.302482676080829016e-01 1.828617184779657567e-01
2.780099999999999794e-01 2.793347835540771484e-02 1.000003933906555176e+00 8.217644691467285156e-01 -2.097493261098861694e-01 1.001004457473754883e+00 1.015499234199523926e+00 2.584233880043029785e-03 9.992449283599853516e-01 8.295036554336547852e-01 1.015907406806945801e+00 2.087113410234451294e-01 1.000307798385620117e+00 -2.603083103895187378e-02 8.252961039543151855e-01 -1.876226067543029785e-01 8.243501782417297363e-01 1.883281916379928589e-01 2.853946091947303157e-02 1.000000000000000000e+00 8.244710150331869825e-01 -2.063686291054361299e-01 9.968797529347985797e-01 1.017637335089629058e+00 -1.981442539340380550e-04 9.999801857109079650e-01 8.390533735073513188e-01 1.017637225095632925e+00 2.098450668730494628e-01 9.995927772357070529e-01 -2.853558684221082706e-02 8.300241146192385289e-01 -1.827578270426617468e-01 8.300241146192385289e-01 1.827578270426617468e-01
2.790099999999999802e-01 2.793779224157333374e-02 1.000003933906555176e+00 8.216565251350402832e-01 -2.096264660358428955e-01 1.000954866409301758e+00 1.015507459640502930e+00 2.557590603828430176e-03 9.992412924766540527e-01 8.294751644134521484e-01 1.015904664993286133e+00 2.086241692304611206e-01 1.000306367874145508e+00 -2.605490945279598236e-02 8.251879215240478516e-01 -1.875535398721694946e-01 8.243249058723449707e-01 1.881956756114959717e-01 2.853322704769504711e-02 1.000000000000000000e+00 8.242517236660904523e-01 -2.062547148820033927e-01 9.970862609425760192e-01 1.017630499716731363e+00 -1.987140186180586551e-04 9.999801286611901263e-01 8.388246773702899839e-01 1.017630459312391489e+00 2.097273025034986915e-01 9.995929550985865886e-01 -2.852935550806163720e-02 8.298005270593282745e-01 -1.826553895868284205e-01 8.298005270593282745e-01 1.826553895868284205e-01
2.800099999999999811e-01 2.794211357831954956e-02 1.000003933906555176e+00 8.215487599372863770e-01 -2.095037847757339478e-01 1.000905513763427734e+00 1.015515923500061035e+00 2.530984580516815186e-03 9.992375373840332031e-01 8.294464945793151855e-01 1.015902042388916016e+00 2.085369825363159180e-01 1.000305175781250000e+00 -2.607885561883449554e-02 8.250799179077148438e-01 -1.874845474958419800e-01 8.242997527122497559e-01 1.880632638931274414e-01 2.852697558808968067e-02 1.000000000000000000e+00 8.240329693384788046e-01 -2.061422378888849438e-01 9.972906464719295538e-01 1.017623725445530258e+00 -1.992639668111313494e-04 9.999800735661850126e-01 8.385965779170866385e-01 1.017623780177073334e+00 2.096110294812512098e-01 9.995931334224826825e-01 -2.852310659198837445e-02 8.295775167924276383e-01 -1.825543852307521253e-01 8.295775167924276383e-01 1.825543852307521253e-01
2.810099999999999820e-01 2.794644236564636230e-02 1.000003933906555176e+00 8.214410543441772461e-01 -2.093809396028518677e-01 1.000856161117553711e+00 1.015524268150329590e+00 2.504371106624603271e-03 9.992337226867675781e-01 8.294181227684020996e-01 1.015899419784545898e+00 2.084497362375259399e-01 1.000303745269775391e+00 -2.610283344984054565e-02 8.249719738960266113e-01 -1.874154508113861084e-01 8.242747783660888672e-01 1.879307031631469727e-01 2.852070716338063472e-02 1.000000000000000000e+00 8.238147642585111896e-01 -2.060311784472520780e-01 9.974929312062514875e-01 1.017617011647397485e+00 -1.997940158769599759e-04 9.999800204794031533e-01 8.383690857127695795e-01 1.017617144142966445e+00 2.094962307398453849e-01 9.995933121923273879e-01 -2.851684071669406684e-02 8.293550932363914496e-01 -1.824547935013296207e-01 8.293550932363914496e-01 1.824547935013296207e-01
2.820099999999999829e-01 2.795077860355377197e-02 1.000003933906555176e+00 8.213332295417785645e-01 -2.092579752206802368e-01 1.000806808471679688e+00 1.015532732009887695e+00 2.477765083312988281e-03 9.992301464080810547e-01 8.293897509574890137e-01 1.015896797180175781e+00 2.083623558282852173e-01 1.000302433967590332e+00 -2.612688019871711731e-02 8.248640298843383789e-01 -1.873464882373809814e-01 8.242496252059936523e-01 1.877981424331665039e-01 2.851442239961173367e-02 1.000000000000000000e+00 8.235971203402581153e-01 -2.059215171381744980e-01 9.976931366439046878e-01 1.017610357717854797e+00 -2.003041016335077335e-04 9.999799694199184019e-01 8.381422119672072846e-01 1.017610538602111925e+00 2.093828872450278211e-01 9.995934913907968955e-01 -2.851055850802679259e-02 8.291332671918223429e-01 -1.823565941462344520e-01 8.291332671918223429e-01 1.823565941462344520e-01
2.830099999999999838e-01 2.795509994029998779e-02 1.000003933906555176e+00 8.212253451347351074e-01 -2.091353535652160645e-01 1.000757455825805664e+00 1.015541076660156250e+00 2.451144158840179443e-03 9.992262125015258789e-01 8.293612003326416016e-01 1.015894412994384766e+00 2.082750797271728516e-01 1.000301122665405273e+00 -2.615085616707801819e-02 8.247560262680053711e-01 -1.872774660587310791e-01 8.242244720458984375e-01 1.876657605171203613e-01 2.850812192497407041e-02 1.000000000000000000e+00 8.233800491949787581e-01 -2.058132348196248518e-01 9.978912840771358983e-01 1.017603763066020850e+00 -2.007941772267418158e-04 9.999799203924157887e-01 8.379159679544376793e-01 1.017603962963589348e+00 2.092709793709013610e-01 9.995936709996774416e-01 -2.850426059391386949e-02 8.289120498129071146e-01 -1.822597671799966734e-01 8.289120498129071146e-01 1.822597671799966734e-01
2.840099999999999847e-01 2.795943617820739746e-02 1.000003933906555176e+00 8.211175799369812012e-01 -2.090125381946563721e-01 1.000708103179931641e+00 1.015549421310424805e+00 2.424538135528564453e-03 9.992225170135498047e-01 8.293327093124389648e-01 1.015891671180725098e+00 2.081879675388336182e-01 1.000299692153930664e+00 -2.617490105330944061e-02 8.246480226516723633e-01 -1.872084438800811768e-01 8.241993188858032227e-01 1.875331997871398926e-01 2.850180636887606964e-02 1.000000000000000000e+00 8.231635621284340010e-01 -2.057063126347515869e-01 9.980873945801626013e-01 1.017597227107857494e+00 -2.012642120907517701e-04 9.999798733999518685e-01 8.376903646468940590e-01 1.017597416643325703e+00 2.091604877710867283e-01 9.995938510007349453e-01 -2.849794760349986036e-02 8.286914519569242854e-01 -1.821642929107972209e-01 8.286914519569242854e-01 1.821642929107972209e-01
2.850099999999999856e-01 2.796375751495361328e-02 1.000003933906555176e+00 8.210096359252929688e-01 -2.088896781206130981e-01 1.000658750534057617e+00 1.015557765960693359e+00 2.397947013378143311e-03 9.992187619209289551e-01 8.293042778968811035e-01 1.015889048576354980e+00 2.081005871295928955e-01 1.000298500061035156e+00 -2.619887515902519226e-02 8.245399594306945801e-01 -1.871393918991088867e-01 8.241742253303527832e-01 1.874006390571594238e-01 2.849547636144232274e-02 1.000000000000000000e+00 8.229476701461729826e-01 -2.056007320073261480e-01 9.982814890114182216e-01 1.017590749266080508e+00 -2.017141911893272825e-04 9.999798284440304386e-01 8.374654127205521936e-01 1.017590899064005683e+00 2.090513933746827313e-01 9.995940313757303297e-01 -2.849162016664564395e-02 8.284714841893071613e-01 -1.820701519361715981e-01 8.284714841893071613e-01 1.820701519361715981e-01
2.860099999999999865e-01 2.796807140111923218e-02 1.000003933906555176e+00 8.209018707275390625e-01 -2.087668478488922119e-01 1.000609517097473145e+00 1.015566110610961914e+00 2.371296286582946777e-03 9.992151856422424316e-01 8.292756676673889160e-01 1.015886425971984863e+00 2.080134302377700806e-01 1.000297188758850098e+00 -2.622293680906295776e-02 8.244320750236511230e-01 -1.870704889297485352e-01 8.241490125656127930e-01 1.872681826353073120e-01 2.848913253303561599e-02 1.000000000000000000e+00 8.227323839587333820e-01 -2.054964746372664464e-01 9.984735880157720178e-01 1.017584328970072338e+00 -2.021441142848199376e-04 9.999797855246752576e-01 8.372411225600023821e-01 1.017584409654985089e+00 2.089436773822820614e-01 9.995942121064332886e-01 -2.848527891345065122e-02 8.282521567886308445e-01 -1.819773251387716839e-01 8.282521567886308445e-01 1.819773251387716839e-01
2.870099999999999874e-01 2.797240763902664185e-02 1.000003933906555176e+00 8.207939267158508301e-01 -2.086441516876220703e-01 1.000560164451599121e+00 1.015574336051940918e+00 2.344660460948944092e-03 9.992114305496215820e-01 8.292471170425415039e-01 1.015883803367614746e+00 2.079262733459472656e-01 1.000295877456665039e+00 -2.624689787626266479e-02 8.243239521980285645e-01 -1.870014816522598267e-01 8.241237401962280273e-01 1.871356517076492310e-01 2.848277551367871252e-02 1.000000000000000000e+00 8.225177139848075525e-01 -2.053935224996852327e-01 9.986637120227885855e-01 1.017577965658030381e+00 -2.025539953215018502e-04 9.999797446366723852e-01 8.370175043711535201e-01 1.017577951477016240e+00 2.088373210054270401e-01 9.995943931743834776e-01 -2.847892447365445862e-02 8.280334799451796179e-01 -1.818857936804533226e-01 8.280334799451796179e-01 1.818857936804533226e-01
2.880099999999999882e-01 2.797672897577285767e-02 1.000003933906555176e+00 8.206862807273864746e-01 -2.085212469100952148e-01 1.000510811805725098e+00 1.015582799911499023e+00 2.318046987056732178e-03 9.992076754570007324e-01 8.292187452316284180e-01 1.015881299972534180e+00 2.078390121459960938e-01 1.000294566154479980e+00 -2.627092227339744568e-02 8.242161273956298828e-01 -1.869324147701263428e-01 8.240987658500671387e-01 1.870031952857971191e-01 2.847640593141754703e-02 1.000000000000000000e+00 8.223036703379762447e-01 -2.052918578735740684e-01 9.988518812109341560e-01 1.017571658798803291e+00 -2.029438625658505310e-04 9.999797057321182514e-01 8.367945692428770954e-01 1.017571566755650858e+00 2.087323029463995505e-01 9.995945745584404740e-01 -2.847255747480065616e-02 8.278154656649995280e-01 -1.817955389803351529e-01 8.278154656649995280e-01 1.817955389803351529e-01
2.890099999999999891e-01 2.798105031251907349e-02 1.000003933906555176e+00 8.205783963203430176e-01 -2.083985209465026855e-01 1.000461220741271973e+00 1.015591144561767578e+00 2.291485667228698730e-03 9.992039799690246582e-01 8.291901350021362305e-01 1.015878558158874512e+00 2.077518105506896973e-01 1.000293254852294922e+00 -2.629493735730648041e-02 8.241080045700073242e-01 -1.868633627891540527e-01 8.240735530853271484e-01 1.868706196546554565e-01 2.847002441428100883e-02 1.000000000000000000e+00 8.220902628700698100e-01 -2.051914632705061914e-01 9.990381155859775486e-01 1.017565407848828762e+00 -2.033137562395490332e-04 9.999796687939552786e-01 8.365723270854623639e-01 1.017565267311379973e+00 2.086286043186506844e-01 9.995947562396165775e-01 -2.846617854458740812e-02 8.275981240587535481e-01 -1.817065427431166780e-01 8.275981240587535481e-01 1.817065427431166780e-01
2.900099999999999900e-01 2.798537909984588623e-02 1.000003933906555176e+00 8.204706907272338867e-01 -2.082756012678146362e-01 1.000411987304687500e+00 1.015599489212036133e+00 2.264909446239471436e-03 9.992002844810485840e-01 8.291616439819335938e-01 1.015875935554504395e+00 2.076645344495773315e-01 1.000291943550109863e+00 -2.631889469921588898e-02 8.240000009536743164e-01 -1.867944896221160889e-01 8.240483999252319336e-01 1.867381185293197632e-01 2.846363158927233197e-02 1.000000000000000000e+00 8.218775011646931583e-01 -2.050923214491519042e-01 9.992224349623248791e-01 1.017559212263223323e+00 -2.036637284022171826e-04 9.999796338169772980e-01 8.363507871698263596e-01 1.017559052599309233e+00 2.085262073674457040e-01 9.995949381998393557e-01 -2.845978830975774351e-02 8.273814643086012666e-01 -1.816187869480307970e-01 8.273814643086012666e-01 1.816187869480307970e-01
2.910099999999999909e-01 2.798970788717269897e-02 1.000003933906555176e+00 8.203628659248352051e-01 -2.081528306007385254e-01 1.000362515449523926e+00 1.015607833862304688e+00 2.238214015960693359e-03 9.991964697837829590e-01 8.291332721710205078e-01 1.015873312950134277e+00 2.075772285461425781e-01 1.000290751457214355e+00 -2.634294144809246063e-02 8.238919973373413086e-01 -1.867254376411437988e-01 8.240233063697814941e-01 1.866056025028228760e-01 2.845722808157501865e-02 1.000000000000000000e+00 8.216653945351595212e-01 -2.049944154231281290e-01 9.994048589515361902e-01 1.017553071503345841e+00 -2.039938426525924752e-04 9.999796007948250631e-01 8.361299584996416678e-01 1.017552922080790401e+00 2.084250945904973784e-01 9.995951204211031005e-01 -2.845338739523610438e-02 8.271654953335857430e-01 -1.815322538391735407e-01 8.271654953335857430e-01 1.815322538391735407e-01
2.920099999999999918e-01 2.799401432275772095e-02 1.000003933906555176e+00 8.202548027038574219e-01 -2.080299258232116699e-01 1.000313162803649902e+00 1.015616178512573242e+00 2.211600542068481445e-03 9.991925954818725586e-01 8.291045427322387695e-01 1.015870690345764160e+00 2.074898481369018555e-01 1.000289320945739746e+00 -2.636696398258209229e-02 8.237839341163635254e-01 -1.866563856601715088e-01 8.239980340003967285e-01 1.864731013774871826e-01 2.845081451419822008e-02 1.000000000000000000e+00 8.214539520292287733e-01 -2.048977284569488688e-01 9.995854069644108941e-01 1.017546985036714258e+00 -2.043041735439935890e-04 9.999795697200426492e-01 8.359098498159706070e-01 1.017546875223335201e+00 2.083252487342946990e-01 9.995953028854799305e-01 -2.844697642377395572e-02 8.269502257941923062e-01 -1.814469259216004993e-01 8.269502257941923062e-01 1.814469259216004993e-01
2.930099999999999927e-01 2.799166738986968994e-02 1.000003933906555176e+00 8.200957775115966797e-01 -2.078669071197509766e-01 1.000280499458312988e+00 1.015621900558471680e+00 2.188004553318023682e-03 9.991897940635681152e-01 8.290136456489562988e-01 1.015858650207519531e+00 2.074054628610610962e-01 1.000273942947387695e+00 -2.638699114322662354e-02 8.236189484596252441e-01 -1.865544021129608154e-01 8.239069581031799316e-01 1.863396167755126953e-01 2.844439150764056096e-02 1.000000000000000000e+00 8.212431824337709241e-01 -2.048022440620435314e-01 9.997640982130535647e-01 1.017540952336923432e+00 -2.045948060217654175e-04 9.999795405841358509e-01 8.356904696018314649e-01 1.017540911500538936e+00 2.082266527904827469e-01 9.995954855751290058e-01 -2.844055601561365498e-02 8.267356640968379633e-01 -1.813627859574782342e-01 8.267356640968379633e-01 1.813627859574782342e-01
2.940099999999999936e-01 2.798292785882949829e-02 1.000003933906555176e+00 8.198873996734619141e-01 -2.076648473739624023e-01 1.000263690948486328e+00 1.015624880790710449e+00 2.167247235774993896e-03 9.991875290870666504e-01 8.288624286651611328e-01 1.015837311744689941e+00 2.073237597942352295e-01 1.000244855880737305e+00 -2.640316635370254517e-02 8.233991861343383789e-01 -1.864204704761505127e-01 8.237522244453430176e-01 1.862049996852874756e-01 2.843795967945763822e-02 1.000000000000000000e+00 8.210330942778479857e-01 -2.047079459957847070e-01 9.999409517094478561e-01 1.017534972881645627e+00 -2.048658347724093573e-04 9.999795133812503511e-01 8.354718259815048231e-01 1.017535026961478462e+00 2.081292902415640966e-01 9.995956684725499919e-01 -2.843412678807551164e-02 8.265218182117912704e-01 -1.812798169704180895e-01 8.265218182117912704e-01 1.812798169704180895e-01
2.950099999999999945e-01 2.797415852546691895e-02 1.000003933906555176e+00 8.196789026260375977e-01 -2.074626833200454712e-01 1.000247001647949219e+00 1.015627861022949219e+00 2.146482467651367188e-03 9.991852045059204102e-01 8.287113308906555176e-01 1.015815973281860352e+00 2.072418779134750366e-01 1.000215768814086914e+00 -2.641937881708145142e-02 8.231793642044067383e-01 -1.862867474555969238e-01 8.235976696014404297e-01 1.860704272985458374e-01 2.843151964278753038e-02 1.000000000000000000e+00 8.208236958222492330e-01 -2.046148182875921206e-01 1.000115986231917997e+00 1.017529046132516601e+00 -2.051173625371898249e-04 9.999794881460086771e-01 8.352539256295811176e-01 1.017529178483060903e+00 2.080331476541868452e-01 9.995958515631382379e-01 -2.842768935428509336e-02 8.263086937348187444e-01 -1.811980023256930528e-01 8.263086937348187444e-01 1.811980023256930528e-01
2.960099999999999953e-01 2.796540409326553345e-02 1.000003933906555176e+00 8.194704651832580566e-01 -2.072607129812240601e-01 1.000230193138122559e+00 1.015630960464477539e+00 2.125717699527740479e-03 9.991829991340637207e-01 8.285601139068603516e-01 1.015794754028320312e+00 2.071601599454879761e-01 1.000186681747436523e+00 -2.643562480807304382e-02 8.229593634605407715e-01 -1.861529946327209473e-01 8.234429359436035156e-01 1.859358549118041992e-01 2.842507200836529024e-02 1.000000000000000000e+00 8.206149950951151517e-01 -2.045228451751566756e-01 1.000289220397578838e+00 1.017523171573704310e+00 -2.053495017863552667e-04 9.999794648805840902e-01 8.350367758933571194e-01 1.017523352819424076e+00 2.079382096575857208e-01 9.995960348302732612e-01 -2.842124432479819704e-02 8.260962976461608820e-01 -1.811173255621435219e-01 8.260962976461608820e-01 1.811173255621435219e-01
2.970099999999999962e-01 2.795664221048355103e-02 1.000003933906555176e+00 8.192620873451232910e-01 -2.070587128400802612e-01 1.000213503837585449e+00 1.015634059906005859e+00 2.104982733726501465e-03 9.991806745529174805e-01 8.284088969230651855e-01 1.015773534774780273e+00 2.070786058902740479e-01 1.000157713890075684e+00 -2.645185962319374084e-02 8.227394819259643555e-01 -1.860193014144897461e-01 8.232881426811218262e-01 1.858014166355133057e-01 2.841861738366759094e-02 1.000000000000000000e+00 8.204069998873345648e-01 -2.044320111167854115e-01 1.000460672645878235e+00 1.017517348702267288e+00 -2.055623737441964068e-04 9.999794435728547315e-01 8.348203842703205702e-01 1.017517549467639615e+00 2.078444601865449548e-01 9.995962182565463205e-01 -2.841479230684229237e-02 8.258846373818382602e-01 -1.810377704305675961e-01 8.258846373818382602e-01 1.810377704305675961e-01
2.980099999999999971e-01 2.794788032770156860e-02 1.000003933906555176e+00 8.190537691116333008e-01 -2.068566977977752686e-01 1.000196814537048340e+00 1.015637159347534180e+00 2.084210515022277832e-03 9.991783499717712402e-01 8.282577991485595703e-01 1.015752196311950684e+00 2.069967687129974365e-01 1.000128626823425293e+00 -2.646804600954055786e-02 8.225197196006774902e-01 -1.858855634927749634e-01 8.231335878372192383e-01 1.856668591499328613e-01 2.841215637223274554e-02 1.000000000000000000e+00 8.201997177510671477e-01 -2.043423007988418860e-01 1.000630361227534904e+00 1.017511577020956848e+00 -2.057561075251564218e-04 9.999794242099088182e-01 8.346047580216428008e-01 1.017511767930470157e+00 2.077518834037178630e-01 9.995964018246764615e-01 -2.840833390370852557e-02 8.256737201451697095e-01 -1.809593209204978237e-01 8.256737201451697095e-01 1.809593209204978237e-01
2.990099999999999980e-01 2.793911844491958618e-02 1.000003933906555176e+00 8.188453316688537598e-01 -2.066546678543090820e-01 1.000180006027221680e+00 1.015640139579772949e+00 2.063445746898651123e-03 9.991760253906250000e-01 8.281066417694091797e-01 1.015730857849121094e+00 2.069150954484939575e-01 1.000099539756774902e+00 -2.648427709937095642e-02 8.222998976707458496e-01 -1.857516616582870483e-01 8.229790925979614258e-01 1.855322420597076416e-01 2.840568957341894907e-02 1.000000000000000000e+00 8.199931560039904754e-01 -2.042536991321435014e-01 1.000798304206476086e+00 1.017505856038137813e+00 -2.059308396864829719e-04 9.999794067780907181e-01 8.343899041763476188e-01 1.017506007716298955e+00 2.076604636962974260e-01 9.995965855175172887e-01 -2.840186971451005155e-02 8.254635529108734771e-01 -1.808819612566638368e-01 8.254635529108734771e-01 1.808819612566638368e-01
3.000099999999999989e-01 2.793036401271820068e-02 1.000003933906555176e+00 8.186369538307189941e-01 -2.064526826143264771e-01 1.000163316726684570e+00 1.015643358230590820e+00 2.042710781097412109e-03 9.991738796234130859e-01 8.279554843902587891e-01 1.015709757804870605e+00 2.068333178758621216e-01 1.000070571899414062e+00 -2.650049328804016113e-02 8.220801353454589844e-01 -1.856178641319274902e-01 8.228242993354797363e-01 1.853976696729660034e-01 2.839921758217671399e-02 1.000000000000000000e+00 8.197873217334807894e-01 -2.041661912484188657e-01 1.000964519461761348e+00 1.017500185267716573e+00 -2.060867137982822460e-04 9.999793912630435821e-01 8.341758295354190222e-01 1.017500268339050828e+00 2.075701856727346084e-01 9.995967693180624059e-01 -2.839540033395455965e-02 8.252541424291056638e-01 -1.808056758955037258e-01 8.252541424291056638e-01 1.808056758955037258e-01
3.010099999999999998e-01 2.792160212993621826e-02 1.000003933906555176e+00 8.184283971786499023e-01 -2.062506526708602905e-01 1.000146746635437012e+00 1.015646219253540039e+00 2.021990716457366943e-03 9.991715550422668457e-01 8.278042078018188477e-01 1.015688538551330566e+00 2.067516595125198364e-01 1.000041484832763672e+00 -2.651669271290302277e-02 8.218601942062377930e-01 -1.854841709136962891e-01 8.226696252822875977e-01 1.852631568908691406e-01 2.839274098873216176e-02 1.000000000000000000e+00 8.195822217995855086e-01 -2.040797624993324066e-01 1.001129024686428615e+00 1.017494564231055110e+00 -2.062238800861584715e-04 9.999793776463284933e-01 8.339625407727810913e-01 1.017494552560062937e+00 2.074810339294190509e-01 9.995969532092277010e-01 -2.838892635200944078e-02 8.250454954032307997e-01 -1.807304495195744543e-01 8.250454954032307997e-01 1.807304495195744543e-01
3.020100000000000007e-01 2.791286259889602661e-02 1.000003933906555176e+00 8.182201385498046875e-01 -2.060486823320388794e-01 1.000129818916320801e+00 1.015649318695068359e+00 2.001173794269561768e-03 9.991692304611206055e-01 8.276531100273132324e-01 1.015667200088500977e+00 2.066697925329208374e-01 1.000012516975402832e+00 -2.653294801712036133e-02 8.216403126716613770e-01 -1.853503733873367310e-01 8.225150108337402344e-01 1.851285696029663086e-01 2.838626037726927134e-02 1.000000000000000000e+00 8.193778628270609321e-01 -2.039943984802425614e-01 1.001291837356090397e+00 1.017488992478919219e+00 -2.063424956409139828e-04 9.999793658675337760e-01 8.337500455146583667e-01 1.017488902332196021e+00 2.073929904958614623e-01 9.995971371713602283e-01 -2.838244835238225988e-02 8.248376204212498619e-01 -1.806562670096423240e-01 8.248376204212498619e-01 1.806562670096423240e-01
3.030100000000000016e-01 2.790410071611404419e-02 1.000003933906555176e+00 8.180117011070251465e-01 -2.058466374874114990e-01 1.000113248825073242e+00 1.015652418136596680e+00 1.980453729629516602e-03 9.991670846939086914e-01 8.275018334388732910e-01 1.015645861625671387e+00 2.065881490707397461e-01 9.999833106994628906e-01 -2.654916234314441681e-02 8.214204907417297363e-01 -1.852166056632995605e-01 8.223603963851928711e-01 1.849940419197082520e-01 2.837977632791682456e-02 1.000000000000000000e+00 8.191742512342031768e-01 -2.039100849731365628e-01 1.001452974795855155e+00 1.017483469549391950e+00 -2.064427228314018976e-04 9.999793558966094675e-01 8.335383502959012869e-01 1.017483330294904009e+00 2.073060396927110527e-01 9.995973211869987329e-01 -2.837596691489242817e-02 8.246305242879787833e-01 -1.805831134860857168e-01 8.246305242879787833e-01 1.805831134860857168e-01
3.040100000000000025e-01 2.789533883333206177e-02 1.000003933906555176e+00 8.178033828735351562e-01 -2.056446969509124756e-01 1.000096440315246582e+00 1.015655517578125000e+00 1.959688961505889893e-03 9.991646409034729004e-01 8.273507356643676758e-01 1.015624642372131348e+00 2.065063416957855225e-01 9.999544620513916016e-01 -2.656540088355541229e-02 8.212006688117980957e-01 -1.850828826427459717e-01 8.222056627273559570e-01 1.848594844341278076e-01 2.837328941603300611e-02 1.000000000000000000e+00 8.189713932297908450e-01 -2.038268079570849933e-01 1.001612454165875077e+00 1.017477994977773248e+00 -2.065247292542955987e-04 9.999793477167960853e-01 8.333274610472484190e-01 1.017477835983514378e+00 2.072201669794946632e-01 9.995975052397539917e-01 -2.836948261466494883e-02 8.244242128965469929e-01 -1.805109742961304720e-01 8.244242128965469929e-01 1.805109742961304720e-01
3.050100000000000033e-01 2.788658440113067627e-02 1.000003933906555176e+00 8.175948858261108398e-01 -2.054426670074462891e-01 1.000079631805419922e+00 1.015658617019653320e+00 1.938924193382263184e-03 9.991624355316162109e-01 8.271995186805725098e-01 1.015603423118591309e+00 2.064245939254760742e-01 9.999251961708068848e-01 -2.658163756132125854e-02 8.209807872772216797e-01 -1.849491000175476074e-01 8.220510482788085938e-01 1.847249567508697510e-01 2.836680021162249835e-02 1.000000000000000000e+00 8.187692948121633174e-01 -2.037445536152881209e-01 1.001770292450701261e+00 1.017472568304550240e+00 -2.065886876131464158e-04 9.999793413108231110e-01 8.331173834909384457e-01 1.017472418938545786e+00 2.071353580213371459e-01 9.995976893134028707e-01 -2.836299602147387272e-02 8.242186919347357366e-01 -1.804398350020712527e-01 8.242186919347357366e-01 1.804398350020712527e-01
3.060100000000000042e-01 2.787784487009048462e-02 1.000003933906555176e+00 8.173865079879760742e-01 -2.052406519651412964e-01 1.000062942504882812e+00 1.015661597251892090e+00 1.918174326419830322e-03 9.991601109504699707e-01 8.270482420921325684e-01 1.015582084655761719e+00 2.063428908586502075e-01 9.998961687088012695e-01 -2.659780159592628479e-02 8.207609057426452637e-01 -1.848151534795761108e-01 8.218963742256164551e-01 1.845904141664505005e-01 2.836030927918079328e-02 1.000000000000000000e+00 8.185679617730262647e-01 -2.036633083318694359e-01 1.001926506461085387e+00 1.017467189075329737e+00 -2.066347753788929829e-04 9.999793366609437406e-01 8.329081231444582789e-01 1.017467078705637240e+00 2.070515986859483570e-01 9.995978733918939874e-01 -2.835650769958670062e-02 8.240139668886660163e-01 -1.803696813780710784e-01 8.240139668886660163e-01 1.803696813780710784e-01
3.070100000000000051e-01 2.786906063556671143e-02 1.000003933906555176e+00 8.171779513359069824e-01 -2.050387412309646606e-01 1.000046133995056152e+00 1.015664577484130859e+00 1.897402107715606689e-03 9.991579055786132812e-01 8.268970251083374023e-01 1.015560865402221680e+00 2.062612324953079224e-01 9.998672008514404297e-01 -2.661401405930519104e-02 8.205411434173583984e-01 -1.846815496683120728e-01 8.217415213584899902e-01 1.844558268785476685e-01 2.835381717754913850e-02 1.000000000000000000e+00 8.183673997011986501e-01 -2.035830586887227289e-01 1.002081112835765175e+00 1.017461856840770729e+00 -2.066631744639150451e-04 9.999793337489663037e-01 8.326996853242355501e-01 1.017461814835482148e+00 2.069688750406531719e-01 9.995980574593501533e-01 -2.835001820761937075e-02 8.238100430464289081e-01 -1.803004994070056544e-01 8.238100430464289081e-01 1.803004994070056544e-01
3.080100000000000060e-01 2.786032110452651978e-02 1.000003933906555176e+00 8.169696331024169922e-01 -2.048366814851760864e-01 1.000029563903808594e+00 1.015667676925659180e+00 1.876652240753173828e-03 9.991557002067565918e-01 8.267459869384765625e-01 1.015539526939392090e+00 2.061795443296432495e-01 9.998380541801452637e-01 -2.663027867674827576e-02 8.203213810920715332e-01 -1.845477968454360962e-01 8.215870261192321777e-01 1.843213140964508057e-01 2.834732445968969269e-02 1.000000000000000000e+00 8.181676139854584529e-01 -2.035037914645478063e-01 1.002234128040553118e+00 1.017456571154793599e+00 -2.066740707980107715e-04 9.999793325595207616e-01 8.324920750559949845e-01 1.017456623825390594e+00 2.068871735712038695e-01 9.995982415002911958e-01 -2.834352809832873035e-02 8.236069253358830888e-01 -1.802322752840888886e-01 8.236069253358830888e-01 1.802322752840888886e-01
3.090100000000000069e-01 2.785154432058334351e-02 1.000003933906555176e+00 8.167610764503479004e-01 -2.046346962451934814e-01 1.000012636184692383e+00 1.015670776367187500e+00 1.855902373790740967e-03 9.991534948348999023e-01 8.265948295593261719e-01 1.015518426895141602e+00 2.060978561639785767e-01 9.998091459274291992e-01 -2.664645388722419739e-02 8.201013803482055664e-01 -1.844140738248825073e-01 8.214322924613952637e-01 1.841867864131927490e-01 2.834083167151702290e-02 1.000000000000000000e+00 8.179686098088035928e-01 -2.034254936564745819e-01 1.002385568338950650e+00 1.017451331554132032e+00 -2.066676527054263877e-04 9.999793331182741385e-01 8.322852959773924253e-01 1.017451463003402390e+00 2.068064837968191516e-01 9.995984255022040132e-01 -2.833703791764778657e-02 8.234046163710881938e-01 -1.801649954927477537e-01 8.234046163710881938e-01 1.801649954927477537e-01
3.100100000000000078e-01 2.784280478954315186e-02 1.000003933906555176e+00 8.165526986122131348e-01 -2.044325470924377441e-01 9.999960660934448242e-01 1.015674114227294922e+00 1.835100352764129639e-03 9.991510510444641113e-01 8.264436721801757812e-01 1.015496969223022461e+00 2.060159891843795776e-01 9.997799992561340332e-01 -2.666268870234489441e-02 8.198816776275634766e-01 -1.842802464962005615e-01 8.212776184082031250e-01 1.840522289276123047e-01 2.833433935380040916e-02 1.000000000000000000e+00 8.177703921713407320e-01 -2.033481524289885156e-01 1.002535449853923843e+00 1.017446137596557332e+00 -2.066441130755167731e-04 9.999793354201473861e-01 8.320793524137138908e-01 1.017446318449338749e+00 2.067267933422491655e-01 9.995986094507154363e-01 -2.833054820620490785e-02 8.232031201380198837e-01 -1.800986466513727902e-01 8.232031201380198837e-01 1.800986466513727902e-01
3.110100000000000087e-01 2.783405035734176636e-02 1.000003933906555176e+00 8.163444399833679199e-01 -2.042305171489715576e-01 9.999793767929077148e-01 1.015676975250244141e+00 1.814410090446472168e-03 9.991489052772521973e-01 8.262925744056701660e-01 1.015475869178771973e+00 2.059342116117477417e-01 9.997509717941284180e-01 -2.667887508869171143e-02 8.196617364883422852e-01 -1.841464340686798096e-01 8.211231231689453125e-01 1.839176714420318604e-01 2.832784804157460756e-02 1.000000000000000000e+00 8.175729658884848261e-01 -2.032717551227394004e-01 1.002683788555289723e+00 1.017440988852237327e+00 -2.066036485535701966e-04 9.999793394454755679e-01 8.318742489147775698e-01 1.017441189733408136e+00 2.066480890425693717e-01 9.995987933306799134e-01 -2.832405949882072990e-02 8.230024411696538200e-01 -1.800332155451063176e-01 8.230024411696538200e-01 1.800332155451063176e-01
3.120100000000000096e-01 2.782528102397918701e-02 1.000004053115844727e+00 8.161360621452331543e-01 -2.040284425020217896e-01 9.999625682830810547e-01 1.015680074691772461e+00 1.793652772903442383e-03 9.991465806961059570e-01 8.261414766311645508e-01 1.015454530715942383e+00 2.058523893356323242e-01 9.997220039367675781e-01 -2.669509500265121460e-02 8.194420337677001953e-01 -1.840125620365142822e-01 8.209686279296875000e-01 1.837830096483230591e-01 2.832135826364001394e-02 1.000000000000000000e+00 8.173763355905595551e-01 -2.031962892612088067e-01 1.002830600249469573e+00 1.017435884896069620e+00 -2.065464587879146387e-04 9.999793451742938766e-01 8.316699898468991048e-01 1.017436076430550784e+00 2.065703579183083005e-01 9.995989771271426294e-01 -2.831757232408439393e-02 8.228025838182019269e-01 -1.799686891527621513e-01 8.228025838182019269e-01 1.799686891527621513e-01
3.130100000000000104e-01 2.781683951616287231e-02 1.000004053115844727e+00 8.159272670745849609e-01 -2.038283497095108032e-01 9.999527931213378906e-01 1.015682458877563477e+00 1.773238182067871094e-03 9.991444349288940430e-01 8.259851932525634766e-01 1.015434145927429199e+00 2.057659924030303955e-01 9.996953606605529785e-01 -2.671103179454803467e-02 8.192223906517028809e-01 -1.838783323764801025e-01 8.208088278770446777e-01 1.836465597152709961e-01 2.831487054247202803e-02 1.000000000000000000e+00 8.171805057262083727e-01 -2.031217425478560601e-01 1.002975900581164037e+00 1.017430825307622300e+00 -2.064727461749435271e-04 9.999793525863630572e-01 8.314665793962608964e-01 1.017430978120378970e+00 2.064935871727244798e-01 9.995991608253418370e-01 -2.831108720426301142e-02 8.226035522584229653e-01 -1.799050546439336096e-01 8.226035522584229653e-01 1.799050546439336096e-01
3.140100000000000113e-01 2.781430631875991821e-02 1.000004053115844727e+00 8.157142400741577148e-01 -2.036624252796173096e-01 1.000076174736022949e+00 1.015673398971557617e+00 1.760408282279968262e-03 9.991463422775268555e-01 8.257336616516113281e-01 1.015431165695190430e+00 2.055864185094833374e-01 9.997151494026184082e-01 -2.672090940177440643e-02 8.190093636512756348e-01 -1.837351918220520020e-01 8.205561041831970215e-01 1.834693998098373413e-01 2.830838539413832108e-02 1.000000000000000000e+00 8.169854805657494889e-01 -2.030481028633105423e-01 1.003119705035018017e+00 1.017425809671070436e+00 -2.063827156147040676e-04 9.999793616611926117e-01 8.312640215722277848e-01 1.017425894387113061e+00 2.064177641891224713e-01 9.995993444107102999e-01 -2.830460465521889360e-02 8.224053504908845902e-01 -1.798422993761438216e-01 8.224053504908845902e-01 1.798422993761438216e-01
3.150100000000000122e-01 2.781177312135696411e-02 1.000004053115844727e+00 8.155010938644409180e-01 -2.034968435764312744e-01 1.000199794769287109e+00 1.015664219856262207e+00 1.747503876686096191e-03 9.991481304168701172e-01 8.254821896553039551e-01 1.015428423881530762e+00 2.054067403078079224e-01 9.997351169586181641e-01 -2.673079818487167358e-02 8.187963366508483887e-01 -1.835921108722686768e-01 8.203033208847045898e-01 1.832924187183380127e-01 2.830190333170885461e-02 1.000000000000000000e+00 8.167912642312026295e-01 -2.029753581811126195e-01 1.003262029042529813e+00 1.017420837509350751e+00 -2.062765729602615940e-04 9.999793724911146819e-01 8.310623169953407219e-01 1.017420717649984097e+00 2.063428841354476573e-01 9.995995278763132319e-01 -2.829812519042147062e-02 8.222079765893010039e-01 -1.797804109648012683e-01 8.222079765893010039e-01 1.797804109648012683e-01
3.160100000000000131e-01 2.780926972627639771e-02 1.000004053115844727e+00 8.152878880500793457e-01 -2.033310830593109131e-01 1.000323295593261719e+00 1.015655040740966797e+00 1.734577119350433350e-03 9.991499781608581543e-01 8.252304792404174805e-01 1.015425324440002441e+00 2.052270770072937012e-01 9.997549653053283691e-01 -2.674074470996856689e-02 8.185833692550659180e-01 -1.834489554166793823e-01 8.200504779815673828e-01 1.831154674291610718e-01 2.829542485296829973e-02 1.000000000000000000e+00 8.165978606047509247e-01 -2.029034968509201009e-01 1.003402887615060690e+00 1.017415908588414686e+00 -2.061545327086118738e-04 9.999793847525141333e-01 8.308614779637836234e-01 1.017415734284065731e+00 2.062689142916459273e-01 9.995997111879664221e-01 -2.829164930584382107e-02 8.220114496465209530e-01 -1.797193768407633618e-01 8.220114496465209530e-01 1.797193768407633618e-01
3.170100000000000140e-01 2.780673652887344360e-02 1.000004053115844727e+00 8.150749206542968750e-01 -2.031653821468353271e-01 1.000446915626525879e+00 1.015645980834960938e+00 1.721702516078948975e-03 9.991518259048461914e-01 8.249790072441101074e-01 1.015422463417053223e+00 2.050474584102630615e-01 9.997750520706176758e-01 -2.675061672925949097e-02 8.183704018592834473e-01 -1.833057552576065063e-01 8.197976350784301758e-01 1.829385161399841309e-01 2.828895045844551440e-02 1.000000000000000000e+00 8.164052734724390747e-01 -2.028325071724483009e-01 1.003542295891130420e+00 1.017411022610877680e+00 -2.060168124372386330e-04 9.999793982294136185e-01 8.306615135786681314e-01 1.017411128212294180e+00 2.061958292353372468e-01 9.995998943186247265e-01 -2.828517750077923221e-02 8.218157831320245243e-01 -1.796591845371708906e-01 8.218157831320245243e-01 1.796591845371708906e-01
3.180100000000000149e-01 2.780419588088989258e-02 1.000004053115844727e+00 8.148617744445800781e-01 -2.029996961355209351e-01 1.000570535659790039e+00 1.015636920928955078e+00 1.708827912807464600e-03 9.991536736488342285e-01 8.247273564338684082e-01 1.015419602394104004e+00 2.048679292201995850e-01 9.997949004173278809e-01 -2.676052227616310120e-02 8.181574940681457520e-01 -1.831626296043395996e-01 8.195448517799377441e-01 1.827615201473236084e-01 2.828248063142868238e-02 1.000000000000000000e+00 8.162135063766812193e-01 -2.027623778588456549e-01 1.003680268535072306e+00 1.017406178898363933e+00 -2.058636093649604320e-04 9.999794134143477065e-01 8.304624124293134013e-01 1.017406412872377652e+00 2.061236520957091256e-01 9.996000772888772312e-01 -2.827871026106174024e-02 8.216209541114349868e-01 -1.795998230089189407e-01 8.216209541114349868e-01 1.795998230089189407e-01
3.190100000000000158e-01 2.780168503522872925e-02 1.000004053115844727e+00 8.146486282348632812e-01 -2.028340399265289307e-01 1.000694036483764648e+00 1.015627622604370117e+00 1.695893704891204834e-03 9.991555809974670410e-01 8.244758248329162598e-01 1.015416741371154785e+00 2.046882510185241699e-01 9.998148679733276367e-01 -2.677044086158275604e-02 8.179445266723632812e-01 -1.830194890499114990e-01 8.192920088768005371e-01 1.825844794511795044e-01 2.827601585928156760e-02 1.000000000000000000e+00 8.160225627772974555e-01 -2.026930975351074748e-01 1.003816820386228548e+00 1.017401376934165880e+00 -2.056951341432171928e-04 9.999794305006181050e-01 8.302641715672798295e-01 1.017401384417540688e+00 2.060523856145801136e-01 9.996002600993364462e-01 -2.827224807500833270e-02 8.214269548169822466e-01 -1.795412807062557181e-01 8.214269548169822466e-01 1.795412807062557181e-01
3.200100000000000167e-01 2.779915183782577515e-02 1.000004053115844727e+00 8.144354820251464844e-01 -2.026682943105697632e-01 1.000817418098449707e+00 1.015618562698364258e+00 1.683019101619720459e-03 9.991573691368103027e-01 8.242242932319641113e-01 1.015413641929626465e+00 2.045086622238159180e-01 9.998347163200378418e-01 -2.678030729293823242e-02 8.177313804626464844e-01 -1.828764677047729492e-01 8.190392255783081055e-01 1.824075281620025635e-01 2.826955661596746230e-02 1.000000000000000000e+00 8.158324459264725270e-01 -2.026246551426938991e-01 1.003951965931678680e+00 1.017396616553548405e+00 -2.055116108990757019e-04 9.999794490663143076e-01 8.300668054584909861e-01 1.017396421613263824e+00 2.059819910445853663e-01 9.996004427100494416e-01 -2.826579141426168590e-02 8.212338087083721483e-01 -1.794835455548099423e-01 8.212338087083721483e-01 1.794835455548099423e-01
3.210100000000000176e-01 2.779663354158401489e-02 1.000004053115844727e+00 8.142223358154296875e-01 -2.025025933980941772e-01 1.000941157341003418e+00 1.015609383583068848e+00 1.670144498348236084e-03 9.991592764854431152e-01 8.239727020263671875e-01 1.015410661697387695e+00 2.043290585279464722e-01 9.998546242713928223e-01 -2.679022401571273804e-02 8.175183534622192383e-01 -1.827332675457000732e-01 8.187864422798156738e-01 1.822305619716644287e-01 2.826310337056965952e-02 1.000000000000000000e+00 8.156431589354488088e-01 -2.025570397372926101e-01 1.004085719566763846e+00 1.017391897566392478e+00 -2.053132643595081519e-04 9.999794687397739468e-01 8.298703269844518449e-01 1.017391855481762475e+00 2.059124331812023923e-01 9.996006250845689278e-01 -2.825934074585554484e-02 8.210415365312954128e-01 -1.794266056731782522e-01 8.210415365312954128e-01 1.794266056731782522e-01
3.220100000000000184e-01 2.779411524534225464e-02 1.000004053115844727e+00 8.140093684196472168e-01 -2.023367434740066528e-01 1.001064777374267578e+00 1.015600442886352539e+00 1.657247543334960938e-03 9.991612434387207031e-01 8.237211704254150391e-01 1.015407800674438477e+00 2.041494399309158325e-01 9.998744726181030273e-01 -2.680012211203575134e-02 8.173054456710815430e-01 -1.825900971889495850e-01 8.185336589813232422e-01 1.820535361766815186e-01 2.825665658843929187e-02 1.000000000000000000e+00 8.154547047801325999e-01 -2.024902404588171390e-01 1.004218095635628138e+00 1.017387219446861613e+00 -2.051003067419869248e-04 9.999794897554754591e-01 8.296747315311588933e-01 1.017387442961193544e+00 2.058437181089551593e-01 9.996008072269244593e-01 -2.825289653632490419e-02 8.208501279293412001e-01 -1.793704501170523269e-01 8.208501279293412001e-01 1.793704501170523269e-01
3.230100000000000193e-01 2.779159694910049438e-02 1.000004053115844727e+00 8.137962222099304199e-01 -2.021710723638534546e-01 1.001188158988952637e+00 1.015591144561767578e+00 1.644350588321685791e-03 9.991628527641296387e-01 8.234694600105285645e-01 1.015404820442199707e+00 2.039697766304016113e-01 9.998943805694580078e-01 -2.681003883481025696e-02 8.170924186706542969e-01 -1.824469566345214844e-01 8.182807564735412598e-01 1.818765252828598022e-01 2.825021672053052227e-02 1.000000000000000000e+00 8.152670862406430352e-01 -2.024242467774998167e-01 1.004349108101975085e+00 1.017382581553216259e+00 -2.048729417510976368e-04 9.999795125751701486e-01 8.294800077961378415e-01 1.017382726109388180e+00 2.057758676777014795e-01 9.996009891566688399e-01 -2.824645923902340677e-02 8.206595607654988411e-01 -1.793150686061770749e-01 8.206595607654988411e-01 1.793150686061770749e-01
3.240100000000000202e-01 2.778907120227813721e-02 1.000004053115844727e+00 8.135830760002136230e-01 -2.020053416490554810e-01 1.001311779022216797e+00 1.015582084655761719e+00 1.631475985050201416e-03 9.991648793220520020e-01 8.232181072235107422e-01 1.015401959419250488e+00 2.037902027368545532e-01 9.999142289161682129e-01 -2.681990340352058411e-02 8.168794512748718262e-01 -1.823037564754486084e-01 8.180280327796936035e-01 1.816995441913604736e-01 2.824378422180911716e-02 1.000000000000000000e+00 8.150803060140505707e-01 -2.023590480609259168e-01 1.004478771123583636e+00 1.017377983581037482e+00 -2.046313940856433903e-04 9.999795370446458165e-01 8.292861620063098904e-01 1.017377829581778581e+00 2.057088618114994716e-01 9.996011708522991590e-01 -2.824002930803566278e-02 8.204698442454412266e-01 -1.792604498996096252e-01 8.204698442454412266e-01 1.792604498996096252e-01
3.250100000000000211e-01 2.778654545545578003e-02 1.000004053115844727e+00 8.133699893951416016e-01 -2.018397450447082520e-01 1.001435279846191406e+00 1.015573024749755859e+00 1.618579030036926270e-03 9.991667270660400391e-01 8.229663968086242676e-01 1.015398979187011719e+00 2.036106735467910767e-01 9.999341368675231934e-01 -2.682981640100479126e-02 8.166662454605102539e-01 -1.821607947349548340e-01 8.177751302719116211e-01 1.815226674079895020e-01 2.823735952735756741e-02 1.000000000000000000e+00 8.148943665781517298e-01 -2.022946341300481954e-01 1.004607098308953228e+00 1.017373425474761506e+00 -2.043758927860861560e-04 9.999795625895787632e-01 8.290932122220244782e-01 1.017373276353520373e+00 2.056426523171697163e-01 9.996013522648813376e-01 -2.823360717532904032e-02 8.202810088518325271e-01 -1.792065826452592381e-01 8.202810088518325271e-01 1.792065826452592381e-01
3.260100000000000220e-01 2.778401970863342285e-02 1.000004053115844727e+00 8.131569027900695801e-01 -2.016738653182983398e-01 1.001558780670166016e+00 1.015563845634460449e+00 1.605652272701263428e-03 9.991686344146728516e-01 8.227149248123168945e-01 1.015395998954772949e+00 2.034309506416320801e-01 9.999541640281677246e-01 -2.683973312377929688e-02 8.164535164833068848e-01 -1.820174753665924072e-01 8.175224661827087402e-01 1.813455969095230103e-01 2.823094307941991996e-02 1.000000000000000000e+00 8.147092703469518415e-01 -2.022309946236938716e-01 1.004734103566026882e+00 1.017368906858930888e+00 -2.041066603916716186e-04 9.999795891959448735e-01 8.289011603717681975e-01 1.017369058243567936e+00 2.055772289312243484e-01 9.996015333826339111e-01 -2.822719328301991765e-02 8.200930563470015811e-01 -1.791534560881638816e-01 8.200930563470015811e-01 1.791534560881638816e-01
3.270100000000000229e-01 2.778149396181106567e-02 1.000004053115844727e+00 8.129437565803527832e-01 -2.015081048011779785e-01 1.001682281494140625e+00 1.015554785728454590e+00 1.592829823493957520e-03 9.991704821586608887e-01 8.224632740020751953e-01 1.015393018722534180e+00 2.032513022422790527e-01 9.999740719795227051e-01 -2.684953063726425171e-02 8.162403702735900879e-01 -1.818743497133255005e-01 8.172695636749267578e-01 1.811685860157012939e-01 2.822453529935797095e-02 1.000000000000000000e+00 8.145250195204515320e-01 -2.021681196532549574e-01 1.004859800221752364e+00 1.017364427068424781e+00 -2.038238989777778017e-04 9.999796173992843151e-01 8.287099924658601902e-01 1.017364647450338833e+00 2.055126191776816269e-01 9.996017142309008285e-01 -2.822078805527594714e-02 8.199059602582863260e-01 -1.791010607338323068e-01 8.199059602582863260e-01 1.791010607338323068e-01
3.280100000000000238e-01 2.777896076440811157e-02 1.000004053115844727e+00 8.127306103706359863e-01 -2.013424634933471680e-01 1.001806020736694336e+00 1.015545606613159180e+00 1.579932868480682373e-03 9.991722106933593750e-01 8.222116827964782715e-01 1.015390157699584961e+00 2.030717581510543823e-01 9.999939203262329102e-01 -2.685952000319957733e-02 8.160273432731628418e-01 -1.817314326763153076e-01 8.170167207717895508e-01 1.809916198253631592e-01 2.821813661456997954e-02 1.000000000000000000e+00 8.143416162289851545e-01 -2.021059991688381186e-01 1.004984201874178140e+00 1.017359985676657308e+00 -2.035278281306066831e-04 9.999796472929222135e-01 8.285197070795292662e-01 1.017359934198789562e+00 2.054488204056494349e-01 9.996018948054835596e-01 -2.821439191994616624e-02 8.197197165901596305e-01 -1.790493863088940818e-01 8.197197165901596305e-01 1.790493863088940818e-01
3.290100000000000247e-01 2.777645736932754517e-02 1.000004053115844727e+00 8.125174641609191895e-01 -2.011768221855163574e-01 1.001929402351379395e+00 1.015536546707153320e+00 1.567028462886810303e-03 9.991741180419921875e-01 8.219600319862365723e-01 1.015387177467346191e+00 2.028921991586685181e-01 1.000013947486877441e+00 -2.686936408281326294e-02 8.158143758773803711e-01 -1.815880984067916870e-01 8.167639374732971191e-01 1.808146983385086060e-01 2.821174743469006402e-02 1.000000000000000000e+00 8.141590624150076838e-01 -2.020446235163627646e-01 1.005107321638303741e+00 1.017355582610420583e+00 -2.032186767025092862e-04 9.999796783588658089e-01 8.283303201250798997e-01 1.017355388033804431e+00 2.053857887964544715e-01 9.996020750619668549e-01 -2.820800528386176523e-02 8.195343524181676331e-01 -1.789984221020952393e-01 8.195343524181676331e-01 1.789984221020952393e-01
3.300100000000000255e-01 2.777392417192459106e-02 1.000004053115844727e+00 8.123043179512023926e-01 -2.010110318660736084e-01 1.002053022384643555e+00 1.015527248382568359e+00 1.554109156131744385e-03 9.991759657859802246e-01 8.217085003852844238e-01 1.015384197235107422e+00 2.027125954627990723e-01 1.000033736228942871e+00 -2.687928453087806702e-02 8.156013488769531250e-01 -1.814449727535247803e-01 8.165111541748046875e-01 1.806377172470092773e-01 2.820536817037260294e-02 1.000000000000000000e+00 8.139773599280247796e-01 -2.019839829935797249e-01 1.005229172745973676e+00 1.017351217650605655e+00 -2.028966711421251277e-04 9.999797103356564687e-01 8.281418400629636523e-01 1.017351235255042896e+00 2.053234979373056157e-01 9.996022549730197992e-01 -2.820162855624340492e-02 8.193498816021587139e-01 -1.789481577147551683e-01 8.193498816021587139e-01 1.789481577147551683e-01
3.310100000000000264e-01 2.777139097452163696e-02 1.000004053115844727e+00 8.120912909507751465e-01 -2.008453160524368286e-01 1.002176642417907715e+00 1.015518188476562500e+00 1.541204750537872314e-03 9.991778135299682617e-01 8.214570283889770508e-01 1.015381336212158203e+00 2.025330364704132080e-01 1.000053644180297852e+00 -2.688918448984622955e-02 8.153884410858154297e-01 -1.813016533851623535e-01 8.162583112716674805e-01 1.804607361555099487e-01 2.819899922135435388e-02 1.000000000000000000e+00 8.137965104692108653e-01 -2.019240681291805672e-01 1.005349768165900937e+00 1.017346890245986346e+00 -2.025620204262075356e-04 9.999797435719456340e-01 8.279542577493251843e-01 1.017347124787974844e+00 2.052619630956571684e-01 9.996024345522167565e-01 -2.819526213864877867e-02 8.191662867122164737e-01 -1.788985838425702357e-01 8.191662867122164737e-01 1.788985838425702357e-01
3.320100000000000273e-01 2.776888012886047363e-02 1.000004053115844727e+00 8.118780851364135742e-01 -2.006794810295104980e-01 1.002300024032592773e+00 1.015509009361267090e+00 1.528330147266387939e-03 9.991796016693115234e-01 8.212053179740905762e-01 1.015378355979919434e+00 2.023531347513198853e-01 1.000073552131652832e+00 -2.689907513558864594e-02 8.151752948760986328e-01 -1.811586320400238037e-01 8.160053491592407227e-01 1.802836656570434570e-01 2.819264098036084951e-02 1.000000000000000000e+00 8.136165156150548805e-01 -2.018648695897533318e-01 1.005469120727221277e+00 1.017342599843570561e+00 -2.022149326730024270e-04 9.999797784264874423e-01 8.277675636293169159e-01 1.017342696054518658e+00 2.052012003635681203e-01 9.996026138140075012e-01 -2.818890642568095198e-02 8.189835496837671869e-01 -1.788496913425922930e-01 8.189835496837671869e-01 1.788496913425922930e-01
3.330099999999999727e-01 2.776632457971572876e-02 1.000004053115844727e+00 8.116650581359863281e-01 -2.005137801170349121e-01 1.002423644065856934e+00 1.015499830245971680e+00 1.515455543994903564e-03 9.991815686225891113e-01 8.209538459777832031e-01 1.015375494956970215e+00 2.021736651659011841e-01 1.000093460083007812e+00 -2.690898627042770386e-02 8.149623870849609375e-01 -1.810154914855957031e-01 8.157526850700378418e-01 1.801066696643829346e-01 2.818629383742933883e-02 1.000000000000000000e+00 8.134373768326518261e-01 -2.018063780739982049e-01 1.005587243265754660e+00 1.017338346230663326e+00 -2.018556328716317801e-04 9.999798146459583092e-01 8.275817655547017537e-01 1.017338167783437441e+00 2.051411842855463408e-01 9.996027927322057582e-01 -2.818256180599515784e-02 8.188016835936401394e-01 -1.788014702566175229e-01 8.188016835936401394e-01 1.788014702566175229e-01
3.340099999999999736e-01 2.776383608579635620e-02 1.000004053115844727e+00 8.114519119262695312e-01 -2.003482133150100708e-01 1.002547264099121094e+00 1.015490770339965820e+00 1.502588391304016113e-03 9.991834759712219238e-01 8.207022547721862793e-01 1.015372633934020996e+00 2.019941359758377075e-01 1.000113487243652344e+00 -2.691883035004138947e-02 8.147493600845336914e-01 -1.808723807334899902e-01 8.154999017715454102e-01 1.799297630786895752e-01 2.817995816822437688e-02 1.000000000000000000e+00 8.132590954420044760e-01 -2.017485845911272946e-01 1.005704148236390649e+00 1.017334129355434325e+00 -2.014843476859482668e-04 9.999798517067089998e-01 8.273968789891162912e-01 1.017334015113606549e+00 2.050818713263417026e-01 9.996029712630101205e-01 -2.817622865243647745e-02 8.186207152096065531e-01 -1.787539105749346435e-01 8.186207152096065531e-01 1.787539105749346435e-01
3.350099999999999745e-01 2.776131033897399902e-02 1.000004053115844727e+00 8.112388253211975098e-01 -2.001823931932449341e-01 1.002670764923095703e+00 1.015481710433959961e+00 1.489676535129547119e-03 9.991852641105651855e-01 8.204507231712341309e-01 1.015369534492492676e+00 2.018144428730010986e-01 1.000133275985717773e+00 -2.692876197397708893e-02 8.145363330841064453e-01 -1.807292401790618896e-01 8.152471780776977539e-01 1.797528564929962158e-01 2.817363435152957230e-02 1.000000000000000000e+00 8.130816726768135272e-01 -2.016914800396971963e-01 1.005819848296635177e+00 1.017329948821548369e+00 -2.011012937684589382e-04 9.999798896943865589e-01 8.272129018471924278e-01 1.017330135861500562e+00 2.050232592694043732e-01 9.996031494031314413e-01 -2.816990734421800577e-02 8.184406400674895110e-01 -1.787070030281748267e-01 8.184406400674895110e-01 1.787070030281748267e-01
3.360099999999999754e-01 2.775876969099044800e-02 1.000004053115844727e+00 8.110256195068359375e-01 -2.000166624784469604e-01 1.002794265747070312e+00 1.015472650527954102e+00 1.476787030696868896e-03 9.991870522499084473e-01 8.201991319656372070e-01 1.015366673469543457e+00 2.016348987817764282e-01 1.000153303146362305e+00 -2.693868055939674377e-02 8.143233060836791992e-01 -1.805860996246337891e-01 8.149942755699157715e-01 1.795758306980133057e-01 2.816732274803314048e-02 1.000000000000000000e+00 8.129051096195372139e-01 -2.016350557167572999e-01 1.005934355596198593e+00 1.017325803995241307e+00 -2.007066692143506684e-04 9.999799291466110462e-01 8.270298189825944224e-01 1.017326000661586072e+00 2.049653769751393628e-01 9.996033271798232533e-01 -2.816359824486937974e-02 8.182614305158150136e-01 -1.786607393930347287e-01 8.182614305158150136e-01 1.786607393930347287e-01
3.370099999999999763e-01 2.775627374649047852e-02 1.000004053115844727e+00 8.108125329017639160e-01 -1.998510211706161499e-01 1.002917766571044922e+00 1.015463590621948242e+00 1.463890075683593750e-03 9.991890192031860352e-01 8.199476003646850586e-01 1.015363812446594238e+00 2.014553397893905640e-01 1.000173091888427734e+00 -2.694853022694587708e-02 8.141103982925415039e-01 -1.804429292678833008e-01 8.147414326667785645e-01 1.793988794088363647e-01 2.816102372346454899e-02 1.000000000000000000e+00 8.127294072722572871e-01 -2.015793027579856067e-01 1.006047682557619671e+00 1.017321694537367538e+00 -2.003006915177048773e-04 9.999799700578339001e-01 8.268476306946584975e-01 1.017321593807866797e+00 2.049082162654809469e-01 9.996035045841037414e-01 -2.815730172006848317e-02 8.180830865282329167e-01 -1.786151105275262940e-01 8.180830865282329167e-01 1.786151105275262940e-01
3.380099999999999771e-01 2.775372564792633057e-02 1.000004053115844727e+00 8.105993866920471191e-01 -1.996851712465286255e-01 1.003041386604309082e+00 1.015454292297363281e+00 1.451000571250915527e-03 9.991908073425292969e-01 8.196960091590881348e-01 1.015360832214355469e+00 2.012754976749420166e-01 1.000192999839782715e+00 -2.695845812559127808e-02 8.138973712921142578e-01 -1.802998185157775879e-01 8.144885897636413574e-01 1.792218238115310669e-01 2.815473762545148140e-02 1.000000000000000000e+00 8.125545664951362435e-01 -2.015242126973638137e-01 1.006159841090751073e+00 1.017317620437580894e+00 -1.998835842862905306e-04 9.999800118567866436e-01 8.266663533672244935e-01 1.017317435938716708e+00 2.048517308833267825e-01 9.996036815697981748e-01 -2.815101811437957166e-02 8.179056368771220331e-01 -1.785701069162136390e-01 8.179056368771220331e-01 1.785701069162136390e-01
3.390099999999999780e-01 2.775121480226516724e-02 1.000004053115844727e+00 8.103863596916198730e-01 -1.995195299386978149e-01 1.003165006637573242e+00 1.015445232391357422e+00 1.438140869140625000e-03 9.991927146911621094e-01 8.194444775581359863e-01 1.015357851982116699e+00 2.010959684848785400e-01 1.000213027000427246e+00 -2.696831896901130676e-02 8.136842846870422363e-01 -1.801566183567047119e-01 8.142358660697937012e-01 1.790447682142257690e-01 2.814846480507937274e-02 1.000000000000000000e+00 8.123805880633790943e-01 -2.014697769416847473e-01 1.006270843329969411e+00 1.017313581451441795e+00 -1.994555661071067965e-04 9.999800543818968546e-01 8.264859915499508380e-01 1.017313659330815190e+00 2.047959023107263354e-01 9.996038581179507165e-01 -2.814474777800980015e-02 8.177290892972119973e-01 -1.785257194888955901e-01 8.177290892972119973e-01 1.785257194888955901e-01
3.400099999999999789e-01 2.774868160486221313e-02 1.000004053115844727e+00 8.101732134819030762e-01 -1.993538141250610352e-01 1.003288388252258301e+00 1.015436053276062012e+00 1.425214111804962158e-03 9.991945028305053711e-01 8.191928863525390625e-01 1.015354871749877930e+00 2.009163945913314819e-01 1.000232815742492676e+00 -2.697825431823730469e-02 8.134713172912597656e-01 -1.800134778022766113e-01 8.139830231666564941e-01 1.788678616285324097e-01 2.814220559866305663e-02 1.000000000000000000e+00 8.122074726266678146e-01 -2.014159872146221442e-01 1.006380701006987399e+00 1.017309577002230014e+00 -1.990168342846500109e-04 9.999800980888505775e-01 8.263065320197058305e-01 1.017309812466320018e+00 2.047407542622464161e-01 9.996040342510645882e-01 -2.813849104968790815e-02 8.175534199116203382e-01 -1.784819403671560056e-01 8.175534199116203382e-01 1.784819403671560056e-01
3.410099999999999798e-01 2.774617820978164673e-02 1.000004053115844727e+00 8.099600672721862793e-01 -1.991881132125854492e-01 1.003412008285522461e+00 1.015426874160766602e+00 1.412324607372283936e-03 9.991963505744934082e-01 8.189413547515869141e-01 1.015352010726928711e+00 2.007367908954620361e-01 1.000252723693847656e+00 -2.698816731572151184e-02 8.132582902908325195e-01 -1.798704266548156738e-01 8.137301802635192871e-01 1.786909401416778564e-01 2.813596034127953741e-02 1.000000000000000000e+00 8.120352207408286782e-01 -2.013628352244871689e-01 1.006489425918880354e+00 1.017305606629367976e+00 -1.985675934301161616e-04 9.999801432212735985e-01 8.261279675217517715e-01 1.017305644394038477e+00 2.046862960394652264e-01 9.996042099775896972e-01 -2.813224826577663540e-02 8.173786155684892307e-01 -1.784387613660369798e-01 8.173786155684892307e-01 1.784387613660369798e-01
3.420099999999999807e-01 2.774363011121749878e-02 1.000004053115844727e+00 8.097469210624694824e-01 -1.990223824977874756e-01 1.003535628318786621e+00 1.015417814254760742e+00 1.399442553520202637e-03 9.991982579231262207e-01 8.186897039413452148e-01 1.015349149703979492e+00 2.005571275949478149e-01 1.000272631645202637e+00 -2.699803560972213745e-02 8.130453824996948242e-01 -1.797271370887756348e-01 8.134773373603820801e-01 1.785139143466949463e-01 2.812972935945039221e-02 1.000000000000000000e+00 8.118638328536200710e-01 -2.013103128424029997e-01 1.006597029675273758e+00 1.017301670213877296e+00 -1.981080605644420058e-04 9.999801894179277673e-01 8.259503080188245194e-01 1.017301477050756242e+00 2.046324959951949518e-01 9.996043852659503015e-01 -2.812601975086202744e-02 8.172046939150139355e-01 -1.783961736297026701e-01 8.172046939150139355e-01 1.783961736297026701e-01
3.430099999999999816e-01 2.774110436439514160e-02 1.000004053115844727e+00 8.095338940620422363e-01 -1.988566517829895020e-01 1.003659248352050781e+00 1.015408754348754883e+00 1.386553049087524414e-03 9.992000460624694824e-01 8.184382319450378418e-01 1.015346169471740723e+00 2.003776133060455322e-01 1.000292539596557617e+00 -2.700791135430335999e-02 8.128323554992675781e-01 -1.795840859413146973e-01 8.132245540618896484e-01 1.783369183540344238e-01 2.812351297164343220e-02 1.000000000000000000e+00 8.116933093118671172e-01 -2.012584120914344132e-01 1.006703523710564596e+00 1.017297767680038101e+00 -1.976384520403722911e-04 9.999802362484414564e-01 8.257735653607448656e-01 1.017297698054197452e+00 2.045793179264562556e-01 9.996045600801856112e-01 -2.811980582111001450e-02 8.170316760434522818e-01 -1.783541683669263300e-01 8.170316760434522818e-01 1.783541683669263300e-01
3.440099999999999825e-01 2.773858606815338135e-02 1.000004053115844727e+00 8.093206882476806641e-01 -1.986908614635467529e-01 1.003782510757446289e+00 1.015399694442749023e+00 1.373663544654846191e-03 9.992017745971679688e-01 8.181866407394409180e-01 1.015343189239501953e+00 2.001978754997253418e-01 1.000312447547912598e+00 -2.701783739030361176e-02 8.126193881034851074e-01 -1.794409751892089844e-01 8.129717707633972168e-01 1.781599223613739014e-01 2.811731149441321770e-02 1.000000000000000000e+00 8.115236503660878675e-01 -2.012071249898980674e-01 1.006808919509168510e+00 1.017293898607799285e+00 -1.971589706890398204e-04 9.999802838989257925e-01 8.255977336449241699e-01 1.017294111215512276e+00 2.045267675261358831e-01 9.996047344254413991e-01 -2.811360679406066723e-02 8.168595514563831150e-01 -1.783127376462919911e-01 8.168595514563831150e-01 1.783127376462919911e-01
3.450099999999999834e-01 2.773606777191162109e-02 1.000004053115844727e+00 8.091076612472534180e-01 -1.985251009464263916e-01 1.003906130790710449e+00 1.015390396118164062e+00 1.360766589641571045e-03 9.992036819458007812e-01 8.179349899291992188e-01 1.015340209007263184e+00 2.000183761119842529e-01 1.000332355499267578e+00 -2.702772431075572968e-02 8.124063014984130859e-01 -1.792977452278137207e-01 8.127189874649047852e-01 1.779828667640686035e-01 2.811112523086835638e-02 1.000000000000000000e+00 8.113548561667591752e-01 -2.011564438435371194e-01 1.006913228182372499e+00 1.017290062413650498e+00 -1.966698055601832126e-04 9.999803328677787650e-01 8.254227979520641911e-01 1.017290225281359595e+00 2.044748719660115510e-01 9.996049083279858749e-01 -2.810742297547440954e-02 8.166882936449830765e-01 -1.782718742716381810e-01 8.166882936449830765e-01 1.782718742716381810e-01
3.460099999999999842e-01 2.773353457450866699e-02 1.000004053115844727e+00 8.088945746421813965e-01 -1.983593851327896118e-01 1.004029631614685059e+00 1.015381336212158203e+00 1.347891986370086670e-03 9.992056488990783691e-01 8.176835179328918457e-01 1.015337228775024414e+00 1.998387426137924194e-01 1.000352382659912109e+00 -2.703757956624031067e-02 8.121933341026306152e-01 -1.791547536849975586e-01 8.124660849571228027e-01 1.778059005737304688e-01 2.810495448631070842e-02 1.000000000000000000e+00 8.111869267715687837e-01 -2.011063608465678554e-01 1.007016461044376365e+00 1.017286258843368207e+00 -1.961711647920725957e-04 9.999803830513046554e-01 8.252487604891539652e-01 1.017286118612266810e+00 2.044236174160807551e-01 9.996050817739964289e-01 -2.810125467009806297e-02 8.165179067324552786e-01 -1.782315700980643680e-01 8.165179067324552786e-01 1.782315700980643680e-01
3.470099999999999851e-01 2.773102372884750366e-02 1.000004053115844727e+00 8.086814880371093750e-01 -1.981936693191528320e-01 1.004153251647949219e+00 1.015372276306152344e+00 1.334995031356811523e-03 9.992073774337768555e-01 8.174319267272949219e-01 1.015334367752075195e+00 1.996590644121170044e-01 1.000372171401977539e+00 -2.704749442636966705e-02 8.119804859161376953e-01 -1.790114343166351318e-01 8.122133016586303711e-01 1.776289641857147217e-01 2.809879955028604312e-02 1.000000000000000000e+00 8.110198621454002277e-01 -2.010568685410719092e-01 1.007118628944621674e+00 1.017282487921615797e+00 -1.956632603615875686e-04 9.999804338674065374e-01 8.250756370969692943e-01 1.017282323254996790e+00 2.043729578481639220e-01 9.996052547181976111e-01 -2.809510216437468774e-02 8.163484192298970932e-01 -1.781918166750856014e-01 8.163484192298970932e-01 1.781918166750856014e-01
3.480099999999999860e-01 2.772847563028335571e-02 1.000004053115844727e+00 8.084684014320373535e-01 -1.980279088020324707e-01 1.004276871681213379e+00 1.015363216400146484e+00 1.322112977504730225e-03 9.992094039916992188e-01 8.171803951263427734e-01 1.015331506729125977e+00 1.994793713092803955e-01 1.000392079353332520e+00 -2.705742791295051575e-02 8.117673993110656738e-01 -1.788684129714965820e-01 8.119605779647827148e-01 1.774519234895706177e-01 2.809266071551344904e-02 1.000000000000000000e+00 8.108536621596359462e-01 -2.010079593288515987e-01 1.007219742976903198e+00 1.017278749376435476e+00 -1.951462963584316829e-04 9.999804852550440160e-01 8.249034285851956083e-01 1.017278877477104215e+00 2.043228825260788584e-01 9.996054271499532629e-01 -2.808896575069936771e-02 8.161798329151515041e-01 -1.781526061401167704e-01 8.161798329151515041e-01 1.781526061401167704e-01
3.490099999999999869e-01 2.772597223520278931e-02 1.000004053115844727e+00 8.082553148269653320e-01 -1.978623718023300171e-01 1.004400372505187988e+00 1.015353918075561523e+00 1.309216022491455078e-03 9.992111325263977051e-01 8.169288039207458496e-01 1.015328526496887207e+00 1.992998868227005005e-01 1.000412106513977051e+00 -2.706731110811233521e-02 8.115543723106384277e-01 -1.787252426147460938e-01 8.117076754570007324e-01 1.772750616073608398e-01 2.808653825960414491e-02 1.000000000000000000e+00 8.106883266013737988e-01 -2.009596259452469391e-01 1.007319813786748064e+00 1.017275042624238957e+00 -1.946204547716849133e-04 9.999805377355451830e-01 8.247321190370876520e-01 1.017275268945169397e+00 2.042734205822427929e-01 9.996055990977560368e-01 -2.808284570946466621e-02 8.160121197866536669e-01 -1.781139317889209317e-01 8.160121197866536669e-01 1.781139317889209317e-01
3.500099999999999878e-01 2.772343903779983521e-02 1.000004053115844727e+00 8.080421686172485352e-01 -1.976965218782424927e-01 1.004523873329162598e+00 1.015344977378845215e+00 1.296326518058776855e-03 9.992130398750305176e-01 8.166772723197937012e-01 1.015325546264648438e+00 1.991201341152191162e-01 1.000431895256042480e+00 -2.707718685269355774e-02 8.113414645195007324e-01 -1.785820722579956055e-01 8.114549517631530762e-01 1.770979911088943481e-01 2.808043246155259368e-02 1.000000000000000000e+00 8.105238551645496115e-01 -2.009118610285792750e-01 1.007418852200433701e+00 1.017271367285930372e+00 -1.940859305201338831e-04 9.999805914535622176e-01 8.245617032106278277e-01 1.017271341586531985e+00 2.042245754759236254e-01 9.996057705650283065e-01 -2.807674232044079024e-02 8.158452709655811264e-01 -1.780757862978375738e-01 8.158452709655811264e-01 1.780757862978375738e-01
3.510099999999999887e-01 2.772089838981628418e-02 1.000004053115844727e+00 8.078289628028869629e-01 -1.975309401750564575e-01 1.004647493362426758e+00 1.015335798263549805e+00 1.283437013626098633e-03 9.992148280143737793e-01 8.164256215095520020e-01 1.015322685241699219e+00 1.989407688379287720e-01 1.000451564788818359e+00 -2.708708681166172028e-02 8.111282587051391602e-01 -1.784391403198242188e-01 8.112020492553710938e-01 1.769210994243621826e-01 2.807434358849945563e-02 1.000000000000000000e+00 8.103602474635549502e-01 -2.008646574674462781e-01 1.007516868714299241e+00 1.017267723335383511e+00 -1.935429279864968072e-04 9.999806459354719790e-01 8.243921935063647233e-01 1.017267525228505054e+00 2.041763088764326495e-01 9.996059415143377924e-01 -2.807065584825070917e-02 8.156793091044218791e-01 -1.780381617420149776e-01 8.156793091044218791e-01 1.780381617420149776e-01
3.520099999999999896e-01 2.771840244531631470e-02 1.000004053115844727e+00 8.076159358024597168e-01 -1.973651647567749023e-01 1.004770994186401367e+00 1.015326738357543945e+00 1.270517706871032715e-03 9.992167353630065918e-01 8.161740899085998535e-01 1.015319824218750000e+00 1.987609416246414185e-01 1.000471711158752441e+00 -2.709700167179107666e-02 8.109154105186462402e-01 -1.782958805561065674e-01 8.109493255615234375e-01 1.767439842224121094e-01 2.806827190481007983e-02 1.000000000000000000e+00 8.101975030257414501e-01 -2.008180081615067725e-01 1.007613873845214503e+00 1.017264110655239362e+00 -1.929916481754309404e-04 9.999807008705432487e-01 8.242235975708263052e-01 1.017264095421871684e+00 2.041285935369782367e-01 9.996061119191846922e-01 -2.806458655561190618e-02 8.155142484462132302e-01 -1.780010504399370530e-01 8.155142484462132302e-01 1.780010504399370530e-01
3.530099999999999905e-01 2.771586924791336060e-02 1.000004053115844727e+00 8.074027299880981445e-01 -1.971994042396545410e-01 1.004894733428955078e+00 1.015317440032958984e+00 1.257680356502532959e-03 9.992185235023498535e-01 8.159223794937133789e-01 1.015316843986511230e+00 1.985812634229660034e-01 1.000491499900817871e+00 -2.710686251521110535e-02 8.107023239135742188e-01 -1.781526952981948853e-01 8.106964230537414551e-01 1.765670776367187500e-01 2.806221766829085362e-02 1.000000000000000000e+00 8.100356212957430246e-01 -2.007719061200931299e-01 1.007709877985168756e+00 1.017260528796038344e+00 -1.924322751730001121e-04 9.999807565511614760e-01 8.240559057087253336e-01 1.017260756923696885e+00 2.040814432935073586e-01 9.996062817933846212e-01 -2.805853470189869497e-02 8.153500723622044699e-01 -1.779644456680425924e-01 8.153500723622044699e-01 1.779644456680425924e-01
3.540099999999999913e-01 2.771334350109100342e-02 1.000004053115844727e+00 8.071898221969604492e-01 -1.970337182283401489e-01 1.005017995834350586e+00 1.015308380126953125e+00 1.244753599166870117e-03 9.992205500602722168e-01 8.156710267066955566e-01 1.015313863754272461e+00 1.984017193317413330e-01 1.000511527061462402e+00 -2.711684256792068481e-02 8.104893565177917480e-01 -1.780095547437667847e-01 8.104436993598937988e-01 1.763900369405746460e-01 2.805618112854241578e-02 1.000000000000000000e+00 8.098746016453159946e-01 -2.007263445100644084e-01 1.007804891327339414e+00 1.017256977244088700e+00 -1.918649864821906172e-04 9.999808133949417144e-01 8.238891045796765678e-01 1.017257096269635452e+00 2.040348806322402897e-01 9.996064511592979152e-01 -2.805250053894846676e-02 8.151867577763916017e-01 -1.779283410429154944e-01 8.151867577763916017e-01 1.779283410429154944e-01
3.550099999999999922e-01 2.771081775426864624e-02 1.000004053115844727e+00 8.069764971733093262e-01 -1.968680322170257568e-01 1.005141615867614746e+00 1.015299081802368164e+00 1.231871545314788818e-03 9.992222785949707031e-01 8.154193758964538574e-01 1.015310883522033691e+00 1.982221752405166626e-01 1.000531435012817383e+00 -2.712666988372802734e-02 8.102763891220092773e-01 -1.778665035963058472e-01 8.101908564567565918e-01 1.762131154537200928e-01 2.805016253368134219e-02 1.000000000000000000e+00 8.097144433543825848e-01 -2.006813164690773865e-01 1.007898924145095298e+00 1.017253455827745956e+00 -1.912899764260251082e-04 9.999808712004867317e-01 8.237231984649789895e-01 1.017253285884390346e+00 2.039888859564354673e-01 9.996066199981484823e-01 -2.804648431381736445e-02 8.150243131253395168e-01 -1.778927292933816240e-01 8.150243131253395168e-01 1.778927292933816240e-01
3.560099999999999931e-01 2.770831435918807983e-02 1.000004053115844727e+00 8.067633509635925293e-01 -1.967022716999053955e-01 1.005265116691589355e+00 1.015290141105651855e+00 1.218974590301513672e-03 9.992240667343139648e-01 8.151678442955017090e-01 1.015307903289794922e+00 1.980425864458084106e-01 1.000551342964172363e+00 -2.713661268353462219e-02 8.100633621215820312e-01 -1.777233481407165527e-01 8.099379539489746094e-01 1.760361343622207642e-01 2.804416211987870167e-02 1.000000000000000000e+00 8.095551456463495610e-01 -2.006368153974021351e-01 1.007991986352934966e+00 1.017249964579521437e+00 -1.907074413752915152e-04 9.999809294170796115e-01 8.235582016149901596e-01 1.017249829538711792e+00 2.039434161630893083e-01 9.996067882682005967e-01 -2.804048625975549131e-02 8.148627646685269177e-01 -1.778576029335502684e-01 8.148627646685269177e-01 1.778576029335502684e-01
3.570099999999999940e-01 2.770577371120452881e-02 1.000004053115844727e+00 8.065502047538757324e-01 -1.965364664793014526e-01 1.005388736724853516e+00 1.015280961990356445e+00 1.206099987030029297e-03 9.992259740829467773e-01 8.149161338806152344e-01 1.015305042266845703e+00 1.978629380464553833e-01 1.000571250915527344e+00 -2.714646793901920319e-02 8.098502755165100098e-01 -1.775801032781600952e-01 8.096852302551269531e-01 1.758590489625930786e-01 2.803818012455935871e-02 1.000000000000000000e+00 8.093967076444310571e-01 -2.005928345876956398e-01 1.008084088062434214e+00 1.017246503197875240e+00 -1.901175668424138370e-04 9.999809880846204369e-01 8.233941112552296548e-01 1.017246671488964971e+00 2.038984681939204902e-01 9.996069559670304194e-01 -2.803450661441619224e-02 8.147021083800327634e-01 -1.778229551965206934e-01 8.147021083800327634e-01 1.778229551965206934e-01
3.580099999999999949e-01 2.770325541496276855e-02 1.000004053115844727e+00 8.063371181488037109e-01 -1.963707804679870605e-01 1.005512356758117676e+00 1.015271902084350586e+00 1.193188130855560303e-03 9.992278218269348145e-01 8.146646618843078613e-01 1.015302062034606934e+00 1.976832151412963867e-01 1.000591039657592773e+00 -2.715634927153587341e-02 8.096373677253723145e-01 -1.774370074272155762e-01 8.094323873519897461e-01 1.756821274757385254e-01 2.803221677195066874e-02 1.000000000000000000e+00 8.092391284279040198e-01 -2.005493676343576559e-01 1.008175238963755938e+00 1.017243071111709307e+00 -1.895205181316743533e-04 9.999810477484049054e-01 8.232309101287462738e-01 1.017243278262747186e+00 2.038540735961759665e-01 9.996071231261620671e-01 -2.802854560494962011e-02 8.145423144253308712e-01 -1.777887803318096149e-01 8.145423144253308712e-01 1.777887803318096149e-01
3.590099999999999958e-01 2.770072966814041138e-02 1.000004053115844727e+00 8.061239719390869141e-01 -1.962051093578338623e-01 1.005635857582092285e+00 1.015262722969055176e+00 1.180328428745269775e-03 9.992297291755676270e-01 8.144130706787109375e-01 1.015299081802368164e+00 1.975037455558776855e-01 1.000611066818237305e+00 -2.716623246669769287e-02 8.094242811203002930e-01 -1.772939115762710571e-01 8.091795444488525391e-01 1.755052208900451660e-01 2.802627228785078972e-02 1.000000000000000000e+00 8.090824069734274815e-01 -2.005064080120536329e-01 1.008265448962220923e+00 1.017239668021129528e+00 -1.889164767286405778e-04 9.999811084553461571e-01 8.230685951264420375e-01 1.017239587848200344e+00 2.038102299519940486e-01 9.996072897439481908e-01 -2.802260345742255132e-02 8.143833782969756019e-01 -1.777550717773166977e-01 8.143833782969756019e-01 1.777550717773166977e-01
3.600099999999999967e-01 2.769820392131805420e-02 1.000004053115844727e+00 8.059110045433044434e-01 -1.960393339395523071e-01 1.005759358406066895e+00 1.015253782272338867e+00 1.167409121990203857e-03 9.992315769195556641e-01 8.141615986824035645e-01 1.015296339988708496e+00 1.973240673542022705e-01 1.000630974769592285e+00 -2.717616967856884003e-02 8.092113733291625977e-01 -1.771506369113922119e-01 8.089268207550048828e-01 1.753281354904174805e-01 2.802034688587122166e-02 1.000000000000000000e+00 8.089265422180429432e-01 -2.004639494727753213e-01 1.008354727575033971e+00 1.017236293966973459e+00 -1.883056314782639059e-04 9.999811696589567811e-01 8.229071801156171428e-01 1.017236100726383929e+00 2.037668947626411209e-01 9.996074557795341375e-01 -2.801668038255342510e-02 8.142253257967269064e-01 -1.777218224300999017e-01 8.142253257967269064e-01 1.777218224300999017e-01
3.610099999999999976e-01 2.769567817449569702e-02 1.000004053115844727e+00 8.056978583335876465e-01 -1.958736032247543335e-01 1.005882978439331055e+00 1.015244483947753906e+00 1.154556870460510254e-03 9.992334842681884766e-01 8.139100074768066406e-01 1.015293359756469727e+00 1.971444487571716309e-01 1.000650882720947266e+00 -2.718599885702133179e-02 8.089984059333801270e-01 -1.770075857639312744e-01 8.086739778518676758e-01 1.751511096954345703e-01 2.801444077941289690e-02 1.000000000000000000e+00 8.087715330038126593e-01 -2.004219856978822489e-01 1.008443084459538452e+00 1.017232948797207825e+00 -1.876881653426236082e-04 9.999812311523652575e-01 8.227466691343243710e-01 1.017232995611475843e+00 2.037240485490829645e-01 9.996076212147037010e-01 -2.801077659266180964e-02 8.140681652720291872e-01 -1.776890255939245766e-01 8.140681652720291872e-01 1.776890255939245766e-01
3.620099999999999985e-01 2.769316732883453369e-02 1.000004053115844727e+00 8.054848313331604004e-01 -1.957078427076339722e-01 1.006006479263305664e+00 1.015235304832458496e+00 1.141667366027832031e-03 9.992352724075317383e-01 8.136583566665649414e-01 1.015290260314941406e+00 1.969646662473678589e-01 1.000670909881591797e+00 -2.719594165682792664e-02 8.087853193283081055e-01 -1.768644452095031738e-01 8.084212541580200195e-01 1.749742031097412109e-01 2.800855417264686009e-02 1.000000000000000000e+00 8.086173781252959936e-01 -2.003805105630130645e-01 1.008530529008503596e+00 1.017229632022704999e+00 -1.870642410396783394e-04 9.999812933477114640e-01 8.225870484707938912e-01 1.017229865659720067e+00 2.036817140642218360e-01 9.996077860726622077e-01 -2.800489229413716946e-02 8.139118734391337373e-01 -1.776566756375491662e-01 8.139118734391337373e-01 1.776566756375491662e-01
3.630099999999999993e-01 2.769064903259277344e-02 1.000004053115844727e+00 8.052716255187988281e-01 -1.955420672893524170e-01 1.006129980087280273e+00 1.015226364135742188e+00 1.128748059272766113e-03 9.992371201515197754e-01 8.134068250656127930e-01 1.015287399291992188e+00 1.967850923538208008e-01 1.000690698623657227e+00 -2.720583975315093994e-02 8.085722923278808594e-01 -1.767212748527526855e-01 8.081682920455932617e-01 1.747971773147583008e-01 2.800268726605353170e-02 1.000000000000000000e+00 8.084640763029129484e-01 -2.003395179759182576e-01 1.008617070596537380e+00 1.017226343216041551e+00 -1.864340234891892424e-04 9.999813565469485299e-01 8.224283074940373917e-01 1.017226408392758463e+00 2.036399066036967409e-01 9.996079503693867663e-01 -2.799902768909247677e-02 8.137564325704028656e-01 -1.776247668134032232e-01 8.137564325704028656e-01 1.776247668134032232e-01
3.640100000000000002e-01 2.768810838460922241e-02 1.000004053115844727e+00 8.050584197044372559e-01 -1.953765004873275757e-01 1.006253600120544434e+00 1.015217065811157227e+00 1.115858554840087891e-03 9.992389678955078125e-01 8.131552338600158691e-01 1.015284419059753418e+00 1.966056972742080688e-01 1.000710725784301758e+00 -2.721571736037731171e-02 8.083593249320983887e-01 -1.765781641006469727e-01 8.079154491424560547e-01 1.746202409267425537e-01 2.799684025512118313e-02 1.000000000000000000e+00 8.083116261884566445e-01 -2.002990019127935950e-01 1.008702718524754349e+00 1.017223082287213920e+00 -1.857976908810318782e-04 9.999814204489343439e-01 8.222704527748232461e-01 1.017222892457434913e+00 2.035986005429671897e-01 9.996081140808505960e-01 -2.799318297143568723e-02 8.136018556796023038e-01 -1.775932926072646967e-01 8.136018556796023038e-01 1.775932926072646967e-01
3.650100000000000011e-01 2.768558263778686523e-02 1.000004053115844727e+00 8.048453927040100098e-01 -1.952106803655624390e-01 1.006377100944519043e+00 1.015208005905151367e+00 1.102976500988006592e-03 9.992409348487854004e-01 8.129037022590637207e-01 1.015281558036804199e+00 1.964259147644042969e-01 1.000730395317077637e+00 -2.722563594579696655e-02 8.081463575363159180e-01 -1.764350533485412598e-01 8.076627850532531738e-01 1.744432300329208374e-01 2.799101332761345234e-02 1.000000000000000000e+00 8.081600263904182846e-01 -2.002589565069942401e-01 1.008787481881468828e+00 1.017219849250001085e+00 -1.851554216010483148e-04 9.999814845763792537e-01 8.221134958988133290e-01 1.017219753664660775e+00 2.035577584246546501e-01 9.996082771714901449e-01 -2.798735832641217544e-02 8.134481647577743724e-01 -1.775622464229917596e-01 8.134481647577743724e-01 1.775622464229917596e-01
3.660100000000000020e-01 2.768307179212570190e-02 1.000004053115844727e+00 8.046322464942932129e-01 -1.950450539588928223e-01 1.006500720977783203e+00 1.015198945999145508e+00 1.090072095394134521e-03 9.992426037788391113e-01 8.126521706581115723e-01 1.015278697013854980e+00 1.962464451789855957e-01 1.000750541687011719e+00 -2.723552659153938293e-02 8.079335093498229980e-01 -1.762919574975967407e-01 8.074100613594055176e-01 1.742662936449050903e-01 2.798520666994278733e-02 1.000000000000000000e+00 8.080092754247585329e-01 -2.002193758473544416e-01 1.008871369854921207e+00 1.017216643771356788e+00 -1.845073803907090445e-04 9.999815490703427567e-01 8.219574306486076010e-01 1.017216842257681497e+00 2.035173847727224095e-01 9.996084396469548938e-01 -2.798155394121313796e-02 8.132953501140759434e-01 -1.775316224864958714e-01 8.132953501140759434e-01 1.775316224864958714e-01
3.670100000000000029e-01 2.768054604530334473e-02 1.000004053115844727e+00 8.044191002845764160e-01 -1.948793232440948486e-01 1.006624221801757812e+00 1.015189886093139648e+00 1.077175140380859375e-03 9.992445707321166992e-01 8.124004602432250977e-01 1.015275716781616211e+00 1.960668265819549561e-01 1.000770211219787598e+00 -2.724545635282993317e-02 8.077203631401062012e-01 -1.761487424373626709e-01 8.071570992469787598e-01 1.740894317626953125e-01 2.797942045838366226e-02 1.000000000000000000e+00 8.078593717896916937e-01 -2.001802542601076040e-01 1.008954391293332531e+00 1.017213465312630349e+00 -1.838537159832940725e-04 9.999816144582679422e-01 8.218022397527550149e-01 1.017213643302318671e+00 2.034775105711087995e-01 9.996086015388442325e-01 -2.797576999495134109e-02 8.131433823454847776e-01 -1.775014158068529690e-01 8.131433823454847776e-01 1.775014158068529690e-01
3.680100000000000038e-01 2.767802774906158447e-02 1.000004053115844727e+00 8.042060136795043945e-01 -1.947136074304580688e-01 1.006747841835021973e+00 1.015180587768554688e+00 1.064307987689971924e-03 9.992463588714599609e-01 8.121489882469177246e-01 1.015272736549377441e+00 1.958873271942138672e-01 1.000790238380432129e+00 -2.725533768534660339e-02 8.075073957443237305e-01 -1.760056614875793457e-01 8.069042563438415527e-01 1.739123463630676270e-01 2.797365487096372186e-02 1.000000000000000000e+00 8.077103138621364309e-01 -2.001415859233827976e-01 1.009036555306428884e+00 1.017210313595723559e+00 -1.831945934094997286e-04 9.999816807859713830e-01 8.216479195866356333e-01 1.017210097409194658e+00 2.034381339514809151e-01 9.996087628466984176e-01 -2.797000666592803358e-02 8.129922564982453581e-01 -1.774716205769569233e-01 8.129922564982453581e-01 1.774716205769569233e-01
3.690100000000000047e-01 2.767549455165863037e-02 1.000004053115844727e+00 8.039928078651428223e-01 -1.945478320121765137e-01 1.006871342658996582e+00 1.015171527862548828e+00 1.051381230354309082e-03 9.992482662200927734e-01 8.118973374366760254e-01 1.015269756317138672e+00 1.957074999809265137e-01 1.000810146331787109e+00 -2.726520597934722900e-02 8.072941899299621582e-01 -1.758624911308288574e-01 8.066514134407043457e-01 1.737353503704071045e-01 2.796791007368853998e-02 1.000000000000000000e+00 8.075621000265952310e-01 -2.001033653197486495e-01 1.009117870556128116e+00 1.017207189005891355e+00 -1.825301979826638755e-04 9.999817469288806437e-01 8.214945000729723112e-01 1.017207254061665012e+00 2.033991737776391362e-01 9.996089234924288025e-01 -2.796426411418475103e-02 8.128420274497009101e-01 -1.774422296694617152e-01 8.128420274497009101e-01 1.774422296694617152e-01
3.700100000000000056e-01 2.767296880483627319e-02 1.000004053115844727e+00 8.037797808647155762e-01 -1.943821310997009277e-01 1.006994724273681641e+00 1.015162348747253418e+00 1.038491725921630859e-03 9.992500543594360352e-01 8.116458654403686523e-01 1.015266776084899902e+00 1.955278515815734863e-01 1.000830054283142090e+00 -2.727512642741203308e-02 8.070812225341796875e-01 -1.757192313671112061e-01 8.063986301422119141e-01 1.735583096742630005e-01 2.796218622935774806e-02 1.000000000000000000e+00 8.074147285971768895e-01 -2.000655869492921624e-01 1.009198345704473088e+00 1.017204090831764107e+00 -1.818606661885782303e-04 9.999818137336805579e-01 8.213419546292289875e-01 1.017204296507957073e+00 2.033606828783419140e-01 9.996090835292461563e-01 -2.795854250706414010e-02 8.126926493337786050e-01 -1.774132387283081647e-01 8.126926493337786050e-01 1.774132387283081647e-01
3.710100000000000064e-01 2.767045050859451294e-02 1.000004053115844727e+00 8.035667538642883301e-01 -1.942163705825805664e-01 1.007118463516235352e+00 1.015153408050537109e+00 1.025669276714324951e-03 9.992519617080688477e-01 8.113943338394165039e-01 1.015263915061950684e+00 1.953482925891876221e-01 1.000849962234497070e+00 -2.728497982025146484e-02 8.068683743476867676e-01 -1.755761802196502686e-01 8.061459064483642578e-01 1.733813881874084473e-01 2.795648349889755593e-02 1.000000000000000000e+00 8.072681978005014081e-01 -2.000282452809849787e-01 1.009277989490846350e+00 1.017201018575734972e+00 -1.811861450836362226e-04 9.999818816587059400e-01 8.211902676971730708e-01 1.017200775564139459e+00 2.033226876676107742e-01 9.996092429845800931e-01 -2.795284200796720186e-02 8.125440960240364330e-01 -1.773846428291515898e-01 8.125440960240364330e-01 1.773846428291515898e-01
3.720100000000000073e-01 2.766790241003036499e-02 1.000004053115844727e+00 8.033536076545715332e-01 -1.940506845712661743e-01 1.007241964340209961e+00 1.015144109725952148e+00 1.012764871120452881e-03 9.992538690567016602e-01 8.111426830291748047e-01 1.015261054039001465e+00 1.951687633991241455e-01 1.000869870185852051e+00 -2.729491889476776123e-02 8.066553473472595215e-01 -1.754330396652221680e-01 8.058931231498718262e-01 1.732043921947479248e-01 2.795080203449641643e-02 1.000000000000000000e+00 8.071225058534419183e-01 -1.999913349897800563e-01 1.009356810356515366e+00 1.017197972865723443e+00 -1.805068253291092911e-04 9.999819491535620886e-01 8.210394812396701880e-01 1.017198144348207878e+00 2.032850782419700630e-01 9.996094017523585729e-01 -2.794716276085178544e-02 8.123964440078655924e-01 -1.773564344581518015e-01 8.123964440078655924e-01 1.773564344581518015e-01
3.730100000000000082e-01 2.766538411378860474e-02 1.000004053115844727e+00 8.031404614448547363e-01 -1.938849240541458130e-01 1.007365584373474121e+00 1.015135049819946289e+00 9.998604655265808105e-04 9.992557168006896973e-01 8.108911514282226562e-01 1.015258073806762695e+00 1.949891597032546997e-01 1.000889778137207031e+00 -2.730482816696166992e-02 8.064423799514770508e-01 -1.752898097038269043e-01 8.056402206420898438e-01 1.730273663997650146e-01 2.794514198397900911e-02 1.000000000000000000e+00 8.069776509192747582e-01 -1.999548508094996790e-01 1.009434816675686353e+00 1.017194952692631826e+00 -1.798228235120256620e-04 9.999820176139520012e-01 8.208895528265248709e-01 1.017195066945581816e+00 2.032479449377958269e-01 9.996095599227147188e-01 -2.794150492101410768e-02 8.122496192661095016e-01 -1.773286102736524039e-01 8.122496192661095016e-01 1.773286102736524039e-01
3.740100000000000091e-01 2.766288071870803833e-02 1.000004053115844727e+00 8.029274940490722656e-01 -1.937192529439926147e-01 1.007489085197448730e+00 1.015125989913940430e+00 9.869858622550964355e-04 9.992575049400329590e-01 8.106396198272705078e-01 1.015255093574523926e+00 1.948095411062240601e-01 1.000909686088562012e+00 -2.731469459831714630e-02 8.062294125556945801e-01 -1.751467883586883545e-01 8.053874373435974121e-01 1.728503704071044922e-01 2.793950349413808557e-02 1.000000000000000000e+00 8.068336310616770479e-01 -1.999187874093544259e-01 1.009512016952704538e+00 1.017191957935544178e+00 -1.791342975513697837e-04 9.999820868321371847e-01 8.207404858231961420e-01 1.017191725299624983e+00 2.032112690816826051e-01 9.996097174791098716e-01 -2.793586863417463553e-02 8.121036295587455989e-01 -1.773011646377409267e-01 8.121036295587454878e-01 1.773011646377409267e-01
3.750100000000000100e-01 2.766034752130508423e-02 1.000004053115844727e+00 8.027142882347106934e-01 -1.935534626245498657e-01 1.007612586021423340e+00 1.015116930007934570e+00 9.740963578224182129e-04 9.992592930793762207e-01 8.103880882263183594e-01 1.015252113342285156e+00 1.946298629045486450e-01 1.000929474830627441e+00 -2.732459083199501038e-02 8.060163259506225586e-01 -1.750036776065826416e-01 8.051346540451049805e-01 1.726734042167663574e-01 2.793388670403224375e-02 1.000000000000000000e+00 8.066904443342618469e-01 -1.998831396377115932e-01 1.009588419432611239e+00 1.017188989025808565e+00 -1.784414243525302417e-04 9.999821556202996842e-01 8.205923116636463233e-01 1.017189229727211153e+00 2.031749655564507595e-01 9.996098743399489672e-01 -2.793025403309649934e-02 8.119585327202172298e-01 -1.772740907300841828e-01 8.119585327202172298e-01 1.772740907300841828e-01
3.760100000000000109e-01 2.765782177448272705e-02 1.000004053115844727e+00 8.025010824203491211e-01 -1.933877021074295044e-01 1.007736206054687500e+00 1.015107631683349609e+00 9.611845016479492188e-04 9.992613196372985840e-01 8.101363778114318848e-01 1.015249133110046387e+00 1.944501996040344238e-01 1.000949621200561523e+00 -2.733449079096317291e-02 8.058032989501953125e-01 -1.748603880405426025e-01 8.048818111419677734e-01 1.724963635206222534e-01 2.792829174711600193e-02 1.000000000000000000e+00 8.065480887594583814e-01 -1.998479024504841994e-01 1.009664032213472895e+00 1.017186044836607239e+00 -1.777443086622641213e-04 9.999822255989482267e-01 8.204449813617402665e-01 1.017186032086723646e+00 2.031391401644457861e-01 9.996100306106908695e-01 -2.792466125990617984e-02 8.118142431457813224e-01 -1.772473857589812740e-01 8.118142431457813224e-01 1.772473857589812740e-01
3.770100000000000118e-01 2.765529602766036987e-02 1.000004053115844727e+00 8.022879958152770996e-01 -1.932220607995986938e-01 1.007859706878662109e+00 1.015098571777343750e+00 9.483098983764648438e-04 9.992630481719970703e-01 8.098848462104797363e-01 1.015246272087097168e+00 1.942706853151321411e-01 1.000969409942626953e+00 -2.734436094760894775e-02 8.055902719497680664e-01 -1.747172921895980835e-01 8.046290278434753418e-01 1.723194420337677002e-01 2.792271875441726392e-02 1.000000000000000000e+00 8.064065622814224898e-01 -1.998130707904485492e-01 1.009738863439858747e+00 1.017183125624177897e+00 -1.770431167855330049e-04 9.999822958996682498e-01 8.202985171054781866e-01 1.017182940565650728e+00 2.031037295726814129e-01 9.996101862312118946e-01 -2.791909044104021187e-02 8.116708022634657738e-01 -1.772210434531278911e-01 8.116708022634657738e-01 1.772210434531278911e-01
3.780100000000000127e-01 2.765275537967681885e-02 1.000004053115844727e+00 8.020748496055603027e-01 -1.930562257766723633e-01 1.007983088493347168e+00 1.015089273452758789e+00 9.354278445243835449e-04 9.992649555206298828e-01 8.096331954002380371e-01 1.015243411064147949e+00 1.940910667181015015e-01 1.000989317893981934e+00 -2.735428139567375183e-02 8.053772449493408203e-01 -1.745740026235580444e-01 8.043761253356933594e-01 1.721424609422683716e-01 2.791716785324532130e-02 1.000000000000000000e+00 8.062658627834283775e-01 -1.997786396338857573e-01 1.009812921228079974e+00 1.017180231493102438e+00 -1.763380072765661545e-04 9.999823659278711530e-01 8.201529331848593785e-01 1.017180504206583347e+00 2.030686890831365776e-01 9.996103411597145882e-01 -2.791354170067685339e-02 8.115282374612553529e-01 -1.771950579612335541e-01 8.115282374612553529e-01 1.771950579612335541e-01
3.790100000000000136e-01 2.765024453401565552e-02 1.000004172325134277e+00 8.018616437911987305e-01 -1.928905993700027466e-01 1.008106589317321777e+00 1.015080213546752930e+00 9.225308895111083984e-04 9.992667436599731445e-01 8.093816637992858887e-01 1.015240311622619629e+00 1.939114481210708618e-01 1.001009225845336914e+00 -2.736411988735198975e-02 8.051642775535583496e-01 -1.744310557842254639e-01 8.041234612464904785e-01 1.719654798507690430e-01 2.791163916363937486e-02 1.000000000000000000e+00 8.061259881524253101e-01 -1.997446041352600732e-01 1.009886213431020474e+00 1.017177361358341692e+00 -1.756290805916436374e-04 9.999824372405734518e-01 8.200081823150391358e-01 1.017177235540257962e+00 2.030341203526187799e-01 9.996104954977722556e-01 -2.790801516719112335e-02 8.113864662752047208e-01 -1.771694266151285779e-01 8.113864662752047208e-01 1.771694266151285779e-01
3.800100000000000144e-01 2.764771878719329834e-02 1.000004172325134277e+00 8.016486167907714844e-01 -1.927247792482376099e-01 1.008230328559875488e+00 1.015071272850036621e+00 9.096413850784301758e-04 9.992687106132507324e-01 8.091300725936889648e-01 1.015237450599670410e+00 1.937318891286849976e-01 1.001029014587402344e+00 -2.737404406070709229e-02 8.049513101577758789e-01 -1.742878705263137817e-01 8.038704395294189453e-01 1.717884540557861328e-01 2.790613280180917824e-02 1.000000000000000000e+00 8.059869362258553771e-01 -1.997109594946713529e-01 1.009958747851191330e+00 1.017174515762613529e+00 -1.749165076976148011e-04 9.999825084708076073e-01 8.198643008769879170e-01 1.017174415484108030e+00 2.029999263898333850e-01 9.996106491524399118e-01 -2.790251094954602357e-02 8.112455555326113510e-01 -1.771441427188557294e-01 8.112455555326113510e-01 1.771441427188557294e-01
3.810100000000000153e-01 2.764520049095153809e-02 1.000004172325134277e+00 8.014355897903442383e-01 -1.925591975450515747e-01 1.008353948593139648e+00 1.015062093734741211e+00 8.967146277427673340e-04 9.992703795433044434e-01 8.088785409927368164e-01 1.015234708786010742e+00 1.935521960258483887e-01 1.001048922538757324e+00 -2.738398686051368713e-02 8.047383427619934082e-01 -1.741447597742080688e-01 8.036177158355712891e-01 1.716115474700927734e-01 2.790064888247205041e-02 1.000000000000000000e+00 8.058487047428442018e-01 -1.996777008558439093e-01 1.010030532407339754e+00 1.017171694444525265e+00 -1.742004256488296923e-04 9.999825796911214759e-01 8.197212839326858402e-01 1.017171961964139060e+00 2.029661079705188942e-01 9.996108021266477683e-01 -2.789702916288572254e-02 8.111054984344692187e-01 -1.771192015322562152e-01 8.111054984344692187e-01 1.771192015322562152e-01
3.820100000000000162e-01 2.764268219470977783e-02 1.000004172325134277e+00 8.012224435806274414e-01 -1.923934072256088257e-01 1.008477449417114258e+00 1.015052914619445801e+00 8.838698267936706543e-04 9.992722868919372559e-01 8.086269497871398926e-01 1.015231728553771973e+00 1.933725923299789429e-01 1.001068949699401855e+00 -2.739387005567550659e-02 8.045253753662109375e-01 -1.740015745162963867e-01 8.033649325370788574e-01 1.714345514774322510e-01 2.789518751345814590e-02 1.000000000000000000e+00 8.057112914523790748e-01 -1.996448235357362877e-01 1.010101574759431520e+00 1.017168896504313080e+00 -1.734809378689278908e-04 9.999826521344399310e-01 8.195790933532648426e-01 1.017168694821237507e+00 2.029327448661082112e-01 9.996109545007099140e-01 -2.789156992165109025e-02 8.109662289592018958e-01 -1.770946001105249412e-01 8.109662289592018958e-01 1.770946001105249412e-01
3.830100000000000171e-01 2.764015644788742065e-02 1.000004172325134277e+00 8.010093569755554199e-01 -1.922277361154556274e-01 1.008600950241088867e+00 1.015043735504150391e+00 8.709505200386047363e-04 9.992742538452148438e-01 8.083754777908325195e-01 1.015228748321533203e+00 1.931930333375930786e-01 1.001088857650756836e+00 -2.740378305315971375e-02 8.043122887611389160e-01 -1.738585382699966431e-01 8.031120896339416504e-01 1.712575703859329224e-01 2.788974879785314706e-02 1.000000000000000000e+00 8.055746940786798760e-01 -1.996123229405139810e-01 1.010171882443994695e+00 1.017166122637836345e+00 -1.727582154828568607e-04 9.999827241711347625e-01 8.194377729473375505e-01 1.017166144248947246e+00 2.028997224111597497e-01 9.996111061645250873e-01 -2.788613332028307829e-02 8.108278272715887525e-01 -1.770703316099257185e-01 8.108278272715887525e-01 1.770703316099257185e-01
3.840100000000000180e-01 2.763763070106506348e-02 1.000004172325134277e+00 8.007961511611938477e-01 -1.920619606971740723e-01 1.008724451065063477e+00 1.015034794807434082e+00 8.580982685089111328e-04 9.992761015892028809e-01 8.081238865852355957e-01 1.015225887298583984e+00 1.930133551359176636e-01 1.001108884811401367e+00 -2.741365134716033936e-02 8.040993809700012207e-01 -1.737152934074401855e-01 8.028593063354492188e-01 1.710805296897888184e-01 2.788433283651535130e-02 1.000000000000000000e+00 8.054389102643217946e-01 -1.995801944516835125e-01 1.010241463060912004e+00 1.017163372221155715e+00 -1.720323718733944595e-04 9.999827965408103481e-01 8.192972986082805997e-01 1.017163597341798287e+00 2.028670869089242990e-01 9.996112571657586043e-01 -2.788071946362327691e-02 8.106902524502644924e-01 -1.770463924706006942e-01 8.106902524502644924e-01 1.770463924706006942e-01
3.850100000000000189e-01 2.763509750366210938e-02 1.000004172325134277e+00 8.005830645561218262e-01 -1.918963491916656494e-01 1.008848071098327637e+00 1.015025615692138672e+00 8.451715111732482910e-04 9.992778897285461426e-01 8.078723549842834473e-01 1.015222787857055664e+00 1.928336769342422485e-01 1.001128673553466797e+00 -2.742353454232215881e-02 8.038863539695739746e-01 -1.735720634460449219e-01 8.026065230369567871e-01 1.709035634994506836e-01 2.787893972630091366e-02 1.000000000000000000e+00 8.053039376091805090e-01 -1.995484335045003554e-01 1.010310324144580107e+00 1.017160644669019121e+00 -1.713035203303104237e-04 9.999828699165642654e-01 8.191576480962090567e-01 1.017160404324981338e+00 2.028348801882702279e-01 9.996114075477503524e-01 -2.787532845215740310e-02 8.105534669375803469e-01 -1.770227790977908222e-01 8.105534669375803469e-01 1.770227790977908222e-01
3.860100000000000198e-01 2.763580530881881714e-02 1.000004172325134277e+00 8.004785776138305664e-01 -1.918290555477142334e-01 1.008906960487365723e+00 1.015026092529296875e+00 8.392035961151123047e-04 9.992779493331909180e-01 8.077589273452758789e-01 1.015223026275634766e+00 1.927621513605117798e-01 1.001135349273681641e+00 -2.742647007107734680e-02 8.037817478179931641e-01 -1.735108792781829834e-01 8.024900555610656738e-01 1.708325743675231934e-01 2.787356955813600004e-02 1.000000000000000000e+00 8.051697737253564746e-01 -1.995170356851946603e-01 1.010378473002022437e+00 1.017157940674247474e+00 -1.705718258745811833e-04 9.999829426850431746e-01 8.190188646603092648e-01 1.017158080530671249e+00 2.028029888403519998e-01 9.996115572017851836e-01 -2.786996036825529696e-02 8.104175499875062583e-01 -1.769994848623048789e-01 8.104175499875062583e-01 1.769994848623048789e-01
3.870100000000000207e-01 2.763880044221878052e-02 1.000004172325134277e+00 8.004521727561950684e-01 -1.918326467275619507e-01 1.008919000625610352e+00 1.015033483505249023e+00 8.381530642509460449e-04 9.992765784263610840e-01 8.077450394630432129e-01 1.015225052833557129e+00 1.927684843540191650e-01 1.001132488250732422e+00 -2.742438949644565582e-02 8.037552237510681152e-01 -1.735081374645233154e-01 8.024718165397644043e-01 1.708377152681350708e-01 2.786822241955501031e-02 1.000000000000000000e+00 8.050364161778768013e-01 -1.994859966143766594e-01 1.010445916904528341e+00 1.017155259322667815e+00 -1.698373812412761179e-04 9.999830161234088965e-01 8.188809087528133857e-01 1.017155404840019983e+00 2.027714958967231917e-01 9.996117062116258722e-01 -2.786461530630068503e-02 8.102824331900352339e-01 -1.769765072042277509e-01 8.102824331900352339e-01 1.769765072042277509e-01
3.880100000000000215e-01 2.764181792736053467e-02 1.000004172325134277e+00 8.004258871078491211e-01 -1.918363869190216064e-01 1.008931159973144531e+00 1.015040874481201172e+00 8.370727300643920898e-04 9.992752075195312500e-01 8.077311515808105469e-01 1.015227317810058594e+00 1.927747130393981934e-01 1.001129627227783203e+00 -2.742233872413635254e-02 8.037285804748535156e-01 -1.735057383775711060e-01 8.024534583091735840e-01 1.708430796861648560e-01 2.786289839618843328e-02 1.000000000000000000e+00 8.049038624371324113e-01 -1.994553118662747981e-01 1.010512663222437491e+00 1.017152600403754770e+00 -1.691003114718644311e-04 9.999830902385967724e-01 8.187437770899065326e-01 1.017152358603552686e+00 2.027403980350583335e-01 9.996118545765593222e-01 -2.785929335200530016e-02 8.101481129060289499e-01 -1.769538417506122674e-01 8.101481129060289499e-01 1.769538417506122674e-01
3.890100000000000224e-01 2.764485031366348267e-02 1.000004172325134277e+00 8.003994226455688477e-01 -1.918397992849349976e-01 1.008943438529968262e+00 1.015048265457153320e+00 8.360370993614196777e-04 9.992737770080566406e-01 8.077173233032226562e-01 1.015229582786560059e+00 1.927811205387115479e-01 1.001126646995544434e+00 -2.742033265531063080e-02 8.037019968032836914e-01 -1.735030412673950195e-01 8.024353384971618652e-01 1.708482652902603149e-01 2.785759756773187670e-02 1.000000000000000000e+00 8.047721100008410344e-01 -1.994249771794452120e-01 1.010578719073591758e+00 1.017149964455233535e+00 -1.683607694776073312e-04 9.999831637048544053e-01 8.186075045884634305e-01 1.017150185353144387e+00 2.027096015153402042e-01 9.996120022072955136e-01 -2.785399457804293294e-02 8.100146536152666998e-01 -1.769314824369378203e-01 8.100146536152666998e-01 1.769314824369378203e-01
3.900100000000000233e-01 2.764784544706344604e-02 1.000004172325134277e+00 8.003730773925781250e-01 -1.918436884880065918e-01 1.008955597877502441e+00 1.015055775642395020e+00 8.350089192390441895e-04 9.992725849151611328e-01 8.077033162117004395e-01 1.015231966972351074e+00 1.927874088287353516e-01 1.001123905181884766e+00 -2.741829119622707367e-02 8.036755919456481934e-01 -1.735005080699920654e-01 8.024170398712158203e-01 1.708535104990005493e-01 2.785232000984642214e-02 1.000000000000000000e+00 8.046411563465603045e-01 -1.993949883665145639e-01 1.010644091472190587e+00 1.017147350402000772e+00 -1.676188343854802167e-04 9.999832381008534332e-01 8.184720430022829341e-01 1.017147379112475436e+00 2.026792100169317601e-01 9.996121492079523829e-01 -2.784871906853211843e-02 8.098819714570397732e-01 -1.769094273264135153e-01 8.098819714570397732e-01 1.769094273264135153e-01
3.910100000000000242e-01 2.765087038278579712e-02 1.000004172325134277e+00 8.003467321395874023e-01 -1.918470710515975952e-01 1.008967995643615723e+00 1.015063166618347168e+00 8.339211344718933105e-04 9.992712140083312988e-01 8.076895475387573242e-01 1.015234112739562988e+00 1.927937567234039307e-01 1.001121044158935547e+00 -2.741623483598232269e-02 8.036490678787231445e-01 -1.734979748725891113e-01 8.023988604545593262e-01 1.708587706089019775e-01 2.784706579605330731e-02 1.000000000000000000e+00 8.045109988654719491e-01 -1.993653412060111263e-01 1.010708787510163909e+00 1.017144758411355321e+00 -1.668746410307029270e-04 9.999833127675634703e-01 8.183374080571218512e-01 1.017144552360500276e+00 2.026491751349726589e-01 9.996122955337827243e-01 -2.784346689352719048e-02 8.097500967627413448e-01 -1.768876713321137772e-01 8.097500967627413448e-01 1.768876713321137772e-01
3.920100000000000251e-01 2.765388041734695435e-02 1.000004172325134277e+00 8.003204464912414551e-01 -1.918507963418960571e-01 1.008980035781860352e+00 1.015070676803588867e+00 8.328557014465332031e-04 9.992697834968566895e-01 8.076757192611694336e-01 1.015236258506774902e+00 1.928000748157501221e-01 1.001118183135986328e+00 -2.741418406367301941e-02 8.036225438117980957e-01 -1.734953820705413818e-01 8.023805022239685059e-01 1.708640456199645996e-01 2.784183499585232702e-02 1.000000000000000000e+00 8.043816349270755950e-01 -1.993360315480368350e-01 1.010772814179683232e+00 1.017142188732962804e+00 -1.661283254592459851e-04 9.999833869026517608e-01 8.182036195678491497e-01 1.017142453469232599e+00 2.026194387866611935e-01 9.996124411305955526e-01 -2.783823811829761255e-02 8.096190671741114731e-01 -1.768662092421311172e-01 8.096190671741114731e-01 1.768662092421311172e-01
3.930100000000000260e-01 2.765688300132751465e-02 1.000004172325134277e+00 8.002939820289611816e-01 -1.918544471263885498e-01 1.008992195129394531e+00 1.015078067779541016e+00 8.318126201629638672e-04 9.992685317993164062e-01 8.076617121696472168e-01 1.015238523483276367e+00 1.928064078092575073e-01 1.001115322113037109e+00 -2.741211652755737305e-02 8.035960197448730469e-01 -1.734929382801055908e-01 8.023622035980224609e-01 1.708692908287048340e-01 2.783662767397151669e-02 1.000000000000000000e+00 8.042530619173570150e-01 -1.993070553682006474e-01 1.010836178280907216e+00 1.017139640278233781e+00 -1.653799604935818899e-04 9.999834621190657469e-01 8.180706282333252144e-01 1.017139544534477968e+00 2.025901071150786603e-01 9.996125861050588757e-01 -2.783303281621284792e-02 8.094887970192489179e-01 -1.768450393406404142e-01 8.094887970192489179e-01 1.768450393406404142e-01
3.940100000000000269e-01 2.765990793704986572e-02 1.000004172325134277e+00 8.002677559852600098e-01 -1.918580979108810425e-01 1.009004592895507812e+00 1.015085458755493164e+00 8.307918906211853027e-04 9.992671012878417969e-01 8.076479434967041016e-01 1.015240788459777832e+00 1.928126811981201172e-01 1.001112580299377441e+00 -2.741007506847381592e-02 8.035695552825927734e-01 -1.734903305768966675e-01 8.023439049720764160e-01 1.708745360374450684e-01 2.783144389210008215e-02 1.000000000000000000e+00 8.041252771761973062e-01 -1.992784086667373500e-01 1.010898886591398149e+00 1.017137113541154214e+00 -1.646296879045160773e-04 9.999835371855751998e-01 8.179384661351890573e-01 1.017136980445820793e+00 2.025610930187821124e-01 9.996127303746157322e-01 -2.782785104244626939e-02 8.093593458426106002e-01 -1.768241559736505597e-01 8.093593458426106002e-01 1.768241559736505597e-01
3.950099999999999723e-01 2.766291797161102295e-02 1.000004172325134277e+00 8.002412319183349609e-01 -1.918616890907287598e-01 1.009016633033752441e+00 1.015092968940734863e+00 8.297190070152282715e-04 9.992658495903015137e-01 8.076339364051818848e-01 1.015243053436279297e+00 1.928189396858215332e-01 1.001109600067138672e+00 -2.740798331797122955e-02 8.035429120063781738e-01 -1.734876930713653564e-01 8.023256659507751465e-01 1.708797812461853027e-01 2.782628370969525075e-02 1.000000000000000000e+00 8.039982779551678727e-01 -1.992500874086483020e-01 1.010960945968140123e+00 1.017134608404473894e+00 -1.638776231837517708e-04 9.999836119654984534e-01 8.178071339255024164e-01 1.017134879776618428e+00 2.025323837392583870e-01 9.996128739296349375e-01 -2.782269285577408310e-02 8.092307171952304312e-01 -1.768035549830630493e-01 8.092307171952304312e-01 1.768035549830630493e-01
3.960099999999999731e-01 2.766591310501098633e-02 1.000004172325134277e+00 8.002148866653442383e-01 -1.918653845787048340e-01 1.009028911590576172e+00 1.015100240707397461e+00 8.286684751510620117e-04 9.992643594741821289e-01 8.076200485229492188e-01 1.015245318412780762e+00 1.928251832723617554e-01 1.001106739044189453e+00 -2.740592509508132935e-02 8.035163283348083496e-01 -1.734851598739624023e-01 8.023073673248291016e-01 1.708849966526031494e-01 2.782114718126570130e-02 1.000000000000000000e+00 8.038720615476641074e-01 -1.992220877121931855e-01 1.011022363026549353e+00 1.017132123922662501e+00 -1.631238403050783311e-04 9.999836878231471715e-01 8.176765893446699129e-01 1.017131940491639686e+00 2.025040686412997726e-01 9.996130168604867583e-01 -2.781755831802256232e-02 8.091028380388104457e-01 -1.767832344587199900e-01 8.091028380388104457e-01 1.767832344587199900e-01
3.970099999999999740e-01 2.766891568899154663e-02 1.000004172325134277e+00 8.001885414123535156e-01 -1.918689608573913574e-01 1.009041190147399902e+00 1.015107870101928711e+00 8.276700973510742188e-04 9.992630481719970703e-01 8.076061010360717773e-01 1.015247702598571777e+00 1.928315907716751099e-01 1.001103878021240234e+00 -2.740381471812725067e-02 8.034898638725280762e-01 -1.734826117753982544e-01 8.022890686988830566e-01 1.708903014659881592e-01 2.781603435787612447e-02 1.000000000000000000e+00 8.037466252297872371e-01 -1.991944057566843451e-01 1.011083144295920722e+00 1.017129660784152234e+00 -1.623684833526203267e-04 9.999837631895056589e-01 8.175468741017695162e-01 1.017129637851125645e+00 2.024760378185758436e-01 9.996131590623839047e-01 -2.781244747194119155e-02 8.089757851395434907e-01 -1.767631884635487149e-01 8.089757851395434907e-01 1.767631884635487149e-01
3.980099999999999749e-01 2.767194807529449463e-02 1.000004172325134277e+00 8.001620173454284668e-01 -1.918725371360778809e-01 1.009053230285644531e+00 1.015115022659301758e+00 8.266195654869079590e-04 9.992617368698120117e-01 8.075922727584838867e-01 1.015249848365783691e+00 1.928377896547317505e-01 1.001100897789001465e+00 -2.740174531936645508e-02 8.034631609916687012e-01 -1.734799742698669434e-01 8.022707700729370117e-01 1.708955317735671997e-01 2.781094528841396643e-02 1.000000000000000000e+00 8.036219661872096021e-01 -1.991670376819738297e-01 1.011143296391502577e+00 1.017127218506905129e+00 -1.616116454954732702e-04 9.999838385951103081e-01 8.174179697013009838e-01 1.017127459313036386e+00 2.024483239945381596e-01 9.996133005703550234e-01 -2.780736036929309582e-02 8.088495279402415639e-01 -1.767434139537262250e-01 8.088495279402415639e-01 1.767434139537262250e-01
3.990099999999999758e-01 2.767495810985565186e-02 1.000004172325134277e+00 8.001357913017272949e-01 -1.918760985136032104e-01 1.009065628051757812e+00 1.015122652053833008e+00 8.255690336227416992e-04 9.992603063583374023e-01 8.075784444808959961e-01 1.015252113342285156e+00 1.928441524505615234e-01 1.001098155975341797e+00 -2.739978581666946411e-02 8.034367561340332031e-01 -1.734773218631744385e-01 8.022524714469909668e-01 1.709007173776626587e-01 2.780588001800713902e-02 1.000000000000000000e+00 8.034980816047784247e-01 -1.991399797116492898e-01 1.011202825803301231e+00 1.017124796418324539e+00 -1.608534086457652566e-04 9.999839149191519505e-01 8.172898476753208685e-01 1.017124562507200958e+00 2.024209836538678753e-01 9.996134414427179093e-01 -2.780229705993990733e-02 8.087240180920323152e-01 -1.767239084577098551e-01 8.087240180920323152e-01 1.767239084577098551e-01
4.000099999999999767e-01 2.767797559499740601e-02 1.000004172325134277e+00 8.001093864440917969e-01 -1.918798983097076416e-01 1.009077787399291992e+00 1.015130043029785156e+00 8.244961500167846680e-04 9.992589354515075684e-01 8.075644969940185547e-01 1.015254259109497070e+00 1.928504854440689087e-01 1.001095175743103027e+00 -2.739766426384449005e-02 8.034101724624633789e-01 -1.734749972820281982e-01 8.022342324256896973e-01 1.709060668945312500e-01 2.780083858794696675e-02 1.000000000000000000e+00 8.033749686857752925e-01 -1.991132281733948572e-01 1.011261738859755344e+00 1.017122395257033851e+00 -1.600939136883066413e-04 9.999839905117612338e-01 8.171625519921037473e-01 1.017122499739220531e+00 2.023939015173134293e-01 9.996135815695389448e-01 -2.779725757642777240e-02 8.085993364469824529e-01 -1.767046660827442106e-01 8.085993364469824529e-01 1.767046660827442106e-01
4.010099999999999776e-01 2.768097817897796631e-02 1.000004172325134277e+00 8.000829815864562988e-01 -1.918834447860717773e-01 1.009089946746826172e+00 1.015137434005737305e+00 8.234605193138122559e-04 9.992575645446777344e-01 8.075506091117858887e-01 1.015256524085998535e+00 1.928567886352539062e-01 1.001092433929443359e+00 -2.739564701914787292e-02 8.033835887908935547e-01 -1.734723597764968872e-01 8.022160530090332031e-01 1.709112375974655151e-01 2.779582103676669219e-02 1.000000000000000000e+00 8.032526245867044334e-01 -1.990867794105138644e-01 1.011320041879446352e+00 1.017120014212925083e+00 -1.593332322189400956e-04 9.999840665075045987e-01 8.170360468584394464e-01 1.017120187251703056e+00 2.023671515211954985e-01 9.996137210262852069e-01 -2.779224196338494351e-02 8.084754216084844014e-01 -1.766856848382201695e-01 8.084754216084844014e-01 1.766856848382201695e-01
4.020099999999999785e-01 2.768401801586151123e-02 1.000004172325134277e+00 8.000566363334655762e-01 -1.918871253728866577e-01 1.009101986885070801e+00 1.015144824981689453e+00 8.223727345466613770e-04 9.992563128471374512e-01 8.075367808341979980e-01 1.015258789062500000e+00 1.928631663322448730e-01 1.001089334487915039e+00 -2.739359810948371887e-02 8.033571243286132812e-01 -1.734698712825775146e-01 8.021977543830871582e-01 1.709165573120117188e-01 2.779082740054882733e-02 1.000000000000000000e+00 8.031310463848435610e-01 -1.990606297428981486e-01 1.011377741239023020e+00 1.017117652982037379e+00 -1.585714585206440168e-04 9.999841431277796122e-01 8.169103225417383429e-01 1.017117405798511065e+00 2.023407455286453382e-01 9.996138598277207743e-01 -2.778725025812349425e-02 8.083522587356419820e-01 -1.766669614411156553e-01 8.083522587356419820e-01 1.766669614411156553e-01
4.030099999999999794e-01 2.768701314926147461e-02 1.000004172325134277e+00 8.000302910804748535e-01 -1.918908059597015381e-01 1.009114503860473633e+00 1.015152215957641602e+00 8.213073015213012695e-04 9.992549419403076172e-01 8.075228333473205566e-01 1.015261054039001465e+00 1.928695291280746460e-01 1.001086711883544922e+00 -2.739153429865837097e-02 8.033306002616882324e-01 -1.734672188758850098e-01 8.021795153617858887e-01 1.709218770265579224e-01 2.778585771139024593e-02 1.000000000000000000e+00 8.030102312105008577e-01 -1.990347756311307836e-01 1.011434843088169666e+00 1.017115312190908227e+00 -1.578087235228105159e-04 9.999842189324807951e-01 8.167854169475510240e-01 1.017115509552374952e+00 2.023145826216771193e-01 9.996139978780950175e-01 -2.778228248511394743e-02 8.082299179214793572e-01 -1.766484904324368832e-01 8.082299179214793572e-01 1.766484904324368832e-01
4.040099999999999802e-01 2.769002318382263184e-02 1.000004172325134277e+00 8.000038862228393555e-01 -1.918943226337432861e-01 1.009126663208007812e+00 1.015159845352172852e+00 8.202642202377319336e-04 9.992535710334777832e-01 8.075089454650878906e-01 1.015263319015502930e+00 1.928757280111312866e-01 1.001083731651306152e+00 -2.738947793841362000e-02 8.033040761947631836e-01 -1.734645664691925049e-01 8.021612167358398438e-01 1.709270626306533813e-01 2.778091199842739820e-02 1.000000000000000000e+00 8.028901761781145341e-01 -1.990092135856283695e-01 1.011491353505991064e+00 1.017112990826341434e+00 -1.570450838320354143e-04 9.999842954326338962e-01 8.166612834830229151e-01 1.017113058896926381e+00 2.022887624544109642e-01 9.996141352781490186e-01 -2.777733868159449129e-02 8.081083185336153107e-01 -1.766302705209671364e-01 8.081083185336153107e-01 1.766302705209671364e-01
4.050099999999999811e-01 2.769304066896438599e-02 1.000004172325134277e+00 7.999775409698486328e-01 -1.918978989124298096e-01 1.009138822555541992e+00 1.015166997909545898e+00 8.192509412765502930e-04 9.992522597312927246e-01 8.074951171875000000e-01 1.015265464782714844e+00 1.928820610046386719e-01 1.001080751419067383e+00 -2.738741412758827209e-02 8.032774329185485840e-01 -1.734619736671447754e-01 8.021429181098937988e-01 1.709322631359100342e-01 2.777599028851008775e-02 1.000000000000000000e+00 8.027708783090189426e-01 -1.989839400753544152e-01 1.011547278660412053e+00 1.017110688960338960e+00 -1.562806448419360480e-04 9.999843721835385280e-01 8.165379314473654171e-01 1.017110465712594003e+00 2.022632517496200100e-01 9.996142719985290359e-01 -2.777241887209518090e-02 8.079874797237983630e-01 -1.766122976515361043e-01 8.079874797237983630e-01 1.766122976515361043e-01
4.060099999999999820e-01 2.769604325294494629e-02 1.000004172325134277e+00 7.999511957168579102e-01 -1.919016093015670776e-01 1.009150981903076172e+00 1.015174508094787598e+00 8.182078599929809570e-04 9.992508292198181152e-01 8.074812293052673340e-01 1.015267729759216309e+00 1.928883194923400879e-01 1.001078009605407715e+00 -2.738534286618232727e-02 8.032509684562683105e-01 -1.734595894813537598e-01 8.021246790885925293e-01 1.709375381469726562e-01 2.777109260518844172e-02 1.000000000000000000e+00 8.026523346433734885e-01 -1.989589516603695318e-01 1.011602624576490861e+00 1.017108406973065593e+00 -1.555155225313497908e-04 9.999844481935071805e-01 8.164153858298690558e-01 1.017108660013282817e+00 2.022379801380626563e-01 9.996144079735425070e-01 -2.776752307493081384e-02 8.078674486151259382e-01 -1.765945670985385463e-01 8.078674486151259382e-01 1.765945670985385463e-01
4.070099999999999829e-01 2.769905328750610352e-02 1.000004172325134277e+00 7.999247908592224121e-01 -1.919053047895431519e-01 1.009163260459899902e+00 1.015181899070739746e+00 8.171424269676208496e-04 9.992494583129882812e-01 8.074672818183898926e-01 1.015269994735717773e+00 1.928946673870086670e-01 1.001075148582458496e+00 -2.738327719271183014e-02 8.032243251800537109e-01 -1.734570264816284180e-01 8.021063804626464844e-01 1.709428131580352783e-01 2.776621896892109143e-02 1.000000000000000000e+00 8.025345422401348738e-01 -1.989342449870186158e-01 1.011657397143581161e+00 1.017106143785308614e+00 -1.547497654724853706e-04 9.999845251010868186e-01 8.162935963477714330e-01 1.017106081920361893e+00 2.022130560493033136e-01 9.996145433126217839e-01 -2.776265131934197578e-02 8.077481380345302719e-01 -1.765770778918559214e-01 8.077481380345302719e-01 1.765770778918559214e-01
4.080099999999999838e-01 2.770206332206726074e-02 1.000004172325134277e+00 7.998984456062316895e-01 -1.919089555740356445e-01 1.009175419807434082e+00 1.015189409255981445e+00 8.160993456840515137e-04 9.992481470108032227e-01 8.074534535408020020e-01 1.015272140502929688e+00 1.929009258747100830e-01 1.001072287559509277e+00 -2.738122642040252686e-02 8.031978607177734375e-01 -1.734544336795806885e-01 8.020881414413452148e-01 1.709481030702590942e-01 2.776136939761435565e-02 1.000000000000000000e+00 8.024174981092803138e-01 -1.989098167089595470e-01 1.011711602253490438e+00 1.017103899825334112e+00 -1.539834882752270061e-04 9.999846018343628851e-01 8.161725902684742184e-01 1.017103737721996026e+00 2.021884037386645905e-01 9.996146779448651376e-01 -2.775780361757239356e-02 8.076295991911712768e-01 -1.765598252921363187e-01 8.076295991911712768e-01 1.765598252921363187e-01
4.090099999999999847e-01 2.770508080720901489e-02 1.000004172325134277e+00 7.998721003532409668e-01 -1.919125467538833618e-01 1.009187579154968262e+00 1.015196800231933594e+00 8.150488138198852539e-04 9.992467761039733887e-01 8.074395060539245605e-01 1.015274524688720703e+00 1.929072290658950806e-01 1.001069545745849609e+00 -2.737919427454471588e-02 8.031713366508483887e-01 -1.734517514705657959e-01 8.020697832107543945e-01 1.709533333778381348e-01 2.775654390663179899e-02 1.000000000000000000e+00 8.023011991934011489e-01 -1.988856634685551295e-01 1.011765245833617488e+00 1.017101675116533377e+00 -1.532167875444273683e-04 9.999846780471565166e-01 8.160523740130189996e-01 1.017101946635397214e+00 2.021639967632171964e-01 9.996148118477488076e-01 -2.775297998319182363e-02 8.075118461622549093e-01 -1.765428055648887717e-01 8.075118461622549093e-01 1.765428055648887717e-01
4.100099999999999856e-01 2.770807594060897827e-02 1.000004172325134277e+00 7.998457551002502441e-01 -1.919162124395370483e-01 1.009199857711791992e+00 1.015204191207885742e+00 8.140206336975097656e-04 9.992455244064331055e-01 8.074256777763366699e-01 1.015276670455932617e+00 1.929135024547576904e-01 1.001066565513610840e+00 -2.737712487578392029e-02 8.031448125839233398e-01 -1.734492480754852295e-01 8.020515441894531250e-01 1.709585487842559814e-01 2.775174250824669411e-02 1.000000000000000000e+00 8.021856424958689891e-01 -1.988617820353296428e-01 1.011818333601844477e+00 1.017099468676986973e+00 -1.524497113981789214e-04 9.999847552110252558e-01 8.159329020389792797e-01 1.017099307315174839e+00 2.021399323044946461e-01 9.996149451197832159e-01 -2.774818043636612802e-02 8.073948002732296292e-01 -1.765260176373102674e-01 8.073948002732296292e-01 1.765260176373102674e-01
4.110099999999999865e-01 2.771110832691192627e-02 1.000004172325134277e+00 7.998194098472595215e-01 -1.919198781251907349e-01 1.009212136268615723e+00 1.015211582183837891e+00 8.129626512527465820e-04 9.992441534996032715e-01 8.074117898941040039e-01 1.015278935432434082e+00 1.929199397563934326e-01 1.001063704490661621e+00 -2.737508341670036316e-02 8.031182289123535156e-01 -1.734467148780822754e-01 8.020333051681518555e-01 1.709639132022857666e-01 2.774696521215997552e-02 1.000000000000000000e+00 8.020708250044430443e-01 -1.988381692189844785e-01 1.011870871219225476e+00 1.017097281170705303e+00 -1.516823791777048211e-04 9.999848318412164483e-01 8.158142134302206472e-01 1.017097217420799504e+00 2.021161066928044980e-01 9.996150776627735768e-01 -2.774340497893351340e-02 8.072785338263966937e-01 -1.765094563561245000e-01 8.072785338263966937e-01 1.765094563561245000e-01
4.120099999999999874e-01 2.771410346031188965e-02 1.000004172325134277e+00 7.997929453849792480e-01 -1.919233947992324829e-01 1.009224414825439453e+00 1.015219092369079590e+00 8.119046688079833984e-04 9.992427825927734375e-01 8.073978424072265625e-01 1.015281319618225098e+00 1.929260790348052979e-01 1.001060962677001953e+00 -2.737302333116531372e-02 8.030917644500732422e-01 -1.734440773725509644e-01 8.020150065422058105e-01 1.709690839052200317e-01 2.774221202565139988e-02 1.000000000000000000e+00 8.019567436128994808e-01 -1.988148217884002089e-01 1.011922864434112279e+00 1.017095112254623901e+00 -1.509148664095420777e-04 9.999849082586443894e-01 8.156962954763268270e-01 1.017095365052417266e+00 2.020925389165087460e-01 9.996152094987845738e-01 -2.773865361993562914e-02 8.071630268068133995e-01 -1.764931190503511715e-01 8.071630268068133995e-01 1.764931190503511715e-01
4.130099999999999882e-01 2.771711349487304688e-02 1.000004172325134277e+00 7.997666597366333008e-01 -1.919269859790802002e-01 1.009236454963684082e+00 1.015226602554321289e+00 8.108690381050109863e-04 9.992414116859436035e-01 8.073839545249938965e-01 1.015283465385437012e+00 1.929324865341186523e-01 1.001057982444763184e+00 -2.737094089388847351e-02 8.030651807785034180e-01 -1.734414696693420410e-01 8.019967675209045410e-01 1.709743142127990723e-01 2.773748295328391095e-02 1.000000000000000000e+00 8.018433952516225149e-01 -1.987917366070740821e-01 1.011974318840994869e+00 1.017092961178005295e+00 -1.501472275006907823e-04 9.999849855247222585e-01 8.155791143156185807e-01 1.017092737528598079e+00 2.020692983611579174e-01 9.996153406992158708e-01 -2.773392636964304089e-02 8.070482214347010075e-01 -1.764770041765497399e-01 8.070482214347010075e-01 1.764770041765497399e-01
4.140099999999999891e-01 2.772013843059539795e-02 1.000004172325134277e+00 7.997401952743530273e-01 -1.919306814670562744e-01 1.009248614311218262e+00 1.015233993530273438e+00 8.098185062408447266e-04 9.992401003837585449e-01 8.073700666427612305e-01 1.015285730361938477e+00 1.929388046264648438e-01 1.001055121421813965e+00 -2.736889570951461792e-02 8.030385375022888184e-01 -1.734390407800674438e-01 8.019784092903137207e-01 1.709795594215393066e-01 2.773277799711746858e-02 1.000000000000000000e+00 8.017307768690768999e-01 -1.987689106100191394e-01 1.012025239920517405e+00 1.017090828704235506e+00 -1.493795813781864722e-04 9.999850619844549149e-01 8.154627138823220545e-01 1.017090894125783684e+00 2.020462698899359033e-01 9.996154711547171612e-01 -2.772922322134602560e-02 8.069341986936494626e-01 -1.764611064753886793e-01 8.069341986936494626e-01 1.764611064753886793e-01
4.150099999999999900e-01 2.772316336631774902e-02 1.000004172325134277e+00 7.997138500213623047e-01 -1.919343620538711548e-01 1.009260892868041992e+00 1.015241384506225586e+00 8.087679743766784668e-04 9.992387294769287109e-01 8.073561191558837891e-01 1.015287876129150391e+00 1.929451525211334229e-01 1.001052260398864746e+00 -2.736685425043106079e-02 8.030120730400085449e-01 -1.734364777803421021e-01 8.019601702690124512e-01 1.709848046302795410e-01 2.772809715678966822e-02 1.000000000000000000e+00 8.016188853611675436e-01 -1.987463407319460251e-01 1.012075633167570432e+00 1.017088714137156957e+00 -1.486119820082501791e-04 9.999851386056827218e-01 8.153470629681741633e-01 1.017088911014510044e+00 2.020235165866667293e-01 9.996156009305757761e-01 -2.772454417989145270e-02 8.068209055636605953e-01 -1.764454243483835894e-01 8.068209055636605953e-01 1.764454243483835894e-01
4.160099999999999909e-01 2.772616595029830933e-02 1.000004172325134277e+00 7.996874451637268066e-01 -1.919378936290740967e-01 1.009273052215576172e+00 1.015248775482177734e+00 8.077099919319152832e-04 9.992372989654541016e-01 8.073422908782958984e-01 1.015289902687072754e+00 1.929513812065124512e-01 1.001049399375915527e+00 -2.736475318670272827e-02 8.029854893684387207e-01 -1.734338998794555664e-01 8.019419908523559570e-01 1.709899902343750000e-01 2.772344042944087025e-02 1.000000000000000000e+00 8.015077175709244273e-01 -1.987240239083847559e-01 1.012125504089558037e+00 1.017086617076169874e+00 -1.478444959444823973e-04 9.999852158239614930e-01 8.152321455509734527e-01 1.017086368348770087e+00 2.020010653638019960e-01 9.996157300567194426e-01 -2.771988924479298205e-02 8.067083161588187723e-01 -1.764299554590386954e-01 8.067083161588187723e-01 1.764299554590386954e-01
4.170099999999999918e-01 2.772918343544006348e-02 1.000004172325134277e+00 7.996610403060913086e-01 -1.919415444135665894e-01 1.009285092353820801e+00 1.015256166458129883e+00 8.066445589065551758e-04 9.992359876632690430e-01 8.073284029960632324e-01 1.015292406082153320e+00 1.929576694965362549e-01 1.001046538352966309e+00 -2.736276760697364807e-02 8.029589653015136719e-01 -1.734312176704406738e-01 8.019236922264099121e-01 1.709952950477600098e-01 2.771880780991570897e-02 1.000000000000000000e+00 8.013972704064039609e-01 -1.987019571879622415e-01 1.012174858003934252e+00 1.017084538219845902e+00 -1.470772347830836689e-04 9.999852921083490775e-01 8.151180019874311178e-01 1.017084708368794166e+00 2.019788096049435211e-01 9.996158584322211160e-01 -2.771525840278695613e-02 8.065965051107487627e-01 -1.764146948404533288e-01 8.065965051107487627e-01 1.764146948404533288e-01
4.180099999999999927e-01 2.773217856884002686e-02 1.000004172325134277e+00 7.996347546577453613e-01 -1.919452100992202759e-01 1.009297490119934082e+00 1.015263557434082031e+00 8.056238293647766113e-04 9.992346763610839844e-01 8.073145747184753418e-01 1.015294671058654785e+00 1.929640471935272217e-01 1.001043796539306641e+00 -2.736064046621322632e-02 8.029325604438781738e-01 -1.734286993741989136e-01 8.019053339958190918e-01 1.710005104541778564e-01 2.771419929079062955e-02 1.000000000000000000e+00 8.012875407593811339e-01 -1.986801376511832251e-01 1.012223700183463304e+00 1.017082476626829601e+00 -1.463102363044104198e-04 9.999853688780749872e-01 8.150045881608971587e-01 1.017082580384680801e+00 2.019568431852567791e-01 9.996159861525647505e-01 -2.771065165406456227e-02 8.064853963712176332e-01 -1.763996416737831363e-01 8.064853963712176332e-01 1.763996416737831363e-01
4.190099999999999936e-01 2.773519605398178101e-02 1.000004172325134277e+00 7.996083498001098633e-01 -1.919488906860351562e-01 1.009309649467468262e+00 1.015270948410034180e+00 8.045807480812072754e-04 9.992332458496093750e-01 8.073006272315979004e-01 1.015296936035156250e+00 1.929702460765838623e-01 1.001040816307067871e+00 -2.735860273241996765e-02 8.029059171676635742e-01 -1.734260916709899902e-01 8.018871545791625977e-01 1.710057556629180908e-01 2.770961486209836538e-02 1.000000000000000000e+00 8.011785254288321667e-01 -1.986585623403759326e-01 1.012272035983141860e+00 1.017080432270984991e+00 -1.455435793263370233e-04 9.999854459024830611e-01 8.148919070919320440e-01 1.017080195675493570e+00 2.019351478324659943e-01 9.996161132035009667e-01 -2.770606898748164196e-02 8.063749980579516530e-01 -1.763847928061292591e-01 8.063749980579516530e-01 1.763847928061292591e-01
4.200099999999999945e-01 2.773822844028472900e-02 1.000004172325134277e+00 7.995820641517639160e-01 -1.919524520635604858e-01 1.009321928024291992e+00 1.015278339385986328e+00 8.035376667976379395e-04 9.992319345474243164e-01 8.072869777679443359e-01 1.015299081802368164e+00 1.929764896631240845e-01 1.001037955284118652e+00 -2.735653892159461975e-02 8.028794527053833008e-01 -1.734236031770706177e-01 8.018689751625061035e-01 1.710109710693359375e-01 2.770505451179931106e-02 1.000000000000000000e+00 8.010702212657873078e-01 -1.986372283929607740e-01 1.012319870598655136e+00 1.017078405646192341e+00 -1.447773626262149308e-04 9.999855220240232434e-01 8.147799884017192795e-01 1.017078643323665821e+00 2.019136423717099726e-01 9.996162395091183761e-01 -2.770151038488090356e-02 8.062653656958554960e-01 -1.763701438863323756e-01 8.062653656958554960e-01 1.763701438863323756e-01
4.210099999999999953e-01 2.774122357368469238e-02 1.000004172325134277e+00 7.995556592941284180e-01 -1.919560134410858154e-01 1.009334087371826172e+00 1.015285968780517578e+00 8.024871349334716797e-04 9.992305040359497070e-01 8.072728514671325684e-01 1.015301465988159180e+00 1.929829120635986328e-01 1.001035094261169434e+00 -2.735452726483345032e-02 8.028529286384582520e-01 -1.734210997819900513e-01 8.018506169319152832e-01 1.710163056850433350e-01 2.770051822581260509e-02 1.000000000000000000e+00 8.009626251379712292e-01 -1.986161330056770147e-01 1.012367209130208501e+00 1.017076395697192881e+00 -1.440116144475957368e-04 9.999855988747450297e-01 8.146687818717005536e-01 1.017076371566150828e+00 2.018924352329068417e-01 9.996163651792151494e-01 -2.769697584093048018e-02 8.061564123678761629e-01 -1.763556945134200638e-01 8.061564123678761629e-01 1.763556945134200638e-01
4.220099999999999962e-01 2.774422615766525269e-02 1.000004172325134277e+00 7.995293140411376953e-01 -1.919596046209335327e-01 1.009346246719360352e+00 1.015293359756469727e+00 8.014366030693054199e-04 9.992291927337646484e-01 8.072590827941894531e-01 1.015303611755371094e+00 1.929891258478164673e-01 1.001032114028930664e+00 -2.735242806375026703e-02 8.028262257575988770e-01 -1.734183430671691895e-01 8.018323183059692383e-01 1.710214465856552124e-01 2.769600598724878543e-02 1.000000000000000000e+00 8.008557337832269418e-01 -1.985952733055300068e-01 1.012414056817831920e+00 1.017074402852121029e+00 -1.432464299989264433e-04 9.999856754123562785e-01 8.145583137094926096e-01 1.017074360433316116e+00 2.018714530583048949e-01 9.996164901456788821e-01 -2.769246533323892201e-02 8.060481876023720682e-01 -1.763414404932716617e-01 8.060481876023720682e-01 1.763414404932716617e-01
4.230099999999999971e-01 2.774724364280700684e-02 1.000004172325134277e+00 7.995028495788574219e-01 -1.919632405042648315e-01 1.009358525276184082e+00 1.015300750732421875e+00 8.003637194633483887e-04 9.992278814315795898e-01 8.072450757026672363e-01 1.015305876731872559e+00 1.929954141378402710e-01 1.001029372215270996e+00 -2.735037729144096375e-02 8.027997612953186035e-01 -1.734157502651214600e-01 8.018139600753784180e-01 1.710267513990402222e-01 2.769151777786237750e-02 1.000000000000000000e+00 8.007495440726957181e-01 -1.985746465795725224e-01 1.012460418621620395e+00 1.017072426944839458e+00 -1.424818735056921693e-04 9.999857516772079347e-01 8.144485792796738455e-01 1.017072565393826622e+00 2.018506961935901955e-01 9.996166144124630781e-01 -2.768797884382679861e-02 8.059406857940600855e-01 -1.763273792983100496e-01 8.059406857940600855e-01 1.763273792983100496e-01
4.240099999999999980e-01 2.775024622678756714e-02 1.000004172325134277e+00 7.994763851165771484e-01 -1.919669508934020996e-01 1.009370803833007812e+00 1.015308260917663574e+00 7.993280887603759766e-04 9.992265105247497559e-01 8.072311282157897949e-01 1.015308141708374023e+00 1.930018365383148193e-01 1.001026511192321777e+00 -2.734828554093837738e-02 8.027731180191040039e-01 -1.734133660793304443e-01 8.017957210540771484e-01 1.710320413112640381e-01 2.768705357705617681e-02 1.000000000000000000e+00 8.006440528117370059e-01 -1.985542500987309278e-01 1.012506299542720090e+00 1.017070467422430458e+00 -1.417179920676926968e-04 9.999858284025134880e-01 8.143395540449169800e-01 1.017070285960529841e+00 2.018302120493423446e-01 9.996167380296941962e-01 -2.768351635605619671e-02 8.058338658870217719e-01 -1.763135093542163856e-01 8.058338658870217719e-01 1.763135093542163856e-01
4.250099999999999989e-01 2.775327861309051514e-02 1.000004172325134277e+00 7.994502186775207520e-01 -1.919705420732498169e-01 1.009382963180541992e+00 1.015315532684326172e+00 7.982552051544189453e-04 9.992251396179199219e-01 8.072174787521362305e-01 1.015310287475585938e+00 1.930079758167266846e-01 1.001023650169372559e+00 -2.734629437327384949e-02 8.027467727661132812e-01 -1.734108626842498779e-01 8.017775416374206543e-01 1.710372865200042725e-01 2.768261336221016292e-02 1.000000000000000000e+00 8.005392567988015573e-01 -1.985340811690308460e-01 1.012551704529649932e+00 1.017068524881408198e+00 -1.409548822189658421e-04 9.999859042575859336e-01 8.142312725515630234e-01 1.017068775754794929e+00 2.018099078191447349e-01 9.996168609101830915e-01 -2.767907784026714738e-02 8.057277922317931385e-01 -1.762998262455958143e-01 8.057277922317931385e-01 1.762998262455958143e-01
4.260099999999999998e-01 2.775627374649047852e-02 1.000004172325134277e+00 7.994238138198852539e-01 -1.919742524623870850e-01 1.009395122528076172e+00 1.015322923660278320e+00 7.972270250320434570e-04 9.992238879203796387e-01 8.072034120559692383e-01 1.015312433242797852e+00 1.930144727230072021e-01 1.001020789146423340e+00 -2.734420448541641235e-02 8.027200698852539062e-01 -1.734081804752349854e-01 8.017591834068298340e-01 1.710425913333892822e-01 2.767819710871693983e-02 1.000000000000000000e+00 8.004351528249723513e-01 -1.985141371302938385e-01 1.012596638480347533e+00 1.017066598181330273e+00 -1.401925623517915188e-04 9.999859810366221735e-01 8.141236798825657317e-01 1.017066330062809998e+00 2.017899030636019775e-01 9.996169831747576673e-01 -2.767466328146590132e-02 8.056223695869736412e-01 -1.762863299492208324e-01 8.056223695869736412e-01 1.762863299492208324e-01
4.270100000000000007e-01 2.775927633047103882e-02 1.000004172325134277e+00 7.993974685668945312e-01 -1.919778585433959961e-01 1.009407520294189453e+00 1.015330553054809570e+00 7.962211966514587402e-04 9.992225170135498047e-01 8.071895241737365723e-01 1.015314817428588867e+00 1.930208057165145874e-01 1.001017928123474121e+00 -2.734211273491382599e-02 8.026936054229736328e-01 -1.734056472778320312e-01 8.017410635948181152e-01 1.710478216409683228e-01 2.767380479002201979e-02 1.000000000000000000e+00 8.003317376744522038e-01 -1.984944153556755519e-01 1.012641106242683220e+00 1.017064688389317961e+00 -1.394311471314739698e-04 9.999860565675710022e-01 8.140168346658833709e-01 1.017064999306072082e+00 2.017700478580430334e-01 9.996171046803206117e-01 -2.767027264157413680e-02 8.055177052728710319e-01 -1.762730149465780716e-01 8.055177052728710319e-01 1.762730149465780716e-01
4.280100000000000016e-01 2.776231616735458374e-02 1.000004172325134277e+00 7.993711233139038086e-01 -1.919813901185989380e-01 1.009419560432434082e+00 1.015337944030761719e+00 7.951036095619201660e-04 9.992210865020751953e-01 8.071756958961486816e-01 1.015317082405090332e+00 1.930270344018936157e-01 1.001015067100524902e+00 -2.734009176492691040e-02 8.026671409606933594e-01 -1.734030842781066895e-01 8.017226457595825195e-01 1.710530519485473633e-01 2.766943637766358308e-02 1.000000000000000000e+00 8.002290081250419407e-01 -1.984749132512104164e-01 1.012685112614968741e+00 1.017062794022373762e+00 -1.386706371628516942e-04 9.999861332650513690e-01 8.139106642181758167e-01 1.017062491633765386e+00 2.017505039742546469e-01 9.996172255890761749e-01 -2.766590590505009495e-02 8.054136723632464578e-01 -1.762598821484470946e-01 8.054136723632464578e-01 1.762598821484470946e-01
4.290100000000000025e-01 2.776531875133514404e-02 1.000004172325134277e+00 7.993448376655578613e-01 -1.919850409030914307e-01 1.009431838989257812e+00 1.015345454216003418e+00 7.941424846649169922e-04 9.992197751998901367e-01 8.071619272232055664e-01 1.015319347381591797e+00 1.930334270000457764e-01 1.001012206077575684e+00 -2.733797766268253326e-02 8.026406168937683105e-01 -1.734004616737365723e-01 8.017044663429260254e-01 1.710582822561264038e-01 2.766509184131167240e-02 1.000000000000000000e+00 8.001269609486090229e-01 -1.984556282553635309e-01 1.012728662346461972e+00 1.017060916371806734e+00 -1.379111544144252853e-04 9.999862085585458082e-01 8.138052385712132297e-01 1.017061234950948245e+00 2.017310944633192160e-01 9.996173457314916355e-01 -2.766156302791640889e-02 8.053103985303121659e-01 -1.762469255487249531e-01 8.053103985303121659e-01 1.762469255487249531e-01
4.300100000000000033e-01 2.776833623647689819e-02 1.000004172325134277e+00 7.993183732032775879e-01 -1.919887512922286987e-01 1.009443998336791992e+00 1.015352725982666016e+00 7.930099964141845703e-04 9.992184042930603027e-01 8.071478009223937988e-01 1.015321493148803711e+00 1.930397152900695801e-01 1.001009225845336914e+00 -2.733596228063106537e-02 8.026139140129089355e-01 -1.733980178833007812e-01 8.016861081123352051e-01 1.710635423660278320e-01 2.766077114880701251e-02 1.000000000000000000e+00 8.000255929115477338e-01 -1.984365578385889062e-01 1.012771760137865407e+00 1.017059053858387019e+00 -1.371526926607343833e-04 9.999862850401848302e-01 8.137004799569889091e-01 1.017058769586270728e+00 2.017119932104114444e-01 9.996174652816665063e-01 -2.765724399187987140e-02 8.052077477846155684e-01 -1.762341463726946889e-01 8.052077477846155684e-01 1.762341463726946889e-01
4.310100000000000042e-01 2.777134627103805542e-02 1.000004172325134277e+00 7.992920875549316406e-01 -1.919922977685928345e-01 1.009456157684326172e+00 1.015360236167907715e+00 7.920190691947937012e-04 9.992170333862304688e-01 8.071339726448059082e-01 1.015323877334594727e+00 1.930458396673202515e-01 1.001006484031677246e+00 -2.733391150832176208e-02 8.025875687599182129e-01 -1.733953952789306641e-01 8.016679286956787109e-01 1.710686981678009033e-01 2.765647426619920191e-02 1.000000000000000000e+00 7.999249007752299301e-01 -1.984176995028942292e-01 1.012814410641821539e+00 1.017057207751191905e+00 -1.363953703448074852e-04 9.999863601838828719e-01 8.135964571332434669e-01 1.017057481611786773e+00 2.016930263364629661e-01 9.996175840731038598e-01 -2.765294874957940907e-02 8.051058455323606422e-01 -1.762215387422505219e-01 8.051058455323606422e-01 1.762215387422505219e-01
4.320100000000000051e-01 2.777434885501861572e-02 1.000004172325134277e+00 7.992656230926513672e-01 -1.919960230588912964e-01 1.009468555450439453e+00 1.015367507934570312e+00 7.909163832664489746e-04 9.992157816886901855e-01 8.071202039718627930e-01 1.015326023101806641e+00 1.930522918701171875e-01 1.001003623008728027e+00 -2.733184769749641418e-02 8.025609254837036133e-01 -1.733927726745605469e-01 8.016496896743774414e-01 1.710740923881530762e-01 2.765220115778454016e-02 1.000000000000000000e+00 7.998248812964470211e-01 -1.983990507814123727e-01 1.012856618463400915e+00 1.017055376621083251e+00 -1.356391853674004185e-04 9.999864363163706305e-01 8.134930999287847131e-01 1.017055162852082084e+00 2.016743497422347764e-01 9.996177022623182751e-01 -2.764867727776290987e-02 8.050045693423844018e-01 -1.762091035777370307e-01 8.050045693423844018e-01 1.762091035777370307e-01
4.330100000000000060e-01 2.777735888957977295e-02 1.000004172325134277e+00 7.992392182350158691e-01 -1.919995397329330444e-01 1.009480476379394531e+00 1.015375018119812012e+00 7.899031043052673340e-04 9.992142915725708008e-01 8.071061372756958008e-01 1.015328288078308105e+00 1.930585205554962158e-01 1.001000761985778809e+00 -2.732984162867069244e-02 8.025343418121337891e-01 -1.733901351690292358e-01 8.016313314437866211e-01 1.710792779922485352e-01 2.764795178614312676e-02 1.000000000000000000e+00 7.997255312278442885e-01 -1.983806092379790109e-01 1.012898388160585972e+00 1.017053561468490130e+00 -1.348842418166592714e-04 9.999865113988929410e-01 8.133904631494117687e-01 1.017053738229644733e+00 2.016558227126578617e-01 9.996178197153215983e-01 -2.764442952819691143e-02 8.049040197369000671e-01 -1.761968357446902778e-01 8.049040197369000671e-01 1.761968357446902778e-01
4.340100000000000069e-01 2.778037637472152710e-02 1.000004172325134277e+00 7.992128133773803711e-01 -1.920032054185867310e-01 1.009492993354797363e+00 1.015382528305053711e+00 7.888376712799072266e-04 9.992129802703857422e-01 8.070923686027526855e-01 1.015330553054809570e+00 1.930649131536483765e-01 1.000997900962829590e+00 -2.732774242758750916e-02 8.025078177452087402e-01 -1.733877062797546387e-01 8.016130328178405762e-01 1.710845977067947388e-01 2.764372611217577602e-02 1.000000000000000000e+00 7.996268473183447689e-01 -1.983623724667166188e-01 1.012939724244750872e+00 1.017051761260690190e+00 -1.341305526752699340e-04 9.999865870498690912e-01 8.132884969021562105e-01 1.017051670381465378e+00 2.016375530663310767e-01 9.996179365415610585e-01 -2.764020547045887774e-02 8.048041104644669819e-01 -1.761847352391308352e-01 8.048041104644669819e-01 1.761847352391308352e-01
4.350100000000000078e-01 2.778339385986328125e-02 1.000004172325134277e+00 7.991864681243896484e-01 -1.920069605112075806e-01 1.009505033493041992e+00 1.015389919281005859e+00 7.877871394157409668e-04 9.992116689682006836e-01 8.070783615112304688e-01 1.015332818031311035e+00 1.930711865425109863e-01 1.000995039939880371e+00 -2.732566371560096741e-02 8.024811744689941406e-01 -1.733852922916412354e-01 8.015947937965393066e-01 1.710898280143737793e-01 2.763952409514021380e-02 1.000000000000000000e+00 7.995288263135672535e-01 -1.983443380916244114e-01 1.012980631181134683e+00 1.017049976483046292e+00 -1.333781968463520942e-04 9.999866621607742534e-01 8.131872293628965576e-01 1.017050003763902755e+00 2.016194633463872787e-01 9.996180526690309209e-01 -2.763600505795038229e-02 8.047048945452569546e-01 -1.761727982859369324e-01 8.047048945452569546e-01 1.761727982859369324e-01
4.360100000000000087e-01 2.778641134500503540e-02 1.000004172325134277e+00 7.991600632667541504e-01 -1.920103877782821655e-01 1.009517192840576172e+00 1.015397310256958008e+00 7.867142558097839355e-04 9.992101788520812988e-01 8.070646524429321289e-01 1.015334963798522949e+00 1.930774301290512085e-01 1.000992178916931152e+00 -2.732365205883979797e-02 8.024547100067138672e-01 -1.733824908733367920e-01 8.015764951705932617e-01 1.710950434207916260e-01 2.763534569262743670e-02 1.000000000000000000e+00 7.994314649518871052e-01 -1.983265037631033734e-01 1.013021113395115469e+00 1.017048206740584604e+00 -1.326272132014401069e-04 9.999867372074786598e-01 8.130866433451486852e-01 1.017048282923801672e+00 2.016015837782572373e-01 9.996181681312098499e-01 -2.763182825085001848e-02 8.046063440811163092e-01 -1.761610233466968656e-01 8.046063440811163092e-01 1.761610233466968656e-01
4.370100000000000096e-01 2.778941392898559570e-02 1.000004172325134277e+00 7.991337180137634277e-01 -1.920141130685806274e-01 1.009529471397399902e+00 1.015404701232910156e+00 7.857084274291992188e-04 9.992088675498962402e-01 8.070505857467651367e-01 1.015337228775024414e+00 1.930837184190750122e-01 1.000989317893981934e+00 -2.732156962156295776e-02 8.024281263351440430e-01 -1.733799725770950317e-01 8.015582561492919922e-01 1.711002886295318604e-01 2.763119086058012791e-02 1.000000000000000000e+00 7.993347599643062518e-01 -1.983088671573725592e-01 1.013061175273084258e+00 1.017046451796046913e+00 -1.318776464927660572e-04 9.999868123840851553e-01 8.129867297251446301e-01 1.017046319268983368e+00 2.015839254611280495e-01 9.996182829428603700e-01 -2.762767500618647926e-02 8.045084455625747255e-01 -1.761494085171857737e-01 8.045084455625747255e-01 1.761494085171857737e-01
4.380100000000000104e-01 2.779243141412734985e-02 1.000004172325134277e+00 7.991073727607727051e-01 -1.920176595449447632e-01 1.009541749954223633e+00 1.015412092208862305e+00 7.846355438232421875e-04 9.992076754570007324e-01 8.070368766784667969e-01 1.015339493751525879e+00 1.930900365114212036e-01 1.000986456871032715e+00 -2.731952443718910217e-02 8.024017214775085449e-01 -1.733773052692413330e-01 8.015400767326354980e-01 1.711054891347885132e-01 2.762705955351798040e-02 1.000000000000000000e+00 7.992387080886289574e-01 -1.982914259857818384e-01 1.013100821144555574e+00 1.017044711999858908e+00 -1.311295661497034911e-04 9.999868868309242931e-01 8.128875095585091914e-01 1.017044921976031135e+00 2.015664279176348772e-01 9.996183970486403059e-01 -2.762354527394929662e-02 8.044112393115888660e-01 -1.761379504596282952e-01 8.044112393115888660e-01 1.761379504596282952e-01
4.390100000000000113e-01 2.779543399810791016e-02 1.000004172325134277e+00 7.990809679031372070e-01 -1.920213699340820312e-01 1.009553909301757812e+00 1.015419602394104004e+00 7.836073637008666992e-04 9.992062449455261230e-01 8.070228695869445801e-01 1.015341639518737793e+00 1.930963546037673950e-01 1.000983595848083496e+00 -2.731743827462196350e-02 8.023751378059387207e-01 -1.733748614788055420e-01 8.015216588973999023e-01 1.711108237504959106e-01 2.762295172446263547e-02 1.000000000000000000e+00 7.991433060612486150e-01 -1.982741779881839750e-01 1.013140055294364350e+00 1.017042986437763696e+00 -1.303829845468927834e-04 9.999869619639257801e-01 8.127889387565264689e-01 1.017042745922779101e+00 2.015491853229372521e-01 9.996185105446886432e-01 -2.761943901475737498e-02 8.043146494371476996e-01 -1.761266490384635064e-01 8.043146494371476996e-01 1.761266490384635064e-01
4.400100000000000122e-01 2.779843658208847046e-02 1.000004172325134277e+00 7.990546226501464844e-01 -1.920250654220581055e-01 1.009566068649291992e+00 1.015426993370056152e+00 7.825493812561035156e-04 9.992048740386962891e-01 8.070091009140014648e-01 1.015344023704528809e+00 1.931027173995971680e-01 1.000980615615844727e+00 -2.731536328792572021e-02 8.023485541343688965e-01 -1.733722686767578125e-01 8.015034198760986328e-01 1.711160242557525635e-01 2.761886732496749569e-02 1.000000000000000000e+00 7.990485506172235741e-01 -1.982571209323397976e-01 1.013178881963521905e+00 1.017041276030591357e+00 -1.296379940736023975e-04 9.999870359020993638e-01 8.126910676185952198e-01 1.017041567418929038e+00 2.015320678445728375e-01 9.996186233077536398e-01 -2.761535617019081693e-02 8.042187684307989803e-01 -1.761154995501366394e-01 8.042187684307989803e-01 1.761154995501366394e-01
4.410100000000000131e-01 2.780145406723022461e-02 1.000004172325134277e+00 7.990283370018005371e-01 -1.920287162065505981e-01 1.009578347206115723e+00 1.015434503555297852e+00 7.815212011337280273e-04 9.992035627365112305e-01 8.069952130317687988e-01 1.015346288681030273e+00 1.931089311838150024e-01 1.000977873802185059e+00 -2.731331996619701385e-02 8.023220896720886230e-01 -1.733695566654205322e-01 8.014851808547973633e-01 1.711212694644927979e-01 2.761480630515114956e-02 1.000000000000000000e+00 7.989544384906469565e-01 -1.982402526135433884e-01 1.013217305349659592e+00 1.017039579420821127e+00 -1.288945852833652331e-04 9.999871108622711002e-01 8.125938291329044549e-01 1.017039283304671748e+00 2.015152241237323782e-01 9.996187354873377062e-01 -2.761129670223358423e-02 8.041234795084677422e-01 -1.761045030329428385e-01 8.041234795084677422e-01 1.761045030329428385e-01
4.420100000000000140e-01 2.780445665121078491e-02 1.000004172325134277e+00 7.990018725395202637e-01 -1.920323967933654785e-01 1.009590506553649902e+00 1.015441894531250000e+00 7.804930210113525391e-04 9.992022514343261719e-01 8.069812059402465820e-01 1.015348434448242188e+00 1.931153833866119385e-01 1.000975012779235840e+00 -2.731129527091979980e-02 8.022953867912292480e-01 -1.733672022819519043e-01 8.014668822288513184e-01 1.711265593767166138e-01 2.761076861373029309e-02 1.000000000000000000e+00 7.988609664150067013e-01 -1.982235708542527952e-01 1.013255329607472666e+00 1.017037897853594108e+00 -1.281528627114880518e-04 9.999871843844299057e-01 8.124972901812544945e-01 1.017038218273326411e+00 2.014984850263059624e-01 9.996188469217128780e-01 -2.760726054654306580e-02 8.040289047433049063e-01 -1.760936540323953248e-01 8.040289047433049063e-01 1.760936540323953248e-01
4.430100000000000149e-01 2.780748158693313599e-02 1.000004172325134277e+00 7.989755868911743164e-01 -1.920359134674072266e-01 1.009602665901184082e+00 1.015449285507202148e+00 7.794275879859924316e-04 9.992008209228515625e-01 8.069673180580139160e-01 1.015350699424743652e+00 1.931215673685073853e-01 1.000972151756286621e+00 -2.730925753712654114e-02 8.022689223289489746e-01 -1.733645498752593994e-01 8.014485836029052734e-01 1.711317449808120728e-01 2.760675419805221770e-02 1.000000000000000000e+00 7.987681311235412807e-01 -1.982070735037262388e-01 1.013292958849154823e+00 1.017036229774457068e+00 -1.274128060423654818e-04 9.999872590433873665e-01 8.124013735098598588e-01 1.017035930443916492e+00 2.014820235619885491e-01 9.996189577842643503e-01 -2.760324766423958437e-02 8.039349090793200814e-01 -1.760829541414953847e-01 8.039349090793200814e-01 1.760829541414953847e-01
4.440100000000000158e-01 2.781048417091369629e-02 1.000004172325134277e+00 7.989491224288940430e-01 -1.920394599437713623e-01 1.009614825248718262e+00 1.015456676483154297e+00 7.783398032188415527e-04 9.991995096206665039e-01 8.069534301757812500e-01 1.015352964401245117e+00 1.931278854608535767e-01 1.000969171524047852e+00 -2.730719372630119324e-02 8.022422790527343750e-01 -1.733621060848236084e-01 8.014302253723144531e-01 1.711370348930358887e-01 2.760276300412674647e-02 1.000000000000000000e+00 7.986759293495850898e-01 -1.981907584376634002e-01 1.013330197144832745e+00 1.017034576506449239e+00 -1.266745211233115094e-04 9.999873322430102851e-01 8.123061499046553280e-01 1.017034873576820653e+00 2.014656613894433845e-01 9.996190679042608052e-01 -2.759925798754801068e-02 8.038416215529350373e-01 -1.760723977707561727e-01 8.038416215529350373e-01 1.760723977707561727e-01
4.450100000000000167e-01 2.781350910663604736e-02 1.000004172325134277e+00 7.989227175712585449e-01 -1.920430958271026611e-01 1.009627223014831543e+00 1.015464067459106445e+00 7.773116230964660645e-04 9.991980791091918945e-01 8.069395422935485840e-01 1.015355229377746582e+00 1.931341588497161865e-01 1.000966429710388184e+00 -2.730510756373405457e-02 8.022158145904541016e-01 -1.733594536781311035e-01 8.014120459556579590e-01 1.711422353982925415e-01 2.759879497665786510e-02 1.000000000000000000e+00 7.985843578269083975e-01 -1.981746235578522031e-01 1.013367048522992642e+00 1.017032936544516986e+00 -1.259379877204893391e-04 9.999874064731845147e-01 8.122115445509441312e-01 1.017032686386372786e+00 2.014495657893874969e-01 9.996191774494904703e-01 -2.759529147449254691e-02 8.037489114573350690e-01 -1.760619864487833475e-01 8.037489114573350690e-01 1.760619864487833475e-01
4.460100000000000176e-01 2.781652659177780151e-02 1.000004172325134277e+00 7.988964319229125977e-01 -1.920468062162399292e-01 1.009639382362365723e+00 1.015471577644348145e+00 7.762610912322998047e-04 9.991967082023620605e-01 8.069257140159606934e-01 1.015357494354248047e+00 1.931405067443847656e-01 1.000963449478149414e+00 -2.730306610465049744e-02 8.021892905235290527e-01 -1.733568906784057617e-01 8.013938069343566895e-01 1.711475849151611328e-01 2.759485005907473879e-02 1.000000000000000000e+00 7.984934132900499693e-01 -1.981586667918205646e-01 1.013403516970905027e+00 1.017031311043186559e+00 -1.252033021581791473e-04 9.999874794445552384e-01 8.121176194604717846e-01 1.017031532383453785e+00 2.014335793077223213e-01 9.996192862696920978e-01 -2.759134805635215029e-02 8.036568921738257432e-01 -1.760517150670694031e-01 8.036568921738257432e-01 1.760517150670694031e-01
4.470100000000000184e-01 2.781954407691955566e-02 1.000004172325134277e+00 7.988702058792114258e-01 -1.920504570007324219e-01 1.009651541709899902e+00 1.015478968620300293e+00 7.752105593681335449e-04 9.991954565048217773e-01 8.069119453430175781e-01 1.015359640121459961e+00 1.931468099355697632e-01 1.000960707664489746e+00 -2.730099111795425415e-02 8.021628856658935547e-01 -1.733543276786804199e-01 8.013756275177001953e-01 1.711528301239013672e-01 2.759092819356248616e-02 1.000000000000000000e+00 7.984030924746431390e-01 -1.981428860924934476e-01 1.013439606435043494e+00 1.017029698793136649e+00 -1.244704552343620129e-04 9.999875531191712019e-01 8.120243149386331405e-01 1.017029550194185505e+00 2.014178333987484970e-01 9.996193944975755308e-01 -2.758742768581886814e-02 8.035654599658016428e-01 -1.760415844707680644e-01 8.035654599658016428e-01 1.760415844707680644e-01
4.480100000000000193e-01 2.782253175973892212e-02 1.000004172325134277e+00 7.988437414169311523e-01 -1.920539885759353638e-01 1.009663820266723633e+00 1.015486478805541992e+00 7.741749286651611328e-04 9.991940855979919434e-01 8.068979382514953613e-01 1.015361905097961426e+00 1.931531876325607300e-01 1.000957727432250977e+00 -2.729892730712890625e-02 8.021363019943237305e-01 -1.733516752719879150e-01 8.013573288917541504e-01 1.711580753326416016e-01 2.758702932109225944e-02 1.000000000000000000e+00 7.983133921177338888e-01 -1.981272794378546587e-01 1.013475320821500159e+00 1.017028100533969415e+00 -1.237395229143086037e-04 9.999876259573550197e-01 8.119316715446063260e-01 1.017028193763395816e+00 2.014022215901135615e-01 9.996195020328232372e-01 -2.758353029570871640e-02 8.034746899410089016e-01 -1.760315906483766735e-01 8.034746899410089016e-01 1.760315906483766735e-01
4.490100000000000202e-01 2.782556414604187012e-02 1.000004172325134277e+00 7.988171577453613281e-01 -1.920577883720397949e-01 1.009675860404968262e+00 1.015493750572204590e+00 7.730945944786071777e-04 9.991927146911621094e-01 8.068838715553283691e-01 1.015364050865173340e+00 1.931594014167785645e-01 1.000954866409301758e+00 -2.729687094688415527e-02 8.021096587181091309e-01 -1.733493506908416748e-01 8.013389706611633301e-01 1.711633205413818359e-01 2.758315338145108861e-02 1.000000000000000000e+00 7.982243089580934869e-01 -1.981118448306137259e-01 1.013510663996396000e+00 1.017026515598429492e+00 -1.230105179767771416e-04 9.999876989504079550e-01 8.118396573848267739e-01 1.017026520945473855e+00 2.013868094123053565e-01 9.996196089435874788e-01 -2.757965583114195887e-02 8.033845279540318129e-01 -1.760217331425859288e-01 8.033845279540318129e-01 1.760217331425859288e-01
4.500100000000000211e-01 2.782856673002243042e-02 1.000004172325134277e+00 7.987908124923706055e-01 -1.920613646507263184e-01 1.009688138961791992e+00 1.015501260757446289e+00 7.720664143562316895e-04 9.991914033889770508e-01 8.068700432777404785e-01 1.015366435050964355e+00 1.931657493114471436e-01 1.000952005386352539e+00 -2.729481458663940430e-02 8.020831346511840820e-01 -1.733466684818267822e-01 8.013206124305725098e-01 1.711685955524444580e-01 2.757930031314349828e-02 1.000000000000000000e+00 7.981358397299224139e-01 -1.980965802939474163e-01 1.013545639793934194e+00 1.017024944071906578e+00 -1.222834855867329816e-04 9.999877717380158959e-01 8.117482792586708795e-01 1.017024869305973578e+00 2.013715705677420476e-01 9.996197152080930071e-01 -2.757580422875309523e-02 8.032949888883218481e-01 -1.760120096329357842e-01 8.032949888883218481e-01 1.760120096329357842e-01
4.510100000000000220e-01 2.783159166574478149e-02 1.000004172325134277e+00 7.987645268440246582e-01 -1.920651346445083618e-01 1.009700417518615723e+00 1.015508651733398438e+00 7.710009813308715820e-04 9.991900324821472168e-01 8.068562150001525879e-01 1.015368580818176270e+00 1.931719332933425903e-01 1.000949144363403320e+00 -2.729278802871704102e-02 8.020566105842590332e-01 -1.733440458774566650e-01 8.013024926185607910e-01 1.711737811565399170e-01 2.757547005352754127e-02 1.000000000000000000e+00 7.980479811691422176e-01 -1.980814838749145046e-01 1.013580252009585347e+00 1.017023386023178544e+00 -1.215584692179343270e-04 9.999878439915229622e-01 8.116575430642478661e-01 1.017023546525741340e+00 2.013564809290855906e-01 9.996198208066944257e-01 -2.757197542419871986e-02 8.032060860173976247e-01 -1.760024178675679007e-01 8.032060860173976247e-01 1.760024178675679007e-01
4.520100000000000229e-01 2.783457934856414795e-02 1.000004172325134277e+00 7.987381815910339355e-01 -1.920687258243560791e-01 1.009712576866149902e+00 1.015516042709350586e+00 7.699951529502868652e-04 9.991886615753173828e-01 8.068423271179199219e-01 1.015370965003967285e+00 1.931784749031066895e-01 1.000946283340454102e+00 -2.729071676731109619e-02 8.020300865173339844e-01 -1.733414679765701294e-01 8.012841343879699707e-01 1.711790859699249268e-01 2.757166253899959174e-02 1.000000000000000000e+00 7.979607300215406651e-01 -1.980665536487243306e-01 1.013614504391535664e+00 1.017021840803310706e+00 -1.208354795766088574e-04 9.999879166747717152e-01 8.115674177112337517e-01 1.017021636719096511e+00 2.013416042188479471e-01 9.996199258057839598e-01 -2.756816935906171440e-02 8.031177666208306754e-01 -1.759929574250301554e-01 8.031177666208306754e-01 1.759929574250301554e-01
4.530100000000000238e-01 2.783759683370590210e-02 1.000004172325134277e+00 7.987118363380432129e-01 -1.920722275972366333e-01 1.009724736213684082e+00 1.015523433685302734e+00 7.689297199249267578e-04 9.991873502731323242e-01 8.068284392356872559e-01 1.015373110771179199e+00 1.931846737861633301e-01 1.000943422317504883e+00 -2.728863246738910675e-02 8.020035624504089355e-01 -1.733389645814895630e-01 8.012658953666687012e-01 1.711843460798263550e-01 2.756787770488737521e-02 1.000000000000000000e+00 7.978740830358237446e-01 -1.980517877140224037e-01 1.013648400649606263e+00 1.017020309144145873e+00 -1.201145874876285817e-04 9.999879882711546486e-01 8.114779431268658305e-01 1.017020572428523284e+00 2.013268356286243010e-01 9.996200301066920924e-01 -2.756438596063696955e-02 8.030301046658177011e-01 -1.759836244493799828e-01 8.030301046658177011e-01 1.759836244493799828e-01
4.540100000000000247e-01 2.784061431884765625e-02 1.000004172325134277e+00 7.986854314804077148e-01 -1.920757889747619629e-01 1.009737133979797363e+00 1.015530943870544434e+00 7.678791880607604980e-04 9.991860389709472656e-01 8.068146109580993652e-01 1.015375494956970215e+00 1.931910961866378784e-01 1.000940561294555664e+00 -2.728658169507980347e-02 8.019771575927734375e-01 -1.733363568782806396e-01 8.012477159500122070e-01 1.711895614862442017e-01 2.756411548547748475e-02 1.000000000000000000e+00 7.977880369638927771e-01 -1.980371841925784582e-01 1.013681944455650408e+00 1.017018789852824678e+00 -1.193957777643138137e-04 9.999880607258807563e-01 8.113890601384826651e-01 1.017018508837132629e+00 2.013123056032162794e-01 9.996201338411654369e-01 -2.756062517362733652e-02 8.029429973284312183e-01 -1.759744199349647376e-01 8.029429973284312183e-01 1.759744199349647376e-01
4.550100000000000255e-01 2.784362435340881348e-02 1.000004172325134277e+00 7.986590862274169922e-01 -1.920794695615768433e-01 1.009749174118041992e+00 1.015538454055786133e+00 7.668286561965942383e-04 9.991847276687622070e-01 8.068007230758666992e-01 1.015377640724182129e+00 1.931973546743392944e-01 1.000937700271606445e+00 -2.728451788425445557e-02 8.019504547119140625e-01 -1.733339428901672363e-01 8.012292981147766113e-01 1.711947917938232422e-01 2.756037581404263692e-02 1.000000000000000000e+00 7.977025885611176426e-01 -1.980227412289814470e-01 1.013715139443938318e+00 1.017017284085668161e+00 -1.186791381815183448e-04 9.999881317627710153e-01 8.113008304317700370e-01 1.017017597771124438e+00 2.012978577571156169e-01 9.996202368600223265e-01 -2.755688691922438677e-02 8.028565573846671022e-01 -1.759653390136338980e-01 8.028565573846671022e-01 1.759653390136338980e-01
4.560100000000000264e-01 2.784664183855056763e-02 1.000004172325134277e+00 7.986328005790710449e-01 -1.920831352472305298e-01 1.009761452674865723e+00 1.015545845031738281e+00 7.657706737518310547e-04 9.991833567619323730e-01 8.067868947982788086e-01 1.015379786491394043e+00 1.932036578655242920e-01 1.000934839248657227e+00 -2.728248760104179382e-02 8.019239306449890137e-01 -1.733313500881195068e-01 8.012111783027648926e-01 1.712000817060470581e-01 2.755665862286838658e-02 1.000000000000000000e+00 7.976177345866048984e-01 -1.980084569903389491e-01 1.013747989211539524e+00 1.017015790352225446e+00 -1.179646386048853327e-04 9.999882038654974714e-01 8.112131794322817724e-01 1.017015484791852886e+00 2.012836591606586567e-01 9.996203393308847884e-01 -2.755317114299929426e-02 8.027706545275177241e-01 -1.759563834766791068e-01 8.027706545275177241e-01 1.759563834766791068e-01
4.570100000000000273e-01 2.784964442253112793e-02 1.000004172325134277e+00 7.986062169075012207e-01 -1.920867562294006348e-01 1.009773612022399902e+00 1.015553116798400879e+00 7.647648453712463379e-04 9.991819262504577637e-01 8.067728281021118164e-01 1.015382051467895508e+00 1.932098865509033203e-01 1.000931978225708008e+00 -2.728039026260375977e-02 8.018972873687744141e-01 -1.733287274837493896e-01 8.011928200721740723e-01 1.712052524089813232e-01 2.755296384327960910e-02 1.000000000000000000e+00 7.975334718034596815e-01 -1.979943296659806284e-01 1.013780497318702567e+00 1.017014309986888909e+00 -1.172523729185706251e-04 9.999882744412099678e-01 8.111261779055395360e-01 1.017014621692682530e+00 2.012695319459197885e-01 9.996204410835328735e-01 -2.754947776250786171e-02 8.026854177231065313e-01 -1.759475480599562436e-01 8.026854177231065313e-01 1.759475480599562436e-01
4.580099999999999727e-01 2.785265445709228516e-02 1.000004172325134277e+00 7.985799908638000488e-01 -1.920903474092483521e-01 1.009785771369934082e+00 1.015560626983642578e+00 7.636696100234985352e-04 9.991806149482727051e-01 8.067589402198791504e-01 1.015384316444396973e+00 1.932162642478942871e-01 1.000929117202758789e+00 -2.727835625410079956e-02 8.018708229064941406e-01 -1.733261197805404663e-01 8.011745214462280273e-01 1.712104976177215576e-01 2.754929140566643106e-02 1.000000000000000000e+00 7.974497969790425023e-01 -1.979803574671661903e-01 1.013812667289229363e+00 1.017012841447954008e+00 -1.165423069848825927e-04 9.999883460691333381e-01 8.110397485560343345e-01 1.017012563729691399e+00 2.012556497115491894e-01 9.996205422919846040e-01 -2.754580672193472982e-02 8.026007118021021292e-01 -1.759388347328763869e-01 8.026007118021021292e-01 1.759388347328763869e-01
4.590099999999999736e-01 2.785570174455642700e-02 1.000004172325134277e+00 7.985536456108093262e-01 -1.920939683914184570e-01 1.009798049926757812e+00 1.015568017959594727e+00 7.626116275787353516e-04 9.991792440414428711e-01 8.067452311515808105e-01 1.015386581420898438e+00 1.932225376367568970e-01 1.000926256179809570e+00 -2.727633342146873474e-02 8.018444180488586426e-01 -1.733235567808151245e-01 8.011563420295715332e-01 1.712158024311065674e-01 2.754564123950984517e-02 1.000000000000000000e+00 7.973667068852184903e-01 -1.979665386267975002e-01 1.013844502610845799e+00 1.017011386001477780e+00 -1.158345299555438610e-04 9.999884162826458978e-01 8.109539585504649262e-01 1.017011643346857230e+00 2.012418432019263959e-01 9.996206427944555051e-01 -2.754215793766424253e-02 8.025166593020370831e-01 -1.759302384515546991e-01 8.025166593020370831e-01 1.759302384515546991e-01
4.600099999999999745e-01 2.785868197679519653e-02 1.000004172325134277e+00 7.985271811485290527e-01 -1.920976191759109497e-01 1.009810209274291992e+00 1.015575408935546875e+00 7.615983486175537109e-04 9.991778731346130371e-01 8.067312240600585938e-01 1.015388727188110352e+00 1.932288408279418945e-01 1.000923395156860352e+00 -2.727424725890159607e-02 8.018177151679992676e-01 -1.733210086822509766e-01 8.011378645896911621e-01 1.712210178375244141e-01 2.754201327340696434e-02 1.000000000000000000e+00 7.972841982986038634e-01 -1.979528713991349498e-01 1.013876006735569435e+00 1.017009942300841852e+00 -1.151290146328687439e-04 9.999884873136155594e-01 8.108687405529333425e-01 1.017009744811467664e+00 2.012282624468304804e-01 9.996207427418793978e-01 -2.753853135023651491e-02 8.024331428119647613e-01 -1.759217607447349230e-01 8.024331428119647613e-01 1.759217607447349230e-01
4.610099999999999754e-01 2.786170691251754761e-02 1.000004172325134277e+00 7.985008955001831055e-01 -1.921012997627258301e-01 1.009822487831115723e+00 1.015582799911499023e+00 7.605478167533874512e-04 9.991766214370727539e-01 8.067172765731811523e-01 1.015391111373901367e+00 1.932352185249328613e-01 1.000920534133911133e+00 -2.727215550839900970e-02 8.017911911010742188e-01 -1.733185052871704102e-01 8.011197447776794434e-01 1.712263226509094238e-01 2.753840743509572767e-02 1.000000000000000000e+00 7.972022680008040707e-01 -1.979393540595175416e-01 1.013907183080072105e+00 1.017008511297361917e+00 -1.144258345934033691e-04 9.999885572645487164e-01 8.107841454526125702e-01 1.017008661901563471e+00 2.012147768977034512e-01 9.996208420103819270e-01 -2.753492687732558494e-02 8.023502558220668712e-01 -1.759133974050815508e-01 8.023502558220668712e-01 1.759133974050815508e-01
4.620099999999999763e-01 2.786471694707870483e-02 1.000004172325134277e+00 7.984744906425476074e-01 -1.921048760414123535e-01 1.009834647178649902e+00 1.015590310096740723e+00 7.594749331474304199e-04 9.991751909255981445e-01 8.067034482955932617e-01 1.015393257141113281e+00 1.932414174079895020e-01 1.000917673110961914e+00 -2.727012708783149719e-02 8.017647266387939453e-01 -1.733158826828002930e-01 8.011014461517333984e-01 1.712315380573272705e-01 2.753482365147937733e-02 1.000000000000000000e+00 7.971209127786484938e-01 -1.979259849040873320e-01 1.013938035026041184e+00 1.017007092085844944e+00 -1.137249805216099073e-04 9.999886275770464295e-01 8.107001285538446567e-01 1.017007027212124992e+00 2.012014829183031706e-01 9.996209406983329604e-01 -2.753134445356578489e-02 8.022679213004458854e-01 -1.759051489019208825e-01 8.022679213004458854e-01 1.759051489019208825e-01
4.630099999999999771e-01 2.786771953105926514e-02 1.000004172325134277e+00 7.984481453895568848e-01 -1.921084970235824585e-01 1.009847044944763184e+00 1.015597701072692871e+00 7.584244012832641602e-04 9.991738200187683105e-01 8.066895604133605957e-01 1.015395522117614746e+00 1.932477205991744995e-01 1.000914812088012695e+00 -2.726807445287704468e-02 8.017380833625793457e-01 -1.733134388923645020e-01 8.010832071304321289e-01 1.712368726730346680e-01 2.753126184864637671e-02 1.000000000000000000e+00 7.970401294242409618e-01 -1.979127622494258054e-01 1.013968565920716935e+00 1.017005685056656228e+00 -1.130264995852872949e-04 9.999886973652822864e-01 8.106167117997027383e-01 1.017005676881305609e+00 2.011883187372399406e-01 9.996210387492181493e-01 -2.752778400037285411e-02 8.021861810894274081e-01 -1.758970124802054780e-01 8.021861810894274081e-01 1.758970124802054780e-01
4.640099999999999780e-01 2.787075191736221313e-02 1.000004172325134277e+00 7.984218597412109375e-01 -1.921122670173645020e-01 1.009859085083007812e+00 1.015605211257934570e+00 7.573589682579040527e-04 9.991724491119384766e-01 8.066757321357727051e-01 1.015397787094116211e+00 1.932540535926818848e-01 1.000912070274353027e+00 -2.726609259843826294e-02 8.017116189002990723e-01 -1.733107715845108032e-01 8.010649681091308594e-01 1.712420880794525146e-01 2.752772195169754174e-02 1.000000000000000000e+00 7.969599147269134098e-01 -1.978996844280578871e-01 1.013998779085693025e+00 1.017004289981107590e+00 -1.123304108699693307e-04 9.999887668574372057e-01 8.105338852405478134e-01 1.017004392436312132e+00 2.011752982935554879e-01 9.996211361806857099e-01 -2.752424544411175011e-02 8.021050201386140666e-01 -1.758889869547081986e-01 8.021050201386140666e-01 1.758889869547081986e-01
4.650099999999999789e-01 2.787374705076217651e-02 1.000004172325134277e+00 7.983954548835754395e-01 -1.921157389879226685e-01 1.009871363639831543e+00 1.015612602233886719e+00 7.563605904579162598e-04 9.991711378097534180e-01 8.066617846488952637e-01 1.015400052070617676e+00 1.932602524757385254e-01 1.000909090042114258e+00 -2.726398035883903503e-02 8.016851544380187988e-01 -1.733081787824630737e-01 8.010465502738952637e-01 1.712472736835479736e-01 2.752420388505497431e-02 1.000000000000000000e+00 7.968802654858045953e-01 -1.978867497946576737e-01 1.014028677804392764e+00 1.017002906509431703e+00 -1.116367272935268488e-04 9.999888365011749825e-01 8.104516326562132278e-01 1.017002747685370911e+00 2.011624504584994255e-01 9.996212330250019429e-01 -2.752072871163820447e-02 8.020244122026437550e-01 -1.758810714683665399e-01 8.020244122026437550e-01 1.758810714683665399e-01
4.660099999999999798e-01 2.787675708532333374e-02 1.000004172325134277e+00 7.983690500259399414e-01 -1.921192854642868042e-01 1.009883522987365723e+00 1.015619993209838867e+00 7.553100585937500000e-04 9.991697072982788086e-01 8.066478967666625977e-01 1.015402317047119141e+00 1.932667046785354614e-01 1.000906229019165039e+00 -2.726188302040100098e-02 8.016584515571594238e-01 -1.733055710792541504e-01 8.010283708572387695e-01 1.712525188922882080e-01 2.752070757251155741e-02 1.000000000000000000e+00 7.968011785109496703e-01 -1.978739567261293131e-01 1.014058265321695185e+00 1.017001535142049162e+00 -1.109454985572243290e-04 9.999889052176182958e-01 8.103699815429916686e-01 1.017001761748584254e+00 2.011497003912109949e-01 9.996213292128449668e-01 -2.751723372104300167e-02 8.019444090138349024e-01 -1.758732630578659639e-01 8.019444090138349024e-01 1.758732630578659639e-01
4.670099999999999807e-01 2.787977457046508789e-02 1.000004172325134277e+00 7.983427047729492188e-01 -1.921229958534240723e-01 1.009895801544189453e+00 1.015627503395080566e+00 7.542297244071960449e-04 9.991683959960937500e-01 8.066341280937194824e-01 1.015404582023620605e+00 1.932729482650756836e-01 1.000903248786926270e+00 -2.725983969867229462e-02 8.016320466995239258e-01 -1.733030676841735840e-01 8.010101318359375000e-01 1.712578386068344116e-01 2.751723293714245303e-02 1.000000000000000000e+00 7.967226506187032875e-01 -1.978613036188537622e-01 1.014087544849247235e+00 1.017000174890196451e+00 -1.102567077719329768e-04 9.999889746065637741e-01 8.102888827200528388e-01 1.016999917804148890e+00 2.011371552857667555e-01 9.996214248531815061e-01 -2.751376040397460893e-02 8.018649255116855334e-01 -1.758655625143138723e-01 8.018649255116855334e-01 1.758655625143138723e-01
4.680099999999999816e-01 2.788277715444564819e-02 1.000004172325134277e+00 7.983162999153137207e-01 -1.921266466379165649e-01 1.009907960891723633e+00 1.015634894371032715e+00 7.532313466072082520e-04 9.991670846939086914e-01 8.066201210021972656e-01 1.015406847000122070e+00 1.932791769504547119e-01 1.000900506973266602e+00 -2.725772932171821594e-02 8.016055822372436523e-01 -1.733005344867706299e-01 8.009918928146362305e-01 1.712630391120910645e-01 2.751377990132730308e-02 1.000000000000000000e+00 7.966446786319424378e-01 -1.978487888884361834e-01 1.014116519565800623e+00 1.016998826778974019e+00 -1.095704263487887485e-04 9.999890426490161133e-01 8.102083906161178239e-01 1.016999125156016648e+00 2.011246764503367701e-01 9.996215198141465974e-01 -2.751030867210002215e-02 8.017860614624766624e-01 -1.758579656026000027e-01 8.017860614624766624e-01 1.758579656026000027e-01
4.690099999999999825e-01 2.788579463958740234e-02 1.000004172325134277e+00 7.982898354530334473e-01 -1.921303421258926392e-01 1.009920239448547363e+00 1.015642166137695312e+00 7.521733641624450684e-04 9.991657733917236328e-01 8.066062927246093750e-01 1.015408992767333984e+00 1.932855397462844849e-01 1.000897645950317383e+00 -2.725570276379585266e-02 8.015788793563842773e-01 -1.732978522777557373e-01 8.009735345840454102e-01 1.712682247161865234e-01 2.751034838677202110e-02 1.000000000000000000e+00 7.965672593802648471e-01 -1.978364109694565887e-01 1.014145192617547764e+00 1.016997489421403333e+00 -1.088866183282994921e-04 9.999891116637178445e-01 8.101284354867293036e-01 1.016997186460071312e+00 2.011124199631287579e-01 9.996216142525787829e-01 -2.750687845952957955e-02 8.017076951094612713e-01 -1.758504741546759453e-01 8.017076951094612713e-01 1.758504741546759453e-01
4.700099999999999834e-01 2.788879722356796265e-02 1.000004172325134277e+00 7.982634305953979492e-01 -1.921338587999343872e-01 1.009932279586791992e+00 1.015649557113647461e+00 7.511228322982788086e-04 9.991644024848937988e-01 8.065922260284423828e-01 1.015411138534545898e+00 1.932918429374694824e-01 1.000894784927368164e+00 -2.725364267826080322e-02 8.015522360801696777e-01 -1.732953488826751709e-01 8.009552359580993652e-01 1.712734848260879517e-01 2.750693831453031660e-02 1.000000000000000000e+00 7.964903897001818223e-01 -1.978241683152242303e-01 1.014173567118452191e+00 1.016996164120861579e+00 -1.082053659839419624e-04 9.999891791344563963e-01 8.100490860141450478e-01 1.016996481887567194e+00 2.011002133762470057e-01 9.996217080035432190e-01 -2.750346967395413816e-02 8.016299516339348008e-01 -1.758430832800805255e-01 8.016299516339348008e-01 1.758430832800805255e-01
4.710099999999999842e-01 2.789181470870971680e-02 1.000004172325134277e+00 7.982371449470520020e-01 -1.921375244855880737e-01 1.009944558143615723e+00 1.015657186508178711e+00 7.500499486923217773e-04 9.991630911827087402e-01 8.065783977508544922e-01 1.015413522720336914e+00 1.932981014251708984e-01 1.000891923904418945e+00 -2.725159004330635071e-02 8.015257716178894043e-01 -1.732928901910781860e-01 8.009369373321533203e-01 1.712787747383117676e-01 2.750354960502479976e-02 1.000000000000000000e+00 7.964140664353076549e-01 -1.978120593975353503e-01 1.014201646150577840e+00 1.016994849338498375e+00 -1.075266252233824391e-04 9.999892476560110488e-01 8.099702645707251847e-01 1.016994552888561998e+00 2.010882315550238386e-01 9.996218012422718457e-01 -2.750008224967147655e-02 8.015526952033892316e-01 -1.758357952330114327e-01 8.015526952033892316e-01 1.758357952330114327e-01
4.720099999999999851e-01 2.789479494094848633e-02 1.000004172325134277e+00 7.982107400894165039e-01 -1.921411752700805664e-01 1.009956717491149902e+00 1.015664577484130859e+00 7.490217685699462891e-04 9.991617202758789062e-01 8.065645694732666016e-01 1.015415787696838379e+00 1.933045536279678345e-01 1.000889062881469727e+00 -2.724949643015861511e-02 8.014991879463195801e-01 -1.732901632785797119e-01 8.009186983108520508e-01 1.712839901447296143e-01 2.750018217806776341e-02 1.000000000000000000e+00 7.963382864365430303e-01 -1.978000827064343159e-01 1.014229432764413463e+00 1.016993546409567406e+00 -1.068504783338865874e-04 9.999893146578522352e-01 8.098920414133353729e-01 1.016993831185067920e+00 2.010762983904305912e-01 9.996218938002351395e-01 -2.749671609284116969e-02 8.014760537951503006e-01 -1.758286050841329495e-01 8.014760537951503006e-01 1.758286050841329495e-01
4.730099999999999860e-01 2.789784967899322510e-02 1.000004172325134277e+00 7.981843948364257812e-01 -1.921447366476058960e-01 1.009968996047973633e+00 1.015672087669372559e+00 7.479563355445861816e-04 9.991602897644042969e-01 8.065507411956787109e-01 1.015417933464050293e+00 1.933107078075408936e-01 1.000886321067810059e+00 -2.724749594926834106e-02 8.014727830886840820e-01 -1.732876300811767578e-01 8.009005784988403320e-01 1.712892651557922363e-01 2.749683595288162502e-02 1.000000000000000000e+00 7.962630465622552167e-01 -1.977882367499784189e-01 1.014256929979193034e+00 1.016992253889688724e+00 -1.061768840267170313e-04 9.999893825678861647e-01 8.098143437115590260e-01 1.016992016337803673e+00 2.010645774379468675e-01 9.996219858415777981e-01 -2.749337113567111926e-02 8.013999001213937268e-01 -1.758215148913218617e-01 8.013999001213937268e-01 1.758215148913218617e-01
4.740099999999999869e-01 2.790083736181259155e-02 1.000004172325134277e+00 7.981579899787902832e-01 -1.921484619379043579e-01 1.009981155395507812e+00 1.015679359436035156e+00 7.469281554222106934e-04 9.991589188575744629e-01 8.065366744995117188e-01 1.015420198440551758e+00 1.933172047138214111e-01 1.000883340835571289e+00 -2.724541723728179932e-02 8.014461398124694824e-01 -1.732851266860961914e-01 8.008821010589599609e-01 1.712945401668548584e-01 2.749351084811907722e-02 1.000000000000000000e+00 7.961883436784530366e-01 -1.977765200540055057e-01 1.014284140783215937e+00 1.016990972899590062e+00 -1.055059137532804518e-04 9.999894492041681016e-01 8.097372306179032586e-01 1.016991172302993185e+00 2.010529190223729612e-01 9.996220772236511509e-01 -2.749004728523179314e-02 8.013243423364562190e-01 -1.758145203028745884e-01 8.013243423364562190e-01 1.758145203028745884e-01
4.750099999999999878e-01 2.790386229753494263e-02 1.000004172325134277e+00 7.981316447257995605e-01 -1.921521723270416260e-01 1.009993553161621094e+00 1.015686750411987305e+00 7.458552718162536621e-04 9.991575479507446289e-01 8.065229058265686035e-01 1.015422344207763672e+00 1.933233737945556641e-01 1.000880479812622070e+00 -2.724337764084339142e-02 8.014196157455444336e-01 -1.732825785875320435e-01 8.008640408515930176e-01 1.712998300790786743e-01 2.749020678188280123e-02 1.000000000000000000e+00 7.961141746589567303e-01 -1.977649311619053829e-01 1.014311068134160498e+00 1.016989702335708401e+00 -1.048375399639658460e-04 9.999895163848210311e-01 8.096606467795469664e-01 1.016989576068505485e+00 2.010414452923866835e-01 9.996221680700340118e-01 -2.748674446936125171e-02 8.012492843176086676e-01 -1.758076225618099286e-01 8.012492843176086676e-01 1.758076225618099286e-01
4.760099999999999887e-01 2.790686488151550293e-02 1.000004172325134277e+00 7.981052994728088379e-01 -1.921557337045669556e-01 1.010005593299865723e+00 1.015694141387939453e+00 7.447972893714904785e-04 9.991561770439147949e-01 8.065090775489807129e-01 1.015424728393554688e+00 1.933297812938690186e-01 1.000877618789672852e+00 -2.724135294556617737e-02 8.013932108879089355e-01 -1.732798963785171509e-01 8.008455634117126465e-01 1.713050454854965210e-01 2.748692367174497206e-02 1.000000000000000000e+00 7.960405363855661554e-01 -1.977534686343940806e-01 1.014337714959396175e+00 1.016988442857845731e+00 -1.041718124236926400e-04 9.999895827593857645e-01 8.095846275656365387e-01 1.016988504508231195e+00 2.010300631016069539e-01 9.996222582934328749e-01 -2.748346259848032103e-02 8.011747917771420147e-01 -1.758008185105929266e-01 8.011747917771420147e-01 1.758008185105929266e-01
4.770099999999999896e-01 2.790987491607666016e-02 1.000004172325134277e+00 7.980790138244628906e-01 -1.921593397855758667e-01 1.010017871856689453e+00 1.015701770782470703e+00 7.437914609909057617e-04 9.991549849510192871e-01 8.064951896667480469e-01 1.015426993370056152e+00 1.933360993862152100e-01 1.000874757766723633e+00 -2.723928913474082947e-02 8.013666272163391113e-01 -1.732774376869201660e-01 8.008274435997009277e-01 1.713103502988815308e-01 2.748366143474501033e-02 1.000000000000000000e+00 7.959674257474307346e-01 -1.977421310489348716e-01 1.014364084157020285e+00 1.016987193948650781e+00 -1.035087282193372611e-04 9.999896490949554684e-01 8.095091477328698604e-01 1.016987229779870328e+00 2.010188232075747206e-01 9.996223479474926066e-01 -2.748020159376209776e-02 8.011008222920976696e-01 -1.757941079608788815e-01 8.011008222920976696e-01 1.757941079608788815e-01
4.780099999999999905e-01 2.791289985179901123e-02 1.000004172325134277e+00 7.980526685714721680e-01 -1.921630352735519409e-01 1.010030031204223633e+00 1.015709161758422852e+00 7.427185773849487305e-04 9.991536140441894531e-01 8.064811825752258301e-01 1.015429258346557617e+00 1.933423280715942383e-01 1.000871896743774414e+00 -2.723718062043190002e-02 8.013400435447692871e-01 -1.732748746871948242e-01 8.008090853691101074e-01 1.713155210018157959e-01 2.748041998719106746e-02 1.000000000000000000e+00 7.958948396332563568e-01 -1.977309169959781676e-01 1.014390178603412407e+00 1.016985955577063949e+00 -1.028483053621499153e-04 9.999897152853692850e-01 8.094342070393190092e-01 1.016985850839316585e+00 2.010077170391309787e-01 9.996224370277556615e-01 -2.747696137099446545e-02 8.010273780403305288e-01 -1.757874895201695375e-01 8.010273780403305288e-01 1.757874895201695375e-01
4.790099999999999913e-01 2.791591733694076538e-02 1.000004172325134277e+00 7.980262637138366699e-01 -1.921666711568832397e-01 1.010042309761047363e+00 1.015716552734375000e+00 7.416605949401855469e-04 9.991522431373596191e-01 8.064673542976379395e-01 1.015431523323059082e+00 1.933485865592956543e-01 1.000869035720825195e+00 -2.723518013954162598e-02 8.013135194778442383e-01 -1.732723712921142578e-01 8.007907867431640625e-01 1.713209152221679688e-01 2.747719924509631553e-02 1.000000000000000000e+00 7.958227749470196954e-01 -1.977198250858097917e-01 1.014416001139123003e+00 1.016984727973065938e+00 -1.021905727416661148e-04 9.999897807569443353e-01 8.093598186454962207e-01 1.016984909324320396e+00 2.009967042730572695e-01 9.996225254986488284e-01 -2.747374184317841889e-02 8.009544850955888640e-01 -1.757809611635192393e-01 8.009544850955888640e-01 1.757809611635192393e-01
4.800099999999999922e-01 2.791891247034072876e-02 1.000004172325134277e+00 7.979998588562011719e-01 -1.921701729297637939e-01 1.010054588317871094e+00 1.015723943710327148e+00 7.406100630760192871e-04 9.991508126258850098e-01 8.064534664154052734e-01 1.015433669090270996e+00 1.933548897504806519e-01 1.000866174697875977e+00 -2.723307162523269653e-02 8.012869358062744141e-01 -1.732697188854217529e-01 8.007725477218627930e-01 1.713259816169738770e-01 2.747399912409384873e-02 1.000000000000000000e+00 7.957512286041208416e-01 -1.977088539464480210e-01 1.014441554573003224e+00 1.016983510391631818e+00 -1.015355155152912584e-04 9.999898466902993333e-01 8.092859455029637328e-01 1.016983286060535452e+00 2.009858638077466342e-01 9.996226134413594977e-01 -2.747054293228394506e-02 8.008820799521483291e-01 -1.757745233294462639e-01 8.008820799521483291e-01 1.757745233294462639e-01
4.810099999999999931e-01 2.792194485664367676e-02 1.000004172325134277e+00 7.979735136032104492e-01 -1.921737939119338989e-01 1.010066628456115723e+00 1.015731334686279297e+00 7.395297288894653320e-04 9.991494417190551758e-01 8.064396381378173828e-01 1.015435934066772461e+00 1.933611929416656494e-01 1.000863313674926758e+00 -2.723106928169727325e-02 8.012604117393493652e-01 -1.732671260833740234e-01 8.007543087005615234e-01 1.713313013315200806e-01 2.747081953937911478e-02 1.000000000000000000e+00 7.956801975287121076e-01 -1.976980022221512812e-01 1.014466841685114140e+00 1.016982303684445643e+00 -1.008831888386509096e-04 9.999899113970027731e-01 8.092126327107154182e-01 1.016982578174742802e+00 2.009750795993570371e-01 9.996227007461335745e-01 -2.746736454455298362e-02 8.008102456422824256e-01 -1.757681724723756111e-01 8.008102456422824256e-01 1.757681724723756111e-01
4.820099999999999940e-01 2.792494744062423706e-02 1.000004172325134277e+00 7.979472279548645020e-01 -1.921775341033935547e-01 1.010079026222229004e+00 1.015738964080810547e+00 7.385462522506713867e-04 9.991481304168701172e-01 8.064258098602294922e-01 1.015438199043273926e+00 1.933676153421401978e-01 1.000860452651977539e+00 -2.722896635532379150e-02 8.012339472770690918e-01 -1.732645630836486816e-01 8.007361888885498047e-01 1.713365465402603149e-01 2.746766040572738363e-02 1.000000000000000000e+00 7.956096786538384702e-01 -1.976872685732111168e-01 1.014491865227019396e+00 1.016981106607672158e+00 -1.002335546321540339e-04 9.999899769571060082e-01 8.091398174931990761e-01 1.016980815069755240e+00 2.009644916902923184e-01 9.996227875540312224e-01 -2.746420660589069321e-02 8.007388727492382730e-01 -1.757619103169281438e-01 8.007388727492382730e-01 1.757619103169281438e-01
4.830099999999999949e-01 2.792796492576599121e-02 1.000004172325134277e+00 7.979206442832946777e-01 -1.921811252832412720e-01 1.010090947151184082e+00 1.015746116638183594e+00 7.374510169029235840e-04 9.991468191146850586e-01 8.064117431640625000e-01 1.015440344810485840e+00 1.933739334344863892e-01 1.000857591629028320e+00 -2.722690813243389130e-02 8.012073040008544922e-01 -1.732620447874069214e-01 8.007177114486694336e-01 1.713418662548065186e-01 2.746452163751101835e-02 1.000000000000000000e+00 7.955396689215771255e-01 -1.976766516757477998e-01 1.014516627922076308e+00 1.016979920391507308e+00 -9.958668362286227603e-05 9.999900410044193499e-01 8.090675643750301349e-01 1.016980235639823871e+00 2.009539380082591697e-01 9.996228737102007544e-01 -2.746106901810349901e-02 8.006680789435995926e-01 -1.757557324041584823e-01 8.006680789435995926e-01 1.757557324041584823e-01
4.840099999999999958e-01 2.793096005916595459e-02 1.000004172325134277e+00 7.978943586349487305e-01 -1.921847313642501831e-01 1.010103344917297363e+00 1.015753746032714844e+00 7.364377379417419434e-04 9.991454482078552246e-01 8.063979148864746094e-01 1.015442609786987305e+00 1.933801323175430298e-01 1.000854611396789551e+00 -2.722484990954399109e-02 8.011807799339294434e-01 -1.732595115900039673e-01 8.006994724273681641e-01 1.713470071554183960e-01 2.746140314871647892e-02 1.000000000000000000e+00 7.954701652831708270e-01 -1.976661502215088517e-01 1.014541132465722750e+00 1.016978743539652674e+00 -9.894252542516648549e-05 9.999901060755181925e-01 8.089957975337634943e-01 1.016978437181413231e+00 2.009435896428407031e-01 9.996229593860956886e-01 -2.745795170874030730e-02 8.005977315178476328e-01 -1.757496411263773373e-01 8.005977315178476328e-01 1.757496411263773373e-01
4.850099999999999967e-01 2.793397754430770874e-02 1.000004172325134277e+00 7.978681325912475586e-01 -1.921882927417755127e-01 1.010115504264831543e+00 1.015761137008666992e+00 7.353648543357849121e-04 9.991441965103149414e-01 8.063842058181762695e-01 1.015444874763488770e+00 1.933863461017608643e-01 1.000851869583129883e+00 -2.722281962633132935e-02 8.011543750762939453e-01 -1.732568591833114624e-01 8.006812930107116699e-01 1.713522374629974365e-01 2.745830485296092346e-02 1.000000000000000000e+00 7.954011646991590023e-01 -1.976557629176705355e-01 1.014565381525761367e+00 1.016977577414418965e+00 -9.830115548254734852e-05 9.999901695693556025e-01 8.089245882404872967e-01 1.016977881039700549e+00 2.009332685883982728e-01 9.996230444112430558e-01 -2.745485457760031903e-02 8.005279601616775986e-01 -1.757436317279281457e-01 8.005279601616775986e-01 1.757436317279281457e-01
4.860099999999999976e-01 2.793698757886886597e-02 1.000004172325134277e+00 7.978416085243225098e-01 -1.921920180320739746e-01 1.010127663612365723e+00 1.015768527984619141e+00 7.343292236328125000e-04 9.991427063941955566e-01 8.063701391220092773e-01 1.015447020530700684e+00 1.933927237987518311e-01 1.000849008560180664e+00 -2.722073346376419067e-02 8.011276125907897949e-01 -1.732542812824249268e-01 8.006629347801208496e-01 1.713575273752212524e-01 2.745522666350859106e-02 1.000000000000000000e+00 7.953326641395044305e-01 -1.976454884866416795e-01 1.014589377742641796e+00 1.016976420513391099e+00 -9.766252203330146183e-05 9.999902340361218611e-01 8.088538603060567711e-01 1.016976151721294075e+00 2.009231468848871327e-01 9.996231289580106427e-01 -2.745177755158235977e-02 8.004586314970404404e-01 -1.757377066504245966e-01 8.004586314970404404e-01 1.757377066504245966e-01
4.870099999999999985e-01 2.793999761343002319e-02 1.000004172325134277e+00 7.978152036666870117e-01 -1.921956241130828857e-01 1.010139942169189453e+00 1.015775918960571289e+00 7.332935929298400879e-04 9.991414546966552734e-01 8.063562512397766113e-01 1.015449404716491699e+00 1.933989226818084717e-01 1.000846147537231445e+00 -2.721868455410003662e-02 8.011010885238647461e-01 -1.732517480850219727e-01 8.006446361541748047e-01 1.713627427816390991e-01 2.745216849328688952e-02 1.000000000000000000e+00 7.952646605837169203e-01 -1.976353256658707758e-01 1.014613123729738220e+00 1.016975274084596759e+00 -9.702669438120795802e-05 9.999902970828146165e-01 8.087836790688538446e-01 1.016975513705755674e+00 2.009130606884526327e-01 9.996232128697791763e-01 -2.744872053090418804e-02 8.003898646135125805e-01 -1.757318614581824534e-01 8.003898646135125805e-01 1.757318614581824534e-01
4.880099999999999993e-01 2.794302254915237427e-02 1.000004172325134277e+00 7.977888584136962891e-01 -1.921991407871246338e-01 1.010152101516723633e+00 1.015783429145812988e+00 7.322430610656738281e-04 9.991400241851806641e-01 8.063424229621887207e-01 1.015451550483703613e+00 1.934053897857666016e-01 1.000843286514282227e+00 -2.721661701798439026e-02 8.010745644569396973e-01 -1.732492744922637939e-01 8.006263375282287598e-01 1.713680475950241089e-01 2.744913025490220565e-02 1.000000000000000000e+00 7.951971510209731031e-01 -1.976252732076551888e-01 1.014636622073626482e+00 1.016974136865853584e+00 -9.639363031754393787e-05 9.999903608303309932e-01 8.087139806531972175e-01 1.016973958026329727e+00 2.009031528926382149e-01 9.996232962903520702e-01 -2.744568343951852424e-02 8.003215480827210460e-01 -1.757260980237559111e-01 8.003215480827210460e-01 1.757260980237559111e-01
4.890100000000000002e-01 2.794602513313293457e-02 1.000004172325134277e+00 7.977624535560607910e-01 -1.922028660774230957e-01 1.010164260864257812e+00 1.015790700912475586e+00 7.311925292015075684e-04 9.991386532783508301e-01 8.063283562660217285e-01 1.015453815460205078e+00 1.934115439653396606e-01 1.000840306282043457e+00 -2.721458114683628082e-02 8.010480403900146484e-01 -1.732466518878936768e-01 8.006080389022827148e-01 1.713732779026031494e-01 2.744611186065544842e-02 1.000000000000000000e+00 7.951301324502323409e-01 -1.976153298789535828e-01 1.014659875334355199e+00 1.016973009744507994e+00 -9.576338214949078767e-05 9.999904235366138261e-01 8.086448117855566942e-01 1.016973132980422578e+00 2.008933039105255947e-01 9.996233791064390584e-01 -2.744266618048532211e-02 8.002537677748663425e-01 -1.757204128481414940e-01 8.002537677748663425e-01 1.757204128481414940e-01
4.900100000000000011e-01 2.794905006885528564e-02 1.000004172325134277e+00 7.977361083030700684e-01 -1.922064423561096191e-01 1.010176539421081543e+00 1.015798211097717285e+00 7.301345467567443848e-04 9.991373419761657715e-01 8.063145875930786133e-01 1.015456080436706543e+00 1.934179514646530151e-01 1.000837564468383789e+00 -2.721250057220458984e-02 8.010215163230895996e-01 -1.732439845800399780e-01 8.005897998809814453e-01 1.713785678148269653e-01 2.744311322255722774e-02 1.000000000000000000e+00 7.950636018803507454e-01 -1.976054944612003761e-01 1.014682886045718213e+00 1.016971891944958628e+00 -9.513592814933656550e-05 9.999904864503581514e-01 8.085761335838487218e-01 1.016971855444405159e+00 2.008835973924845975e-01 9.996234614038003174e-01 -2.743966867251282707e-02 8.001864568314291937e-01 -1.757148066164948286e-01 8.001864568314291937e-01 1.757148066164948286e-01
4.910100000000000020e-01 2.795205265283584595e-02 1.000004172325134277e+00 7.977097034454345703e-01 -1.922101229429244995e-01 1.010188817977905273e+00 1.015805721282958984e+00 7.290691137313842773e-04 9.991359114646911621e-01 8.063006997108459473e-01 1.015458345413208008e+00 1.934243291616439819e-01 1.000834703445434570e+00 -2.721045911312103271e-02 8.009949326515197754e-01 -1.732414811849594116e-01 8.005715608596801758e-01 1.713838577270507812e-01 2.744013425228969752e-02 1.000000000000000000e+00 7.949975563284100710e-01 -1.975957657494128994e-01 1.014705656717002746e+00 1.016970783749603813e+00 -9.451129287052260984e-05 9.999905489194456099e-01 8.085079615934499531e-01 1.016970741917521570e+00 2.008739878373690668e-01 9.996235431416921058e-01 -2.743669082385051528e-02 8.001196454817676162e-01 -1.757092773771614935e-01 8.001196454817676162e-01 1.757092773771614935e-01
4.920100000000000029e-01 2.795507013797760010e-02 1.000004172325134277e+00 7.976833581924438477e-01 -1.922138482332229614e-01 1.010200977325439453e+00 1.015812993049621582e+00 7.280185818672180176e-04 9.991346597671508789e-01 8.062867522239685059e-01 1.015460610389709473e+00 1.934305578470230103e-01 1.000831723213195801e+00 -2.720841579139232635e-02 8.009683489799499512e-01 -1.732390224933624268e-01 8.005533218383789062e-01 1.713890582323074341e-01 2.743717486104434167e-02 1.000000000000000000e+00 7.949319928139899627e-01 -1.975861425497286994e-01 1.014728189838035366e+00 1.016969685090942654e+00 -9.388948492974602533e-05 9.999906109216439853e-01 8.084402933312370143e-01 1.016969812602455114e+00 2.008644725543257403e-01 9.996236243213011408e-01 -2.743373254561399729e-02 8.000533317911672215e-01 -1.757038240679993368e-01 8.000533317911672215e-01 1.757038240679993368e-01
4.930100000000000038e-01 2.795808762311935425e-02 1.000004172325134277e+00 7.976571321487426758e-01 -1.922173500061035156e-01 1.010213255882263184e+00 1.015820503234863281e+00 7.269829511642456055e-04 9.991332888603210449e-01 8.062729835510253906e-01 1.015462875366210938e+00 1.934369653463363647e-01 1.000828981399536133e+00 -2.720634080469608307e-02 8.009419441223144531e-01 -1.732364594936370850e-01 8.005352020263671875e-01 1.713942885398864746e-01 2.743423496000585785e-02 1.000000000000000000e+00 7.948669083750150577e-01 -1.975766236855280300e-01 1.014750487866300954e+00 1.016968595505775230e+00 -9.327049492946077041e-05 9.999906731476938537e-01 8.083731059235103045e-01 1.016968412747709882e+00 2.008550973147147090e-01 9.996237049912604089e-01 -2.743079375271144371e-02 7.999874774337945027e-01 -1.756984466374748866e-01 7.999874774337945027e-01 1.756984466374748866e-01
4.940100000000000047e-01 2.796109765768051147e-02 1.000004172325134277e+00 7.976307868957519531e-01 -1.922210603952407837e-01 1.010225415229797363e+00 1.015827894210815430e+00 7.259398698806762695e-04 9.991319179534912109e-01 8.062592148780822754e-01 1.015465140342712402e+00 1.934431940317153931e-01 1.000826120376586914e+00 -2.720431610941886902e-02 8.009154200553894043e-01 -1.732337176799774170e-01 8.005169034004211426e-01 1.713994741439819336e-01 2.743131446016858904e-02 1.000000000000000000e+00 7.948023000611155187e-01 -1.975672079945056947e-01 1.014772553232924368e+00 1.016967515630343488e+00 -9.265436159945455964e-05 9.999907343131362314e-01 8.083064330571538836e-01 1.016967757648137738e+00 2.008457736845608299e-01 9.996237850687431648e-01 -2.742787434933390001e-02 7.999221449741515944e-01 -1.756931422940509468e-01 7.999221449741515944e-01 1.756931422940509468e-01
4.950100000000000056e-01 2.796410024166107178e-02 1.000004172325134277e+00 7.976042628288269043e-01 -1.922247856855392456e-01 1.010237574577331543e+00 1.015835404396057129e+00 7.248744368553161621e-04 9.991305470466613770e-01 8.062452077865600586e-01 1.015467166900634766e+00 1.934493780136108398e-01 1.000823259353637695e+00 -2.720222994685173035e-02 8.008887767791748047e-01 -1.732312440872192383e-01 8.004984855651855469e-01 1.714047789573669434e-01 2.742841327230915310e-02 1.000000000000000000e+00 7.947381649323365105e-01 -1.975578943279397426e-01 1.014794388344091303e+00 1.016966444403795578e+00 -9.204104816815422056e-05 9.999907961855971639e-01 8.082402210549897159e-01 1.016966173106055527e+00 2.008366206342430682e-01 9.996238646740553957e-01 -2.742497425572010261e-02 7.998572411159055040e-01 -1.756879125149129750e-01 7.998572411159055040e-01 1.756879125149129750e-01
4.960100000000000064e-01 2.796711772680282593e-02 1.000004172325134277e+00 7.975779771804809570e-01 -1.922283023595809937e-01 1.010249853134155273e+00 1.015842676162719727e+00 7.238388061523437500e-04 9.991291761398315430e-01 8.062313199043273926e-01 1.015469551086425781e+00 1.934557706117630005e-01 1.000820517539978027e+00 -2.720015309751033783e-02 8.008623719215393066e-01 -1.732286214828491211e-01 8.004802465438842773e-01 1.714100241661071777e-01 2.742553130700008807e-02 1.000000000000000000e+00 7.946745000592307928e-01 -1.975486815505212157e-01 1.014815995581302310e+00 1.016965382941142249e+00 -9.143061360495385891e-05 9.999908566223218997e-01 8.081745282003051090e-01 1.016965687083972281e+00 2.008274914299858216e-01 9.996239436672483825e-01 -2.742209337106472217e-02 7.997928722838829607e-01 -1.756827533382286088e-01 7.997928722838829607e-01 1.756827533382286088e-01
4.970100000000000073e-01 2.797011286020278931e-02 1.000004172325134277e+00 7.975514531135559082e-01 -1.922319084405899048e-01 1.010262012481689453e+00 1.015850186347961426e+00 7.228031754493713379e-04 9.991278648376464844e-01 8.062173724174499512e-01 1.015471696853637695e+00 1.934620440006256104e-01 1.000817418098449707e+00 -2.719812095165252686e-02 8.008356094360351562e-01 -1.732261329889297485e-01 8.004619479179382324e-01 1.714152693748474121e-01 2.742266847462331014e-02 1.000000000000000000e+00 7.946113025229503135e-01 -1.975395685401858115e-01 1.014837377301623045e+00 1.016964329828500047e+00 -9.082300461825728178e-05 9.999909180279524801e-01 8.081092826040433552e-01 1.016964022377357280e+00 2.008185483504234814e-01 9.996240222110249762e-01 -2.741923161860623445e-02 7.997289126747243460e-01 -1.756776671553957614e-01 7.997289126747243460e-01 1.756776671553957614e-01
4.980100000000000082e-01 2.797312289476394653e-02 1.000004172325134277e+00 7.975251078605651855e-01 -1.922356337308883667e-01 1.010274171829223633e+00 1.015857458114624023e+00 7.217377424240112305e-04 9.991265535354614258e-01 8.062033653259277344e-01 1.015473961830139160e+00 1.934684067964553833e-01 1.000814557075500488e+00 -2.719602361321449280e-02 8.008090853691101074e-01 -1.732236444950103760e-01 8.004435300827026367e-01 1.714205443859100342e-01 2.741982468538328721e-02 1.000000000000000000e+00 7.945485694153336942e-01 -1.975305541879484039e-01 1.014858535837934950e+00 1.016963286413256062e+00 -9.021828955608034834e-05 9.999909778443402120e-01 8.080445544665723068e-01 1.016963600299839454e+00 2.008096164572279185e-01 9.996241001377904611e-01 -2.741638889495704584e-02 7.996654899542091632e-01 -1.756726494510956471e-01 7.996654899542091632e-01 1.756726494510956471e-01
4.990100000000000091e-01 2.797614783048629761e-02 1.000004172325134277e+00 7.974988222122192383e-01 -1.922392696142196655e-01 1.010286450386047363e+00 1.015865087509155273e+00 7.207170128822326660e-04 9.991251230239868164e-01 8.061894774436950684e-01 1.015476346015930176e+00 1.934747397899627686e-01 1.000811815261840820e+00 -2.719392441213130951e-02 8.007826805114746094e-01 -1.732211112976074219e-01 8.004253506660461426e-01 1.714257597923278809e-01 2.741699984931987924e-02 1.000000000000000000e+00 7.944862978389909403e-01 -1.975216373977392581e-01 1.014879473499180396e+00 1.016962251174845067e+00 -8.961640953088019956e-05 9.999910386702344223e-01 8.079802663669756191e-01 1.016961959956533823e+00 2.008008712406212648e-01 9.996241776231660214e-01 -2.741356512404762025e-02 7.996024684320165443e-01 -1.756677029126989253e-01 7.996024684320165443e-01 1.756677029126989253e-01
5.000099999999999545e-01 2.797915041446685791e-02 1.000004172325134277e+00 7.974723577499389648e-01 -1.922427415847778320e-01 1.010298609733581543e+00 1.015872478485107422e+00 7.196664810180664062e-04 9.991236925125122070e-01 8.061756491661071777e-01 1.015478491783142090e+00 1.934810876846313477e-01 1.000808715820312500e+00 -2.719190344214439392e-02 8.007559776306152344e-01 -1.732184886932373047e-01 8.004071116447448730e-01 1.714310050010681152e-01 2.741419387632114055e-02 1.000000000000000000e+00 7.944244849073857084e-01 -1.975128170862429644e-01 1.014900192570607818e+00 1.016961225446636252e+00 -8.901743140728105160e-05 9.999910979749953022e-01 8.079164877433556713e-01 1.016961496695653500e+00 2.007921396529905589e-01 9.996242545013866998e-01 -2.741076020232009400e-02 7.995399743954820782e-01 -1.756628230882298081e-01 7.995399743954820782e-01 1.756628230882298081e-01
5.010099999999999554e-01 2.798216789960861206e-02 1.000004172325134277e+00 7.974460721015930176e-01 -1.922463923692703247e-01 1.010310769081115723e+00 1.015879869461059570e+00 7.185935974121093750e-04 9.991224408149719238e-01 8.061617612838745117e-01 1.015480637550354004e+00 1.934874057769775391e-01 1.000805974006652832e+00 -2.718987688422203064e-02 8.007295727729797363e-01 -1.732157468795776367e-01 8.003888130187988281e-01 1.714363098144531250e-01 2.741140667613567450e-02 1.000000000000000000e+00 7.943631277449143546e-01 -1.975040921827390938e-01 1.014920695314011967e+00 1.016960207847733777e+00 -8.842130162508391746e-05 9.999911581085711987e-01 8.078531483229318688e-01 1.016959985248452325e+00 2.007835802994971108e-01 9.996243309315137049e-01 -2.740797405208732912e-02 7.994778848873648203e-01 -1.756580123428119200e-01 7.994778848873648203e-01 1.756580123428119200e-01
5.020099999999999563e-01 2.798517793416976929e-02 1.000004172325134277e+00 7.974197268486022949e-01 -1.922500431537628174e-01 1.010323166847229004e+00 1.015887260437011719e+00 7.175430655479431152e-04 9.991210103034973145e-01 8.061479330062866211e-01 1.015483021736145020e+00 1.934936642646789551e-01 1.000803112983703613e+00 -2.718784660100936890e-02 8.007029891014099121e-01 -1.732132434844970703e-01 8.003706932067871094e-01 1.714415550231933594e-01 2.740863815838492229e-02 1.000000000000000000e+00 7.943022234869825393e-01 -1.974954616289453790e-01 1.014940983967973720e+00 1.016959199451095586e+00 -8.782807470283008993e-05 9.999912170107330134e-01 8.077903041021720076e-01 1.016959375681189659e+00 2.007750521185290293e-01 9.996244067790880372e-01 -2.740520657203138200e-02 7.994163021971405492e-01 -1.756532669046612372e-01 7.994163021971405492e-01 1.756532669046612372e-01
5.030099999999999572e-01 2.798818796873092651e-02 1.000004172325134277e+00 7.973932027816772461e-01 -1.922538131475448608e-01 1.010335087776184082e+00 1.015894651412963867e+00 7.164850831031799316e-04 9.991196990013122559e-01 8.061339259147644043e-01 1.015485167503356934e+00 1.935000121593475342e-01 1.000800251960754395e+00 -2.718574181199073792e-02 8.006764054298400879e-01 -1.732107847929000854e-01 8.003520965576171875e-01 1.714468300342559814e-01 2.740588823257506662e-02 1.000000000000000000e+00 7.942417692800786133e-01 -1.974869243788631434e-01 1.014961060748097665e+00 1.016958199261845941e+00 -8.723771332997103806e-05 9.999912763397200699e-01 8.077279046364053139e-01 1.016958097667753913e+00 2.007666667335567257e-01 9.996244821571315109e-01 -2.740245768053592088e-02 7.993551387206671022e-01 -1.756485881984544972e-01 7.993551387206671022e-01 1.756485881984544972e-01
5.040099999999999580e-01 2.799120545387268066e-02 1.000004172325134277e+00 7.973670363426208496e-01 -1.922573000192642212e-01 1.010347485542297363e+00 1.015902280807495117e+00 7.154420018196105957e-04 9.991183280944824219e-01 8.061201572418212891e-01 1.015487551689147949e+00 1.935063451528549194e-01 1.000797390937805176e+00 -2.718370780348777771e-02 8.006500601768493652e-01 -1.732081621885299683e-01 8.003339767456054688e-01 1.714520752429962158e-01 2.740315680810881047e-02 1.000000000000000000e+00 7.941817622818455602e-01 -1.974784793986241183e-01 1.014980927847243031e+00 1.016957207846137967e+00 -8.665024881538187782e-05 9.999913349486158065e-01 8.076659798010727975e-01 1.016957236675913867e+00 2.007583451642745986e-01 9.996245569919678386e-01 -2.739972728093118676e-02 7.992944501301209037e-01 -1.756439737494680520e-01 7.992944501301209037e-01 1.756439737494680520e-01
5.050099999999999589e-01 2.799423038959503174e-02 1.000004172325134277e+00 7.973405718803405762e-01 -1.922609508037567139e-01 1.010359525680541992e+00 1.015909552574157715e+00 7.144063711166381836e-04 9.991170167922973633e-01 8.061062097549438477e-01 1.015489578247070312e+00 1.935124099254608154e-01 1.000794529914855957e+00 -2.718168683350086212e-02 8.006233572959899902e-01 -1.732056438922882080e-01 8.003157973289489746e-01 1.714572310447692871e-01 2.740044379419798518e-02 1.000000000000000000e+00 7.941221996580800635e-01 -1.974701256652449111e-01 1.015000587438090518e+00 1.016956224837443301e+00 -8.606567084749480680e-05 9.999913933681443545e-01 8.076045114530867597e-01 1.016956289915632583e+00 2.007501224372545134e-01 9.996246313215764179e-01 -2.739701528529716115e-02 7.992342064286749315e-01 -1.756394234327271486e-01 7.992342064286749315e-01 1.756394234327271486e-01
5.060099999999999598e-01 2.799723297357559204e-02 1.000004172325134277e+00 7.973142266273498535e-01 -1.922645866870880127e-01 1.010372042655944824e+00 1.015917062759399414e+00 7.133781909942626953e-04 9.991157054901123047e-01 8.060924410820007324e-01 1.015492081642150879e+00 1.935187876224517822e-01 1.000791668891906738e+00 -2.717962302267551422e-02 8.005970120429992676e-01 -1.732029616832733154e-01 8.002975583076477051e-01 1.714625060558319092e-01 2.739774909974372966e-02 1.000000000000000000e+00 7.940630785788307389e-01 -1.974618621651152706e-01 1.015020041676288898e+00 1.016955250081093443e+00 -8.548397810944865409e-05 9.999914517489468802e-01 8.075434923362019290e-01 1.016955114471567834e+00 2.007420077594002095e-01 9.996247051586449883e-01 -2.739432160337740632e-02 7.991743970371318895e-01 -1.756349366026818404e-01 7.991743970371318895e-01 1.756349366026818404e-01
5.070099999999999607e-01 2.800025790929794312e-02 1.000004172325134277e+00 7.972878813743591309e-01 -1.922681331634521484e-01 1.010383963584899902e+00 1.015924334526062012e+00 7.123276591300964355e-04 9.991142749786376953e-01 8.060785531997680664e-01 1.015494108200073242e+00 1.935250759124755859e-01 1.000788688659667969e+00 -2.717752754688262939e-02 8.005703687667846680e-01 -1.732004135847091675e-01 8.002792000770568848e-01 1.714677810668945312e-01 2.739507263017111269e-02 1.000000000000000000e+00 7.940043961210497825e-01 -1.974536878596709344e-01 1.015039292773636026e+00 1.016954283839933026e+00 -8.490518753605804075e-05 9.999915094875198029e-01 8.074829366890492466e-01 1.016954281433958274e+00 2.007339590652811312e-01 9.996247784657608104e-01 -2.739164613742141319e-02 7.991150497988244172e-01 -1.756305115425488561e-01 7.991150497988244172e-01 1.756305115425488561e-01
5.080099999999999616e-01 2.800326049327850342e-02 1.000004172325134277e+00 7.972614765167236328e-01 -1.922717392444610596e-01 1.010396361351013184e+00 1.015931844711303711e+00 7.112622261047363281e-04 9.991129636764526367e-01 8.060646057128906250e-01 1.015496373176574707e+00 1.935314536094665527e-01 1.000785946846008301e+00 -2.717548608779907227e-02 8.005437850952148438e-01 -1.731978207826614380e-01 8.002609014511108398e-01 1.714730262756347656e-01 2.739241429851975787e-02 1.000000000000000000e+00 7.939461496098212390e-01 -1.974456018057462736e-01 1.015058342741415487e+00 1.016953325863902302e+00 -8.432929259681657937e-05 9.999915669140913010e-01 8.074228322769863020e-01 1.016953477944800843e+00 2.007259978322259997e-01 9.996248512674392739e-01 -2.738898880226616275e-02 7.990561451241449120e-01 -1.756261479196593311e-01 7.990561451241449120e-01 1.756261479196593311e-01
5.090099999999999625e-01 2.800627052783966064e-02 1.000004172325134277e+00 7.972351312637329102e-01 -1.922754347324371338e-01 1.010408520698547363e+00 1.015939235687255859e+00 7.102042436599731445e-04 9.991116523742675781e-01 8.060507178306579590e-01 1.015498757362365723e+00 1.935378313064575195e-01 1.000783085823059082e+00 -2.717339992523193359e-02 8.005172610282897949e-01 -1.731953024864196777e-01 8.002426624298095703e-01 1.714782565832138062e-01 2.738977401434299422e-02 1.000000000000000000e+00 7.938883362747439776e-01 -1.974376030331842224e-01 1.015077193650915532e+00 1.016952375743046311e+00 -8.375627954289382668e-05 9.999916246425634148e-01 8.073631586466578636e-01 1.016952122601265884e+00 2.007181647846998651e-01 9.996249236071705901e-01 -2.738634951077535684e-02 7.989976488407511956e-01 -1.756218457752505568e-01 7.989976488407511956e-01 1.756218457752505568e-01
5.100099999999999634e-01 2.800927311182022095e-02 1.000004172325134277e+00 7.972087860107421875e-01 -1.922790855169296265e-01 1.010420680046081543e+00 1.015946626663208008e+00 7.091537117958068848e-04 9.991102814674377441e-01 8.060367703437805176e-01 1.015501022338867188e+00 1.935440003871917725e-01 1.000780224800109863e+00 -2.717138081789016724e-02 8.004907965660095215e-01 -1.731926947832107544e-01 8.002243638038635254e-01 1.714835017919540405e-01 2.738715168647265150e-02 1.000000000000000000e+00 7.938309533359582115e-01 -1.974296905757142173e-01 1.015095847567765164e+00 1.016951434321113235e+00 -8.318618973460796138e-05 9.999916810331473949e-01 8.073039598564397679e-01 1.016951767693016428e+00 2.007103475085290634e-01 9.996249953784601683e-01 -2.738372816308032309e-02 7.989396418678397227e-01 -1.756176020125592985e-01 7.989396418678397227e-01 1.756176020125592985e-01
5.110099999999999643e-01 2.801229059696197510e-02 1.000004172325134277e+00 7.971823811531066895e-01 -1.922827512025833130e-01 1.010432958602905273e+00 1.015954017639160156e+00 7.081255316734313965e-04 9.991088509559631348e-01 8.060229420661926270e-01 1.015503048896789551e+00 1.935503631830215454e-01 1.000777244567871094e+00 -2.716930210590362549e-02 8.004642128944396973e-01 -1.731901168823242188e-01 8.002061843872070312e-01 1.714887619018554688e-01 2.738454722371284206e-02 1.000000000000000000e+00 7.937739980252853655e-01 -1.974218634782839710e-01 1.015114306536236022e+00 1.016950500191689644e+00 -8.261896469397119120e-05 9.999917384922641928e-01 8.072451641393815214e-01 1.016950134827131258e+00 2.007027085429616275e-01 9.996250667441175519e-01 -2.738112468084855436e-02 7.988819984919012240e-01 -1.756134191877974648e-01 7.988819984919012240e-01 1.756134191877974648e-01
5.120099999999999651e-01 2.801530808210372925e-02 1.000004172325134277e+00 7.971559762954711914e-01 -1.922864019870758057e-01 1.010445117950439453e+00 1.015961647033691406e+00 7.070526480674743652e-04 9.991074800491333008e-01 8.060089945793151855e-01 1.015505433082580566e+00 1.935568302869796753e-01 1.000774502754211426e+00 -2.716727368533611298e-02 8.004376888275146484e-01 -1.731877326965332031e-01 8.001878261566162109e-01 1.714941114187240601e-01 2.738196053485024775e-02 1.000000000000000000e+00 7.937174675862815887e-01 -1.974141207969187795e-01 1.015132572579461323e+00 1.016949574889878471e+00 -8.205467565201546678e-05 9.999917941393541287e-01 8.071868511024999915e-01 1.016949951044216149e+00 2.006950511814417082e-01 9.996251375150586593e-01 -2.737853895755316611e-02 7.988248630277451356e-01 -1.756092924954090195e-01 7.988248630277451356e-01 1.756092924954090195e-01
5.130099999999999660e-01 2.801830321550369263e-02 1.000004172325134277e+00 7.971295714378356934e-01 -1.922900974750518799e-01 1.010457277297973633e+00 1.015969038009643555e+00 7.060170173645019531e-04 9.991062879562377930e-01 8.059951066970825195e-01 1.015507698059082031e+00 1.935631632804870605e-01 1.000771522521972656e+00 -2.716522850096225739e-02 8.004111647605895996e-01 -1.731851100921630859e-01 8.001694083213806152e-01 1.714994609355926514e-01 2.737939152866423684e-02 1.000000000000000000e+00 7.936613592742878254e-01 -1.974064615985834659e-01 1.015150647699655906e+00 1.016948656645876747e+00 -8.149324738135376497e-05 9.999918510361823776e-01 8.071289302435395996e-01 1.016948317571529703e+00 2.006875825131523294e-01 9.996252078977035938e-01 -2.737597091832908933e-02 7.987680763197072542e-01 -1.756052254265522417e-01 7.987680763197072542e-01 1.756052254265522417e-01
5.140099999999999669e-01 2.802132070064544678e-02 1.000004172325134277e+00 7.971031665802001953e-01 -1.922936886548995972e-01 1.010469436645507812e+00 1.015976428985595703e+00 7.049962878227233887e-04 9.991049170494079590e-01 8.059811592102050781e-01 1.015509963035583496e+00 1.935693621635437012e-01 1.000768780708312988e+00 -2.716314047574996948e-02 8.003845214843750000e-01 -1.731825172901153564e-01 8.001512289047241211e-01 1.715045720338821411e-01 2.737684011393672762e-02 1.000000000000000000e+00 7.936056703564777770e-01 -1.973988849610459895e-01 1.015168533878332502e+00 1.016947747034679050e+00 -8.093475220739157028e-05 9.999919062325259844e-01 8.070714831905578812e-01 1.016948027462843740e+00 2.006801011164313364e-01 9.996252776983239885e-01 -2.737342045627298021e-02 7.987117862678299041e-01 -1.756012130993434561e-01 7.987117862678299041e-01 1.756012130993434561e-01
5.150099999999999678e-01 2.802435308694839478e-02 1.000004172325134277e+00 7.970768809318542480e-01 -1.922973692417144775e-01 1.010481715202331543e+00 1.015983819961547852e+00 7.038861513137817383e-04 9.991035461425781250e-01 8.059672713279724121e-01 1.015512228012084961e+00 1.935756653547286987e-01 1.000766038894653320e+00 -2.716109901666641235e-02 8.003579974174499512e-01 -1.731799989938735962e-01 8.001329302787780762e-01 1.715098321437835693e-01 2.737430619946180921e-02 1.000000000000000000e+00 7.935503981119044203e-01 -1.973913899727428589e-01 1.015186233076515787e+00 1.016946844574516673e+00 -8.037912698117320005e-05 9.999919622743806968e-01 8.070144342339192756e-01 1.016946670303332523e+00 2.006727790519160504e-01 9.996253470890031911e-01 -2.737088749378528349e-02 7.986558600850147682e-01 -1.755972583062596348e-01 7.986558600850147682e-01 1.755972583062596348e-01
5.160099999999999687e-01 2.802737057209014893e-02 1.000004172325134277e+00 7.970505952835083008e-01 -1.923008114099502563e-01 1.010493874549865723e+00 1.015991210937500000e+00 7.028654217720031738e-04 9.991021156311035156e-01 8.059535622596740723e-01 1.015514373779296875e+00 1.935818791389465332e-01 1.000762939453125000e+00 -2.715905010700225830e-02 8.003314733505249023e-01 -1.731773167848587036e-01 8.001148104667663574e-01 1.715150624513626099e-01 2.737178969405529988e-02 1.000000000000000000e+00 7.934955398315419739e-01 -1.973839757326464051e-01 1.015203747234954434e+00 1.016945950228816509e+00 -7.982641634522762630e-05 9.999920173129680512e-01 8.069578334952476339e-01 1.016945996422160992e+00 2.006654897602407339e-01 9.996254159493139779e-01 -2.736837192986621078e-02 7.986003894462423425e-01 -1.755933577215656738e-01 7.986003894462423425e-01 1.755933577215656738e-01
5.170099999999999696e-01 2.803036570549011230e-02 1.000004172325134277e+00 7.970241904258728027e-01 -1.923044770956039429e-01 1.010506033897399902e+00 1.015998721122741699e+00 7.018223404884338379e-04 9.991008043289184570e-01 8.059396147727966309e-01 1.015516757965087891e+00 1.935881227254867554e-01 1.000760197639465332e+00 -2.715696766972541809e-02 8.003050088882446289e-01 -1.731747984886169434e-01 8.000963926315307617e-01 1.715202927589416504e-01 2.736929050695121116e-02 1.000000000000000000e+00 7.934410928297163101e-01 -1.973766413538526332e-01 1.015221078266296262e+00 1.016945063444842035e+00 -7.927659759001512885e-05 9.999920722266280038e-01 8.069016530467446602e-01 1.016945174298850896e+00 2.006582920051778185e-01 9.996254843403241663e-01 -2.736587367846786412e-02 7.985453267732933735e-01 -1.755895118353300310e-01 7.985453267732933735e-01 1.755895118353300310e-01
5.180099999999999705e-01 2.803336828947067261e-02 1.000004172325134277e+00 7.969977855682373047e-01 -1.923081427812576294e-01 1.010518431663513184e+00 1.016006112098693848e+00 7.007420063018798828e-04 9.990994334220886230e-01 8.059257268905639648e-01 1.015518903732299805e+00 1.935945749282836914e-01 1.000757336616516113e+00 -2.715493738651275635e-02 8.002784252166748047e-01 -1.731722652912139893e-01 8.000782728195190430e-01 1.715255975723266602e-01 2.736680854806614743e-02 1.000000000000000000e+00 7.933870544513689227e-01 -1.973693859656472926e-01 1.015238228050492131e+00 1.016944184016344011e+00 -7.872966301835034356e-05 9.999921272725793564e-01 8.068458827753609564e-01 1.016943960480713338e+00 2.006512023597476213e-01 9.996255522817381056e-01 -2.736339265091421863e-02 7.984906562421959508e-01 -1.755857202861351440e-01 7.984906562421959508e-01 1.755857202861351440e-01
5.190099999999999714e-01 2.803638577461242676e-02 1.000004172325134277e+00 7.969713807106018066e-01 -1.923118084669113159e-01 1.010530591011047363e+00 1.016013383865356445e+00 6.997138261795043945e-04 9.990980625152587891e-01 8.059117794036865234e-01 1.015521168708801270e+00 1.936008930206298828e-01 1.000754475593566895e+00 -2.715289033949375153e-02 8.002518415451049805e-01 -1.731697022914886475e-01 8.000599741935729980e-01 1.715308576822280884e-01 2.736434372638811563e-02 1.000000000000000000e+00 7.933334220244759871e-01 -1.973622086978394363e-01 1.015255198468582476e+00 1.016943312626985341e+00 -7.818564399987798594e-05 9.999921811079578449e-01 8.067905583601786557e-01 1.016943626407253110e+00 2.006441286685996528e-01 9.996256196867853161e-01 -2.736092874907324057e-02 7.984364437322175601e-01 -1.755819804830018316e-01 7.984364437322175601e-01 1.755819804830018316e-01
5.200099999999999723e-01 2.803940325975418091e-02 1.000004172325134277e+00 7.969450950622558594e-01 -1.923153549432754517e-01 1.010542750358581543e+00 1.016020894050598145e+00 6.986707448959350586e-04 9.990966320037841797e-01 8.058979511260986328e-01 1.015523314476013184e+00 1.936071962118148804e-01 1.000751614570617676e+00 -2.715079113841056824e-02 8.002253174781799316e-01 -1.731670945882797241e-01 8.000417351722717285e-01 1.715360581874847412e-01 2.736189595090583043e-02 1.000000000000000000e+00 7.932801928874350095e-01 -1.973551086897326889e-01 1.015271991383304151e+00 1.016942447990908827e+00 -7.764448453183695235e-05 9.999922359314430409e-01 8.067356141012459458e-01 1.016942090616530292e+00 2.006372194357974592e-01 9.996256867044088779e-01 -2.735848189368797825e-02 7.983825742621949439e-01 -1.755782947825182128e-01 7.983825742621949439e-01 1.755782947825182128e-01
5.210099999999999731e-01 2.804240584373474121e-02 1.000004172325134277e+00 7.969186902046203613e-01 -1.923190504312515259e-01 1.010555028915405273e+00 1.016028285026550293e+00 6.976649165153503418e-04 9.990954399108886719e-01 8.058840632438659668e-01 1.015525579452514648e+00 1.936134099960327148e-01 1.000748753547668457e+00 -2.714874036610126495e-02 8.001988530158996582e-01 -1.731645762920379639e-01 8.000234365463256836e-01 1.715412586927413940e-01 2.735946513067327723e-02 1.000000000000000000e+00 7.932273643907478133e-01 -1.973480850905440509e-01 1.015288608638123646e+00 1.016941591583175208e+00 -7.710625039195793072e-05 9.999922889793180225e-01 8.066811263804435361e-01 1.016941969780959187e+00 2.006302859743604450e-01 9.996257531532607432e-01 -2.735605197911956943e-02 7.983291863025507862e-01 -1.755746586308875867e-01 7.983291863025507862e-01 1.755746586308875867e-01
5.220099999999999740e-01 2.804541587829589844e-02 1.000004172325134277e+00 7.968922257423400879e-01 -1.923225969076156616e-01 1.010567188262939453e+00 1.016035795211791992e+00 6.965994834899902344e-04 9.990941286087036133e-01 8.058701753616333008e-01 1.015527844429016113e+00 1.936196833848953247e-01 1.000745892524719238e+00 -2.714665420353412628e-02 8.001721501350402832e-01 -1.731620579957962036e-01 8.000050783157348633e-01 1.715464293956756592e-01 2.735705117481786880e-02 1.000000000000000000e+00 7.931749338970524033e-01 -1.973411370592813296e-01 1.015305052057432711e+00 1.016940741652747393e+00 -7.657086443901121062e-05 9.999923432884387786e-01 8.066270055286381968e-01 1.016940388952437546e+00 2.006235337603401170e-01 9.996258192380602647e-01 -2.735363893071635771e-02 7.982761220925566059e-01 -1.755710755721631988e-01 7.982761220925566059e-01 1.755710755721631988e-01
5.230099999999999749e-01 2.804842591285705566e-02 1.000004172325134277e+00 7.968659996986389160e-01 -1.923262327909469604e-01 1.010579586029052734e+00 1.016043186187744141e+00 6.954967975616455078e-04 9.990926980972290039e-01 8.058562874794006348e-01 1.015530228614807129e+00 1.936259716749191284e-01 1.000743031501770020e+00 -2.714461088180541992e-02 8.001457452774047852e-01 -1.731593906879425049e-01 7.999868988990783691e-01 1.715517640113830566e-01 2.735465399254876154e-02 1.000000000000000000e+00 7.931228987811519415e-01 -1.973342637646222919e-01 1.015321323446748636e+00 1.016939899816206472e+00 -7.603839814798024881e-05 9.999923958425703807e-01 8.065733351840370657e-01 1.016940203922725550e+00 2.006167569647898108e-01 9.996258847606412923e-01 -2.735124264164844402e-02 7.982235330266705953e-01 -1.755675407188451165e-01 7.982235330266705953e-01 1.755675407188451165e-01
5.240099999999999758e-01 2.805145084857940674e-02 1.000004172325134277e+00 7.968396544456481934e-01 -1.923300325870513916e-01 1.010591626167297363e+00 1.016050577163696289e+00 6.944760680198669434e-04 9.990913271903991699e-01 8.058423399925231934e-01 1.015532374382019043e+00 1.936322152614593506e-01 1.000740170478820801e+00 -2.714257687330245972e-02 8.001191616058349609e-01 -1.731570363044738770e-01 7.999686002731323242e-01 1.715570241212844849e-01 2.735227349316483869e-02 1.000000000000000000e+00 7.930712564300427259e-01 -1.973274643847953980e-01 1.015337424592908100e+00 1.016939064508758150e+00 -7.550878206380746819e-05 9.999924493456341379e-01 8.065200352360850644e-01 1.016938854995295571e+00 2.006101384572638868e-01 9.996259499035520246e-01 -2.734886303566086072e-02 7.981712783751798712e-01 -1.755640571688966423e-01 7.981712783751798712e-01 1.755640571688966423e-01
5.250099999999999767e-01 2.805443853139877319e-02 1.000004172325134277e+00 7.968131899833679199e-01 -1.923335194587707520e-01 1.010603904724121094e+00 1.016057968139648438e+00 6.934925913810729980e-04 9.990900158882141113e-01 8.058284521102905273e-01 1.015534639358520508e+00 1.936387270689010620e-01 1.000737190246582031e+00 -2.714047394692897797e-02 8.000925779342651367e-01 -1.731542944908142090e-01 7.999501824378967285e-01 1.715622842311859131e-01 2.734990958606252701e-02 1.000000000000000000e+00 7.930200042429389473e-01 -1.973207381074621458e-01 1.015353357264261014e+00 1.016938236837046983e+00 -7.498206457851730585e-05 9.999925016999835492e-01 8.064671630517644685e-01 1.016938328343482301e+00 2.006035348443147848e-01 9.996260145297537481e-01 -2.734650001100612585e-02 7.981194626462092545e-01 -1.755606213336596277e-01 7.981194626462092545e-01 1.755606213336596277e-01
5.260099999999999776e-01 2.805747091770172119e-02 1.000004172325134277e+00 7.967867851257324219e-01 -1.923371851444244385e-01 1.010615944862365723e+00 1.016065478324890137e+00 6.923824548721313477e-04 9.990887045860290527e-01 8.058146238327026367e-01 1.015536785125732422e+00 1.936448365449905396e-01 1.000734329223632812e+00 -2.713845670223236084e-02 8.000661134719848633e-01 -1.731517016887664795e-01 7.999320626258850098e-01 1.715674996376037598e-01 2.734756218086789245e-02 1.000000000000000000e+00 7.929691396348375054e-01 -1.973140841306878501e-01 1.015369123208489821e+00 1.016937416070562872e+00 -7.445821259920792988e-05 9.999925541117229422e-01 8.064146814321991874e-01 1.016937482363525103e+00 2.005970272348663597e-01 9.996260787220879740e-01 -2.734415348377340280e-02 7.980680216371239810e-01 -1.755572342410351427e-01 7.980680216371239810e-01 1.755572342410351427e-01
5.270099999999999785e-01 2.806048840284347534e-02 1.000004172325134277e+00 7.967604398727416992e-01 -1.923407912254333496e-01 1.010628104209899902e+00 1.016072869300842285e+00 6.913244724273681641e-04 9.990872144699096680e-01 8.058006763458251953e-01 1.015538930892944336e+00 1.936512440443038940e-01 1.000731587409973145e+00 -2.713638916611671448e-02 8.000395894050598145e-01 -1.731492877006530762e-01 7.999137639999389648e-01 1.715727895498275757e-01 2.734523118827838703e-02 1.000000000000000000e+00 7.929186600601172419e-01 -1.973075016699723516e-01 1.015384724137164296e+00 1.016936602206267137e+00 -7.393722495905658476e-05 9.999926064811892612e-01 8.063625906027934720e-01 1.016936411695005038e+00 2.005906080265139613e-01 9.996261424764537606e-01 -2.734182336416361020e-02 7.980169578739984004e-01 -1.755538951134378578e-01 7.980169578739984004e-01 1.755538951134378578e-01
5.280099999999999794e-01 2.806349843740463257e-02 1.000004172325134277e+00 7.967340946197509766e-01 -1.923445761203765869e-01 1.010640382766723633e+00 1.016080260276794434e+00 6.903037428855895996e-04 9.990859031677246094e-01 8.057867884635925293e-01 1.015541195869445801e+00 1.936575919389724731e-01 1.000728726387023926e+00 -2.713434584438800812e-02 8.000128865242004395e-01 -1.731466501951217651e-01 7.998955249786376953e-01 1.715780943632125854e-01 2.734291651827394989e-02 1.000000000000000000e+00 7.928685629613335673e-01 -1.973009899423363300e-01 1.015400161760401598e+00 1.016935795755529393e+00 -7.341912298240176504e-05 9.999926577838558206e-01 8.063109172554880910e-01 1.016936086609229628e+00 2.005842067714457833e-01 9.996262057272109480e-01 -2.733950955673120770e-02 7.979663211066612138e-01 -1.755506018859608608e-01 7.979663211066612138e-01 1.755506018859608608e-01
5.290099999999999802e-01 2.806651592254638672e-02 1.000004172325134277e+00 7.967077493667602539e-01 -1.923480778932571411e-01 1.010652661323547363e+00 1.016087770462036133e+00 6.892383098602294922e-04 9.990845918655395508e-01 8.057729601860046387e-01 1.015543460845947266e+00 1.936638504266738892e-01 1.000725865364074707e+00 -2.713227830827236176e-02 7.999864220619201660e-01 -1.731440722942352295e-01 7.998772263526916504e-01 1.715832799673080444e-01 2.734061808070824273e-02 1.000000000000000000e+00 7.928188457861269356e-01 -1.972945481715593918e-01 1.015415437775428975e+00 1.016934995568571587e+00 -7.290385430176457365e-05 9.999927099820693499e-01 8.062596025771638919e-01 1.016934649601817675e+00 2.005779559883025531e-01 9.996262686075193526e-01 -2.733721198182277948e-02 7.979160085468085528e-01 -1.755473566653460160e-01 7.979160085468085528e-01 1.755473566653460160e-01
5.300099999999999811e-01 2.806950360536575317e-02 1.000004172325134277e+00 7.966812849044799805e-01 -1.923517286777496338e-01 1.010664820671081543e+00 1.016095161437988281e+00 6.881877779960632324e-04 9.990832805633544922e-01 8.057590723037719727e-01 1.015545725822448730e+00 1.936702877283096313e-01 1.000722885131835938e+00 -2.713020890951156616e-02 7.999598383903503418e-01 -1.731415092945098877e-01 7.998589873313903809e-01 1.715886443853378296e-01 2.733833578556829624e-02 1.000000000000000000e+00 7.927695059944557254e-01 -1.972881755903022061e-01 1.015430553861903062e+00 1.016934203044184359e+00 -7.239147899036965780e-05 9.999927604574549989e-01 8.062087189095971107e-01 1.016934579949710038e+00 2.005716769391483745e-01 9.996263309456494550e-01 -2.733493053550515445e-02 7.978661513648583892e-01 -1.755441551790989096e-01 7.978661513648583892e-01 1.755441551790989096e-01
5.310099999999999820e-01 2.807252854108810425e-02 1.000004172325134277e+00 7.966549396514892578e-01 -1.923551857471466064e-01 1.010676980018615723e+00 1.016102552413940430e+00 6.871446967124938965e-04 9.990817904472351074e-01 8.057450652122497559e-01 1.015547990798950195e+00 1.936765611171722412e-01 1.000720024108886719e+00 -2.712813392281532288e-02 7.999332547187805176e-01 -1.731389164924621582e-01 7.998406887054443359e-01 1.715937703847885132e-01 2.733606954298136923e-02 1.000000000000000000e+00 7.927205410586114498e-01 -1.972818714399977025e-01 1.015445511682091073e+00 1.016933416465624296e+00 -7.188191913947524945e-05 9.999928121933712166e-01 8.061581782362104986e-01 1.016933053556025701e+00 2.005655715368746816e-01 9.996263929427039452e-01 -2.733266514383956083e-02 7.978165946551585286e-01 -1.755410009742411626e-01 7.978165946551585286e-01 1.755410009742411626e-01
5.320099999999999829e-01 2.807553112506866455e-02 1.000004172325134277e+00 7.966286540031433105e-01 -1.923590153455734253e-01 1.010689258575439453e+00 1.016109943389892578e+00 6.861016154289245605e-04 9.990805387496948242e-01 8.057314157485961914e-01 1.015550255775451660e+00 1.936827600002288818e-01 1.000717163085937500e+00 -2.712610363960266113e-02 7.999069690704345703e-01 -1.731362938880920410e-01 7.998224496841430664e-01 1.715989410877227783e-01 2.733381926322173486e-02 1.000000000000000000e+00 7.926719484632328561e-01 -1.972756349707437962e-01 1.015460312881050875e+00 1.016932637474837753e+00 -7.137524510922719947e-05 9.999928621360716363e-01 8.061080653900818405e-01 1.016932961923238343e+00 2.005594314749921392e-01 9.996264543979619388e-01 -2.733041570085935346e-02 7.977674918506609814e-01 -1.755378891874877778e-01 7.977674918506609814e-01 1.755378891874877778e-01
5.330099999999999838e-01 2.807854115962982178e-02 1.000004172325134277e+00 7.966023087501525879e-01 -1.923626959323883057e-01 1.010701537132263184e+00 1.016117572784423828e+00 6.850883364677429199e-04 9.990792274475097656e-01 8.057174086570739746e-01 1.015552520751953125e+00 1.936891824007034302e-01 1.000714421272277832e+00 -2.712400443851947784e-02 7.998803257942199707e-01 -1.731338202953338623e-01 7.998041510581970215e-01 1.716043055057525635e-01 2.733158485671717888e-02 1.000000000000000000e+00 7.926237257053182494e-01 -1.972694654411975557e-01 1.015474959086809070e+00 1.016931864439542199e+00 -7.087138227147636138e-05 9.999929131188152187e-01 8.060582966788719661e-01 1.016931623099708526e+00 2.005534484822158459e-01 9.996265155025221283e-01 -2.732818213212591038e-02 7.977186957388833211e-01 -1.755348231726455710e-01 7.977186957388833211e-01 1.755348231726455710e-01
5.340099999999999847e-01 2.808155864477157593e-02 1.000004172325134277e+00 7.965758442878723145e-01 -1.923661977052688599e-01 1.010713696479797363e+00 1.016124844551086426e+00 6.840005517005920410e-04 9.990778565406799316e-01 8.057035803794860840e-01 1.015554666519165039e+00 1.936953365802764893e-01 1.000711441040039062e+00 -2.712197229266166687e-02 7.998537421226501465e-01 -1.731312721967697144e-01 7.997859120368957520e-01 1.716095358133316040e-01 2.732936623405540083e-02 1.000000000000000000e+00 7.925758702942348188e-01 -1.972633621184707586e-01 1.015489451910538854e+00 1.016931098593381044e+00 -7.037038249012575930e-05 9.999929628235907364e-01 8.060089358993476338e-01 1.016931232075670266e+00 2.005474642610254044e-01 9.996265761046178033e-01 -2.732596433590666826e-02 7.976703222048816544e-01 -1.755317991082437912e-01 7.976703222048816544e-01 1.755317991082437912e-01
5.350099999999999856e-01 2.808457612991333008e-02 1.000004172325134277e+00 7.965494990348815918e-01 -1.923697441816329956e-01 1.010725975036621094e+00 1.016132354736328125e+00 6.829500198364257812e-04 9.990764856338500977e-01 8.056896328926086426e-01 1.015556931495666504e+00 1.937017291784286499e-01 1.000708460807800293e+00 -2.711997926235198975e-02 7.998271584510803223e-01 -1.731286048889160156e-01 7.997676730155944824e-01 1.716147959232330322e-01 2.732716330599751012e-02 1.000000000000000000e+00 7.925283797519294682e-01 -1.972573242780848168e-01 1.015503792946603090e+00 1.016930339039758380e+00 -6.987220323009183786e-05 9.999930127628150478e-01 8.059599372007600904e-01 1.016930357434056464e+00 2.005415808026108915e-01 9.996266363074199912e-01 -2.732376223105650870e-02 7.976222915212562992e-01 -1.755288185219522623e-01 7.976222915212562992e-01 1.755288185219522623e-01
5.360099999999999865e-01 2.808757871389389038e-02 1.000004172325134277e+00 7.965231537818908691e-01 -1.923735439777374268e-01 1.010738253593444824e+00 1.016139745712280273e+00 6.819367408752441406e-04 9.990751147270202637e-01 8.056757450103759766e-01 1.015559315681457520e+00 1.937080174684524536e-01 1.000705838203430176e+00 -2.711787447333335876e-02 7.998007535934448242e-01 -1.731261909008026123e-01 7.997493743896484375e-01 1.716200411319732666e-01 2.732497598431783692e-02 1.000000000000000000e+00 7.924812516358996639e-01 -1.972513512104698552e-01 1.015517983758164933e+00 1.016929585978337824e+00 -6.937685024793060909e-05 9.999930624799047152e-01 8.059113111401566831e-01 1.016929431906209214e+00 2.005357663172510352e-01 9.996266960830164638e-01 -2.732157572694924111e-02 7.975746245575301430e-01 -1.755258802087666381e-01 7.975746245575301430e-01 1.755258802087666381e-01
5.370099999999999874e-01 2.809061110019683838e-02 1.000004172325134277e+00 7.964966893196105957e-01 -1.923771500587463379e-01 1.010750293731689453e+00 1.016147017478942871e+00 6.808564066886901855e-04 9.990738034248352051e-01 8.056617975234985352e-01 1.015561461448669434e+00 1.937143504619598389e-01 1.000702857971191406e+00 -2.711581066250801086e-02 7.997740507125854492e-01 -1.731235086917877197e-01 7.997310757637023926e-01 1.716253012418746948e-01 2.732280418069504141e-02 1.000000000000000000e+00 7.924344835082053340e-01 -1.972454422117810025e-01 1.015532025897339485e+00 1.016928839736024992e+00 -6.888433471822358323e-05 9.999931112900383168e-01 8.058630748142135980e-01 1.016929104324782118e+00 2.005299735109270232e-01 9.996267553883040335e-01 -2.731940473164649885e-02 7.975273538454304978e-01 -1.755229826510078806e-01 7.975273538454304978e-01 1.755229826510078806e-01
5.380099999999999882e-01 2.809361368417739868e-02 1.000004172325134277e+00 7.964704632759094238e-01 -1.923807263374328613e-01 1.010762453079223633e+00 1.016154527664184570e+00 6.797835230827331543e-04 9.990724325180053711e-01 8.056479692459106445e-01 1.015563607215881348e+00 1.937205344438552856e-01 1.000699996948242188e+00 -2.711378224194049835e-02 7.997476458549499512e-01 -1.731208562850952148e-01 7.997127771377563477e-01 1.716305613517761230e-01 2.732064780640690652e-02 1.000000000000000000e+00 7.923880729270970091e-01 -1.972395965815094132e-01 1.015545920910459587e+00 1.016928099314675205e+00 -6.839460901019447047e-05 9.999931608906420522e-01 8.058151771150861009e-01 1.016927768169556323e+00 2.005243169677393689e-01 9.996268143387450067e-01 -2.731724916550522936e-02 7.974803902486767848e-01 -1.755201276565954149e-01 7.974803902486768958e-01 1.755201276565954149e-01
5.390099999999999891e-01 2.809661626815795898e-02 1.000004172325134277e+00 7.964439988136291504e-01 -1.923844069242477417e-01 1.010774612426757812e+00 1.016161918640136719e+00 6.787627935409545898e-04 9.990710020065307617e-01 8.056340813636779785e-01 1.015565991401672363e+00 1.937270015478134155e-01 1.000697255134582520e+00 -2.711168676614761353e-02 7.997210025787353516e-01 -1.731184124946594238e-01 7.996945977210998535e-01 1.716358214616775513e-01 2.731850677292029655e-02 1.000000000000000000e+00 7.923420174632250790e-01 -1.972338136271106490e-01 1.015559670327838893e+00 1.016927366020606183e+00 -6.790772718383765330e-05 9.999932088371922267e-01 8.057676855281937778e-01 1.016927738294745920e+00 2.005186298294368563e-01 9.996268727741156601e-01 -2.731510892699677562e-02 7.974338561807975401e-01 -1.755173112651051970e-01 7.974338561807975401e-01 1.755173112651051970e-01
5.400099999999999900e-01 2.809962630271911621e-02 1.000004172325134277e+00 7.964175343513488770e-01 -1.923879832029342651e-01 1.010787010192871094e+00 1.016169309616088867e+00 6.777420639991760254e-04 9.990696310997009277e-01 8.056201338768005371e-01 1.015568137168884277e+00 1.937332600355148315e-01 1.000694274902343750e+00 -2.710963040590286255e-02 7.996944189071655273e-01 -1.731158345937728882e-01 7.996761798858642578e-01 1.716410517692565918e-01 2.731638099189671529e-02 1.000000000000000000e+00 7.922963146996415684e-01 -1.972280926639081444e-01 1.015573275663937070e+00 1.016926638186929743e+00 -6.742361165214768074e-05 9.999932580309629504e-01 8.057205145076946629e-01 1.016926268481303408e+00 2.005131084968784505e-01 9.996269308899874417e-01 -2.731298394327728862e-02 7.973876010501210754e-01 -1.755145369778063624e-01 7.973876010501210754e-01 1.755145369778063624e-01
5.410099999999999909e-01 2.810263633728027344e-02 1.000004172325134277e+00 7.963913679122924805e-01 -1.923916041851043701e-01 1.010799169540405273e+00 1.016176819801330566e+00 6.766840815544128418e-04 9.990684390068054199e-01 8.056062459945678711e-01 1.015570402145385742e+00 1.937395632266998291e-01 1.000691533088684082e+00 -2.710755914449691772e-02 7.996680140495300293e-01 -1.731132715940475464e-01 7.996580004692077637e-01 1.716462522745132446e-01 2.731427037519777376e-02 1.000000000000000000e+00 7.922509622318009148e-01 -1.972224330149978389e-01 1.015586738417524337e+00 1.016925917464758689e+00 -6.694233133950338460e-05 9.999933054092060569e-01 8.056737492650311028e-01 1.016926258915167081e+00 2.005075441169145711e-01 9.996269884849733334e-01 -2.731087410991760861e-02 7.973417788709569187e-01 -1.755117999866493972e-01 7.973417788709569187e-01 1.755117999866493972e-01
5.420099999999999918e-01 2.810566127300262451e-02 1.000004172325134277e+00 7.963650226593017578e-01 -1.923952996730804443e-01 1.010811448097229004e+00 1.016184329986572266e+00 6.756335496902465820e-04 9.990670084953308105e-01 8.055924177169799805e-01 1.015572667121887207e+00 1.937457919120788574e-01 1.000688552856445312e+00 -2.710554003715515137e-02 7.996414303779602051e-01 -1.731107831001281738e-01 7.996397614479064941e-01 1.716515123844146729e-01 2.731217483489046388e-02 1.000000000000000000e+00 7.922059576675588577e-01 -1.972168340111540574e-01 1.015600060071844002e+00 1.016925202169888687e+00 -6.646380752197195607e-05 9.999933539059324694e-01 8.056273033440052300e-01 1.016924932416201965e+00 2.005021353287865793e-01 9.996270457568076084e-01 -2.730877935465342993e-02 7.972962374067097402e-01 -1.755091038528120428e-01 7.972962374067097402e-01 1.755091038528120428e-01
5.430099999999999927e-01 2.810867875814437866e-02 1.000004172325134277e+00 7.963385581970214844e-01 -1.923989504575729370e-01 1.010823607444763184e+00 1.016191720962524414e+00 6.745904684066772461e-04 9.990656375885009766e-01 8.055784702301025391e-01 1.015575051307678223e+00 1.937521994113922119e-01 1.000685811042785645e+00 -2.710344642400741577e-02 7.996148467063903809e-01 -1.731081604957580566e-01 7.996214032173156738e-01 1.716568022966384888e-01 2.731009428325228625e-02 1.000000000000000000e+00 7.921612986271709955e-01 -1.972112949907368351e-01 1.015613242094773438e+00 1.016924493646772731e+00 -6.598809520267009401e-05 9.999934010112777605e-01 8.055812461544179515e-01 1.016924665764301627e+00 2.004967108620189786e-01 9.996271025408850486e-01 -2.730669957641769854e-02 7.972511024619877151e-01 -1.755064445532759920e-01 7.972511024619877151e-01 1.755064445532759920e-01
5.440099999999999936e-01 2.811169624328613281e-02 1.000004172325134277e+00 7.963122129440307617e-01 -1.924025565385818481e-01 1.010835647583007812e+00 1.016199111938476562e+00 6.734952330589294434e-04 9.990643262863159180e-01 8.055647015571594238e-01 1.015577197074890137e+00 1.937584280967712402e-01 1.000682830810546875e+00 -2.710143662989139557e-02 7.995882630348205566e-01 -1.731055378913879395e-01 7.996032238006591797e-01 1.716620922088623047e-01 2.730802863277629472e-02 1.000000000000000000e+00 7.921169827432885668e-01 -1.972058152996001290e-01 1.015626285938982631e+00 1.016923790845316811e+00 -6.551514333924815731e-05 9.999934485208786805e-01 8.055355238573480570e-01 1.016923759555982132e+00 2.004913920158709062e-01 9.996271589591561035e-01 -2.730463469730479500e-02 7.972062799657277932e-01 -1.755038240756971457e-01 7.972062799657277932e-01 1.755038240756971457e-01
5.450099999999999945e-01 2.811469137668609619e-02 1.000004172325134277e+00 7.962859272956848145e-01 -1.924060434103012085e-01 1.010848164558410645e+00 1.016206502914428711e+00 6.724968552589416504e-04 9.990630149841308594e-01 8.055507540702819824e-01 1.015579462051391602e+00 1.937647163867950439e-01 1.000679969787597656e+00 -2.709935419261455536e-02 7.995619177818298340e-01 -1.731028407812118530e-01 7.995849251747131348e-01 1.716671884059906006e-01 2.730597779661293745e-02 1.000000000000000000e+00 7.920730076726925084e-01 -1.972003942941944199e-01 1.015639193034984622e+00 1.016923094164752905e+00 -6.504496482289035984e-05 9.999934956261319341e-01 8.054901571960541018e-01 1.016922979943173821e+00 2.004861231391389942e-01 9.996272149602187795e-01 -2.730258462618689180e-02 7.971618088748947395e-01 -1.755012407855688628e-01 7.971618088748947395e-01 1.755012407855688628e-01
5.460099999999999953e-01 2.811771631240844727e-02 1.000004172325134277e+00 7.962594628334045410e-01 -1.924097388982772827e-01 1.010860204696655273e+00 1.016214013099670410e+00 6.714165210723876953e-04 9.990615844726562500e-01 8.055367469787597656e-01 1.015581607818603516e+00 1.937710642814636230e-01 1.000677227973937988e+00 -2.709726616740226746e-02 7.995352745056152344e-01 -1.731004714965820312e-01 7.995665669441223145e-01 1.716725379228591919e-01 2.730394168863290935e-02 1.000000000000000000e+00 7.920293710976717971e-01 -1.971950313417444589e-01 1.015651964790658335e+00 1.016922403738052427e+00 -6.457756063946080191e-05 9.999935419983617679e-01 8.054451532007502745e-01 1.016922638720156424e+00 2.004808812026658282e-01 9.996272705245911050e-01 -2.730054927521379654e-02 7.971177036621815981e-01 -1.754986937270154590e-01 7.971177036621815981e-01 1.754986937270154590e-01
5.470099999999999962e-01 2.812072634696960449e-02 1.000004172325134277e+00 7.962330579757690430e-01 -1.924134939908981323e-01 1.010872602462768555e+00 1.016221284866333008e+00 6.703883409500122070e-04 9.990602135658264160e-01 8.055230379104614258e-01 1.015583872795104980e+00 1.937773525714874268e-01 1.000674247741699219e+00 -2.709524519741535187e-02 7.995086908340454102e-01 -1.730979681015014648e-01 7.995483875274658203e-01 1.716777682304382324e-01 2.730192022202369145e-02 1.000000000000000000e+00 7.919860706882198009e-01 -1.971897258099012396e-01 1.015664602614251955e+00 1.016921718733387658e+00 -6.411288890609249014e-05 9.999935890431366214e-01 8.054004692400185128e-01 1.016921405820593982e+00 2.004757610199249807e-01 9.996273257482357621e-01 -2.729852856509485878e-02 7.970738902182943342e-01 -1.754961843637221075e-01 7.970738902182943342e-01 1.754961843637221075e-01
5.480099999999999971e-01 2.812372893095016479e-02 1.000004172325134277e+00 7.962067127227783203e-01 -1.924171447753906250e-01 1.010884523391723633e+00 1.016228795051574707e+00 6.693303585052490234e-04 9.990588426589965820e-01 8.055091500282287598e-01 1.015586018562316895e+00 1.937836706638336182e-01 1.000671386718750000e+00 -2.709319815039634705e-02 7.994822263717651367e-01 -1.730954051017761230e-01 7.995300889015197754e-01 1.716830134391784668e-01 2.729991331017499537e-02 1.000000000000000000e+00 7.919431041258462312e-01 -1.971844770732311680e-01 1.015677107899930265e+00 1.016921040348427230e+00 -6.365099730895930894e-05 9.999936345182963704e-01 8.053561671256024290e-01 1.016921404648748029e+00 2.004706095440203506e-01 9.996273804843234245e-01 -2.729652239730095964e-02 7.970304807419310578e-01 -1.754937090791748866e-01 7.970304807419310578e-01 1.754937090791748866e-01
5.490099999999999980e-01 2.812673896551132202e-02 1.000004172325134277e+00 7.961803078651428223e-01 -1.924206912517547607e-01 1.010896921157836914e+00 1.016236305236816406e+00 6.682798266410827637e-04 9.990575313568115234e-01 8.054951429367065430e-01 1.015588402748107910e+00 1.937900781631469727e-01 1.000668406486511230e+00 -2.709113433957099915e-02 7.994556427001953125e-01 -1.730927228927612305e-01 7.995118498802185059e-01 1.716882884502410889e-01 2.729792086671483167e-02 1.000000000000000000e+00 7.919004691044241317e-01 -1.971792845133645000e-01 1.015689482027404722e+00 1.016920366981720836e+00 -6.319180962099859179e-05 9.999936812144493148e-01 8.053121645995250377e-01 1.016919993890038620e+00 2.004656157159217245e-01 9.996274349209848253e-01 -2.729453070036313989e-02 7.969873304132722991e-01 -1.754912712812260467e-01 7.969873304132722991e-01 1.754912712812260467e-01
5.500099999999999989e-01 2.812974154949188232e-02 1.000004172325134277e+00 7.961540222167968750e-01 -1.924242973327636719e-01 1.010908961296081543e+00 1.016243696212768555e+00 6.672218441963195801e-04 9.990562796592712402e-01 8.054813146591186523e-01 1.015590667724609375e+00 1.937963068485260010e-01 1.000665664672851562e+00 -2.708908170461654663e-02 7.994291186332702637e-01 -1.730901002883911133e-01 7.994935512542724609e-01 1.716935336589813232e-01 2.729594280551390223e-02 1.000000000000000000e+00 7.918581633301777778e-01 -1.971741475189102699e-01 1.015701726362083335e+00 1.016919700277379102e+00 -6.273539295944544818e-05 9.999937260883611234e-01 8.052685464340580968e-01 1.016920055386648425e+00 2.004605720677020975e-01 9.996274888580549689e-01 -2.729255337196355782e-02 7.969445923698321721e-01 -1.754888662491214668e-01 7.969445923698321721e-01 1.754888662491214668e-01
5.510099999999999998e-01 2.813276648521423340e-02 1.000004172325134277e+00 7.961274385452270508e-01 -1.924279332160949707e-01 1.010921359062194824e+00 1.016251087188720703e+00 6.661787629127502441e-04 9.990548491477966309e-01 8.054673075675964355e-01 1.015592813491821289e+00 1.938025206327438354e-01 1.000662803649902344e+00 -2.708701789379119873e-02 7.994024753570556641e-01 -1.730876863002777100e-01 7.994751930236816406e-01 1.716988086700439453e-01 2.729397904068978781e-02 1.000000000000000000e+00 7.918161845216723504e-01 -1.971690654853725799e-01 1.015713842255219435e+00 1.016919038514865425e+00 -6.228166553211407443e-05 9.999937721462139883e-01 8.052252242260691251e-01 1.016918743756587196e+00 2.004556822014825768e-01 9.996275424979951252e-01 -2.729059034227132585e-02 7.969021108085675431e-01 -1.754864977039626017e-01 7.969021108085675431e-01 1.754864977039626017e-01
5.520100000000000007e-01 2.813576906919479370e-02 1.000004172325134277e+00 7.961012125015258789e-01 -1.924315989017486572e-01 1.010933518409729004e+00 1.016258478164672852e+00 6.651282310485839844e-04 9.990535974502563477e-01 8.054535388946533203e-01 1.015595197677612305e+00 1.938089579343795776e-01 1.000660061836242676e+00 -2.708495035767555237e-02 7.993760108947753906e-01 -1.730850636959075928e-01 7.994570136070251465e-01 1.717040538787841797e-01 2.729202948661101774e-02 1.000000000000000000e+00 7.917745304098012804e-01 -1.971640378150680828e-01 1.015725831044057781e+00 1.016918383133275539e+00 -6.183068509946883717e-05 9.999938167148056944e-01 8.051822721806521921e-01 1.016918590542191581e+00 2.004507638059219166e-01 9.996275956652512784e-01 -2.728864151143811645e-02 7.968600199952853291e-01 -1.754841614534579375e-01 7.968600199952853291e-01 1.754841614534579375e-01
5.530100000000000016e-01 2.813879400491714478e-02 1.000004172325134277e+00 7.960749268531799316e-01 -1.924351751804351807e-01 1.010945558547973633e+00 1.016265988349914551e+00 6.640627980232238770e-04 9.990522265434265137e-01 8.054396510124206543e-01 1.015597343444824219e+00 1.938152015209197998e-01 1.000657200813293457e+00 -2.708290331065654755e-02 7.993494868278503418e-01 -1.730825006961822510e-01 7.994387745857238770e-01 1.717093288898468018e-01 2.729009405790104592e-02 1.000000000000000000e+00 7.917331987377724811e-01 -1.971590639170442694e-01 1.015737694051981110e+00 1.016917732944414565e+00 -6.138239312055713333e-05 9.999938618447824501e-01 8.051396292771081376e-01 1.016917655031799539e+00 2.004459555659711401e-01 9.996276484986682531e-01 -2.728670680504600640e-02 7.968182129541322434e-01 -1.754818598985729561e-01 7.968182129541322434e-01 1.754818598985729561e-01
5.540100000000000025e-01 2.814181149005889893e-02 1.000004172325134277e+00 7.960485816001892090e-01 -1.924387961626052856e-01 1.010957956314086914e+00 1.016273379325866699e+00 6.630197167396545410e-04 9.990507960319519043e-01 8.054257035255432129e-01 1.015599608421325684e+00 1.938214600086212158e-01 1.000654220581054688e+00 -2.708084322512149811e-02 7.993230223655700684e-01 -1.730799973011016846e-01 7.994205355644226074e-01 1.717145442962646484e-01 2.728817266959729371e-02 1.000000000000000000e+00 7.916921872651707659e-01 -1.971541432080510248e-01 1.015749432586289913e+00 1.016917088535601366e+00 -6.093680942980448745e-05 9.999939063957962171e-01 8.050973258670131028e-01 1.016917017572783077e+00 2.004411793426857102e-01 9.996277009246925527e-01 -2.728478613208444592e-02 7.967767456958707584e-01 -1.754795909974496138e-01 7.967767456958707584e-01 1.754795909974496138e-01
5.550100000000000033e-01 2.814482152462005615e-02 1.000004172325134277e+00 7.960220575332641602e-01 -1.924423426389694214e-01 1.010969996452331543e+00 1.016280651092529297e+00 6.619915366172790527e-04 9.990493655204772949e-01 8.054118156433105469e-01 1.015601873397827148e+00 1.938276290893554688e-01 1.000651240348815918e+00 -2.707877568900585175e-02 7.992963790893554688e-01 -1.730772405862808228e-01 7.994021773338317871e-01 1.717196851968765259e-01 2.728626523786688643e-02 1.000000000000000000e+00 7.916514937865456458e-01 -1.971492751171968483e-01 1.015761047927696836e+00 1.016916449844814885e+00 -6.049392508640141487e-05 9.999939503963923837e-01 8.050553588740677613e-01 1.016916651875368949e+00 2.004364364371329643e-01 9.996277529475361412e-01 -2.728287940890168975e-02 7.967356145695587699e-01 -1.754773543485884102e-01 7.967356145695587699e-01 1.754773543485884102e-01
5.560100000000000042e-01 2.814783155918121338e-02 1.000004172325134277e+00 7.959957122802734375e-01 -1.924460232257843018e-01 1.010982275009155273e+00 1.016288161277770996e+00 6.609335541725158691e-04 9.990479946136474609e-01 8.053979277610778809e-01 1.015604019165039062e+00 1.938340216875076294e-01 1.000648498535156250e+00 -2.707671001553535461e-02 7.992697954177856445e-01 -1.730748713016510010e-01 7.993838787078857422e-01 1.717249453067779541e-01 2.728437167829518215e-02 1.000000000000000000e+00 7.916111160862759899e-01 -1.971444590741923686e-01 1.015772541356665171e+00 1.016915816218451507e+00 -6.005370480464098276e-05 9.999939949384709648e-01 8.050136947693243838e-01 1.016915524945505078e+00 2.004318004057950575e-01 9.996278046422000241e-01 -2.728098655693143859e-02 7.966947616076986982e-01 -1.754751510345741172e-01 7.966947616076986982e-01 1.754751510345741172e-01
5.570100000000000051e-01 2.815084159374237061e-02 1.000004172325134277e+00 7.959694266319274902e-01 -1.924497634172439575e-01 1.010994434356689453e+00 1.016295671463012695e+00 6.598681211471557617e-04 9.990468025207519531e-01 8.053840994834899902e-01 1.015606403350830078e+00 1.938403695821762085e-01 1.000645637512207031e+00 -2.707467228174209595e-02 7.992433905601501465e-01 -1.730722486972808838e-01 7.993655800819396973e-01 1.717303246259689331e-01 2.728249190654779069e-02 1.000000000000000000e+00 7.915710519560115177e-01 -1.971396945138789991e-01 1.015783914143244315e+00 1.016915188729372588e+00 -5.961618949014190004e-05 9.999940380107541493e-01 8.049723888726387777e-01 1.016915541710293747e+00 2.004271339457065482e-01 9.996278558771408695e-01 -2.727910748114923886e-02 7.966542873353418264e-01 -1.754729778155806053e-01 7.966542873353418264e-01 1.754729778155806053e-01
5.580100000000000060e-01 2.815385162830352783e-02 1.000004172325134277e+00 7.959430813789367676e-01 -1.924532949924468994e-01 1.011006712913513184e+00 1.016303062438964844e+00 6.588324904441833496e-04 9.990454316139221191e-01 8.053701519966125488e-01 1.015608549118041992e+00 1.938468664884567261e-01 1.000642776489257812e+00 -2.707259170711040497e-02 7.992168664932250977e-01 -1.730696409940719604e-01 7.993474006652832031e-01 1.717355549335479736e-01 2.728062583856312451e-02 1.000000000000000000e+00 7.915312991996359404e-01 -1.971349808774458812e-01 1.015795167544308875e+00 1.016914565857180985e+00 -5.918130526843603265e-05 9.999940822646082861e-01 8.049313630301627720e-01 1.016914192786285254e+00 2.004226165909852864e-01 9.996279068311398897e-01 -2.727724211165266643e-02 7.966140541615297499e-01 -1.754708379593035716e-01 7.966140541615297499e-01 1.754708379593035716e-01
5.590100000000000069e-01 2.815684676170349121e-02 1.000004172325134277e+00 7.959166169166564941e-01 -1.924569755792617798e-01 1.011018872261047363e+00 1.016310453414916992e+00 6.577745079994201660e-04 9.990440607070922852e-01 8.053563237190246582e-01 1.015610814094543457e+00 1.938529312610626221e-01 1.000639796257019043e+00 -2.707054093480110168e-02 7.991901040077209473e-01 -1.730669438838958740e-01 7.993290424346923828e-01 1.717407703399658203e-01 2.727877339055570852e-02 1.000000000000000000e+00 7.914918556332479760e-01 -1.971303176123541390e-01 1.015806302803694328e+00 1.016913949222830293e+00 -5.874911703340505786e-05 9.999941247048304005e-01 8.048907007566109550e-01 1.016914314644703721e+00 2.004180441916897371e-01 9.996279573071478186e-01 -2.727539034872195414e-02 7.965742128879920170e-01 -1.754687268652558307e-01 7.965742128879920170e-01 1.754687268652558307e-01
5.600100000000000078e-01 2.815987914800643921e-02 1.000004172325134277e+00 7.958903312683105469e-01 -1.924605816602706909e-01 1.011031150817871094e+00 1.016317844390869141e+00 6.567612290382385254e-04 9.990426301956176758e-01 8.053424954414367676e-01 1.015612959861755371e+00 1.938593238592147827e-01 1.000637054443359375e+00 -2.706849016249179840e-02 7.991637587547302246e-01 -1.730645000934600830e-01 7.993109226226806641e-01 1.717459261417388916e-01 2.727693447901950036e-02 1.000000000000000000e+00 7.914527190851402549e-01 -1.971257041722624948e-01 1.015817321152332253e+00 1.016913337085067814e+00 -5.831954090778875607e-05 9.999941683811995885e-01 8.048503125180047624e-01 1.016913020728369199e+00 2.004136233660417654e-01 9.996280075104435614e-01 -2.727355212513322621e-02 7.965346056020762289e-01 -1.754666483679132027e-01 7.965346056020762289e-01 1.754666483679132027e-01
5.610100000000000087e-01 2.816287428140640259e-02 1.000004172325134277e+00 7.958638072013854980e-01 -1.924642026424407959e-01 1.011043190956115723e+00 1.016325235366821289e+00 6.556510925292968750e-04 9.990413784980773926e-01 8.053285479545593262e-01 1.015615224838256836e+00 1.938656717538833618e-01 1.000634193420410156e+00 -2.706649713218212128e-02 7.991371154785156250e-01 -1.730619668960571289e-01 7.992925047874450684e-01 1.717512458562850952e-01 2.727510902073100249e-02 1.000000000000000000e+00 7.914138873957788922e-01 -1.971211400169533556e-01 1.015828223808384445e+00 1.016912730961486488e+00 -5.789263698383427780e-05 9.999942104856944791e-01 8.048102764961776456e-01 1.016912970314865827e+00 2.004091626947791249e-01 9.996280572564180122e-01 -2.727172734272586760e-02 7.964953735716294725e-01 -1.754645981388701370e-01 7.964953735716294725e-01 1.754645981388701370e-01
5.620100000000000096e-01 2.816588431596755981e-02 1.000004172325134277e+00 7.958375811576843262e-01 -1.924677640199661255e-01 1.011055707931518555e+00 1.016332745552062988e+00 6.546527147293090820e-04 9.990400671958923340e-01 8.053146600723266602e-01 1.015617489814758301e+00 1.938719302415847778e-01 1.000631332397460938e+00 -2.706434577703475952e-02 7.991106510162353516e-01 -1.730593740940093994e-01 7.992742657661437988e-01 1.717564463615417480e-01 2.727329693275238817e-02 1.000000000000000000e+00 7.913753584177813938e-01 -1.971166246122603161e-01 1.015839011977375916e+00 1.016912129541408305e+00 -5.746834019592834579e-05 9.999942532953973728e-01 8.047705253045758234e-01 1.016912008411022361e+00 2.004048163019450102e-01 9.996281066989018971e-01 -2.726991593072576256e-02 7.964563983726873353e-01 -1.754625789460373675e-01 7.964563983726873353e-01 1.754625789460373675e-01
5.630100000000000104e-01 2.816892415285110474e-02 1.000004172325134277e+00 7.958110570907592773e-01 -1.924714893102645874e-01 1.011067628860473633e+00 1.016340136528015137e+00 6.535798311233520508e-04 9.990385770797729492e-01 8.053007721900939941e-01 1.015619874000549316e+00 1.938783526420593262e-01 1.000628471374511719e+00 -2.706231921911239624e-02 7.990840673446655273e-01 -1.730567514896392822e-01 7.992560267448425293e-01 1.717617809772491455e-01 2.727149813245217588e-02 1.000000000000000000e+00 7.913371300163517530e-01 -1.971121574301087087e-01 1.015849686852070555e+00 1.016911533588162664e+00 -5.704667707039318901e-05 9.999942953595978290e-01 8.047310982928854717e-01 1.016911509289286419e+00 2.004004850102535651e-01 9.996281557436053067e-01 -2.726811779879769956e-02 7.964177519790793802e-01 -1.754605883645623532e-01 7.964177519790793802e-01 1.754605883645623532e-01
5.640100000000000113e-01 2.817190438508987427e-02 1.000004172325134277e+00 7.957848310470581055e-01 -1.924751549959182739e-01 1.011080026626586914e+00 1.016347646713256836e+00 6.525591015815734863e-04 9.990373253822326660e-01 8.052868843078613281e-01 1.015622019767761230e+00 1.938845813274383545e-01 1.000625491142272949e+00 -2.706024423241615295e-02 7.990576028823852539e-01 -1.730543076992034912e-01 7.992377281188964844e-01 1.717671006917953491e-01 2.726971253831633746e-02 1.000000000000000000e+00 7.912992000900151979e-01 -1.971077379535023655e-01 1.015860249601153287e+00 1.016910942844331478e+00 -5.662762897366495867e-05 9.999943370640386187e-01 8.046919822695568492e-01 1.016911108575429212e+00 2.003961944426111141e-01 9.996282044184346960e-01 -2.726633286751083476e-02 7.963794126077193836e-01 -1.754586265396172740e-01 7.963794126077193836e-01 1.754586265396172740e-01
5.650100000000000122e-01 2.817491441965103149e-02 1.000004172325134277e+00 7.957584857940673828e-01 -1.924787908792495728e-01 1.011092066764831543e+00 1.016355037689208984e+00 6.514862179756164551e-04 9.990359544754028320e-01 8.052729368209838867e-01 1.015624165534973145e+00 1.938909143209457397e-01 1.000622749328613281e+00 -2.705818973481655121e-02 7.990310192108154297e-01 -1.730517446994781494e-01 7.992193698883056641e-01 1.717723160982131958e-01 2.726794006873264897e-02 1.000000000000000000e+00 7.912615665391169451e-01 -1.971033656686686231e-01 1.015870701386941244e+00 1.016910356846246533e+00 -5.621116802037455821e-05 9.999943791655142578e-01 8.046531534225436211e-01 1.016910090617681117e+00 2.003919954377503532e-01 9.996282527759937642e-01 -2.726456105931358495e-02 7.963413395278626794e-01 -1.754566941369818112e-01 7.963413395278626794e-01 1.754566941369818112e-01
5.660100000000000131e-01 2.817793190479278564e-02 1.000004172325134277e+00 7.957319021224975586e-01 -1.924825012683868408e-01 1.011104464530944824e+00 1.016362428665161133e+00 6.504654884338378906e-04 9.990344643592834473e-01 8.052590489387512207e-01 1.015626549720764160e+00 1.938971728086471558e-01 1.000619888305664062e+00 -2.705611661076545715e-02 7.990044355392456055e-01 -1.730491667985916138e-01 7.992011308670043945e-01 1.717775166034698486e-01 2.726618064191813073e-02 1.000000000000000000e+00 7.912242272639948837e-01 -1.970990400646341345e-01 1.015881043366345882e+00 1.016909776525832809e+00 -5.579732788802357099e-05 9.999944199121497679e-01 8.046146597608765383e-01 1.016910114838805113e+00 2.003877683700102108e-01 9.996283007019193256e-01 -2.726280228311366710e-02 7.963036201313723472e-01 -1.754547883271187769e-01 7.963036201313723472e-01 1.754547883271187769e-01
5.670100000000000140e-01 2.818095684051513672e-02 1.000004172325134277e+00 7.957057952880859375e-01 -1.924859732389450073e-01 1.011116623878479004e+00 1.016369938850402832e+00 6.494075059890747070e-04 9.990331530570983887e-01 8.052452206611633301e-01 1.015628814697265625e+00 1.939034610986709595e-01 1.000617027282714844e+00 -2.705408073961734772e-02 7.989780306816101074e-01 -1.730464994907379150e-01 7.991830110549926758e-01 1.717827767133712769e-01 2.726443417638907407e-02 1.000000000000000000e+00 7.911871801770192780e-01 -1.970947606361349025e-01 1.015891276684267819e+00 1.016909200459369611e+00 -5.538603800696149129e-05 9.999944617874987340e-01 8.045764280503787669e-01 1.016908830813154641e+00 2.003836814204791594e-01 9.996283483637370404e-01 -2.726105647069051313e-02 7.962661255124577897e-01 -1.754529121916383605e-01 7.962661255124577897e-01 1.754529121916383605e-01
5.680100000000000149e-01 2.818397432565689087e-02 1.000004172325134277e+00 7.956795096397399902e-01 -1.924895644187927246e-01 1.011128902435302734e+00 1.016377329826354980e+00 6.483793258666992188e-04 9.990319013595581055e-01 8.052313327789306641e-01 1.015631079673767090e+00 1.939097195863723755e-01 1.000614166259765625e+00 -2.705200575292110443e-02 7.989515662193298340e-01 -1.730438619852066040e-01 7.991647720336914062e-01 1.717879474163055420e-01 2.726270059096352200e-02 1.000000000000000000e+00 7.911504232025659000e-01 -1.970905268835489166e-01 1.015901402473722515e+00 1.016908630228529953e+00 -5.497736059164263090e-05 9.999945018729107238e-01 8.045385397291263674e-01 1.016909002613824775e+00 2.003795356907393799e-01 9.996283955694066359e-01 -2.725932352533420172e-02 7.962290026773788387e-01 -1.754510612840907424e-01 7.962290026773788387e-01 1.754510612840907424e-01
5.690100000000000158e-01 2.818697690963745117e-02 1.000004172325134277e+00 7.956529855728149414e-01 -1.924932599067687988e-01 1.011141061782836914e+00 1.016384840011596680e+00 6.473138928413391113e-04 9.990305304527282715e-01 8.052174448966979980e-01 1.015633225440979004e+00 1.939161121845245361e-01 1.000611305236816406e+00 -2.705001831054687500e-02 7.989248633384704590e-01 -1.730414032936096191e-01 7.991464734077453613e-01 1.717932820320129395e-01 2.726097980476378108e-02 1.000000000000000000e+00 7.911139542769896060e-01 -1.970863383128294288e-01 1.015911421855962615e+00 1.016908064086975871e+00 -5.457121062363866403e-05 9.999945432331913686e-01 8.045009049476988805e-01 1.016907729535122096e+00 2.003755388690986183e-01 9.996284425251203976e-01 -2.725760338252759124e-02 7.961920930600406843e-01 -1.754492395065646859e-01 7.961920930600406843e-01 1.754492395065646859e-01
5.700100000000000167e-01 2.818999439477920532e-02 1.000004172325134277e+00 7.956264615058898926e-01 -1.924969106912612915e-01 1.011153221130371094e+00 1.016391992568969727e+00 6.462708115577697754e-04 9.990290999412536621e-01 8.052036166191101074e-01 1.015635490417480469e+00 1.939223706722259521e-01 1.000608444213867188e+00 -2.704788558185100555e-02 7.988982796669006348e-01 -1.730388700962066650e-01 7.991280555725097656e-01 1.717984825372695923e-01 2.725927173721876332e-02 1.000000000000000000e+00 7.910777713485948048e-01 -1.970821944354393951e-01 1.015921335940600745e+00 1.016907503614673969e+00 -5.416765006264189777e-05 9.999945829540233255e-01 8.044636050454473386e-01 1.016907771562709728e+00 2.003714923620723287e-01 9.996284890391067268e-01 -2.725589594619435424e-02 7.961555434705122059e-01 -1.754474424284755418e-01 7.961555434705122059e-01 1.754474424284755418e-01
5.710100000000000176e-01 2.819300442934036255e-02 1.000004172325134277e+00 7.956002950668334961e-01 -1.925005316734313965e-01 1.011165380477905273e+00 1.016399621963500977e+00 6.451979279518127441e-04 9.990277886390686035e-01 8.051897287368774414e-01 1.015637755393981934e+00 1.939288824796676636e-01 1.000605463981628418e+00 -2.704587578773498535e-02 7.988718748092651367e-01 -1.730363219976425171e-01 7.991099357604980469e-01 1.718037575483322144e-01 2.725757630806628640e-02 1.000000000000000000e+00 7.910418723776081462e-01 -1.970780947682865269e-01 1.015931145825729631e+00 1.016906947394100369e+00 -5.376660825414850521e-05 9.999946235103541747e-01 8.044265670852364103e-01 1.016906786448590116e+00 2.003675637869389847e-01 9.996285352782787736e-01 -2.725420114928885085e-02 7.961192254927497158e-01 -1.754456731390799940e-01 7.961192254927497158e-01 1.754456731390799940e-01
5.720100000000000184e-01 2.819601446390151978e-02 1.000004172325134277e+00 7.955737709999084473e-01 -1.925041377544403076e-01 1.011177659034729004e+00 1.016407012939453125e+00 6.441250443458557129e-04 9.990264177322387695e-01 8.051757216453552246e-01 1.015639901161193848e+00 1.939350068569183350e-01 1.000602722167968750e+00 -2.704381570219993591e-02 7.988451719284057617e-01 -1.730336397886276245e-01 7.990915775299072266e-01 1.718090623617172241e-01 2.725589343735524903e-02 1.000000000000000000e+00 7.910062553361482118e-01 -1.970740388336592042e-01 1.015940852598043120e+00 1.016906396352062369e+00 -5.336811811102320786e-05 9.999946631633072069e-01 8.043898387799153227e-01 1.016906421353228618e+00 2.003636344328439123e-01 9.996285811290791523e-01 -2.725251890261887189e-02 7.960832259300373304e-01 -1.754439288564439148e-01 7.960832259300373304e-01 1.754439288564439148e-01
5.730100000000000193e-01 2.819904685020446777e-02 1.000004172325134277e+00 7.955474853515625000e-01 -1.925076991319656372e-01 1.011189818382263184e+00 1.016414403915405273e+00 6.430894136428833008e-04 9.990251064300537109e-01 8.051618933677673340e-01 1.015642166137695312e+00 1.939413547515869141e-01 1.000599861145019531e+00 -2.704172208905220032e-02 7.988187670707702637e-01 -1.730311810970306396e-01 7.990733385086059570e-01 1.718142926692962646e-01 2.725422304591186909e-02 1.000000000000000000e+00 7.909709182199093913e-01 -1.970700261618852089e-01 1.015950457326748602e+00 1.016905850036764258e+00 -5.297215156176844598e-05 9.999947026533743122e-01 8.043533968850600235e-01 1.016905976117681965e+00 2.003597540725488013e-01 9.996286266429477152e-01 -2.725084913098293343e-02 7.960475049842293815e-01 -1.754422102626841395e-01 7.960475049842293815e-01 1.754422102626841395e-01
5.740100000000000202e-01 2.820204198360443115e-02 1.000004172325134277e+00 7.955211400985717773e-01 -1.925113797187805176e-01 1.011202096939086914e+00 1.016421794891357422e+00 6.420612335205078125e-04 9.990237355232238770e-01 8.051480650901794434e-01 1.015644431114196777e+00 1.939476430416107178e-01 1.000596880912780762e+00 -2.703968808054924011e-02 7.987921833992004395e-01 -1.730285882949829102e-01 7.990550398826599121e-01 1.718195080757141113e-01 2.725256505520634934e-02 1.000000000000000000e+00 7.909358590445992876e-01 -1.970660562903738811e-01 1.015959961065701966e+00 1.016905308184818946e+00 -5.257868882476664566e-05 9.999947423832390436e-01 8.043172278481660609e-01 1.016905070402370992e+00 2.003559495316055983e-01 9.996286718488224254e-01 -2.724919175802290733e-02 7.960120401300154747e-01 -1.754405175748242895e-01 7.960120401300154747e-01 1.754405175748242895e-01
5.750100000000000211e-01 2.820503711700439453e-02 1.000004172325134277e+00 7.954946756362915039e-01 -1.925150305032730103e-01 1.011214256286621094e+00 1.016429424285888672e+00 6.410330533981323242e-04 9.990223646163940430e-01 8.051341176033020020e-01 1.015646696090698242e+00 1.939540058374404907e-01 1.000594139099121094e+00 -2.703763917088508606e-02 7.987655401229858398e-01 -1.730262637138366699e-01 7.990366816520690918e-01 1.718248277902603149e-01 2.725091938623013660e-02 1.000000000000000000e+00 7.909010758175547551e-01 -1.970621287569896130e-01 1.015969364868494651e+00 1.016904771571556898e+00 -5.218775588724779363e-05 9.999947808881450850e-01 8.042813715714572931e-01 1.016905091865257127e+00 2.003521207407917004e-01 9.996287166513601052e-01 -2.724754669694950254e-02 7.959769042076657586e-01 -1.754388484068726828e-01 7.959769042076657586e-01 1.754388484068726828e-01
5.760100000000000220e-01 2.820806950330734253e-02 1.000004172325134277e+00 7.954684495925903320e-01 -1.925186216831207275e-01 1.011226534843444824e+00 1.016436696052551270e+00 6.399750709533691406e-04 9.990210533142089844e-01 8.051202297210693359e-01 1.015648841857910156e+00 1.939603388309478760e-01 1.000591278076171875e+00 -2.703558281064033508e-02 7.987391352653503418e-01 -1.730235219001770020e-01 7.990185618400573730e-01 1.718300879001617432e-01 2.724928596027931249e-02 1.000000000000000000e+00 7.908665665575250747e-01 -1.970582431046521421e-01 1.015978669777962029e+00 1.016904238885583789e+00 -5.179928640103285709e-05 9.999948204552638886e-01 8.042457605553985367e-01 1.016903876065192058e+00 2.003484225826813736e-01 9.996287612049269411e-01 -2.724591388127374156e-02 7.959419784522866470e-01 -1.754372056091364207e-01 7.959419784522866470e-01 1.754372056091364207e-01
5.770100000000000229e-01 2.821106463670730591e-02 1.000004172325134277e+00 7.954421043395996094e-01 -1.925222873687744141e-01 1.011238574981689453e+00 1.016444206237792969e+00 6.389096379280090332e-04 9.990197420120239258e-01 8.051062822341918945e-01 1.015651226043701172e+00 1.939666122198104858e-01 1.000588417053222656e+00 -2.703355252742767334e-02 7.987125515937805176e-01 -1.730208992958068848e-01 7.990002036094665527e-01 1.718353182077407837e-01 2.724766469897067431e-02 1.000000000000000000e+00 7.908323292949984706e-01 -1.970543988813606429e-01 1.015987876826105474e+00 1.016903711653179831e+00 -5.141333940980006038e-05 9.999948582710247447e-01 8.042104733417715368e-01 1.016904087649983079e+00 2.003446633446024916e-01 9.996288053243869154e-01 -2.724429321764286135e-02 7.959074046144256620e-01 -1.754355849236751141e-01 7.959074046144256620e-01 1.754355849236751141e-01
5.780100000000000238e-01 2.821408957242965698e-02 1.000004172325134277e+00 7.954156398773193359e-01 -1.925261169672012329e-01 1.011250972747802734e+00 1.016451597213745117e+00 6.379187107086181641e-04 9.990183115005493164e-01 8.050923943519592285e-01 1.015653491020202637e+00 1.939728111028671265e-01 1.000585556030273438e+00 -2.703141421079635620e-02 7.986860275268554688e-01 -1.730185151100158691e-01 7.989819049835205078e-01 1.718405187129974365e-01 2.724605552424349403e-02 1.000000000000000000e+00 7.907983620721693585e-01 -1.970505956401341630e-01 1.015996987034205379e+00 1.016903188138574832e+00 -5.102982966311691708e-05 9.999948973866911173e-01 8.041754205805710098e-01 1.016902838792125285e+00 2.003410498396079320e-01 9.996288492149418836e-01 -2.724268464428289058e-02 7.958730249301637638e-01 -1.754339902751198277e-01 7.958730249301637638e-01 1.754339902751198277e-01
5.790100000000000247e-01 2.821709960699081421e-02 1.000004172325134277e+00 7.953892946243286133e-01 -1.925294399261474609e-01 1.011263251304626465e+00 1.016458749771118164e+00 6.368160247802734375e-04 9.990169405937194824e-01 8.050786256790161133e-01 1.015655636787414551e+00 1.939792037010192871e-01 1.000582575798034668e+00 -2.702935412526130676e-02 7.986595034599304199e-01 -1.730158329010009766e-01 7.989637255668640137e-01 1.718457490205764771e-01 2.724445835836125304e-02 1.000000000000000000e+00 7.907646629429051499e-01 -1.970468329389530593e-01 1.016006001412931514e+00 1.016902669968003492e+00 -5.064882048958796749e-05 9.999949348101774271e-01 8.041406859489004244e-01 1.016902963158203610e+00 2.003373782343537135e-01 9.996288926795540153e-01 -2.724108806753606019e-02 7.958389902914391190e-01 -1.754324171653238729e-01 7.958389902914391190e-01 1.754324171653238729e-01
5.800100000000000255e-01 2.822010964155197144e-02 1.000004172325134277e+00 7.953630089759826660e-01 -1.925331503152847290e-01 1.011275410652160645e+00 1.016466379165649414e+00 6.358176469802856445e-04 9.990156888961791992e-01 8.050646185874938965e-01 1.015657901763916016e+00 1.939854323863983154e-01 1.000579833984375000e+00 -2.702730521559715271e-02 7.986329793930053711e-01 -1.730133295059204102e-01 7.989454865455627441e-01 1.718509793281555176e-01 2.724287312391319993e-02 1.000000000000000000e+00 7.907312299727112803e-01 -1.970431103407007667e-01 1.016014920962453827e+00 1.016902155632751548e+00 -5.027023654788776840e-05 9.999949731857279422e-01 8.041061917737890585e-01 1.016901958272101947e+00 2.003338276941521445e-01 9.996289358963145188e-01 -2.723950342410881922e-02 7.958051637456388105e-01 -1.754308689599617388e-01 7.958051637456388105e-01 1.754308689599617388e-01
5.810100000000000264e-01 2.822311222553253174e-02 1.000004172325134277e+00 7.953365445137023926e-01 -1.925368458032608032e-01 1.011287569999694824e+00 1.016473770141601562e+00 6.346851587295532227e-04 9.990144371986389160e-01 8.050508499145507812e-01 1.015660047531127930e+00 1.939917802810668945e-01 1.000576972961425781e+00 -2.702530100941658020e-02 7.986063361167907715e-01 -1.730106174945831299e-01 7.989270687103271484e-01 1.718563139438629150e-01 2.724129974381585620e-02 1.000000000000000000e+00 7.906980612386969032e-01 -1.970394274131067047e-01 1.016023746672552130e+00 1.016901646207554188e+00 -4.989411665773565014e-05 9.999950105138498690e-01 8.040719933398671193e-01 1.016901718081418604e+00 2.003302618427137971e-01 9.996289787342300670e-01 -2.723793062628607209e-02 7.957716455154775215e-01 -1.754293425534956541e-01 7.957716455154775215e-01 1.754293425534956541e-01
5.820100000000000273e-01 2.822612971067428589e-02 1.000004172325134277e+00 7.953100204467773438e-01 -1.925404220819473267e-01 1.011299610137939453e+00 1.016481280326843262e+00 6.336420774459838867e-04 9.990128278732299805e-01 8.050368428230285645e-01 1.015662312507629395e+00 1.939980685710906982e-01 1.000573992729187012e+00 -2.702324837446212769e-02 7.985797524452209473e-01 -1.730080842971801758e-01 7.989087700843811035e-01 1.718615144491195679e-01 2.723973814149382305e-02 1.000000000000000000e+00 7.906651548339919122e-01 -1.970357837296776993e-01 1.016032479520456278e+00 1.016901141056359092e+00 -4.952042396092767802e-05 9.999950478712886781e-01 8.040380578789261268e-01 1.016901224133754500e+00 2.003267533428353953e-01 9.996290212670382314e-01 -2.723636960325529627e-02 7.957383787315071011e-01 -1.754278391349136101e-01 7.957383787315071011e-01 1.754278391349136101e-01
5.830100000000000282e-01 2.822914719581604004e-02 1.000004172325134277e+00 7.952837347984313965e-01 -1.925440281629562378e-01 1.011312007904052734e+00 1.016488552093505859e+00 6.326213479042053223e-04 9.990115165710449219e-01 8.050229549407958984e-01 1.015664577484130859e+00 1.940044760704040527e-01 1.000571131706237793e+00 -2.702118083834648132e-02 7.985531687736511230e-01 -1.730055063962936401e-01 7.988905310630798340e-01 1.718667745590209961e-01 2.723818824143928521e-02 1.000000000000000000e+00 7.906325088815027158e-01 -1.970321788726579759e-01 1.016041120464021841e+00 1.016900640117353927e+00 -4.914914701866036824e-05 9.999950853036649878e-01 8.040043821734664808e-01 1.016900434180165957e+00 2.003233048007972139e-01 9.996290634998173941e-01 -2.723482027977581349e-02 7.957053592153978672e-01 -1.754263584623766692e-01 7.957053592153978672e-01 1.754263584623766692e-01
5.840100000000000291e-01 2.823214232921600342e-02 1.000004172325134277e+00 7.952573895454406738e-01 -1.925476789474487305e-01 1.011324167251586914e+00 1.016496181488037109e+00 6.315931677818298340e-04 9.990102648735046387e-01 8.050090670585632324e-01 1.015666961669921875e+00 1.940108090639114380e-01 1.000568270683288574e+00 -2.701906114816665649e-02 7.985267043113708496e-01 -1.730030775070190430e-01 7.988722920417785645e-01 1.718721240758895874e-01 2.723664996767309263e-02 1.000000000000000000e+00 7.906001214955973300e-01 -1.970286124244623738e-01 1.016049670461356635e+00 1.016900143996654737e+00 -4.878030377797304938e-05 9.999951216557109168e-01 8.039709973778518259e-01 1.016900442917187064e+00 2.003198372206086986e-01 9.996291053577299746e-01 -2.723328257373554620e-02 7.956726441123427307e-01 -1.754248986202161797e-01 7.956726441123427307e-01 1.754248986202161797e-01
5.850100000000000300e-01 2.823515981435775757e-02 1.000004172325134277e+00 7.952309846878051758e-01 -1.925513297319412231e-01 1.011336445808410645e+00 1.016503334045410156e+00 6.305351853370666504e-04 9.990088343620300293e-01 8.049951791763305664e-01 1.015669107437133789e+00 1.940171122550964355e-01 1.000565528869628906e+00 -2.701704204082489014e-02 7.985001802444458008e-01 -1.730005145072937012e-01 7.988540530204772949e-01 1.718772649765014648e-01 2.723512324441699356e-02 1.000000000000000000e+00 7.905679907988274469e-01 -1.970250839714041968e-01 1.016058130462266229e+00 1.016899651510858593e+00 -4.841383299727655611e-05 9.999951589896488580e-01 8.039378425416878748e-01 1.016899298914884398e+00 2.003164902414579229e-01 9.996291469800787644e-01 -2.723175642037077224e-02 7.956401262536135777e-01 -1.754234621828441587e-01 7.956401262536135777e-01 1.754234621828441587e-01
5.860100000000000309e-01 2.823817729949951172e-02 1.000004172325134277e+00 7.952044606208801270e-01 -1.925549358129501343e-01 1.011348605155944824e+00 1.016510963439941406e+00 6.294921040534973145e-04 9.990075826644897461e-01 8.049812912940979004e-01 1.015671253204345703e+00 1.940233111381530762e-01 1.000562429428100586e+00 -2.701491676270961761e-02 7.984735965728759766e-01 -1.729978919029235840e-01 7.988356947898864746e-01 1.718825101852416992e-01 2.723360799622665321e-02 1.000000000000000000e+00 7.905361149251728392e-01 -1.970215931043733382e-01 1.016066501406682754e+00 1.016899164114759557e+00 -4.804979002712855569e-05 9.999951946255185575e-01 8.039049924903604039e-01 1.016899540368632060e+00 2.003130812712432818e-01 9.996291881905299270e-01 -2.723024172997815656e-02 7.956079406733557180e-01 -1.754220451159182737e-01 7.956079406733557180e-01 1.754220451159182737e-01
5.870100000000000318e-01 2.824120968580245972e-02 1.000004172325134277e+00 7.951782941818237305e-01 -1.925586313009262085e-01 1.011360764503479004e+00 1.016518354415893555e+00 6.284341216087341309e-04 9.990060925483703613e-01 8.049673438072204590e-01 1.015673637390136719e+00 1.940297037363052368e-01 1.000559687614440918e+00 -2.701292932033538818e-02 7.984470725059509277e-01 -1.729953289031982422e-01 7.988174557685852051e-01 1.718878597021102905e-01 2.723210414799280554e-02 1.000000000000000000e+00 7.905044920200022807e-01 -1.970181394187831836e-01 1.016074784224765271e+00 1.016898680098825114e+00 -4.768809026386069808e-05 9.999952315724751628e-01 8.038723591876882901e-01 1.016898319355833857e+00 2.003098143030171974e-01 9.996292291913915218e-01 -2.722873844350926290e-02 7.955759318650049705e-01 -1.754206513221485686e-01 7.955759318650049705e-01 1.754206513221485686e-01
5.880100000000000326e-01 2.824421226978302002e-02 1.000004172325134277e+00 7.951519489288330078e-01 -1.925621479749679565e-01 1.011372923851013184e+00 1.016525745391845703e+00 6.273761391639709473e-04 9.990049004554748535e-01 8.049535155296325684e-01 1.015675902366638184e+00 1.940358728170394897e-01 1.000556826591491699e+00 -2.701092325150966644e-02 7.984205484390258789e-01 -1.729927361011505127e-01 7.987992763519287109e-01 1.718930155038833618e-01 2.723061162494239129e-02 1.000000000000000000e+00 7.904731202400356871e-01 -1.970147225145178482e-01 1.016082979837002798e+00 1.016898201119466050e+00 -4.732879787606790011e-05 9.999952667891949254e-01 8.038400278283384104e-01 1.016898516196857782e+00 2.003064821985258426e-01 9.996292697822571904e-01 -2.722724647000581560e-02 7.955442533415912898e-01 -1.754192762710417852e-01 7.955442533415912898e-01 1.754192762710417852e-01
5.890100000000000335e-01 2.824721485376358032e-02 1.000004172325134277e+00 7.951254844665527344e-01 -1.925658285617828369e-01 1.011385083198547363e+00 1.016533136367797852e+00 6.263330578804016113e-04 9.990034699440002441e-01 8.049395680427551270e-01 1.015678048133850098e+00 1.940421909093856812e-01 1.000554084777832031e+00 -2.700884267687797546e-02 7.983940243721008301e-01 -1.729902327060699463e-01 7.987809181213378906e-01 1.718982756137847900e-01 2.722913035263962306e-02 1.000000000000000000e+00 7.904419977533064801e-01 -1.970113419958805234e-01 1.016091089154314009e+00 1.016897725592451840e+00 -4.697183370793559551e-05 9.999953030606554272e-01 8.038079168178312583e-01 1.016897495214188929e+00 2.003032737264933694e-01 9.996293101504943879e-01 -2.722576574989778175e-02 7.955127610690309048e-01 -1.754179235603528786e-01 7.955127610690309048e-01 1.754179235603528786e-01
5.900100000000000344e-01 2.825023233890533447e-02 1.000004172325134277e+00 7.950991392135620117e-01 -1.925694793462753296e-01 1.011397480964660645e+00 1.016540646553039551e+00 6.252452731132507324e-04 9.990020990371704102e-01 8.049257397651672363e-01 1.015680313110351562e+00 1.940485686063766479e-01 1.000551104545593262e+00 -2.700678631663322449e-02 7.983674407005310059e-01 -1.729877144098281860e-01 7.987626791000366211e-01 1.719035506248474121e-01 2.722766025698687697e-02 1.000000000000000000e+00 7.904111227391217298e-01 -1.970079974715420179e-01 1.016099113078147598e+00 1.016897254724359545e+00 -4.661724195114961742e-05 9.999953381552773024e-01 8.037760881923027290e-01 1.016897370115424915e+00 2.003000367802668102e-01 9.996293501495707723e-01 -2.722429619721751862e-02 7.954815672286071893e-01 -1.754165897962794152e-01 7.954815672286071893e-01 1.754165897962794152e-01
5.910100000000000353e-01 2.825324237346649170e-02 1.000004172325134277e+00 7.950727939605712891e-01 -1.925730705261230469e-01 1.011409640312194824e+00 1.016548037528991699e+00 6.242617964744567871e-04 9.990007877349853516e-01 8.049119710922241211e-01 1.015682458877563477e+00 1.940547376871109009e-01 1.000548243522644043e+00 -2.700468152761459351e-02 7.983409166336059570e-01 -1.729849576950073242e-01 7.987444400787353516e-01 1.719087064266204834e-01 2.722620126425621262e-02 1.000000000000000000e+00 7.903804933887693673e-01 -1.970046885546487825e-01 1.016107052500213825e+00 1.016896787706659699e+00 -4.626497766547422221e-05 9.999953734646320758e-01 8.037445002733677457e-01 1.016896824424777801e+00 2.002968654540514815e-01 9.996293898740904460e-01 -2.722283774567636067e-02 7.954505989737016280e-01 -1.754152766411097297e-01 7.954505989737016280e-01 1.754152766411097297e-01
5.920100000000000362e-01 2.825625240802764893e-02 1.000004172325134277e+00 7.950464487075805664e-01 -1.925766915082931519e-01 1.011421918869018555e+00 1.016555309295654297e+00 6.232112646102905273e-04 9.989994168281555176e-01 8.048980832099914551e-01 1.015684843063354492e+00 1.940610557794570923e-01 1.000545382499694824e+00 -2.700260840356349945e-02 7.983144521713256836e-01 -1.729825586080551147e-01 7.987261414527893066e-01 1.719139367341995239e-01 2.722475330182527742e-02 1.000000000000000000e+00 7.903501079234314108e-01 -1.970014148665596709e-01 1.016114908293838548e+00 1.016896324678793651e+00 -4.591503788197606284e-05 9.999954086772645523e-01 8.037131601692013572e-01 1.016896153983616991e+00 2.002937381288799057e-01 9.996294293052779834e-01 -2.722139032101461228e-02 7.954198704638569817e-01 -1.754139833888294919e-01 7.954198704638569817e-01 1.754139833888294919e-01
5.930100000000000371e-01 2.825926244258880615e-02 1.000004172325134277e+00 7.950201034545898438e-01 -1.925804167985916138e-01 1.011434078216552734e+00 1.016562938690185547e+00 6.221309304237365723e-04 9.989981055259704590e-01 8.048840165138244629e-01 1.015687108039855957e+00 1.940674483776092529e-01 1.000542640686035156e+00 -2.700064331293106079e-02 7.982878684997558594e-01 -1.729799509048461914e-01 7.987079024314880371e-01 1.719193905591964722e-01 2.722331629695432312e-02 1.000000000000000000e+00 7.903199645641348914e-01 -1.969981760303881058e-01 1.016122681328833766e+00 1.016895866065598897e+00 -4.556743215716272923e-05 9.999954429687872848e-01 8.036820896728605890e-01 1.016896140256698500e+00 2.002905983327725181e-01 9.996294683902207101e-01 -2.721995384612151125e-02 7.953894220552724104e-01 -1.754127086199849250e-01 7.953894220552724104e-01 1.754127086199849250e-01
5.940100000000000380e-01 2.826227992773056030e-02 1.000004172325134277e+00 7.949936985969543457e-01 -1.925839781761169434e-01 1.011446237564086914e+00 1.016570329666137695e+00 6.210878491401672363e-04 9.989967346191406250e-01 8.048701882362365723e-01 1.015689373016357422e+00 1.940736919641494751e-01 1.000539779663085938e+00 -2.699856460094451904e-02 7.982614636421203613e-01 -1.729773283004760742e-01 7.986895442008972168e-01 1.719245612621307373e-01 2.722189017688890142e-02 1.000000000000000000e+00 7.902900615342918211e-01 -1.969949716715574117e-01 1.016130372470217980e+00 1.016895410827344692e+00 -4.522210521351064186e-05 9.999954781479125643e-01 8.036512351972294743e-01 1.016895071852034649e+00 2.002875685171995879e-01 9.996295072512573210e-01 -2.721852825790456801e-02 7.953591596302953537e-01 -1.754114545890511356e-01 7.953591596302953537e-01 1.754114545890511356e-01
5.950100000000000389e-01 2.826528996229171753e-02 1.000004172325134277e+00 7.949672341346740723e-01 -1.925876140594482422e-01 1.011458396911621094e+00 1.016577720642089844e+00 6.200373172760009766e-04 9.989953637123107910e-01 8.048563599586486816e-01 1.015691518783569336e+00 1.940800696611404419e-01 1.000536799430847168e+00 -2.699643746018409729e-02 7.982347011566162109e-01 -1.729747653007507324e-01 7.986713051795959473e-01 1.719298064708709717e-01 2.722047486921672088e-02 1.000000000000000000e+00 7.902603970683924617e-01 -1.969918014196175848e-01 1.016137982574008891e+00 1.016894960331262032e+00 -4.487910815889783507e-05 9.999955116968205493e-01 8.036206670308383426e-01 1.016895333485439590e+00 2.002844771459882101e-01 9.996295457227533099e-01 -2.721711347055517580e-02 7.953292100456241798e-01 -1.754102175209136250e-01 7.953292100456241798e-01 1.754102175209136250e-01
5.960100000000000398e-01 2.826830744743347168e-02 1.000004172325134277e+00 7.949410080909729004e-01 -1.925911605358123779e-01 1.011470675468444824e+00 1.016585111618041992e+00 6.190165877342224121e-04 9.989939928054809570e-01 8.048423528671264648e-01 1.015693783760070801e+00 1.940863579511642456e-01 1.000533938407897949e+00 -2.699440345168113708e-02 7.982082366943359375e-01 -1.729722619056701660e-01 7.986529469490051270e-01 1.719350516796112061e-01 2.721907030186846571e-02 1.000000000000000000e+00 7.902309694119653560e-01 -1.969886649081976915e-01 1.016145512487317770e+00 1.016894512909737980e+00 -4.453835788804529598e-05 9.999955465539975830e-01 8.035902992653977117e-01 1.016894144165958469e+00 2.002815234479705941e-01 9.996295840022222379e-01 -2.721570942768672396e-02 7.952994215068897033e-01 -1.754090012524331665e-01 7.952994215068897033e-01 1.754090012524331665e-01
5.970100000000000406e-01 2.827131003141403198e-02 1.000004172325134277e+00 7.949146032333374023e-01 -1.925948858261108398e-01 1.011482954025268555e+00 1.016592621803283691e+00 6.179511547088623047e-04 9.989926815032958984e-01 8.048285245895385742e-01 1.015696048736572266e+00 1.940926164388656616e-01 1.000531077384948730e+00 -2.699234336614608765e-02 7.981816530227661133e-01 -1.729696542024612427e-01 7.986347675323486328e-01 1.719402819871902466e-01 2.721767640311832659e-02 1.000000000000000000e+00 7.902017768215356952e-01 -1.969855617749587118e-01 1.016152963048442714e+00 1.016894070233288039e+00 -4.419991885454298465e-05 9.999955796574128142e-01 8.035602177926131073e-01 1.016894403840617356e+00 2.002784989154527129e-01 9.996296218877877005e-01 -2.721431604127643594e-02 7.952699486871038781e-01 -1.754078012565121192e-01 7.952699486871038781e-01 1.754078012565121192e-01
5.980100000000000415e-01 2.827431261539459229e-02 1.000004172325134277e+00 7.948881983757019043e-01 -1.925986409187316895e-01 1.011495113372802734e+00 1.016600131988525391e+00 6.169229745864868164e-04 9.989913702011108398e-01 8.048145771026611328e-01 1.015698313713073730e+00 1.940990388393402100e-01 1.000528216361999512e+00 -2.699025534093379974e-02 7.981550693511962891e-01 -1.729670912027359009e-01 7.986164689064025879e-01 1.719455569982528687e-01 2.721629310158461823e-02 1.000000000000000000e+00 7.901728175645834629e-01 -1.969824916615471322e-01 1.016160335086960131e+00 1.016893630657849545e+00 -4.386370893416332347e-05 9.999956139042165404e-01 8.035303379104961063e-01 1.016893370657241613e+00 2.002755999764591621e-01 9.996296595741915869e-01 -2.721293325540473720e-02 7.952406419254854919e-01 -1.754066213191673995e-01 7.952406419254854919e-01 1.754066213191673995e-01
5.990100000000000424e-01 2.827735245227813721e-02 1.000004172325134277e+00 7.948618531227111816e-01 -1.926020979881286621e-01 1.011507272720336914e+00 1.016607522964477539e+00 6.158575415611267090e-04 9.989898800849914551e-01 8.048007488250732422e-01 1.015700578689575195e+00 1.941053271293640137e-01 1.000525236129760742e+00 -2.698825486004352570e-02 7.981286048889160156e-01 -1.729645431041717529e-01 7.985982298851013184e-01 1.719507873058319092e-01 2.721492032623028592e-02 1.000000000000000000e+00 7.901440899195015799e-01 -1.969794542135491211e-01 1.016167629423813779e+00 1.016893195505772507e+00 -4.352977712999449365e-05 9.999956468592757775e-01 8.035007275861008047e-01 1.016893351056305406e+00 2.002726607295506056e-01 9.996296969012614664e-01 -2.721156098607829116e-02 7.952116239007142040e-01 -1.754054577941832060e-01 7.952116239007142040e-01 1.754054577941832060e-01
6.000100000000000433e-01 2.828034758567810059e-02 1.000004172325134277e+00 7.948355078697204590e-01 -1.926058530807495117e-01 1.011519551277160645e+00 1.016614913940429688e+00 6.147995591163635254e-04 9.989886283874511719e-01 8.047869801521301270e-01 1.015702724456787109e+00 1.941115707159042358e-01 1.000522375106811523e+00 -2.698618546128273010e-02 7.981020808219909668e-01 -1.729619801044464111e-01 7.985799908638000488e-01 1.719559729099273682e-01 2.721355800636340860e-02 1.000000000000000000e+00 7.901155921755534939e-01 -1.969764490804450374e-01 1.016174846871406467e+00 1.016892763807977884e+00 -4.319807110742811431e-05 9.999956802072942352e-01 8.034713368512121923e-01 1.016892751062160816e+00 2.002697952237798285e-01 9.996297339830220174e-01 -2.721019917160529336e-02 7.951828068958975981e-01 -1.754043127835079319e-01 7.951828068958975981e-01 1.754043127835079319e-01
6.010100000000000442e-01 2.828335762023925781e-02 1.000004172325134277e+00 7.948093414306640625e-01 -1.926095038652420044e-01 1.011531710624694824e+00 1.016622185707092285e+00 6.137639284133911133e-04 9.989872574806213379e-01 8.047732114791870117e-01 1.015705108642578125e+00 1.941177695989608765e-01 1.000519633293151855e+00 -2.698413282632827759e-02 7.980756759643554688e-01 -1.729593575000762939e-01 7.985618114471435547e-01 1.719612777233123779e-01 2.721220607210994222e-02 1.000000000000000000e+00 7.900873226442206576e-01 -1.969734759178705386e-01 1.016181988228336497e+00 1.016892335904437283e+00 -4.286859644944407139e-05 9.999957132805340487e-01 8.034421831083555787e-01 1.016892203845832121e+00 2.002669576644565685e-01 9.996297707769010721e-01 -2.720884773857424471e-02 7.951542233592961972e-01 -1.754031851136080566e-01 7.951542233592961972e-01 1.754031851136080566e-01
6.020100000000000451e-01 2.828635275363922119e-02 1.000004172325134277e+00 7.947827577590942383e-01 -1.926131546497344971e-01 1.011543989181518555e+00 1.016629934310913086e+00 6.127282977104187012e-04 9.989858865737915039e-01 8.047590255737304688e-01 1.015707373619079590e+00 1.941241770982742310e-01 1.000516772270202637e+00 -2.698208391666412354e-02 7.980489730834960938e-01 -1.729569584131240845e-01 7.985433340072631836e-01 1.719666421413421631e-01 2.721086445411116314e-02 1.000000000000000000e+00 7.900592796517760252e-01 -1.969705343860259916e-01 1.016189054283059390e+00 1.016891912027090950e+00 -4.254135396503868103e-05 9.999957456060805105e-01 8.034132781977630922e-01 1.016892158130323409e+00 2.002641155000813022e-01 9.996298072532791013e-01 -2.720750661512707710e-02 7.951258958041713676e-01 -1.754020738863368012e-01 7.951258958041713676e-01 1.754020738863368012e-01
6.030100000000000460e-01 2.828939259052276611e-02 1.000004172325134277e+00 7.947563529014587402e-01 -1.926166564226150513e-01 1.011556148529052734e+00 1.016637086868286133e+00 6.116703152656555176e-04 9.989846348762512207e-01 8.047451376914978027e-01 1.015709519386291504e+00 1.941304355859756470e-01 1.000513792037963867e+00 -2.698003128170967102e-02 7.980223894119262695e-01 -1.729542911052703857e-01 7.985250949859619141e-01 1.719717979431152344e-01 2.720953308269814797e-02 1.000000000000000000e+00 7.900314615193628764e-01 -1.969676241456302102e-01 1.016196045823272609e+00 1.016891491295426997e+00 -4.221629516805778501e-05 9.999957787108426643e-01 8.033845767018937822e-01 1.016891169334880995e+00 2.002613720687653476e-01 9.996298435156483198e-01 -2.720617573975354919e-02 7.950977446050069286e-01 -1.754009809930613395e-01 7.950977446050069286e-01 1.754009809930613395e-01
6.040100000000000469e-01 2.829238772392272949e-02 1.000004172325134277e+00 7.947298884391784668e-01 -1.926203966140747070e-01 1.011568427085876465e+00 1.016644716262817383e+00 6.106197834014892578e-04 9.989832639694213867e-01 8.047313690185546875e-01 1.015711784362792969e+00 1.941368132829666138e-01 1.000511050224304199e+00 -2.697798237204551697e-02 7.979958653450012207e-01 -1.729518771171569824e-01 7.985067963600158691e-01 1.719771027565002441e-01 2.720821188854427239e-02 1.000000000000000000e+00 7.900038665787284531e-01 -1.969647448611054341e-01 1.016202963628518141e+00 1.016891074973050424e+00 -4.189346635015185497e-05 9.999958102676759220e-01 8.033561435516929361e-01 1.016891441668643203e+00 2.002585688260955787e-01 9.996298794109726993e-01 -2.720485503074555195e-02 7.950698869797401258e-01 -1.753999029540030119e-01 7.950698869797401258e-01 1.753999029540030119e-01
6.050100000000000477e-01 2.829541265964508057e-02 1.000004172325134277e+00 7.947036623954772949e-01 -1.926239132881164551e-01 1.011580586433410645e+00 1.016651988029479980e+00 6.095692515373229980e-04 9.989818930625915527e-01 8.047174811363220215e-01 1.015714049339294434e+00 1.941431015729904175e-01 1.000508189201354980e+00 -2.697590738534927368e-02 7.979694008827209473e-01 -1.729491651058197021e-01 7.984886169433593750e-01 1.719822883605957031e-01 2.720690080266970762e-02 1.000000000000000000e+00 7.899764931722798034e-01 -1.969618962005546536e-01 1.016209808470222242e+00 1.016890661449966426e+00 -4.157278673287597017e-05 9.999958431158380012e-01 8.033278957805705112e-01 1.016890288099046691e+00 2.002558982929301956e-01 9.996299151300708230e-01 -2.720354443427574695e-02 7.950421763007791132e-01 -1.753988434967146404e-01 7.950421763007791132e-01 1.753988434967146404e-01
6.060100000000000486e-01 2.829842269420623779e-02 1.000004172325134277e+00 7.946773171424865723e-01 -1.926275789737701416e-01 1.011592626571655273e+00 1.016659498214721680e+00 6.085112690925598145e-04 9.989804625511169434e-01 8.047036528587341309e-01 1.015716195106506348e+00 1.941494494676589966e-01 1.000505328178405762e+00 -2.697384357452392578e-02 7.979429364204406738e-01 -1.729466617107391357e-01 7.984704375267028809e-01 1.719875633716583252e-01 2.720559975644154180e-02 1.000000000000000000e+00 7.899493396530407052e-01 -1.969590778357195870e-01 1.016216581111777817e+00 1.016890252394734295e+00 -4.125432047626881527e-05 9.999958742011260115e-01 8.032999191564877961e-01 1.016890601172665054e+00 2.002531525280631663e-01 9.996299504714954987e-01 -2.720224386545457701e-02 7.950147669397527039e-01 -1.753977981337007108e-01 7.950147669397527039e-01 1.753977981337007108e-01
6.070100000000000495e-01 2.830141782760620117e-02 1.000004172325134277e+00 7.946509718894958496e-01 -1.926311403512954712e-01 1.011605024337768555e+00 1.016666889190673828e+00 6.074681878089904785e-04 9.989792108535766602e-01 8.046896457672119141e-01 1.015718460083007812e+00 1.941556781530380249e-01 1.000502586364746094e+00 -2.697176486253738403e-02 7.979164123535156250e-01 -1.729440391063690186e-01 7.984520792961120605e-01 1.719927191734313965e-01 2.720430868125986792e-02 1.000000000000000000e+00 7.899224043771057024e-01 -1.969562894404668918e-01 1.016223282312059162e+00 1.016889846109260587e+00 -4.093798282860167039e-05 9.999959065218551046e-01 8.032721261736217588e-01 1.016889543276940699e+00 2.002505348660139906e-01 9.996299856366398506e-01 -2.720095327168213506e-02 7.949875041599832048e-01 -1.753967708193315267e-01 7.949875041599832048e-01 1.753967708193315267e-01
6.080100000000000504e-01 2.830444276332855225e-02 1.000004172325134277e+00 7.946244478225708008e-01 -1.926349252462387085e-01 1.011617183685302734e+00 1.016674518585205078e+00 6.064102053642272949e-04 9.989778995513916016e-01 8.046756982803344727e-01 1.015720844268798828e+00 1.941621303558349609e-01 1.000499606132507324e+00 -2.696977369487285614e-02 7.978897690773010254e-01 -1.729414761066436768e-01 7.984336614608764648e-01 1.719980835914611816e-01 2.720302750492912744e-02 1.000000000000000000e+00 7.898956856169222496e-01 -1.969535306737422720e-01 1.016229912865125318e+00 1.016889443888030042e+00 -4.062382077063436025e-05 9.999959376938737377e-01 8.032445833361385734e-01 1.016889372658935198e+00 2.002478828787851994e-01 9.996300204687451618e-01 -2.719967256807817244e-02 7.949605080347476038e-01 -1.753957579925506105e-01 7.949605080347476038e-01 1.753957579925506105e-01
6.090100000000000513e-01 2.830746024847030640e-02 1.000004172325134277e+00 7.945982813835144043e-01 -1.926383525133132935e-01 1.011629462242126465e+00 1.016681671142578125e+00 6.053894758224487305e-04 9.989764690399169922e-01 8.046618700027465820e-01 1.015722870826721191e+00 1.941683888435363770e-01 1.000496625900268555e+00 -2.696766331791877747e-02 7.978632450103759766e-01 -1.729389280080795288e-01 7.984155416488647461e-01 1.720032542943954468e-01 2.720175616602094060e-02 1.000000000000000000e+00 7.898691819046124163e-01 -1.969508012471060943e-01 1.016236473442908794e+00 1.016889045312148632e+00 -4.031180699928909033e-05 9.999959684218898692e-01 8.032172689804181198e-01 1.016889423061619890e+00 2.002452440933084055e-01 9.996300550163556009e-01 -2.719840169698840501e-02 7.949337411382351171e-01 -1.753947604366346558e-01 7.949337411382351171e-01 1.753947604366346558e-01
6.100100000000000522e-01 2.831047028303146362e-02 1.000004172325134277e+00 7.945718169212341309e-01 -1.926420778036117554e-01 1.011641502380371094e+00 1.016689062118530273e+00 6.043314933776855469e-04 9.989751577377319336e-01 8.046479225158691406e-01 1.015725255012512207e+00 1.941747069358825684e-01 1.000493884086608887e+00 -2.696567028760910034e-02 7.978366613388061523e-01 -1.729363501071929932e-01 7.983971834182739258e-01 1.720085293054580688e-01 2.720049459837129910e-02 1.000000000000000000e+00 7.898428916607083128e-01 -1.969481008512378728e-01 1.016242964766272738e+00 1.016888649477031059e+00 -4.000189201521621381e-05 9.999960002801525638e-01 8.031901364358747797e-01 1.016888205073355200e+00 2.002427250960960026e-01 9.996300893860161629e-01 -2.719714060065848635e-02 7.949071215270219204e-01 -1.753937801333083912e-01 7.949071215270219204e-01 1.753937801333083912e-01
6.110100000000000531e-01 2.831346541643142700e-02 1.000004172325134277e+00 7.945453524589538574e-01 -1.926457434892654419e-01 1.011653780937194824e+00 1.016696572303771973e+00 6.032437086105346680e-04 9.989736080169677734e-01 8.046340942382812500e-01 1.015727400779724121e+00 1.941809803247451782e-01 1.000491023063659668e+00 -2.696353010833263397e-02 7.978099584579467773e-01 -1.729337573051452637e-01 7.983789443969726562e-01 1.720138490200042725e-01 2.719924273244183136e-02 1.000000000000000000e+00 7.898168132275217301e-01 -1.969454291630522436e-01 1.016249387588584741e+00 1.016888258006836132e+00 -3.969413757219625278e-05 9.999960302944602697e-01 8.031632691713075367e-01 1.016888535542198824e+00 2.002401233852416917e-01 9.996301233816206055e-01 -2.719588919371975638e-02 7.948807994790546561e-01 -1.753928127124833036e-01 7.948807994790546561e-01 1.753928127124833036e-01
6.120100000000000540e-01 2.831649035215377808e-02 1.000004172325134277e+00 7.945190072059631348e-01 -1.926493644714355469e-01 1.011666059494018555e+00 1.016703844070434570e+00 6.022229790687561035e-04 9.989724159240722656e-01 8.046202659606933594e-01 1.015729665756225586e+00 1.941872090101242065e-01 1.000488162040710449e+00 -2.696149609982967377e-02 7.977835536003112793e-01 -1.729311197996139526e-01 7.983607053756713867e-01 1.720189452171325684e-01 2.719800049946686366e-02 1.000000000000000000e+00 7.897909449682317673e-01 -1.969427858651620344e-01 1.016255742650370220e+00 1.016887869442220982e+00 -3.938846913236557364e-05 9.999960610347180534e-01 8.031365919534986242e-01 1.016887982479777186e+00 2.002376131909449630e-01 9.996301571760514149e-01 -2.719464742112322891e-02 7.948546421456521571e-01 -1.753918615398450953e-01 7.948546421456521571e-01 1.753918615398450953e-01
6.130100000000000549e-01 2.831950038671493530e-02 1.000004172325134277e+00 7.944927811622619629e-01 -1.926529258489608765e-01 1.011678218841552734e+00 1.016711235046386719e+00 6.011575460433959961e-04 9.989710450172424316e-01 8.046063780784606934e-01 1.015731930732727051e+00 1.941934078931808472e-01 1.000485301017761230e+00 -2.695944160223007202e-02 7.977570891380310059e-01 -1.729285717010498047e-01 7.983424067497253418e-01 1.720242202281951904e-01 2.719676783796654354e-02 1.000000000000000000e+00 7.897652854212147133e-01 -1.969401706753343972e-01 1.016262030610452172e+00 1.016887484076208770e+00 -3.908489064647656033e-05 9.999960919263780612e-01 8.031101197502757971e-01 1.016887090772888413e+00 2.002351551190126311e-01 9.996301907327047598e-01 -2.719341521834520853e-02 7.948286774425015189e-01 -1.753909256206760969e-01 7.948286774425015189e-01 1.753909256206760969e-01
6.140099999999999447e-01 2.832249552011489868e-02 1.000004172325134277e+00 7.944664359092712402e-01 -1.926565468311309814e-01 1.011690378189086914e+00 1.016718864440917969e+00 6.001293659210205078e-04 9.989696741104125977e-01 8.045924901962280273e-01 1.015734314918518066e+00 1.941998749971389771e-01 1.000482439994812012e+00 -2.695739641785621643e-02 7.977305054664611816e-01 -1.729261875152587891e-01 7.983242273330688477e-01 1.720295250415802002e-01 2.719554468232359551e-02 1.000000000000000000e+00 7.897398330281369949e-01 -1.969375832937665383e-01 1.016268252168966990e+00 1.016887102868388126e+00 -3.878343488296468632e-05 9.999961211935108896e-01 8.030839018262803108e-01 1.016887542772315411e+00 2.002326281179895862e-01 9.996302239351227970e-01 -2.719219251032301693e-02 7.948029945478476410e-01 -1.753900022732579056e-01 7.948029945478476410e-01 1.753900022732579056e-01
6.150099999999999456e-01 2.832552045583724976e-02 1.000004172325134277e+00 7.944400906562805176e-01 -1.926601529121398926e-01 1.011702775955200195e+00 1.016726255416870117e+00 5.990862846374511719e-04 9.989683032035827637e-01 8.045787215232849121e-01 1.015736460685729980e+00 1.942060440778732300e-01 1.000479578971862793e+00 -2.695533633232116699e-02 7.977041006088256836e-01 -1.729235053062438965e-01 7.983059883117675781e-01 1.720347404479980469e-01 2.719433096443991948e-02 1.000000000000000000e+00 7.897145861739834904e-01 -1.969350234112425269e-01 1.016274408048432498e+00 1.016886724107763484e+00 -3.848401610441367341e-05 9.999961518594331356e-01 8.030578499902006895e-01 1.016886477231638386e+00 2.002302372357878391e-01 9.996302569863471099e-01 -2.719097924509139563e-02 7.947774374788221241e-01 -1.753890955025304010e-01 7.947774374788221241e-01 1.753890955025304010e-01
6.160099999999999465e-01 2.832853794097900391e-02 1.000004172325134277e+00 7.944135069847106934e-01 -1.926639527082443237e-01 1.011714816093444824e+00 1.016733646392822266e+00 5.980432033538818359e-04 9.989669919013977051e-01 8.045646548271179199e-01 1.015738606452941895e+00 1.942125260829925537e-01 1.000476717948913574e+00 -2.695325762033462524e-02 7.976774573326110840e-01 -1.729209572076797485e-01 7.982876300811767578e-01 1.720400452613830566e-01 2.719312661729340885e-02 1.000000000000000000e+00 7.896895432715284047e-01 -1.969324907253859336e-01 1.016280498955792089e+00 1.016886349119599853e+00 -3.818668291157960450e-05 9.999961814901122681e-01 8.030320323189281684e-01 1.016886199588285411e+00 2.002278166975381690e-01 9.996302897261529763e-01 -2.718977534267578988e-02 7.947521289968314528e-01 -1.753882017083152889e-01 7.947521289968314528e-01 1.753882017083152889e-01
6.170099999999999474e-01 2.833157032728195190e-02 1.000004172325134277e+00 7.943871617317199707e-01 -1.926674842834472656e-01 1.011727094650268555e+00 1.016741037368774414e+00 5.969479680061340332e-04 9.989656209945678711e-01 8.045508265495300293e-01 1.015740871429443359e+00 1.942187547683715820e-01 1.000473737716674805e+00 -2.695121429860591888e-02 7.976508140563964844e-01 -1.729183197021484375e-01 7.982692718505859375e-01 1.720452904701232910e-01 2.719193158106392519e-02 1.000000000000000000e+00 7.896647029057113354e-01 -1.969299849676928449e-01 1.016286525519079831e+00 1.016885977688306131e+00 -3.789141680599254574e-05 9.999962104272277497e-01 8.030064375973622326e-01 1.016886387292191607e+00 2.002253893819690156e-01 9.996303221788728210e-01 -2.718858074509462527e-02 7.947270502709333773e-01 -1.753873211846267155e-01 7.947270502709333773e-01 1.753873211846267155e-01
6.180099999999999483e-01 2.833455801010131836e-02 1.000004172325134277e+00 7.943609952926635742e-01 -1.926710605621337891e-01 1.011739253997802734e+00 1.016748547554016113e+00 5.959495902061462402e-04 9.989643096923828125e-01 8.045369386672973633e-01 1.015743255615234375e+00 1.942249536514282227e-01 1.000470876693725586e+00 -2.694915607571601868e-02 7.976244688034057617e-01 -1.729157567024230957e-01 7.982510924339294434e-01 1.720505058765411377e-01 2.719074579081208823e-02 1.000000000000000000e+00 7.896400635419782432e-01 -1.969275058480595975e-01 1.016292488417136708e+00 1.016885608691724174e+00 -3.759815839297700604e-05 9.999962406384249602e-01 8.029810079393967515e-01 1.016885178509153942e+00 2.002230886254597608e-01 9.996303544771971694e-01 -2.718739539791410059e-02 7.947020993128617317e-01 -1.753864564785989621e-01 7.947020993128617317e-01 1.753864564785989621e-01
6.190099999999999492e-01 2.833758294582366943e-02 1.000004172325134277e+00 7.943344712257385254e-01 -1.926746964454650879e-01 1.011751651763916016e+00 1.016756057739257812e+00 5.948990583419799805e-04 9.989629387855529785e-01 8.045231103897094727e-01 1.015745282173156738e+00 1.942313760519027710e-01 1.000468134880065918e+00 -2.694708481431007385e-02 7.975979447364807129e-01 -1.729133129119873047e-01 7.982328534126281738e-01 1.720557361841201782e-01 2.718956917987737018e-02 1.000000000000000000e+00 7.896156236072355838e-01 -1.969250530705246860e-01 1.016298388342885772e+00 1.016885243797474692e+00 -3.730697130358507973e-05 9.999962690749480965e-01 8.029558290359513073e-01 1.016885460669338048e+00 2.002207068883124497e-01 9.996303864199738154e-01 -2.718621921824489196e-02 7.946774302939006995e-01 -1.753856031384851688e-01 7.946774302939006995e-01 1.753856031384851688e-01
6.200099999999999500e-01 2.834057062864303589e-02 1.000004172325134277e+00 7.943080067634582520e-01 -1.926784813404083252e-01 1.011763691902160645e+00 1.016763448715209961e+00 5.938112735748291016e-04 9.989616274833679199e-01 8.045090436935424805e-01 1.015747547149658203e+00 1.942377239465713501e-01 1.000465393066406250e+00 -2.694505825638771057e-02 7.975711822509765625e-01 -1.729106903076171875e-01 7.982144355773925781e-01 1.720610558986663818e-01 2.718840168306072003e-02 1.000000000000000000e+00 7.895913815649818757e-01 -1.969226263474201932e-01 1.016304225970200426e+00 1.016884881705093502e+00 -3.701778809979823878e-05 9.999962980251352329e-01 8.029308338182277183e-01 1.016885068340271037e+00 2.002183992997619844e-01 9.996304181612443163e-01 -2.718505215310265330e-02 7.946529248462846917e-01 -1.753847641612673314e-01 7.946529248462846917e-01 1.753847641612673314e-01
6.210099999999999509e-01 2.834360301494598389e-02 1.000004172325134277e+00 7.942817807197570801e-01 -1.926820576190948486e-01 1.011775851249694824e+00 1.016770839691162109e+00 5.927681922912597656e-04 9.989601969718933105e-01 8.044952750205993652e-01 1.015749931335449219e+00 1.942439228296279907e-01 1.000462412834167480e+00 -2.694299444556236267e-02 7.975448369979858398e-01 -1.729080975055694580e-01 7.981963157653808594e-01 1.720662862062454224e-01 2.718724324198863729e-02 1.000000000000000000e+00 7.895673360410316866e-01 -1.969202254224471094e-01 1.016310001899725091e+00 1.016884522448249673e+00 -3.673060132893411815e-05 9.999963273842246148e-01 8.029060238945637806e-01 1.016884101630785020e+00 2.002161584155170426e-01 9.996304496955848995e-01 -2.718389414357257755e-02 7.946285869807598878e-01 -1.753839392282474374e-01 7.946285869807598878e-01 1.753839392282474374e-01
6.220099999999999518e-01 2.834659814834594727e-02 1.000004172325134277e+00 7.942553758621215820e-01 -1.926856040954589844e-01 1.011787891387939453e+00 1.016778230667114258e+00 5.917325615882873535e-04 9.989588856697082520e-01 8.044813871383666992e-01 1.015751957893371582e+00 1.942503899335861206e-01 1.000459551811218262e+00 -2.694090828299522400e-02 7.975182533264160156e-01 -1.729054898023605347e-01 7.981779575347900391e-01 1.720715761184692383e-01 2.718609379252231312e-02 1.000000000000000000e+00 7.895434855270360153e-01 -1.969178500153309641e-01 1.016315716788562140e+00 1.016884167190716060e+00 -3.644545257621643322e-05 9.999963550115977817e-01 8.028814590227416614e-01 1.016884588174245652e+00 2.002138384223647594e-01 9.996304808822190635e-01 -2.718274511412611602e-02 7.946045245525013012e-01 -1.753831251659360990e-01 7.946045245525013012e-01 1.753831251659360990e-01
6.230099999999999527e-01 2.834960818290710449e-02 1.000004172325134277e+00 7.942289710044860840e-01 -1.926892846822738647e-01 1.011800169944763184e+00 1.016785621643066406e+00 5.906969308853149414e-04 9.989574551582336426e-01 8.044674396514892578e-01 1.015754222869873047e+00 1.942565441131591797e-01 1.000456571578979492e+00 -2.693884819746017456e-02 7.974916696548461914e-01 -1.729029268026351929e-01 7.981596589088439941e-01 1.720767617225646973e-01 2.718495326943379947e-02 1.000000000000000000e+00 7.895198284910637243e-01 -1.969154998427782577e-01 1.016321371301242005e+00 1.016883814203218384e+00 -3.616225528863723876e-05 9.999963839668873922e-01 8.028570500576072133e-01 1.016883632336096577e+00 2.002116468631457424e-01 9.996305119265241901e-01 -2.718160501586054656e-02 7.945805798077540949e-01 -1.753823260510942728e-01 7.945805798077540949e-01 1.753823260510942728e-01
6.240099999999999536e-01 2.835263311862945557e-02 1.000004172325134277e+00 7.942025661468505859e-01 -1.926929205656051636e-01 1.011812567710876465e+00 1.016793131828308105e+00 5.896538496017456055e-04 9.989562034606933594e-01 8.044535517692565918e-01 1.015756607055664062e+00 1.942630410194396973e-01 1.000453710556030273e+00 -2.693680487573146820e-02 7.974651455879211426e-01 -1.729004383087158203e-01 7.981414794921875000e-01 1.720820367336273193e-01 2.718382160941825235e-02 1.000000000000000000e+00 7.894963634482896619e-01 -1.969131746315091192e-01 1.016326966079138083e+00 1.016883464640725210e+00 -3.588105067770702342e-05 9.999964121262552297e-01 8.028328563007897101e-01 1.016883245859858009e+00 2.002094390723281603e-01 9.996305426888165702e-01 -2.718047377417037377e-02 7.945568597683454470e-01 -1.753815387392740344e-01 7.945568597683454470e-01 1.753815387392740344e-01
6.250099999999999545e-01 2.835564315319061279e-02 1.000004172325134277e+00 7.941761612892150879e-01 -1.926964968442916870e-01 1.011824607849121094e+00 1.016800403594970703e+00 5.885660648345947266e-04 9.989548325538635254e-01 8.044397234916687012e-01 1.015758872032165527e+00 1.942692101001739502e-01 1.000450968742370605e+00 -2.693475410342216492e-02 7.974385023117065430e-01 -1.728977262973785400e-01 7.981231212615966797e-01 1.720872670412063599e-01 2.718269875534671046e-02 1.000000000000000000e+00 7.894730890600811790e-01 -1.969108741360493797e-01 1.016332501698593349e+00 1.016883118550717446e+00 -3.560183191169544246e-05 9.999964393615686786e-01 8.028088800664310298e-01 1.016883550977151218e+00 2.002072060289701860e-01 9.996305731620820367e-01 -2.717935133126029093e-02 7.945333696744490970e-01 -1.753807628879726632e-01 7.945333696744490970e-01 1.753807628879726632e-01
6.260099999999999554e-01 2.835866808891296387e-02 1.000004172325134277e+00 7.941499352455139160e-01 -1.927001625299453735e-01 1.011837124824523926e+00 1.016808032989501953e+00 5.875527858734130859e-04 9.989534020423889160e-01 8.044258356094360352e-01 1.015761137008666992e+00 1.942756175994873047e-01 1.000447988510131836e+00 -2.693265303969383240e-02 7.974120378494262695e-01 -1.728952378034591675e-01 7.981048822402954102e-01 1.720925569534301758e-01 2.718158464399519914e-02 1.000000000000000000e+00 7.894500038465092073e-01 -1.969085980860368346e-01 1.016337978794642716e+00 1.016882774625487373e+00 -3.532453124436177685e-05 9.999964679765174225e-01 8.027850539046553768e-01 1.016882367716411162e+00 2.002051039236919516e-01 9.996306035013271529e-01 -2.717823763620210928e-02 7.945099904312998840e-01 -1.753800015296442805e-01 7.945099904312998840e-01 1.753800015296442805e-01
6.270099999999999563e-01 2.836166322231292725e-02 1.000004172325134277e+00 7.941235303878784180e-01 -1.927038729190826416e-01 1.011849045753479004e+00 1.016815423965454102e+00 5.864799022674560547e-04 9.989520907402038574e-01 8.044118881225585938e-01 1.015763282775878906e+00 1.942819058895111084e-01 1.000445246696472168e+00 -2.693062648177146912e-02 7.973855137825012207e-01 -1.728927493095397949e-01 7.980866432189941406e-01 1.720978766679763794e-01 2.718047921156146324e-02 1.000000000000000000e+00 7.894271063160391844e-01 -1.969063462102868256e-01 1.016343398004578624e+00 1.016882434533464608e+00 -3.504921236877964191e-05 9.999964949242354795e-01 8.027614635364582751e-01 1.016882581709688038e+00 2.002029253714270596e-01 9.996306335054440106e-01 -2.717713260897366284e-02 7.944868761958051584e-01 -1.753792502352777005e-01 7.944868761958051584e-01 1.753792502352777005e-01
6.280099999999999572e-01 2.836466580629348755e-02 1.000004172325134277e+00 7.940971255302429199e-01 -1.927074939012527466e-01 1.011861324310302734e+00 1.016822814941406250e+00 5.854070186614990234e-04 9.989507794380187988e-01 8.043980598449707031e-01 1.015765547752380371e+00 1.942881494760513306e-01 1.000442385673522949e+00 -2.692859619855880737e-02 7.973589301109313965e-01 -1.728901416063308716e-01 7.980684041976928711e-01 1.721031069755554199e-01 2.717938239669807562e-02 1.000000000000000000e+00 7.894043950363051065e-01 -1.969041182495722686e-01 1.016348759937892421e+00 1.016882097164952370e+00 -3.477581648319820208e-05 9.999965221541435856e-01 8.027380517029565343e-01 1.016882348365474753e+00 2.002008025028557126e-01 9.996306633058082980e-01 -2.717603619863461981e-02 7.944639260133689040e-01 -1.753785115516032500e-01 7.944639260133689040e-01 1.753785115516032500e-01
6.290099999999999580e-01 2.836768329143524170e-02 1.000004172325134277e+00 7.940707206726074219e-01 -1.927110105752944946e-01 1.011873364448547363e+00 1.016830205917358398e+00 5.844235420227050781e-04 9.989493489265441895e-01 8.043839931488037109e-01 1.015767693519592285e+00 1.942943334579467773e-01 1.000439405441284180e+00 -2.692652493715286255e-02 7.973323464393615723e-01 -1.728876382112503052e-01 7.980500459671020508e-01 1.721082627773284912e-01 2.717829414332941645e-02 1.000000000000000000e+00 7.893818686992620792e-01 -1.969019139679956676e-01 1.016354065149428276e+00 1.016881762293815106e+00 -3.450432465256816195e-05 9.999965500312744116e-01 8.027148066309728325e-01 1.016881323014186655e+00 2.001987598179565675e-01 9.996306929282001708e-01 -2.717494835107090237e-02 7.944411199682248625e-01 -1.753777858316719895e-01 7.944411199682248625e-01 1.753777858316719895e-01
6.300099999999999589e-01 2.837070822715759277e-02 1.000004172325134277e+00 7.940443158149719238e-01 -1.927146315574645996e-01 1.011885762214660645e+00 1.016837596893310547e+00 5.833506584167480469e-04 9.989480376243591309e-01 8.043702244758605957e-01 1.015770077705383301e+00 1.943007558584213257e-01 1.000436544418334961e+00 -2.692450769245624542e-02 7.973058819770812988e-01 -1.728848516941070557e-01 7.980318665504455566e-01 1.721135377883911133e-01 2.717721438925223623e-02 1.000000000000000000e+00 7.893595258554113592e-01 -1.968997331051482724e-01 1.016359314251928270e+00 1.016881431256223767e+00 -3.423478599780459356e-05 9.999965761076446968e-01 8.026917969389827379e-01 1.016881824286812730e+00 2.001966306382390315e-01 9.996307222113286484e-01 -2.717386899105057527e-02 7.944185816730278127e-01 -1.753770694899247085e-01 7.944185816730278127e-01 1.753770694899247085e-01
6.310099999999999598e-01 2.837372571229934692e-02 1.000004172325134277e+00 7.940180301666259766e-01 -1.927182823419570923e-01 1.011897921562194824e+00 1.016845107078552246e+00 5.822926759719848633e-04 9.989466667175292969e-01 8.043563365936279297e-01 1.015772342681884766e+00 1.943069696426391602e-01 1.000433802604675293e+00 -2.692241035401821136e-02 7.972793579101562500e-01 -1.728823781013488770e-01 7.980135679244995117e-01 1.721187680959701538e-01 2.717614307208134419e-02 1.000000000000000000e+00 7.893373650528435759e-01 -1.968975754014214152e-01 1.016364507856555077e+00 1.016881102347032551e+00 -3.396711509018187990e-05 9.999966034027468753e-01 8.026689347135420594e-01 1.016880994540631855e+00 2.001946198041728575e-01 9.996307513578184256e-01 -2.717279807229866853e-02 7.943961555045401246e-01 -1.753763665662226856e-01 7.943961555045401246e-01 1.753763665662226856e-01
6.320099999999999607e-01 2.837672829627990723e-02 1.000004172325134277e+00 7.939917445182800293e-01 -1.927219629287719727e-01 1.011910200119018555e+00 1.016852498054504395e+00 5.813241004943847656e-04 9.989454150199890137e-01 8.043424487113952637e-01 1.015774488449096680e+00 1.943133175373077393e-01 1.000430822372436523e+00 -2.692035399377346039e-02 7.972528338432312012e-01 -1.728799343109130859e-01 7.979953289031982422e-01 1.721239835023880005e-01 2.717508013248219612e-02 1.000000000000000000e+00 7.893153849122775956e-01 -1.968954406112925215e-01 1.016369646541577021e+00 1.016880776519001106e+00 -3.370134446047791746e-05 9.999966301602636332e-01 8.026462688426451164e-01 1.016880497540170403e+00 2.001926076543239230e-01 9.996307802523380914e-01 -2.717173552613730281e-02 7.943739298197559640e-01 -1.753756744502036335e-01 7.943739298197559640e-01 1.753756744502036335e-01
6.330099999999999616e-01 2.837975323200225830e-02 1.000004172325134277e+00 7.939653396606445312e-01 -1.927255690097808838e-01 1.011922359466552734e+00 1.016859889030456543e+00 5.802214145660400391e-04 9.989439845085144043e-01 8.043286204338073730e-01 1.015776753425598145e+00 1.943195760250091553e-01 1.000427961349487305e+00 -2.691828832030296326e-02 7.972263097763061523e-01 -1.728774309158325195e-01 7.979770898818969727e-01 1.721292734146118164e-01 2.717402551525235563e-02 1.000000000000000000e+00 7.892935841516314222e-01 -1.968933285073141415e-01 1.016374730842877216e+00 1.016880454082268237e+00 -3.343747886197399801e-05 9.999966557822581592e-01 8.026238151491044137e-01 1.016880900298319679e+00 2.001905532629812690e-01 9.996308088565477590e-01 -2.717068129419308170e-02 7.943519339098212839e-01 -1.753749921590292971e-01 7.943519339098212839e-01 1.753749921590292971e-01
6.340099999999999625e-01 2.838276326656341553e-02 1.000004172325134277e+00 7.939390540122985840e-01 -1.927290558815002441e-01 1.011934638023376465e+00 1.016867399215698242e+00 5.791559815406799316e-04 9.989426732063293457e-01 8.043147921562194824e-01 1.015779018402099609e+00 1.943258345127105713e-01 1.000425100326538086e+00 -2.691623382270336151e-02 7.971997857093811035e-01 -1.728747189044952393e-01 7.979588508605957031e-01 1.721344888210296631e-01 2.717297915930715416e-02 1.000000000000000000e+00 7.892719613536532952e-01 -1.968912388390347823e-01 1.016379761350774569e+00 1.016880133575566614e+00 -3.317544373122685190e-05 9.999966828511128725e-01 8.026014982691287436e-01 1.016879758991318994e+00 2.001886317788819369e-01 9.996308373439423134e-01 -2.716963532916150809e-02 7.943300345100013926e-01 -1.753743231301376215e-01 7.943300345100013926e-01 1.753743231301376215e-01
6.350099999999999634e-01 2.838576585054397583e-02 1.000004172325134277e+00 7.939125895500183105e-01 -1.927328705787658691e-01 1.011946916580200195e+00 1.016874790191650391e+00 5.781352519989013672e-04 9.989412426948547363e-01 8.043008446693420410e-01 1.015781283378601074e+00 1.943322271108627319e-01 1.000422239303588867e+00 -2.691416814923286438e-02 7.971732020378112793e-01 -1.728722751140594482e-01 7.979405522346496582e-01 1.721397638320922852e-01 2.717194100366819229e-02 1.000000000000000000e+00 7.892505151052849888e-01 -1.968891713579131730e-01 1.016384738651364028e+00 1.016879816625491317e+00 -3.291530099779854359e-05 9.999967083982993499e-01 8.025794017618034237e-01 1.016879885072892620e+00 2.001866411643143662e-01 9.996308655185486280e-01 -2.716859755426075454e-02 7.943083818551419650e-01 -1.753736630618661363e-01 7.943083818551419650e-01 1.753736630618661363e-01
6.360099999999999643e-01 2.838876098394393921e-02 1.000004172325134277e+00 7.938861846923828125e-01 -1.927363574504852295e-01 1.011959075927734375e+00 1.016882181167602539e+00 5.770623683929443359e-04 9.989399313926696777e-01 8.042868971824645996e-01 1.015783429145812988e+00 1.943386197090148926e-01 1.000419497489929199e+00 -2.691210061311721802e-02 7.971466183662414551e-01 -1.728695929050445557e-01 7.979221940040588379e-01 1.721449792385101318e-01 2.717091099106177382e-02 1.000000000000000000e+00 7.892292440808043041e-01 -1.968871258317731465e-01 1.016389663292386780e+00 1.016879502344981701e+00 -3.265700201734943165e-05 9.999967339769701979e-01 8.025574798222716577e-01 1.016879809077543051e+00 2.001846866536831360e-01 9.996308934852541350e-01 -2.716756792051089331e-02 7.942868953347240746e-01 -1.753730139691212220e-01 7.942868953347240746e-01 1.753730139691212220e-01
6.370099999999999651e-01 2.839177846908569336e-02 1.000004172325134277e+00 7.938597202301025391e-01 -1.927401572465896606e-01 1.011971235275268555e+00 1.016889572143554688e+00 5.760118365287780762e-04 9.989385604858398438e-01 8.042730689048767090e-01 1.015785694122314453e+00 1.943448185920715332e-01 1.000416517257690430e+00 -2.691004425287246704e-02 7.971200942993164062e-01 -1.728671789169311523e-01 7.979039549827575684e-01 1.721502840518951416e-01 2.716988906698936460e-02 1.000000000000000000e+00 7.892081470197981341e-01 -1.968851020406021946e-01 1.016394535793060605e+00 1.016879190247714781e+00 -3.240051628929531397e-05 9.999967604219595074e-01 8.025357072766913236e-01 1.016878741556887844e+00 2.001828246866404482e-01 9.996309213010626804e-01 -2.716654637787806192e-02 7.942655310877143604e-01 -1.753723768732948218e-01 7.942655310877143604e-01 1.753723768732948218e-01
6.380099999999999660e-01 2.839481085538864136e-02 1.000004172325134277e+00 7.938333749771118164e-01 -1.927437782287597656e-01 1.011983394622802734e+00 1.016897082328796387e+00 5.749613046646118164e-04 9.989371895790100098e-01 8.042591214179992676e-01 1.015787959098815918e+00 1.943512260913848877e-01 1.000413656234741211e+00 -2.690801396965980530e-02 7.970935702323913574e-01 -1.728646308183670044e-01 7.978856563568115234e-01 1.721555739641189575e-01 2.716887517157495074e-02 1.000000000000000000e+00 7.891872225388918416e-01 -1.968830997438759944e-01 1.016399356721232383e+00 1.016878881810449942e+00 -3.214589917933995209e-05 9.999967850352489140e-01 8.025141599701409723e-01 1.016879237854549922e+00 2.001808716155759893e-01 9.996309487879759814e-01 -2.716553285212409616e-02 7.942444255631841976e-01 -1.753717478562371590e-01 7.942444255631841976e-01 1.753717478562371590e-01
6.390099999999999669e-01 2.839782088994979858e-02 1.000004172325134277e+00 7.938070893287658691e-01 -1.927472949028015137e-01 1.011995673179626465e+00 1.016904473304748535e+00 5.739033222198486328e-04 9.989358782768249512e-01 8.042452931404113770e-01 1.015790104866027832e+00 1.943574994802474976e-01 1.000410795211791992e+00 -2.690591476857662201e-02 7.970669865608215332e-01 -1.728620231151580811e-01 7.978674173355102539e-01 1.721608042716979980e-01 2.716786924523498931e-02 1.000000000000000000e+00 7.891664692631024103e-01 -1.968811187036358934e-01 1.016404126638949634e+00 1.016878575394580597e+00 -3.189306831306948316e-05 9.999968107197313438e-01 8.024927534064083545e-01 1.016878550699626294e+00 2.001790243815047832e-01 9.996309761407780048e-01 -2.716452729915322037e-02 7.942234291697907178e-01 -1.753711308124013546e-01 7.942234291697907178e-01 1.753711308124013546e-01
6.400099999999999678e-01 2.840080857276916504e-02 1.000004172325134277e+00 7.937806844711303711e-01 -1.927509605884552002e-01 1.012007832527160645e+00 1.016911983489990234e+00 5.728751420974731445e-04 9.989345073699951172e-01 8.042312860488891602e-01 1.015792489051818848e+00 1.943639665842056274e-01 1.000407934188842773e+00 -2.690388262271881104e-02 7.970404028892517090e-01 -1.728593707084655762e-01 7.978490591049194336e-01 1.721661537885665894e-01 2.716687123279758198e-02 1.000000000000000000e+00 7.891458859205976450e-01 -1.968791587006856469e-01 1.016408846064155158e+00 1.016878271718727245e+00 -3.164204623355152594e-05 9.999968361439400821e-01 8.024715244202046405e-01 1.016877941592541079e+00 2.001771922217664701e-01 9.996310032723016992e-01 -2.716352965671304034e-02 7.942026086731887036e-01 -1.753705237438563103e-01 7.942026086731887036e-01 1.753705237438563103e-01
6.410099999999999687e-01 2.840383350849151611e-02 1.000004172325134277e+00 7.937543392181396484e-01 -1.927545815706253052e-01 1.012019991874694824e+00 1.016919255256652832e+00 5.718544125556945801e-04 9.989331960678100586e-01 8.042175173759460449e-01 1.015794634819030762e+00 1.943701207637786865e-01 1.000405073165893555e+00 -2.690182626247406006e-02 7.970139384269714355e-01 -1.728568673133850098e-01 7.978308796882629395e-01 1.721712499856948853e-01 2.716588108030966106e-02 1.000000000000000000e+00 7.891254712686575079e-01 -1.968772195215352239e-01 1.016413515501465969e+00 1.016877971355339749e+00 -3.139284919560489438e-05 9.999968602401423379e-01 8.024505023252314073e-01 1.016878422327107456e+00 2.001753023017454336e-01 9.996310301129011089e-01 -2.716253986517517052e-02 7.941820173980822517e-01 -1.753699250243926644e-01 7.941820173980822517e-01 1.753699250243926644e-01
6.420099999999999696e-01 2.840685844421386719e-02 1.000004172325134277e+00 7.937279939651489258e-01 -1.927582025527954102e-01 1.012032389640808105e+00 1.016926765441894531e+00 5.707517266273498535e-04 9.989317655563354492e-01 8.042036890983581543e-01 1.015796899795532227e+00 1.943762451410293579e-01 1.000402212142944336e+00 -2.689983695745468140e-02 7.969874739646911621e-01 -1.728541404008865356e-01 7.978125810623168945e-01 1.721764504909515381e-01 2.716489872918609327e-02 1.000000000000000000e+00 7.891052239592362127e-01 -1.968753009355273531e-01 1.016418135496289343e+00 1.016877672721553161e+00 -3.114539734299361865e-05 9.999968858120631410e-01 8.024296054920609933e-01 1.016877339512511247e+00 2.001735448318836541e-01 9.996310568507320582e-01 -2.716155788091337286e-02 7.941615108447528382e-01 -1.753693384159029922e-01 7.941615108447528382e-01 1.753693384159029922e-01
6.430099999999999705e-01 2.840985357761383057e-02 1.000004172325134277e+00 7.937015295028686523e-01 -1.927618831396102905e-01 1.012044429779052734e+00 1.016934156417846680e+00 5.697309970855712891e-04 9.989303946495056152e-01 8.041896224021911621e-01 1.015799045562744141e+00 1.943827420473098755e-01 1.000399351119995117e+00 -2.689771912992000580e-02 7.969607710838317871e-01 -1.728517562150955200e-01 7.977942228317260742e-01 1.721817851066589355e-01 2.716392412123301570e-02 1.000000000000000000e+00 7.890851426548323166e-01 -1.968734027148541788e-01 1.016422706587531533e+00 1.016877377359743706e+00 -3.089974901899049121e-05 9.999969100455086135e-01 8.024089131389219309e-01 1.016877358469373549e+00 2.001717282842488399e-01 9.996310833000171536e-01 -2.716058363075189025e-02 7.941412314414187934e-01 -1.753687598482815968e-01 7.941412314414187934e-01 1.753687598482815968e-01
6.440099999999999714e-01 2.841287106275558472e-02 1.000004172325134277e+00 7.936753034591674805e-01 -1.927655041217803955e-01 1.012056589126586914e+00 1.016941666603088379e+00 5.686581134796142578e-04 9.989291429519653320e-01 8.041757941246032715e-01 1.015801429748535156e+00 1.943890452384948730e-01 1.000396609306335449e+00 -2.689566090703010559e-02 7.969343662261962891e-01 -1.728489995002746582e-01 7.977760434150695801e-01 1.721870899200439453e-01 2.716295720339061484e-02 1.000000000000000000e+00 7.890652261371541298e-01 -1.968715246528344731e-01 1.016427229264306620e+00 1.016877084636580886e+00 -3.065586720504469645e-05 9.999969340413641383e-01 8.023883925187267341e-01 1.016877437866940515e+00 2.001699271906947908e-01 9.996311095354261100e-01 -2.715961706751288812e-02 7.941211217819579282e-01 -1.753681907248641758e-01 7.941211217819579282e-01 1.753681907248641758e-01
6.450099999999999723e-01 2.841588109731674194e-02 1.000004172325134277e+00 7.936488986015319824e-01 -1.927691996097564697e-01 1.012068867683410645e+00 1.016948938369750977e+00 5.675926804542541504e-04 9.989277720451354980e-01 8.041619062423706055e-01 1.015803575515747070e+00 1.943952292203903198e-01 1.000393748283386230e+00 -2.689360268414020538e-02 7.969077229499816895e-01 -1.728465259075164795e-01 7.977577447891235352e-01 1.721923500299453735e-01 2.716199792212729489e-02 1.000000000000000000e+00 7.890454731780497388e-01 -1.968696665417747627e-01 1.016431704018271986e+00 1.016876793805997936e+00 -3.041370978990598020e-05 9.999969591029255200e-01 8.023680050796642149e-01 1.016876344754013672e+00 2.001682298353225919e-01 9.996311356451129670e-01 -2.715865814462565045e-02 7.941011141133481610e-01 -1.753676327308643923e-01 7.941011141133481610e-01 1.753676327308643923e-01
6.460099999999999731e-01 2.841888368129730225e-02 1.000004172325134277e+00 7.936224937438964844e-01 -1.927727609872817993e-01 1.012081146240234375e+00 1.016956448554992676e+00 5.665868520736694336e-04 9.989263415336608887e-01 8.041481375694274902e-01 1.015805959701538086e+00 1.944015920162200928e-01 1.000390768051147461e+00 -2.689150720834732056e-02 7.968813180923461914e-01 -1.728438735008239746e-01 7.977395057678222656e-01 1.721974909305572510e-01 2.716104622021566287e-02 1.000000000000000000e+00 7.890258824659018844e-01 -1.968678281607670055e-01 1.016436131372567164e+00 1.016876506453244122e+00 -3.017333706986728817e-05 9.999969823399148527e-01 8.023478322447661348e-01 1.016876816476394163e+00 2.001664395278078268e-01 9.996311614382095145e-01 -2.715770678947504110e-02 7.940813547754025370e-01 -1.753670816954635281e-01 7.940813547754025370e-01 1.753670816954635281e-01
6.470099999999999740e-01 2.842188626527786255e-02 1.000004172325134277e+00 7.935960888862609863e-01 -1.927762776613235474e-01 1.012093305587768555e+00 1.016963839530944824e+00 5.655288696289062500e-04 9.989249706268310547e-01 8.041342496871948242e-01 1.015808105468750000e+00 1.944078803062438965e-01 1.000387907028198242e+00 -2.688948065042495728e-02 7.968547344207763672e-01 -1.728413403034210205e-01 7.977212071418762207e-01 1.722027659416198730e-01 2.716010204090609989e-02 1.000000000000000000e+00 7.890064527014897244e-01 -1.968660092919742033e-01 1.016440511843276662e+00 1.016876221045978523e+00 -2.993467154119920678e-05 9.999970064670810066e-01 8.023277949819828114e-01 1.016876283865810970e+00 2.001647404468332447e-01 9.996311870968983548e-01 -2.715676295979546281e-02 7.940617038612067802e-01 -1.753665412664379974e-01 7.940617038612067802e-01 1.753665412664379974e-01
6.480099999999999749e-01 2.842493355274200439e-02 1.000004172325134277e+00 7.935698032379150391e-01 -1.927800327539443970e-01 1.012105464935302734e+00 1.016971111297607422e+00 5.644559860229492188e-04 9.989237785339355469e-01 8.041203022003173828e-01 1.015810489654541016e+00 1.944141983985900879e-01 1.000385165214538574e+00 -2.688742429018020630e-02 7.968280911445617676e-01 -1.728388369083404541e-01 7.977029085159301758e-01 1.722080558538436890e-01 2.715916533307167341e-02 1.000000000000000000e+00 7.889871827154102402e-01 -1.968642097400689905e-01 1.016444845893319071e+00 1.016875938044831340e+00 -2.969772475140708908e-05 9.999970306204088999e-01 8.023079168477215140e-01 1.016875565821007799e+00 2.001630736211046091e-01 9.996312125650150815e-01 -2.715582659986945369e-02 7.940422043639706606e-01 -1.753660101155005147e-01 7.940422043639706606e-01 1.753660101155005147e-01
6.490099999999999758e-01 2.842792868614196777e-02 1.000004172325134277e+00 7.935434579849243164e-01 -1.927836090326309204e-01 1.012117624282836914e+00 1.016978740692138672e+00 5.634576082229614258e-04 9.989223480224609375e-01 8.041064143180847168e-01 1.015812635421752930e+00 1.944206207990646362e-01 1.000382065773010254e+00 -2.688536420464515686e-02 7.968016266822814941e-01 -1.728361546993255615e-01 7.976846098899841309e-01 1.722132861614227295e-01 2.715823604367163455e-02 1.000000000000000000e+00 7.889680712954237896e-01 -1.968624293032065209e-01 1.016449134001198962e+00 1.016875658276178429e+00 -2.946252406170393807e-05 9.999970532771060849e-01 8.022882402156049642e-01 1.016876104968881922e+00 2.001613353058100397e-01 9.996312377425979889e-01 -2.715489764855527968e-02 7.940229328805497033e-01 -1.753654859918296061e-01 7.940229328805497033e-01 1.753654859918296061e-01
6.500099999999999767e-01 2.843093127012252808e-02 1.000004172325134277e+00 7.935169339179992676e-01 -1.927872300148010254e-01 1.012130022048950195e+00 1.016986131668090820e+00 5.624219775199890137e-04 9.989209771156311035e-01 8.040925860404968262e-01 1.015814781188964844e+00 1.944268047809600830e-01 1.000379204750061035e+00 -2.688326686620712280e-02 7.967749834060668945e-01 -1.728335618972778320e-01 7.976663708686828613e-01 1.722185313701629639e-01 2.715731411683508512e-02 1.000000000000000000e+00 7.889491171658876700e-01 -1.968606677698560847e-01 1.016453376668570163e+00 1.016875380070193957e+00 -2.922898594059022636e-05 9.999970773999818929e-01 8.022686789759996273e-01 1.016875097285866225e+00 2.001597265424460148e-01 9.996312628283159363e-01 -2.715397606578779516e-02 7.940037368586597699e-01 -1.753649728940531727e-01 7.940037368586597699e-01 1.753649728940531727e-01
6.510099999999999776e-01 2.843396365642547607e-02 1.000004172325134277e+00 7.934906482696533203e-01 -1.927908211946487427e-01 1.012142181396484375e+00 1.016993522644042969e+00 5.613416433334350586e-04 9.989196062088012695e-01 8.040786385536193848e-01 1.015817046165466309e+00 1.944331377744674683e-01 1.000376343727111816e+00 -2.688129991292953491e-02 7.967485785484313965e-01 -1.728310286998748779e-01 7.976481914520263672e-01 1.722237020730972290e-01 2.715639949731796926e-02 1.000000000000000000e+00 7.889303190668248700e-01 -1.968589249320064349e-01 1.016457574388939022e+00 1.016875104849866540e+00 -2.899716367070311664e-05 9.999971003923689983e-01 8.022493061989018903e-01 1.016875002125263938e+00 2.001580706063390558e-01 9.996312876507883471e-01 -2.715306178249932492e-02 7.939847476941099824e-01 -1.753644670706492048e-01 7.939847476941099824e-01 1.753644670706492048e-01
6.520099999999999785e-01 2.843697369098663330e-02 1.000004172325134277e+00 7.934643626213073730e-01 -1.927944868803024292e-01 1.012154459953308105e+00 1.017000913619995117e+00 5.602687597274780273e-04 9.989182949066162109e-01 8.040646910667419434e-01 1.015819430351257324e+00 1.944394856691360474e-01 1.000373601913452148e+00 -2.687923610210418701e-02 7.967220544815063477e-01 -1.728286296129226685e-01 7.976298928260803223e-01 1.722290068864822388e-01 2.715549213571711445e-02 1.000000000000000000e+00 7.889116758724629141e-01 -1.968572006044759237e-01 1.016461727601791099e+00 1.016874832245054927e+00 -2.876703224381926233e-05 9.999971228853059557e-01 8.022301026829696813e-01 1.016875222938124379e+00 2.001564101278721919e-01 9.996313122533129203e-01 -2.715215475266346754e-02 7.939659320681016208e-01 -1.753639692857452692e-01 7.939659320681016208e-01 1.753639692857452692e-01
6.530099999999999794e-01 2.843998372554779053e-02 1.000004172325134277e+00 7.934378385543823242e-01 -1.927981078624725342e-01 1.012166500091552734e+00 1.017008543014526367e+00 5.592331290245056152e-04 9.989169836044311523e-01 8.040508627891540527e-01 1.015821576118469238e+00 1.944457143545150757e-01 1.000370740890502930e+00 -2.687714621424674988e-02 7.966954708099365234e-01 -1.728261113166809082e-01 7.976115942001342773e-01 1.722342520952224731e-01 2.715459197958599788e-02 1.000000000000000000e+00 7.888931863885864093e-01 -1.968554945914436083e-01 1.016465836771994757e+00 1.016874561272062438e+00 -2.853853896550892133e-05 9.999971466107911988e-01 8.022110176382886149e-01 1.016874120908125567e+00 2.001548625337229992e-01 9.996313367525458959e-01 -2.715125493307882568e-02 7.939472003676666390e-01 -1.753634818323608346e-01 7.939472003676666390e-01 1.753634818323608346e-01
6.540099999999999802e-01 2.844298630952835083e-02 1.000004172325134277e+00 7.934115529060363770e-01 -1.928016990423202515e-01 1.012178778648376465e+00 1.017015695571899414e+00 5.581900477409362793e-04 9.989155530929565430e-01 8.040370345115661621e-01 1.015823841094970703e+00 1.944520324468612671e-01 1.000367760658264160e+00 -2.687506750226020813e-02 7.966688275337219238e-01 -1.728232800960540771e-01 7.975932955741882324e-01 1.722394078969955444e-01 2.715369897439395830e-02 1.000000000000000000e+00 7.888748493747554935e-01 -1.968538066903484374e-01 1.016469902380594093e+00 1.016874293585309896e+00 -2.831174738070393250e-05 9.999971685568718183e-01 8.021921360442607618e-01 1.016874548552223922e+00 2.001532228861883367e-01 9.996313609494454910e-01 -2.715036225317761856e-02 7.939287052175643122e-01 -1.753630003841716023e-01 7.939287052175643122e-01 1.753630003841716023e-01
6.550099999999999811e-01 2.844598889350891113e-02 1.000004172325134277e+00 7.933850884437561035e-01 -1.928054541349411011e-01 1.012191057205200195e+00 1.017023205757141113e+00 5.571544170379638672e-04 9.989141821861267090e-01 8.040230274200439453e-01 1.015825986862182617e+00 1.944584250450134277e-01 1.000364899635314941e+00 -2.687303721904754639e-02 7.966423034667968750e-01 -1.728208661079406738e-01 7.975749969482421875e-01 1.722448170185089111e-01 2.715281306645712239e-02 1.000000000000000000e+00 7.888566636110549979e-01 -1.968521367028421010e-01 1.016473924898809278e+00 1.016874027791054624e+00 -2.808658637665476353e-05 9.999971911920384482e-01 8.021733860001302174e-01 1.016874169815263906e+00 2.001516586526250474e-01 9.996313850097195974e-01 -2.714947667244652085e-02 7.939103193664055480e-01 -1.753625282603491764e-01 7.939103193664055480e-01 1.753625282603491764e-01
6.560099999999999820e-01 2.844900637865066528e-02 1.000004172325134277e+00 7.933588027954101562e-01 -1.928089559078216553e-01 1.012203097343444824e+00 1.017030596733093262e+00 5.561038851737976074e-04 9.989129304885864258e-01 8.040091395378112793e-01 1.015828251838684082e+00 1.944646239280700684e-01 1.000362038612365723e+00 -2.687093615531921387e-02 7.966157793998718262e-01 -1.728182137012481689e-01 7.975566387176513672e-01 1.722499728202819824e-01 2.715193420789847184e-02 1.000000000000000000e+00 7.888386280104228154e-01 -1.968504844527900477e-01 1.016477904745213268e+00 1.016873764090254095e+00 -2.786305634854647573e-05 9.999972141220372368e-01 8.021547776974141675e-01 1.016873358817704576e+00 2.001501428045489861e-01 9.996314089083822019e-01 -2.714859814092049003e-02 7.938920618972096221e-01 -1.753620648019897088e-01 7.938920618972096221e-01 1.753620648019897088e-01
6.570099999999999829e-01 2.845202386379241943e-02 1.000004172325134277e+00 7.933323383331298828e-01 -1.928126960992813110e-01 1.012215495109558105e+00 1.017038106918334961e+00 5.550235509872436523e-04 9.989114999771118164e-01 8.039953112602233887e-01 1.015830516815185547e+00 1.944708824157714844e-01 1.000359296798706055e+00 -2.686892263591289520e-02 7.965892553329467773e-01 -1.728157699108123779e-01 7.975385189056396484e-01 1.722552627325057983e-01 2.715106234696159498e-02 1.000000000000000000e+00 7.888207413985974803e-01 -1.968488497505321566e-01 1.016481842370645428e+00 1.016873503532699008e+00 -2.764119450803605282e-05 9.999972354240447281e-01 8.021363650016194446e-01 1.016873936910763554e+00 2.001485444274684333e-01 9.996314325188093708e-01 -2.714772659660964413e-02 7.938740298755514457e-01 -1.753616072104579593e-01 7.938740298755514457e-01 1.753616072104579593e-01
6.580099999999999838e-01 2.845502644777297974e-02 1.000004172325134277e+00 7.933059334754943848e-01 -1.928164064884185791e-01 1.012227654457092285e+00 1.017045497894287109e+00 5.540326237678527832e-04 9.989101886749267578e-01 8.039813041687011719e-01 1.015832901000976562e+00 1.944773942232131958e-01 1.000356435775756836e+00 -2.686680108308792114e-02 7.965626716613769531e-01 -1.728133410215377808e-01 7.975201010704040527e-01 1.722605526447296143e-01 2.715019743043898051e-02 1.000000000000000000e+00 7.888030025695753622e-01 -1.968472324020879294e-01 1.016485738236381442e+00 1.016873244403610599e+00 -2.742091554306680683e-05 9.999972581442668762e-01 8.021180594868453362e-01 1.016873021092719931e+00 2.001470702493970688e-01 9.996314560451465825e-01 -2.714686200255580356e-02 7.938560665591684051e-01 -1.753611596141289586e-01 7.938560665591684051e-01 1.753611596141289586e-01
6.590099999999999847e-01 2.845805883407592773e-02 1.000004172325134277e+00 7.932796478271484375e-01 -1.928200274705886841e-01 1.012239933013916016e+00 1.017052888870239258e+00 5.529522895812988281e-04 9.989088177680969238e-01 8.039674758911132812e-01 1.015835285186767578e+00 1.944836974143981934e-01 1.000353574752807617e+00 -2.686479687690734863e-02 7.965362668037414551e-01 -1.728107333183288574e-01 7.975018620491027832e-01 1.722658574581146240e-01 2.714933940625499989e-02 1.000000000000000000e+00 7.887854103441805931e-01 -1.968456322185939411e-01 1.016489592791690155e+00 1.016872987974704490e+00 -2.720226635315688133e-05 9.999972799608932705e-01 8.020999264366392989e-01 1.016872810464500620e+00 2.001455622444122118e-01 9.996314793342211402e-01 -2.714600429432347667e-02 7.938382893863540346e-01 -1.753607186591255862e-01 7.938382893863540346e-01 1.753607186591255862e-01
6.600099999999999856e-01 2.846105396747589111e-02 1.000004172325134277e+00 7.932533025741577148e-01 -1.928235292434692383e-01 1.012251973152160645e+00 1.017060279846191406e+00 5.519092082977294922e-04 9.989075064659118652e-01 8.039536476135253906e-01 1.015837192535400391e+00 1.944899111986160278e-01 1.000350594520568848e+00 -2.686268836259841919e-02 7.965097427368164062e-01 -1.728080511093139648e-01 7.974837422370910645e-01 1.722710430622100830e-01 2.714848822787252133e-02 1.000000000000000000e+00 7.887679636694679974e-01 -1.968440490319644798e-01 1.016493406436526969e+00 1.016872734138640988e+00 -2.698523383320000884e-05 9.999973010351257408e-01 8.020819601750410754e-01 1.016873153258567974e+00 2.001440311369618585e-01 9.996315023979809311e-01 -2.714515342624736205e-02 7.938206891056868164e-01 -1.753602844671566241e-01 7.938206891056868164e-01 1.753602844671566241e-01
6.610099999999999865e-01 2.846407145261764526e-02 1.000004172325134277e+00 7.932268977165222168e-01 -1.928272843360900879e-01 1.012264132499694824e+00 1.017067670822143555e+00 5.508437752723693848e-04 9.989061951637268066e-01 8.039397597312927246e-01 1.015839576721191406e+00 1.944961547851562500e-01 1.000347733497619629e+00 -2.686068043112754822e-02 7.964831590652465820e-01 -1.728055030107498169e-01 7.974653244018554688e-01 1.722763031721115112e-01 2.714764384431393035e-02 1.000000000000000000e+00 7.887506613928850774e-01 -1.968424826588027754e-01 1.016497179607397161e+00 1.016872481706096121e+00 -2.676975621705013144e-05 9.999973234703161129e-01 8.020640993235622629e-01 1.016872059078655743e+00 2.001426196005847979e-01 9.996315253777572352e-01 -2.714430935857359284e-02 7.938031571804597952e-01 -1.753598598591286917e-01 7.938031571804597952e-01 1.753598598591286917e-01
6.620099999999999874e-01 2.846708148717880249e-02 1.000004172325134277e+00 7.932006716728210449e-01 -1.928308159112930298e-01 1.012276411056518555e+00 1.017075181007385254e+00 5.498081445693969727e-04 9.989046454429626465e-01 8.039259314537048340e-01 1.015841722488403320e+00 1.945025026798248291e-01 1.000344872474670410e+00 -2.685858681797981262e-02 7.964565753936767578e-01 -1.728029847145080566e-01 7.974472641944885254e-01 1.722815632820129395e-01 2.714680620367695627e-02 1.000000000000000000e+00 7.887335023421017111e-01 -1.968409329133372354e-01 1.016500912746612473e+00 1.016872232358039252e+00 -2.655589844521613179e-05 9.999973442092865428e-01 8.020464302260195133e-01 1.016872423232684897e+00 2.001411196435338435e-01 9.996315480714262902e-01 -2.714347202312077795e-02 7.937858486127196134e-01 -1.753594404584208344e-01 7.937858486127196134e-01 1.753594404584208344e-01
6.630099999999999882e-01 2.847009152173995972e-02 1.000004172325134277e+00 7.931743264198303223e-01 -1.928343772888183594e-01 1.012288689613342285e+00 1.017082691192626953e+00 5.487427115440368652e-04 9.989033937454223633e-01 8.039119839668273926e-01 1.015844106674194336e+00 1.945088207721710205e-01 1.000342011451721191e+00 -2.685664594173431396e-02 7.964301109313964844e-01 -1.728004217147827148e-01 7.974288463592529297e-01 1.722867339849472046e-01 2.714597525553596666e-02 1.000000000000000000e+00 7.887164853792284491e-01 -1.968393996159980563e-01 1.016504606281863676e+00 1.016871984871224655e+00 -2.634359728794459640e-05 9.999973654169214132e-01 8.020288897572995790e-01 1.016872197063690031e+00 2.001396781248386547e-01 9.996315706243993349e-01 -2.714264138101476001e-02 7.937686517377368078e-01 -1.753590291747170737e-01 7.937686517377368078e-01 1.753590291747170737e-01
6.640099999999999891e-01 2.847311645746231079e-02 1.000004172325134277e+00 7.931478619575500488e-01 -1.928380578756332397e-01 1.012300968170166016e+00 1.017090082168579102e+00 5.476847290992736816e-04 9.989020228385925293e-01 8.038980364799499512e-01 1.015846252441406250e+00 1.945151090621948242e-01 1.000339269638061523e+00 -2.685452625155448914e-02 7.964034080505371094e-01 -1.727978587150573730e-01 7.974105477333068848e-01 1.722920536994934082e-01 2.714515095451855084e-02 1.000000000000000000e+00 7.886996094811563607e-01 -1.968378826058431730e-01 1.016508260596575397e+00 1.016871739186577583e+00 -2.613284188229651151e-05 9.999973871687385385e-01 8.020114747250175480e-01 1.016871309913487176e+00 2.001382999547748343e-01 9.996315930428896213e-01 -2.714181738729791460e-02 7.937515617097183895e-01 -1.753586260156142496e-01 7.937515617097183895e-01 1.753586260156142496e-01
6.650099999999999900e-01 2.847611904144287109e-02 1.000004172325134277e+00 7.931215167045593262e-01 -1.928417682647705078e-01 1.012313127517700195e+00 1.017097473144531250e+00 5.467087030410766602e-04 9.989007115364074707e-01 8.038842082023620605e-01 1.015848517417907715e+00 1.945215016603469849e-01 1.000336289405822754e+00 -2.685242705047130585e-02 7.963770031929016113e-01 -1.727954745292663574e-01 7.973923683166503906e-01 1.722972542047500610e-01 2.714433325050757267e-02 1.000000000000000000e+00 7.886828735186296457e-01 -1.968363817058101928e-01 1.016511876112689450e+00 1.016871496545501241e+00 -2.592367797690481014e-05 9.999974071992143720e-01 8.019942488522306956e-01 1.016871907572634015e+00 2.001368309457499106e-01 9.996316151774172765e-01 -2.714099997979260367e-02 7.937346931416532358e-01 -1.753582277145678547e-01 7.937346931416532358e-01 1.753582277145678547e-01
6.660099999999999909e-01 2.847912907600402832e-02 1.000004172325134277e+00 7.930952310562133789e-01 -1.928453296422958374e-01 1.012325167655944824e+00 1.017104864120483398e+00 5.456283688545227051e-04 9.988993406295776367e-01 8.038704395294189453e-01 1.015850782394409180e+00 1.945277154445648193e-01 1.000333428382873535e+00 -2.685035765171051025e-02 7.963505387306213379e-01 -1.727926731109619141e-01 7.973740696907043457e-01 1.723024696111679077e-01 2.714352209288735385e-02 1.000000000000000000e+00 7.886662763522352959e-01 -1.968348967379817127e-01 1.016515453254325685e+00 1.016871255230700655e+00 -2.571602038365435145e-05 9.999974285614954272e-01 8.019771235823579536e-01 1.016871100441262055e+00 2.001354783157920370e-01 9.996316372325190214e-01 -2.714018912416859067e-02 7.937178890027347666e-01 -1.753578384217555908e-01 7.937178890027347666e-01 1.753578384217555908e-01
6.670099999999999918e-01 2.848213165998458862e-02 1.000004172325134277e+00 7.930687069892883301e-01 -1.928488761186599731e-01 1.012337446212768555e+00 1.017112255096435547e+00 5.445852875709533691e-04 9.988980293273925781e-01 8.038564324378967285e-01 1.015853047370910645e+00 1.945341825485229492e-01 1.000330567359924316e+00 -2.684829942882061005e-02 7.963237762451171875e-01 -1.727902144193649292e-01 7.973557710647583008e-01 1.723077893257141113e-01 2.714271743291811825e-02 1.000000000000000000e+00 7.886498168857927205e-01 -1.968334275318788240e-01 1.016518992428004475e+00 1.016871016330717081e+00 -2.550990828457161457e-05 9.999974492659594594e-01 8.019601547731647351e-01 1.016870773082843682e+00 2.001341066331109586e-01 9.996316590770417676e-01 -2.713938476109558837e-02 7.937012498475389810e-01 -1.753574552599621583e-01 7.937012498475389810e-01 1.753574552599621583e-01
6.680099999999999927e-01 2.848513424396514893e-02 1.000004172325134277e+00 7.930423021316528320e-01 -1.928526163101196289e-01 1.012349605560302734e+00 1.017119646072387695e+00 5.435347557067871094e-04 9.988967776298522949e-01 8.038426041603088379e-01 1.015855193138122559e+00 1.945405006408691406e-01 1.000327825546264648e+00 -2.684627100825309753e-02 7.962973713874816895e-01 -1.727876961231231689e-01 7.973375320434570312e-01 1.723130494356155396e-01 2.714191922622795003e-02 1.000000000000000000e+00 7.886334941220494166e-01 -1.968319739328835416e-01 1.016522494002512822e+00 1.016870780000682650e+00 -2.530534037397321080e-05 9.999974690039831193e-01 8.019433502563588778e-01 1.016871218510923214e+00 2.001326947125515177e-01 9.996316806916034636e-01 -2.713858684456885856e-02 7.936847904746699989e-01 -1.753570777058945929e-01 7.936847904746699989e-01 1.753570777058945929e-01
6.690099999999999936e-01 2.848817408084869385e-02 1.000004172325134277e+00 7.930160164833068848e-01 -1.928562074899673462e-01 1.012362003326416016e+00 1.017127156257629395e+00 5.424693226814270020e-04 9.988954067230224609e-01 8.038286566734313965e-01 1.015857577323913574e+00 1.945467293262481689e-01 1.000324845314025879e+00 -2.684419602155685425e-02 7.962707877159118652e-01 -1.727850586175918579e-01 7.973192334175109863e-01 1.723183393478393555e-01 2.714112742363506553e-02 1.000000000000000000e+00 7.886173069564750282e-01 -1.968305357703105940e-01 1.016525958385068540e+00 1.016870544877621185e+00 -2.510224731627559412e-05 9.999974901929234994e-01 8.019266397129933832e-01 1.016870149034444504e+00 2.001314065785324559e-01 9.996317022383848228e-01 -2.713779533830318683e-02 7.936683863585061172e-01 -1.753567090282476815e-01 7.936683863585061172e-01 1.753567090282476815e-01
6.700099999999999945e-01 2.849117666482925415e-02 1.000004172325134277e+00 7.929897308349609375e-01 -1.928598582744598389e-01 1.012374162673950195e+00 1.017134666442871094e+00 5.414411425590515137e-04 9.988940358161926270e-01 8.038147091865539551e-01 1.015859842300415039e+00 1.945530474185943604e-01 1.000322103500366211e+00 -2.684213593602180481e-02 7.962442636489868164e-01 -1.727825552225112915e-01 7.973009347915649414e-01 1.723235696554183960e-01 2.714034197579105745e-02 1.000000000000000000e+00 7.886012542818234827e-01 -1.968291128737579554e-01 1.016529385982343436e+00 1.016870312626434680e+00 -2.490069358872297345e-05 9.999975098068260015e-01 8.019101086593926064e-01 1.016870430372107448e+00 2.001300363787425207e-01 9.996317235172709204e-01 -2.713701017683663175e-02 7.936521909707666689e-01 -1.753563449054526546e-01 7.936521909707666689e-01 1.753563449054526546e-01
6.710099999999999953e-01 2.849420160055160522e-02 1.000004172325134277e+00 7.929632067680358887e-01 -1.928634494543075562e-01 1.012386322021484375e+00 1.017142057418823242e+00 5.403310060501098633e-04 9.988926053047180176e-01 8.038008809089660645e-01 1.015861988067626953e+00 1.945590823888778687e-01 1.000319123268127441e+00 -2.684008516371250153e-02 7.962176203727722168e-01 -1.727797985076904297e-01 7.972826957702636719e-01 1.723287403583526611e-01 2.713956283567217631e-02 1.000000000000000000e+00 7.885853350439286924e-01 -1.968277050816255314e-01 1.016532777180120029e+00 1.016870082226259075e+00 -2.470062532473255078e-05 9.999975296496247390e-01 8.018937043893794581e-01 1.016870355550196781e+00 2.001287064667891802e-01 9.996317446495569525e-01 -2.713623132277216687e-02 7.936361111634832044e-01 -1.753559877567904823e-01 7.936361111634832044e-01 1.753559877567904823e-01
6.720099999999999962e-01 2.849720418453216553e-02 1.000004172325134277e+00 7.929368615150451660e-01 -1.928672045469284058e-01 1.012398481369018555e+00 1.017149448394775391e+00 5.393102765083312988e-04 9.988913536071777344e-01 8.037869930267333984e-01 1.015864253044128418e+00 1.945655643939971924e-01 1.000316381454467773e+00 -2.683802694082260132e-02 7.961912155151367188e-01 -1.727774143218994141e-01 7.972644567489624023e-01 1.723340749740600586e-01 2.713878995975337743e-02 1.000000000000000000e+00 7.885695482677018697e-01 -1.968263122448784264e-01 1.016536132334265208e+00 1.016869853357681652e+00 -2.450202030230309587e-05 9.999975502666186289e-01 8.018774103101983242e-01 1.016869409131580637e+00 2.001274536883906052e-01 9.996317656726733114e-01 -2.713545873550258711e-02 7.936201181459175968e-01 -1.753556382540490954e-01 7.936201181459175968e-01 1.753556382540490954e-01
6.730099999999999971e-01 2.850020676851272583e-02 1.000004172325134277e+00 7.929105758666992188e-01 -1.928707808256149292e-01 1.012410759925842285e+00 1.017156839370727539e+00 5.382895469665527344e-04 9.988900423049926758e-01 8.037731051445007324e-01 1.015866398811340332e+00 1.945717930793762207e-01 1.000313639640808105e+00 -2.683595195412635803e-02 7.961646318435668945e-01 -1.727747172117233276e-01 7.972460985183715820e-01 1.723392754793167114e-01 2.713802329985637307e-02 1.000000000000000000e+00 7.885538928746159693e-01 -1.968249341992258372e-01 1.016539451837175312e+00 1.016869627421893352e+00 -2.430493148421270975e-05 9.999975691069127315e-01 8.018612983667769978e-01 1.016870007061154713e+00 2.001261044791925736e-01 9.996317864180924717e-01 -2.713469235326757684e-02 7.936043411558459937e-01 -1.753552927425204577e-01 7.936043411558459937e-01 1.753552927425204577e-01
6.740099999999999980e-01 2.850322425365447998e-02 1.000004172325134277e+00 7.928841114044189453e-01 -1.928744465112686157e-01 1.012423038482666016e+00 1.017164230346679688e+00 5.372315645217895508e-04 9.988886117935180664e-01 8.037591576576232910e-01 1.015868782997131348e+00 1.945782601833343506e-01 1.000310659408569336e+00 -2.683394029736518860e-02 7.961381077766418457e-01 -1.727722287178039551e-01 7.972277998924255371e-01 1.723446249961853027e-01 2.713726280788029965e-02 1.000000000000000000e+00 7.885383677888480047e-01 -1.968235707814575131e-01 1.016542736078785758e+00 1.016869402741524597e+00 -2.410927570513768096e-05 9.999975891541427186e-01 8.018452820574918372e-01 1.016869325520914913e+00 2.001248613508740115e-01 9.996318070856565763e-01 -2.713393214388040015e-02 7.935886267754044265e-01 -1.753549552863730154e-01 7.935886267754044265e-01 1.753549552863730154e-01
6.750099999999999989e-01 2.850622683763504028e-02 1.000004172325134277e+00 7.928577661514282227e-01 -1.928780525922775269e-01 1.012435197830200195e+00 1.017171621322631836e+00 5.361661314964294434e-04 9.988873600959777832e-01 8.037453889846801758e-01 1.015870928764343262e+00 1.945845335721969604e-01 1.000307679176330566e+00 -2.683190256357192993e-02 7.961116433143615723e-01 -1.727696061134338379e-01 7.972096800804138184e-01 1.723497509956359863e-01 2.713650843854210210e-02 1.000000000000000000e+00 7.885229719984421237e-01 -1.968222218386320443e-01 1.016545985424601284e+00 1.016869180190026700e+00 -2.391508308372054096e-05 9.999976088082060954e-01 8.018294061739998924e-01 1.016868880251785345e+00 2.001236153610795321e-01 9.996318275700456502e-01 -2.713317805354240053e-02 7.935730557482760794e-01 -1.753546235640491280e-01 7.935730557482760794e-01 1.753546235640491280e-01
6.760099999999999998e-01 2.850925922393798828e-02 1.000004172325134277e+00 7.928313016891479492e-01 -1.928816586732864380e-01 1.012447357177734375e+00 1.017179250717163086e+00 5.351155996322631836e-04 9.988858699798583984e-01 8.037314414978027344e-01 1.015873074531555176e+00 1.945908814668655396e-01 1.000304818153381348e+00 -2.682983316481113434e-02 7.960849404335021973e-01 -1.727670431137084961e-01 7.971913218498229980e-01 1.723550707101821899e-01 2.713576014902029446e-02 1.000000000000000000e+00 7.885077045470570978e-01 -1.968208872266294929e-01 1.016549200219118543e+00 1.016868960184723836e+00 -2.372236401606582631e-05 9.999976272906635488e-01 8.018136920403997614e-01 1.016869409048113404e+00 2.001223134120568015e-01 9.996318478205639124e-01 -2.713243003529484249e-02 7.935576669081234602e-01 -1.753542964051925390e-01 7.935576669081234602e-01 1.753542964051925390e-01
6.770100000000000007e-01 2.851225435733795166e-02 1.000004172325134277e+00 7.928050160408020020e-01 -1.928852349519729614e-01 1.012459635734558105e+00 1.017186641693115234e+00 5.340874195098876953e-04 9.988844394683837891e-01 8.037176132202148438e-01 1.015875458717346191e+00 1.945971548557281494e-01 1.000301957130432129e+00 -2.682774886488914490e-02 7.960584759712219238e-01 -1.727645695209503174e-01 7.971730232238769531e-01 1.723602265119552612e-01 2.713501789220212207e-02 1.000000000000000000e+00 7.884925643833008424e-01 -1.968195667875476951e-01 1.016552380839873981e+00 1.016868741220945171e+00 -2.353104308975006930e-05 9.999976472755303103e-01 8.017980620441182982e-01 1.016868381209186101e+00 2.001211369829084263e-01 9.996318680164190118e-01 -2.713168805628867961e-02 7.935423226739750646e-01 -1.753539774460491918e-01 7.935423226739750646e-01 1.753539774460491918e-01
6.780100000000000016e-01 2.851527184247970581e-02 1.000004172325134277e+00 7.927786707878112793e-01 -1.928890049457550049e-01 1.012471795082092285e+00 1.017194032669067383e+00 5.330219864845275879e-04 9.988831877708435059e-01 8.037036061286926270e-01 1.015877604484558105e+00 1.946035176515579224e-01 1.000299215316772461e+00 -2.682570926845073700e-02 7.960318922996520996e-01 -1.727619767189025879e-01 7.971547842025756836e-01 1.723655611276626587e-01 2.713428162121392026e-02 1.000000000000000000e+00 7.884775504620390452e-01 -1.968182603650590612e-01 1.016555527660749636e+00 1.016868524904912308e+00 -2.334118245462544268e-05 9.999976658445264288e-01 8.017825986821383033e-01 1.016868560484301520e+00 2.001198875543700462e-01 9.996318879645951228e-01 -2.713095205410981370e-02 7.935271710796676370e-01 -1.753536625255760484e-01 7.935271710796676370e-01 1.753536625255760484e-01
6.790100000000000025e-01 2.851829677820205688e-02 1.000004172325134277e+00 7.927523255348205566e-01 -1.928925067186355591e-01 1.012484073638916016e+00 1.017201423645019531e+00 5.319714546203613281e-04 9.988818764686584473e-01 8.036897778511047363e-01 1.015879869461059570e+00 1.946097612380981445e-01 1.000296235084533691e+00 -2.682361938059329987e-02 7.960054278373718262e-01 -1.727594435214996338e-01 7.971366047859191895e-01 1.723708361387252808e-01 2.713355129253290990e-02 1.000000000000000000e+00 7.884626618136190146e-01 -1.968169678146544088e-01 1.016558641027452525e+00 1.016868310450012691e+00 -2.315273907615718574e-05 9.999976843832893980e-01 8.017672613095782053e-01 1.016868635868041437e+00 2.001186590774673424e-01 9.996319077584523427e-01 -2.713022199263177836e-02 7.935121404231749720e-01 -1.753533534917255665e-01 7.935121404231749720e-01 1.753533534917255665e-01
6.800100000000000033e-01 2.852130681276321411e-02 1.000004172325134277e+00 7.927259206771850586e-01 -1.928961575031280518e-01 1.012496113777160645e+00 1.017208814620971680e+00 5.309358239173889160e-04 9.988805055618286133e-01 8.036758303642272949e-01 1.015882134437561035e+00 1.946161687374114990e-01 1.000293374061584473e+00 -2.682154066860675812e-02 7.959789037704467773e-01 -1.727566868066787720e-01 7.971181869506835938e-01 1.723760217428207397e-01 2.713282686390790233e-02 1.000000000000000000e+00 7.884478974972913834e-01 -1.968156889965271272e-01 1.016561721274507724e+00 1.016868097276242056e+00 -2.296567927928516221e-05 9.999977039069096740e-01 8.017520199191739971e-01 1.016867647144070741e+00 2.001175203306641837e-01 9.996319274666545240e-01 -2.712949783502453110e-02 7.934971779549641058e-01 -1.753530516786407922e-01 7.934971779549641058e-01 1.753530516786407922e-01
6.810100000000000042e-01 2.852430939674377441e-02 1.000004172325134277e+00 7.926996350288391113e-01 -1.928998827934265137e-01 1.012508511543273926e+00 1.017216324806213379e+00 5.298852920532226562e-04 9.988791346549987793e-01 8.036620020866394043e-01 1.015884399414062500e+00 1.946224123239517212e-01 1.000290513038635254e+00 -2.681950852274894714e-02 7.959523797035217285e-01 -1.727542579174041748e-01 7.971000075340270996e-01 1.723813414573669434e-01 2.713210828934749241e-02 1.000000000000000000e+00 7.884332564897962303e-01 -1.968144237591375745e-01 1.016564768764604443e+00 1.016867886912731445e+00 -2.278006190830788897e-05 9.999977216364527299e-01 8.017369530408212652e-01 1.016868226126600883e+00 2.001162822689900311e-01 9.996319469054367746e-01 -2.712877952049859431e-02 7.934824246137784920e-01 -1.753527531230763825e-01 7.934824246137784920e-01 1.753527531230763825e-01
6.820100000000000051e-01 2.852731198072433472e-02 1.000004172325134277e+00 7.926731705665588379e-01 -1.929034441709518433e-01 1.012520670890808105e+00 1.017223834991455078e+00 5.288496613502502441e-04 9.988778233528137207e-01 8.036479353904724121e-01 1.015886783599853516e+00 1.946286410093307495e-01 1.000287652015686035e+00 -2.681745216250419617e-02 7.959256768226623535e-01 -1.727518141269683838e-01 7.970815300941467285e-01 1.723865568637847900e-01 2.713139552318586181e-02 1.000000000000000000e+00 7.884187377759900306e-01 -1.968131719527497214e-01 1.016567783856215934e+00 1.016867677764429878e+00 -2.259580771276184743e-05 9.999977404096853650e-01 8.017219784108089442e-01 1.016867687067581238e+00 2.001151375081373640e-01 9.996319662648662785e-01 -2.712806701852409075e-02 7.934677344913122488e-01 -1.753524616956355364e-01 7.934677344913122488e-01 1.753524616956355364e-01
6.830100000000000060e-01 2.853035181760787964e-02 1.000004172325134277e+00 7.926468253135681152e-01 -1.929070949554443359e-01 1.012532830238342285e+00 1.017231106758117676e+00 5.277767777442932129e-04 9.988764524459838867e-01 8.036341667175292969e-01 1.015888810157775879e+00 1.946348547935485840e-01 1.000284790992736816e+00 -2.681543305516242981e-02 7.958993315696716309e-01 -1.727491319179534912e-01 7.970634698867797852e-01 1.723917126655578613e-01 2.713068852367111344e-02 1.000000000000000000e+00 7.884043404284302170e-01 -1.968119334410419197e-01 1.016570766875780629e+00 1.016867470457933020e+00 -2.241293639708311845e-05 9.999977590730683152e-01 8.017071281217269529e-01 1.016867122876059071e+00 2.001140074706309613e-01 9.996319854692513607e-01 -2.712736028121240373e-02 7.934531656071055483e-01 -1.753521757089993860e-01 7.934531656071055483e-01 1.753521757089993860e-01
6.840100000000000069e-01 2.853333950042724609e-02 1.000004172325134277e+00 7.926204204559326172e-01 -1.929106861352920532e-01 1.012544989585876465e+00 1.017238497734069824e+00 5.267113447189331055e-04 9.988750219345092773e-01 8.036202192306518555e-01 1.015891075134277344e+00 1.946413069963455200e-01 1.000281810760498047e+00 -2.681336365640163422e-02 7.958726286888122559e-01 -1.727465540170669556e-01 7.970451116561889648e-01 1.723970472812652588e-01 2.712998724900288205e-02 1.000000000000000000e+00 7.883900635191453121e-01 -1.968107080879938076e-01 1.016573718149078598e+00 1.016867265672363185e+00 -2.223146996288522881e-05 9.999977763786467300e-01 8.016924369687681295e-01 1.016867715851178966e+00 2.001128071635031314e-01 9.996320044366177049e-01 -2.712665926012328491e-02 7.934387808023098954e-01 -1.753518933445313288e-01 7.934387808023098954e-01 1.753518933445313288e-01
6.850100000000000078e-01 2.853635698556900024e-02 1.000004172325134277e+00 7.925940155982971191e-01 -1.929143220186233521e-01 1.012557268142700195e+00 1.017246007919311523e+00 5.256608128547668457e-04 9.988737106323242188e-01 8.036063313484191895e-01 1.015893220901489258e+00 1.946474462747573853e-01 1.000279068946838379e+00 -2.681130357086658478e-02 7.958459854125976562e-01 -1.727439165115356445e-01 7.970266938209533691e-01 1.724022626876831055e-01 2.712929165435967391e-02 1.000000000000000000e+00 7.883759060538431118e-01 -1.968094957483793039e-01 1.016576638024021983e+00 1.016867061793342852e+00 -2.205132840606691393e-05 9.999977951996497083e-01 8.016778216941534696e-01 1.016866746659605969e+00 2.001117316175674288e-01 9.996320233593696258e-01 -2.712596392575991264e-02 7.934244323779577890e-01 -1.753516185255493132e-01 7.934244323779577890e-01 1.753516185255493132e-01
6.860100000000000087e-01 2.853935956954956055e-02 1.000004172325134277e+00 7.925677299499511719e-01 -1.929180324077606201e-01 1.012569546699523926e+00 1.017253518104553223e+00 5.246400833129882812e-04 9.988723993301391602e-01 8.035925030708312988e-01 1.015895724296569824e+00 1.946539729833602905e-01 1.000276327133178711e+00 -2.680925652384757996e-02 7.958195805549621582e-01 -1.727415025234222412e-01 7.970085740089416504e-01 1.724076122045516968e-01 2.712860169530644655e-02 1.000000000000000000e+00 7.883618670476256751e-01 -1.968082962789123036e-01 1.016579526843967685e+00 1.016866860327746203e+00 -2.187256977495105988e-05 9.999978127984734400e-01 8.016633596835656128e-01 1.016866807966853692e+00 2.001105946060906249e-01 9.996320420564516196e-01 -2.712527421910895450e-02 7.934102591997292953e-01 -1.753513473523965194e-01 7.934102591997292953e-01 1.753513473523965194e-01
6.870100000000000096e-01 2.854238450527191162e-02 1.000004172325134277e+00 7.925413846969604492e-01 -1.929216235876083374e-01 1.012581706047058105e+00 1.017260909080505371e+00 5.236491560935974121e-04 9.988710880279541016e-01 8.035786747932434082e-01 1.015897989273071289e+00 1.946602314710617065e-01 1.000273346900939941e+00 -2.680714428424835205e-02 7.957931160926818848e-01 -1.727389395236968994e-01 7.969903349876403809e-01 1.724127829074859619e-01 2.712791733174053574e-02 1.000000000000000000e+00 7.883479456122497453e-01 -1.968071095508014123e-01 1.016582384917608550e+00 1.016866660749261797e+00 -2.169516304122062192e-05 9.999978300954660559e-01 8.016490236954919579e-01 1.016867029223464058e+00 2.001094584830593603e-01 9.996320605901634071e-01 -2.712459010498328993e-02 7.933962134082725992e-01 -1.753510810349570292e-01 7.933962134082725992e-01 1.753510810349570292e-01
6.880100000000000104e-01 2.854539453983306885e-02 1.000004172325134277e+00 7.925149202346801758e-01 -1.929251849651336670e-01 1.012593984603881836e+00 1.017268300056457520e+00 5.225688219070434570e-04 9.988697171211242676e-01 8.035647273063659668e-01 1.015900015830993652e+00 1.946665197610855103e-01 1.000270485877990723e+00 -2.680509909987449646e-02 7.957665920257568359e-01 -1.727363169193267822e-01 7.969719767570495605e-01 1.724180281162261963e-01 2.712723852125653590e-02 1.000000000000000000e+00 7.883341408090538405e-01 -1.968059354283491491e-01 1.016585212570253471e+00 1.016866462185058495e+00 -2.151906139323794465e-05 9.999978486324850868e-01 8.016347686445197684e-01 1.016865951518273858e+00 2.001084278242811210e-01 9.996320790642313492e-01 -2.712391154920597985e-02 7.933822153542134936e-01 -1.753508216460483715e-01 7.933822153542134936e-01 1.753508216460483715e-01
6.890100000000000113e-01 2.854838967323303223e-02 1.000004172325134277e+00 7.924885153770446777e-01 -1.929288357496261597e-01 1.012606024742126465e+00 1.017275691032409668e+00 5.215182900428771973e-04 9.988682866096496582e-01 8.035508990287780762e-01 1.015902280807495117e+00 1.946728825569152832e-01 1.000267624855041504e+00 -2.680305391550064087e-02 7.957400083541870117e-01 -1.727337092161178589e-01 7.969537377357482910e-01 1.724232733249664307e-01 2.712656521806541474e-02 1.000000000000000000e+00 7.883204516252447780e-01 -1.968047737656705432e-01 1.016588010151717514e+00 1.016866266197474111e+00 -2.134432500875850362e-05 9.999978655715177078e-01 8.016206747633234375e-01 1.016866262609679383e+00 2.001073095755060705e-01 9.996320972909507052e-01 -2.712323849087487637e-02 7.933684090049397675e-01 -1.753505651451421621e-01 7.933684090049397675e-01 1.753505651451421621e-01
6.900100000000000122e-01 2.855140715837478638e-02 1.000004172325134277e+00 7.924624085426330566e-01 -1.929323822259902954e-01 1.012618184089660645e+00 1.017283082008361816e+00 5.204528570175170898e-04 9.988669157028198242e-01 8.035371303558349609e-01 1.015904545783996582e+00 1.946790516376495361e-01 1.000264763832092285e+00 -2.680103480815887451e-02 7.957136631011962891e-01 -1.727310121059417725e-01 7.969355583190917969e-01 1.724284291267395020e-01 2.712589738418191149e-02 1.000000000000000000e+00 7.883068772214048003e-01 -1.968036244423839731e-01 1.016590777950745483e+00 1.016866071963136609e+00 -2.117091007886248575e-05 9.999978823684657625e-01 8.016066995269576223e-01 1.016866584882079039e+00 2.001062024928094984e-01 9.996321153682120597e-01 -2.712257089977391719e-02 7.933547191966543455e-01 -1.753503134944174313e-01 7.933547191966543455e-01 1.753503134944174313e-01
6.910100000000000131e-01 2.855442464351654053e-02 1.000004172325134277e+00 7.924357652664184570e-01 -1.929361075162887573e-01 1.012630462646484375e+00 1.017290592193603516e+00 5.193948745727539062e-04 9.988656044006347656e-01 8.035231232643127441e-01 1.015906810760498047e+00 1.946853846311569214e-01 1.000261902809143066e+00 -2.679893188178539276e-02 7.956868410110473633e-01 -1.727285981178283691e-01 7.969172596931457520e-01 1.724338084459304810e-01 2.712523498106143502e-02 1.000000000000000000e+00 7.882934167459811903e-01 -1.968024873365235849e-01 1.016593516259905572e+00 1.016865878628486319e+00 -2.099877134432311156e-05 9.999979005331609550e-01 8.015927988543513072e-01 1.016865489673085321e+00 2.001052089945197232e-01 9.996321333975092260e-01 -2.712190874541527477e-02 7.933410679996100168e-01 -1.753500687304324068e-01 7.933410679996100168e-01 1.753500687304324068e-01
6.920100000000000140e-01 2.855743467807769775e-02 1.000004172325134277e+00 7.924094200134277344e-01 -1.929396837949752808e-01 1.012642741203308105e+00 1.017297983169555664e+00 5.183517932891845703e-04 9.988642334938049316e-01 8.035091757774353027e-01 1.015909075736999512e+00 1.946918517351150513e-01 1.000259041786193848e+00 -2.679686993360519409e-02 7.956602573394775391e-01 -1.727260351181030273e-01 7.968989610671997070e-01 1.724390387535095215e-01 2.712457795984797235e-02 1.000000000000000000e+00 7.882800691206761634e-01 -1.968013622943806384e-01 1.016596225448021640e+00 1.016865687608271784e+00 -2.082796179383319084e-05 9.999979174911334256e-01 8.015790453679769723e-01 1.016865415300501896e+00 2.001041539221421195e-01 9.996321512087579242e-01 -2.712125196523510612e-02 7.933275858592450103e-01 -1.753498271764317995e-01 7.933275858592450103e-01 1.753498271764317995e-01
6.930100000000000149e-01 2.856045216321945190e-02 1.000004172325134277e+00 7.923831939697265625e-01 -1.929434090852737427e-01 1.012654900550842285e+00 1.017305374145507812e+00 5.172863602638244629e-04 9.988628625869750977e-01 8.034952878952026367e-01 1.015911340713500977e+00 1.946979314088821411e-01 1.000256180763244629e+00 -2.679481916129589081e-02 7.956338524818420410e-01 -1.727234572172164917e-01 7.968807220458984375e-01 1.724442839622497559e-01 2.712392628869150085e-02 1.000000000000000000e+00 7.882668336429963230e-01 -1.968002492161394223e-01 1.016598905754650506e+00 1.016865498701270853e+00 -2.065846628287799195e-05 9.999979335838637962e-01 8.015654285858151429e-01 1.016866039099289409e+00 2.001030603351396375e-01 9.996321688255133120e-01 -2.712060052921164491e-02 7.933142546594575961e-01 -1.753495892525646083e-01 7.933142546594575961e-01 1.753495892525646083e-01
6.940100000000000158e-01 2.856346219778060913e-02 1.000004172325134277e+00 7.923566102981567383e-01 -1.929469555616378784e-01 1.012667059898376465e+00 1.017312765121459961e+00 5.162507295608520508e-04 9.988615512847900391e-01 8.034813404083251953e-01 1.015913486480712891e+00 1.947043389081954956e-01 1.000253319740295410e+00 -2.679280564188957214e-02 7.956072092056274414e-01 -1.727209687232971191e-01 7.968624234199523926e-01 1.724495291709899902e-01 2.712327992212628866e-02 1.000000000000000000e+00 7.882537093106009030e-01 -1.967991479597004933e-01 1.016601557520878440e+00 1.016865310583162207e+00 -2.049021732611053641e-05 9.999979511632320905e-01 8.015518801680965311e-01 1.016865135347423843e+00 2.001020878393079960e-01 9.996321864054942274e-01 -2.711995440442538027e-02 7.933009533206500929e-01 -1.753493581589616601e-01 7.933009533206500929e-01 1.753493581589616601e-01
6.950100000000000167e-01 2.856648713350296021e-02 1.000004172325134277e+00 7.923304438591003418e-01 -1.929506212472915649e-01 1.012679338455200195e+00 1.017320156097412109e+00 5.152076482772827148e-04 9.988601803779602051e-01 8.034675121307373047e-01 1.015915751457214355e+00 1.947106420993804932e-01 1.000250339508056641e+00 -2.679074555635452271e-02 7.955807447433471680e-01 -1.727183461189270020e-01 7.968442440032958984e-01 1.724548339843750000e-01 2.712263881777978933e-02 1.000000000000000000e+00 7.882406951903069281e-01 -1.967980583934368644e-01 1.016604181062752188e+00 1.016865124396778786e+00 -2.032325710013690732e-05 9.999979681478950999e-01 8.015384587654258430e-01 1.016864675377306293e+00 2.001010948152457114e-01 9.996322038112689379e-01 -2.711931353742232792e-02 7.932877872434266342e-01 -1.753491309196393566e-01 7.932877872434266342e-01 1.753491309196393566e-01
6.960100000000000176e-01 2.856949716806411743e-02 1.000004172325134277e+00 7.923040986061096191e-01 -1.929543018341064453e-01 1.012691617012023926e+00 1.017327666282653809e+00 5.142018198966979980e-04 9.988588690757751465e-01 8.034535646438598633e-01 1.015918135643005371e+00 1.947169601917266846e-01 1.000247597694396973e+00 -2.678864262998104095e-02 7.955542802810668945e-01 -1.727159321308135986e-01 7.968258857727050781e-01 1.724600642919540405e-01 2.712200294292471670e-02 1.000000000000000000e+00 7.882277905615988622e-01 -1.967969804158900271e-01 1.016606776623907749e+00 1.016864940575144205e+00 -2.015759829220847352e-05 9.999979837386828718e-01 8.015251865340634607e-01 1.016865416444948211e+00 2.001000268115648850e-01 9.996322209904949796e-01 -2.711867789122456018e-02 7.932747965498884168e-01 -1.753489063635751133e-01 7.932747965498884168e-01 1.753489063635751133e-01
6.970100000000000184e-01 2.857249975204467773e-02 1.000004172325134277e+00 7.922776341438293457e-01 -1.929578632116317749e-01 1.012703657150268555e+00 1.017335057258605957e+00 5.131214857101440430e-04 9.988575577735900879e-01 8.034397363662719727e-01 1.015920281410217285e+00 1.947232335805892944e-01 1.000244617462158203e+00 -2.678658813238143921e-02 7.955276966094970703e-01 -1.727132499217987061e-01 7.968075871467590332e-01 1.724653244018554688e-01 2.712137224937240590e-02 1.000000000000000000e+00 7.882149943644078949e-01 -1.967959138783695050e-01 1.016609344561485218e+00 1.016864757641034789e+00 -1.999316605467889115e-05 9.999980005608080091e-01 8.015119872511451415e-01 1.016864874113019956e+00 2.000990619964089223e-01 9.996322381191532491e-01 -2.711804743164702644e-02 7.932618461456897307e-01 -1.753486880691310090e-01 7.932618461456897307e-01 1.753486880691310090e-01
6.980100000000000193e-01 2.857550978660583496e-02 1.000004172325134277e+00 7.922512888908386230e-01 -1.929615139961242676e-01 1.012715935707092285e+00 1.017342567443847656e+00 5.120560526847839355e-04 9.988561272621154785e-01 8.034259080886840820e-01 1.015922427177429199e+00 1.947294771671295166e-01 1.000241875648498535e+00 -2.678457088768482208e-02 7.955011129379272461e-01 -1.727105081081390381e-01 7.967892885208129883e-01 1.724705249071121216e-01 2.712074670366994983e-02 1.000000000000000000e+00 7.882023058634474166e-01 -1.967948586781698983e-01 1.016611885122234549e+00 1.016864576166397693e+00 -1.982997903896592531e-05 9.999980175649919589e-01 8.014988902187335507e-01 1.016864042443472949e+00 2.000981289209149416e-01 9.996322551282728064e-01 -2.711742211965340044e-02 7.932489889125262650e-01 -1.753484745161986436e-01 7.932489889125262650e-01 1.753484745161986436e-01
6.990100000000000202e-01 2.857852727174758911e-02 1.000004172325134277e+00 7.922248840332031250e-01 -1.929650604724884033e-01 1.012728095054626465e+00 1.017349720001220703e+00 5.109831690788269043e-04 9.988548159599304199e-01 8.034120202064514160e-01 1.015924811363220215e+00 1.947357803583145142e-01 1.000239014625549316e+00 -2.678249776363372803e-02 7.954745888710021973e-01 -1.727079749107360840e-01 7.967711091041564941e-01 1.724757105112075806e-01 2.712012626604850749e-02 1.000000000000000000e+00 7.881897241848736524e-01 -1.967938146934158083e-01 1.016614398598988833e+00 1.016864397191549418e+00 -1.966807534416069837e-05 9.999980328559991971e-01 8.014859488190804182e-01 1.016864716525827772e+00 2.000970986249683836e-01 9.996322718927409534e-01 -2.711680190538454452e-02 7.932363208035549951e-01 -1.753482629944287108e-01 7.932363208035549951e-01 1.753482629944287108e-01
7.000100000000000211e-01 2.858152985572814941e-02 1.000004172325134277e+00 7.921985983848571777e-01 -1.929688602685928345e-01 1.012740373611450195e+00 1.017357349395751953e+00 5.099549889564514160e-04 9.988534450531005859e-01 8.033981919288635254e-01 1.015926957130432129e+00 1.947421282529830933e-01 1.000236034393310547e+00 -2.678043954074382782e-02 7.954480648040771484e-01 -1.727055758237838745e-01 7.967529296875000000e-01 1.724810898303985596e-01 2.711951089181788288e-02 1.000000000000000000e+00 7.881772483476729985e-01 -1.967927817879561725e-01 1.016616885318975871e+00 1.016864219333330377e+00 -1.950738491273293771e-05 9.999980488923206901e-01 8.014730916821297679e-01 1.016864569701469101e+00 2.000961379650028904e-01 9.996322885773500921e-01 -2.711618675726436972e-02 7.932237153157201126e-01 -1.753480568573407006e-01 7.932237153157201126e-01 1.753480568573407006e-01
7.010100000000000220e-01 2.858454734086990356e-02 1.000004172325134277e+00 7.921720743179321289e-01 -1.929723173379898071e-01 1.012752532958984375e+00 1.017364740371704102e+00 5.089417099952697754e-04 9.988520741462707520e-01 8.033841252326965332e-01 1.015929222106933594e+00 1.947484314441680908e-01 1.000233173370361328e+00 -2.677834406495094299e-02 7.954214215278625488e-01 -1.727029979228973389e-01 7.967345118522644043e-01 1.724862456321716309e-01 2.711890055105962635e-02 1.000000000000000000e+00 7.881648776954220947e-01 -1.967917598709169047e-01 1.016619345500636262e+00 1.016864042530511991e+00 -1.934789906786576929e-05 9.999980657652779437e-01 8.014603155344934837e-01 1.016863516112364696e+00 2.000952530131723806e-01 9.996323051889542954e-01 -2.711557664586889196e-02 7.932111671540816866e-01 -1.753478561823769710e-01 7.932111671540816866e-01 1.753478561823769710e-01
7.020100000000000229e-01 2.858754992485046387e-02 1.000004172325134277e+00 7.921458482742309570e-01 -1.929760426282882690e-01 1.012764811515808105e+00 1.017372131347656250e+00 5.078688263893127441e-04 9.988507628440856934e-01 8.033703565597534180e-01 1.015931487083435059e+00 1.947547495365142822e-01 1.000230431556701660e+00 -2.677629515528678894e-02 7.953949570655822754e-01 -1.727004349231719971e-01 7.967163324356079102e-01 1.724915057420730591e-01 2.711829519885391310e-02 1.000000000000000000e+00 7.881526112431133102e-01 -1.967907488063181665e-01 1.016621779470886944e+00 1.016863868167178220e+00 -1.918967002636818125e-05 9.999980809585544694e-01 8.014476914282784303e-01 1.016863938958598723e+00 2.000942725849454151e-01 9.996323215612347157e-01 -2.711497151287922333e-02 7.931988038851376377e-01 -1.753476573859418797e-01 7.931988038851376377e-01 1.753476573859418797e-01
7.030100000000000238e-01 2.859056740999221802e-02 1.000004172325134277e+00 7.921194434165954590e-01 -1.929796338081359863e-01 1.012777090072631836e+00 1.017379522323608398e+00 5.068406462669372559e-04 9.988493919372558594e-01 8.033564090728759766e-01 1.015933752059936523e+00 1.947610974311828613e-01 1.000227570533752441e+00 -2.677419967949390411e-02 7.953684329986572266e-01 -1.726978421211242676e-01 7.966979742050170898e-01 1.724967807531356812e-01 2.711769479790869172e-02 1.000000000000000000e+00 7.881404481737759316e-01 -1.967897484819143283e-01 1.016624187499658216e+00 1.016863695260057598e+00 -1.903264683726410664e-05 9.999980962165286869e-01 8.014351686029597133e-01 1.016864187517010354e+00 2.000933150465718235e-01 9.996323378112615954e-01 -2.711437133030963204e-02 7.931865356349920848e-01 -1.753474628394050550e-01 7.931865356349920848e-01 1.753474628394050550e-01
7.040100000000000247e-01 2.859357744455337524e-02 1.000004172325134277e+00 7.920930385589599609e-01 -1.929832100868225098e-01 1.012789130210876465e+00 1.017387151718139648e+00 5.057528614997863770e-04 9.988480210304260254e-01 8.033424615859985352e-01 1.015935897827148438e+00 1.947672963142395020e-01 1.000224709510803223e+00 -2.677220478653907776e-02 7.953419089317321777e-01 -1.726951301097869873e-01 7.966796755790710449e-01 1.725019514560699463e-01 2.711709931490545802e-02 1.000000000000000000e+00 7.881283877576886754e-01 -1.967887587975853392e-01 1.016626569827738802e+00 1.016863523112243373e+00 -1.887679200167553624e-05 9.999981127712718187e-01 8.014227110526824793e-01 1.016863096007082801e+00 2.000924639704929620e-01 9.996323540219028692e-01 -2.711377607141654544e-02 7.931742987781731369e-01 -1.753472742063862666e-01 7.931742987781731369e-01 1.753472742063862666e-01
7.050100000000000255e-01 2.859659492969512939e-02 1.000004172325134277e+00 7.920666933059692383e-01 -1.929869353771209717e-01 1.012801408767700195e+00 1.017394304275512695e+00 5.047395825386047363e-04 9.988466501235961914e-01 8.033285737037658691e-01 1.015938282012939453e+00 1.947736591100692749e-01 1.000221729278564453e+00 -2.677016332745552063e-02 7.953153252601623535e-01 -1.726926565170288086e-01 7.966614365577697754e-01 1.725073158740997314e-01 2.711650870442678177e-02 1.000000000000000000e+00 7.881164290009939899e-01 -1.967877796175587779e-01 1.016628926781740327e+00 1.016863353160686101e+00 -1.872215991435713804e-05 9.999981280112830717e-01 8.014103925459993283e-01 1.016863137759140612e+00 2.000915417035637189e-01 9.996323700205169693e-01 -2.711318567687627870e-02 7.931622257343361460e-01 -1.753470877713585729e-01 7.931622257343361460e-01 1.753470877713585729e-01
7.060100000000000264e-01 2.859960496425628662e-02 1.000004172325134277e+00 7.920402884483337402e-01 -1.929905414581298828e-01 1.012813568115234375e+00 1.017401814460754395e+00 5.036666989326477051e-04 9.988452792167663574e-01 8.033148050308227539e-01 1.015940308570861816e+00 1.947798579931259155e-01 1.000218868255615234e+00 -2.676812931895256042e-02 7.952888011932373047e-01 -1.726900041103363037e-01 7.966431975364685059e-01 1.725124269723892212e-01 2.711592293662567349e-02 1.000000000000000000e+00 7.881045712510079682e-01 -1.967868108529835791e-01 1.016631258575443564e+00 1.016863185050662866e+00 -1.856872887302201587e-05 9.999981425557271653e-01 8.013981947016832752e-01 1.016863727189071920e+00 2.000905901869509951e-01 9.996323858490875347e-01 -2.711260012014937021e-02 7.931502842545915533e-01 -1.753469043497007385e-01 7.931502842545915533e-01 1.753469043497007385e-01
7.070100000000000273e-01 2.860260754823684692e-02 1.000004172325134277e+00 7.920138835906982422e-01 -1.929941326379776001e-01 1.012825727462768555e+00 1.017409324645996094e+00 5.026012659072875977e-04 9.988438487052917480e-01 8.033007979393005371e-01 1.015942692756652832e+00 1.947863399982452393e-01 1.000216007232666016e+00 -2.676604315638542175e-02 7.952621579170227051e-01 -1.726874113082885742e-01 7.966248989105224609e-01 1.725177615880966187e-01 2.711534197126126006e-02 1.000000000000000000e+00 7.880928136280742624e-01 -1.967858523843306895e-01 1.016633565496469549e+00 1.016863017544214376e+00 -1.841643601901480262e-05 9.999981586051557292e-01 8.013860536365349230e-01 1.016862781760230927e+00 2.000897587723799165e-01 9.996324016551223490e-01 -2.711201937273317181e-02 7.931383611075172313e-01 -1.753467269456084887e-01 7.931383611075172313e-01 1.753467269456084887e-01
7.080100000000000282e-01 2.860562503337860107e-02 1.000004172325134277e+00 7.919876575469970703e-01 -1.929976940155029297e-01 1.012838125228881836e+00 1.017416715621948242e+00 5.015730857849121094e-04 9.988425970077514648e-01 8.032870292663574219e-01 1.015944957733154297e+00 1.947926431894302368e-01 1.000213265419006348e+00 -2.676394581794738770e-02 7.952356934547424316e-01 -1.726849079132080078e-01 7.966066598892211914e-01 1.725229918956756592e-01 2.711476576800586624e-02 1.000000000000000000e+00 7.880811552514829232e-01 -1.967849040925128412e-01 1.016635847831453443e+00 1.016862851881931817e+00 -1.826532803782707115e-05 9.999981739043796169e-01 8.013740330318543936e-01 1.016862437370168237e+00 2.000888940419315865e-01 9.996324172895628690e-01 -2.711144338229135378e-02 7.931265706242917046e-01 -1.753465523501028522e-01 7.931265706242917046e-01 1.753465523501028522e-01
7.090100000000000291e-01 2.860864251852035522e-02 1.000004172325134277e+00 7.919611334800720215e-01 -1.930013447999954224e-01 1.012850165367126465e+00 1.017424106597900391e+00 5.005449056625366211e-04 9.988413453102111816e-01 8.032730221748352051e-01 1.015947103500366211e+00 1.947988718748092651e-01 1.000210285186767578e+00 -2.676191926002502441e-02 7.952091097831726074e-01 -1.726824045181274414e-01 7.965883016586303711e-01 1.725282222032546997e-01 2.711419429783746768e-02 1.000000000000000000e+00 7.880695954876595355e-01 -1.967839658920225998e-01 1.016638105786226598e+00 1.016862688343940890e+00 -1.811541143153008241e-05 9.999981879318750044e-01 8.013621471830029153e-01 1.016863188356429415e+00 2.000879604308103965e-01 9.996324327184485936e-01 -2.711087211702990080e-02 7.931149388317765281e-01 -1.753463797900036147e-01 7.931149388317765281e-01 1.753463797900036147e-01
7.100100000000000300e-01 2.861166745424270630e-02 1.000004172325134277e+00 7.919347286224365234e-01 -1.930050700902938843e-01 1.012862563133239746e+00 1.017431497573852539e+00 4.994571208953857422e-04 9.988399147987365723e-01 8.032591938972473145e-01 1.015949487686157227e+00 1.948050707578659058e-01 1.000207424163818359e+00 -2.675987407565116882e-02 7.951826453208923340e-01 -1.726798415184020996e-01 7.965701222419738770e-01 1.725335568189620972e-01 2.711362751699495158e-02 1.000000000000000000e+00 7.880581333818893475e-01 -1.967830376544461857e-01 1.016640339669958149e+00 1.016862525467161715e+00 -1.796661262215165056e-05 9.999982032908721896e-01 8.013503206032539516e-01 1.016862571027108197e+00 2.000871346387387006e-01 9.996324481161792397e-01 -2.711030554707286044e-02 7.931033318612824567e-01 -1.753462128269057674e-01 7.931033318612824567e-01 1.753462128269057674e-01
7.110100000000000309e-01 2.861466258764266968e-02 1.000004172325134277e+00 7.919083833694458008e-01 -1.930087059736251831e-01 1.012874603271484375e+00 1.017439007759094238e+00 4.984289407730102539e-04 9.988386631011962891e-01 8.032453060150146484e-01 1.015951633453369141e+00 1.948115229606628418e-01 1.000204563140869141e+00 -2.675780653953552246e-02 7.951560020446777344e-01 -1.726773679256439209e-01 7.965518236160278320e-01 1.725388318300247192e-01 2.711306539322458700e-02 1.000000000000000000e+00 7.880467682310942079e-01 -1.967821192856235024e-01 1.016642549709399601e+00 1.016862363978708439e+00 -1.781895718925746288e-05 9.999982186543715512e-01 8.013385905787150376e-01 1.016861842364893187e+00 2.000863263549995941e-01 9.996324633952657912e-01 -2.710974363310252044e-02 7.930918168103835431e-01 -1.753460495600787927e-01 7.930918168103835431e-01 1.753460495600787927e-01
7.120100000000000318e-01 2.861768007278442383e-02 1.000004172325134277e+00 7.918820977210998535e-01 -1.930123418569564819e-01 1.012887001037597656e+00 1.017446279525756836e+00 4.973784089088439941e-04 9.988372325897216797e-01 8.032313585281372070e-01 1.015953898429870605e+00 1.948177814483642578e-01 1.000201821327209473e+00 -2.675574272871017456e-02 7.951295375823974609e-01 -1.726746708154678345e-01 7.965334653854370117e-01 1.725440919399261475e-01 2.711250789198184699e-02 1.000000000000000000e+00 7.880354992824528670e-01 -1.967812106848665921e-01 1.016644736147038985e+00 1.016862204787805757e+00 -1.767247829202336733e-05 9.999982323665944639e-01 8.013270037583565264e-01 1.016862570666978494e+00 2.000854229184187982e-01 9.996324784463955782e-01 -2.710918633175875281e-02 7.930804775202699997e-01 -1.753458876268872424e-01 7.930804775202699997e-01 1.753458876268872424e-01
7.130100000000000326e-01 2.862068265676498413e-02 1.000004172325134277e+00 7.918556332588195801e-01 -1.930159330368041992e-01 1.012899160385131836e+00 1.017453908920288086e+00 4.963725805282592773e-04 9.988358616828918457e-01 8.032174706459045410e-01 1.015956282615661621e+00 1.948241889476776123e-01 1.000198841094970703e+00 -2.675363048911094666e-02 7.951028943061828613e-01 -1.726721525192260742e-01 7.965152263641357422e-01 1.725493222475051880e-01 2.711195497137562985e-02 1.000000000000000000e+00 7.880243256238467220e-01 -1.967803117307407035e-01 1.016646899275397420e+00 1.016862046465066616e+00 -1.752710416962592819e-05 9.999982469714998601e-01 8.013154863953293461e-01 1.016862348323349208e+00 2.000845970105517013e-01 9.996324934399744011e-01 -2.710863361471923041e-02 7.930691831906525602e-01 -1.753457305106257413e-01 7.930691831906525602e-01 1.753457305106257413e-01
7.140100000000000335e-01 2.862368524074554443e-02 1.000004172325134277e+00 7.918291687965393066e-01 -1.930196434259414673e-01 1.012911200523376465e+00 1.017461180686950684e+00 4.952847957611083984e-04 9.988344311714172363e-01 8.032035231590270996e-01 1.015958309173583984e+00 1.948304325342178345e-01 1.000195980072021484e+00 -2.675161883234977722e-02 7.950763106346130371e-01 -1.726696193218231201e-01 7.964968085289001465e-01 1.725545525550842285e-01 2.711140660398438096e-02 1.000000000000000000e+00 7.880132466585308970e-01 -1.967794223440214874e-01 1.016649039285343337e+00 1.016861889104853089e+00 -1.738283338022171871e-05 9.999982622826575351e-01 8.013040432286197001e-01 1.016861352397135043e+00 2.000838358446949405e-01 9.996325083643026188e-01 -2.710808545357581631e-02 7.930579427702406647e-01 -1.753455779094394151e-01 7.930579427702406647e-01 1.753455779094394151e-01
7.150100000000000344e-01 2.862670272588729858e-02 1.000004172325134277e+00 7.918030023574829102e-01 -1.930231600999832153e-01 1.012923479080200195e+00 1.017468690872192383e+00 4.942640662193298340e-04 9.988331198692321777e-01 8.031896948814392090e-01 1.015960693359375000e+00 1.948366612195968628e-01 1.000193119049072266e+00 -2.674955874681472778e-02 7.950498461723327637e-01 -1.726670861244201660e-01 7.964786291122436523e-01 1.725596785545349121e-01 2.711086274974743374e-02 1.000000000000000000e+00 7.880022615150948928e-01 -1.967785424092881874e-01 1.016651156454983385e+00 1.016861734039067100e+00 -1.723971659955132702e-05 9.999982758811710726e-01 8.012927426361257099e-01 1.016861873777512804e+00 2.000829748825155019e-01 9.996325230594175215e-01 -2.710754179538657493e-02 7.930468789606764934e-01 -1.753454263892188225e-01 7.930468789606764934e-01 1.753454263892188225e-01
7.160100000000000353e-01 2.862971276044845581e-02 1.000004172325134277e+00 7.917767763137817383e-01 -1.930269002914428711e-01 1.012935757637023926e+00 1.017476081848144531e+00 4.932135343551635742e-04 9.988318085670471191e-01 8.031758666038513184e-01 1.015962839126586914e+00 1.948430538177490234e-01 1.000190258026123047e+00 -2.674752473831176758e-02 7.950235605239868164e-01 -1.726644933223724365e-01 7.964604496955871582e-01 1.725650578737258911e-01 2.711032337283033819e-02 1.000000000000000000e+00 7.879913694147562264e-01 -1.967776718238750944e-01 1.016653251031747196e+00 1.016861580158654910e+00 -1.709769742532442726e-05 9.999982897389584346e-01 8.012815273820947937e-01 1.016862046307856371e+00 2.000821479624186605e-01 9.996325376574933808e-01 -2.710700261483555903e-02 7.930358903051444308e-01 -1.753452786459851476e-01 7.930358903051444308e-01 1.753452786459851476e-01
7.170100000000000362e-01 2.863273024559020996e-02 1.000004172325134277e+00 7.917503118515014648e-01 -1.930304020643234253e-01 1.012948036193847656e+00 1.017483711242675781e+00 4.921257495880126953e-04 9.988303780555725098e-01 8.031619787216186523e-01 1.015965223312377930e+00 1.948493421077728271e-01 1.000187516212463379e+00 -2.674547955393791199e-02 7.949969768524169922e-01 -1.726617366075515747e-01 7.964422702789306641e-01 1.725702434778213501e-01 2.710978844422770942e-02 1.000000000000000000e+00 7.879805697273228882e-01 -1.967768105048271210e-01 1.016655323215575724e+00 1.016861426922956113e+00 -1.695674598490500446e-05 9.999983048103006089e-01 8.012703695141687454e-01 1.016860967129466831e+00 2.000814198034125413e-01 9.996325522227956784e-01 -2.710646788801061510e-02 7.930249274621274935e-01 -1.753451359670349097e-01 7.930249274621274935e-01 1.753451359670349097e-01
7.180100000000000371e-01 2.863574028015136719e-02 1.000004172325134277e+00 7.917238473892211914e-01 -1.930341273546218872e-01 1.012960195541381836e+00 1.017490983009338379e+00 4.911124706268310547e-04 9.988291263580322266e-01 8.031481504440307617e-01 1.015967369079589844e+00 1.948556303977966309e-01 1.000184535980224609e+00 -2.674339897930622101e-02 7.949702739715576172e-01 -1.726593524217605591e-01 7.964238524436950684e-01 1.725755333900451660e-01 2.710925792217733568e-02 1.000000000000000000e+00 7.879698615461001587e-01 -1.967759583332522044e-01 1.016657373293079480e+00 1.016861275778280227e+00 -1.681691761324724397e-05 9.999983184697256444e-01 8.012593432892215484e-01 1.016861122744271206e+00 2.000806118240927023e-01 9.996325665816553352e-01 -2.710593755916772957e-02 7.930141236499725910e-01 -1.753449946289593331e-01 7.930141236499725910e-01 1.753449946289593331e-01
7.190100000000000380e-01 2.863875776529312134e-02 1.000004172325134277e+00 7.916974425315856934e-01 -1.930376291275024414e-01 1.012972354888916016e+00 1.017498493194580078e+00 4.900544881820678711e-04 9.988278150558471680e-01 8.031342029571533203e-01 1.015969634056091309e+00 1.948618739843368530e-01 1.000181794166564941e+00 -2.674135938286781311e-02 7.949438095092773438e-01 -1.726567596197128296e-01 7.964056134223937988e-01 1.725806891918182373e-01 2.710873177841464227e-02 1.000000000000000000e+00 7.879592442578704503e-01 -1.967751152290419803e-01 1.016659401457408185e+00 1.016861126216201949e+00 -1.667818398972860258e-05 9.999983316140875766e-01 8.012484224161205981e-01 1.016861664648887720e+00 2.000797848450786565e-01 9.996325807944959063e-01 -2.710541160482930062e-02 7.930034324765233844e-01 -1.753448558407752211e-01 7.930034324765233844e-01 1.753448558407752211e-01
7.200100000000000389e-01 2.864175289869308472e-02 1.000004172325134277e+00 7.916711568832397461e-01 -1.930413693189620972e-01 1.012984633445739746e+00 1.017505764961242676e+00 4.890188574790954590e-04 9.988263845443725586e-01 8.031203150749206543e-01 1.015971779823303223e+00 1.948681920766830444e-01 1.000178933143615723e+00 -2.673926576972007751e-02 7.949171066284179688e-01 -1.726543009281158447e-01 7.963872551918029785e-01 1.725860834121704102e-01 2.710820997762060022e-02 1.000000000000000000e+00 7.879487170965846499e-01 -1.967742810922751828e-01 1.016661407949499329e+00 1.016860977104145913e+00 -1.654048773341648752e-05 9.999983462580273041e-01 8.012375484489473454e-01 1.016860686233000965e+00 2.000790756110592539e-01 9.996325949963215107e-01 -2.710489000042231797e-02 7.929927503155687063e-01 -1.753447223600646532e-01 7.929927503155687063e-01 1.753447223600646532e-01
7.210100000000000398e-01 2.864478528499603271e-02 1.000004172325134277e+00 7.916447520256042480e-01 -1.930449903011322021e-01 1.012996673583984375e+00 1.017513275146484375e+00 4.879236221313476562e-04 9.988250136375427246e-01 8.031064867973327637e-01 1.015974044799804688e+00 1.948744952678680420e-01 1.000175952911376953e+00 -2.673723176121711731e-02 7.948906421661376953e-01 -1.726516187191009521e-01 7.963690757751464844e-01 1.725912392139434814e-01 2.710769248171993398e-02 1.000000000000000000e+00 7.879382792371327771e-01 -1.967734558158300562e-01 1.016663393027710027e+00 1.016860829761235818e+00 -1.640387927135566454e-05 9.999983600070847523e-01 8.012267891128087571e-01 1.016860455218152826e+00 2.000783212548895018e-01 9.996326090287434019e-01 -2.710437269511990419e-02 7.929821986657852317e-01 -1.753445907922688840e-01 7.929821986657852317e-01 1.753445907922688840e-01
7.220100000000000406e-01 2.864778041839599609e-02 1.000004172325134277e+00 7.916183471679687500e-01 -1.930486261844635010e-01 1.013008952140808105e+00 1.017520666122436523e+00 4.868805408477783203e-04 9.988236427307128906e-01 8.030924797058105469e-01 1.015976309776306152e+00 1.948808580636978149e-01 1.000173211097717285e+00 -2.673516422510147095e-02 7.948641180992126465e-01 -1.726491451263427734e-01 7.963507771492004395e-01 1.725966036319732666e-01 2.710717926469852906e-02 1.000000000000000000e+00 7.879279301160034832e-01 -1.967726393267054397e-01 1.016665356868120984e+00 1.016860684314381036e+00 -1.626835881292472286e-05 9.999983726173929943e-01 8.012161508247213071e-01 1.016861203023102345e+00 2.000775050948894740e-01 9.996326228762013599e-01 -2.710385966161487151e-02 7.929717894417059876e-01 -1.753444607596389426e-01 7.929717894417059876e-01 1.753444607596389426e-01
7.230100000000000415e-01 2.865080535411834717e-02 1.000004172325134277e+00 7.915919423103332520e-01 -1.930522173643112183e-01 1.013021111488342285e+00 1.017528057098388672e+00 4.858523607254028320e-04 9.988222718238830566e-01 8.030786514282226562e-01 1.015978574752807617e+00 1.948872357606887817e-01 1.000170230865478516e+00 -2.673312090337276459e-02 7.948374748229980469e-01 -1.726466119289398193e-01 7.963325381278991699e-01 1.726017743349075317e-01 2.710667028723575539e-02 1.000000000000000000e+00 7.879176688818956276e-01 -1.967718315149339370e-01 1.016667299736013108e+00 1.016860539327878676e+00 -1.613385470214132324e-05 9.999983866462307525e-01 8.012055595180759271e-01 1.016860509387178757e+00 2.000768007321966913e-01 9.996326367099199750e-01 -2.710335087422557562e-02 7.929613912221006311e-01 -1.753443357718192375e-01 7.929613912221006311e-01 1.753443357718192375e-01
7.240100000000000424e-01 2.865383028984069824e-02 1.000004172325134277e+00 7.915656566619873047e-01 -1.930558085441589355e-01 1.013033390045166016e+00 1.017535448074340820e+00 4.847720265388488770e-04 9.988209605216979980e-01 8.030648231506347656e-01 1.015980839729309082e+00 1.948933452367782593e-01 1.000167489051818848e+00 -2.673104591667652130e-02 7.948110699653625488e-01 -1.726440042257308960e-01 7.963143587112426758e-01 1.726070642471313477e-01 2.710616551806176167e-02 1.000000000000000000e+00 7.879074948583599802e-01 -1.967710322935183054e-01 1.016669221841295156e+00 1.016860395682382956e+00 -1.600039935647772313e-05 9.999984004915994928e-01 8.011950603793733805e-01 1.016859891638321134e+00 2.000760991776748543e-01 9.996326504240791166e-01 -2.710284629315223501e-02 7.929510851758395651e-01 -1.753442135502016608e-01 7.929510851758395651e-01 1.753442135502016608e-01
7.250100000000000433e-01 2.865683287382125854e-02 1.000004172325134277e+00 7.915393114089965820e-01 -1.930595189332962036e-01 1.013045549392700195e+00 1.017543077468872070e+00 4.837512969970703125e-04 9.988196492195129395e-01 8.030509352684020996e-01 1.015983104705810547e+00 1.948996931314468384e-01 1.000164508819580078e+00 -2.672905474901199341e-02 7.947846651077270508e-01 -1.726414263248443604e-01 7.962961196899414062e-01 1.726122498512268066e-01 2.710566492745054498e-02 1.000000000000000000e+00 7.878974074024943652e-01 -1.967702415798803783e-01 1.016671123383224851e+00 1.016860254138060915e+00 -1.586802018373917558e-05 9.999984127690452196e-01 8.011846924005936454e-01 1.016860661115353226e+00 2.000753062310330899e-01 9.996326639272985481e-01 -2.710234588129792344e-02 7.929409413935964990e-01 -1.753440921218690773e-01 7.929409413935964990e-01 1.753440921218690773e-01
7.260100000000000442e-01 2.865984290838241577e-02 1.000004172325134277e+00 7.915129065513610840e-01 -1.930631101131439209e-01 1.013057827949523926e+00 1.017550468444824219e+00 4.827007651329040527e-04 9.988183379173278809e-01 8.030370473861694336e-01 1.015985250473022461e+00 1.949060857295989990e-01 1.000161647796630859e+00 -2.672689780592918396e-02 7.947580218315124512e-01 -1.726388633251190186e-01 7.962778806686401367e-01 1.726174652576446533e-01 2.710516847641546850e-02 1.000000000000000000e+00 7.878874056717637409e-01 -1.967694592662554698e-01 1.016673004621881260e+00 1.016860113237995522e+00 -1.573664461465935636e-05 9.999984260743098874e-01 8.011743804229075616e-01 1.016860361139542812e+00 2.000745981095059800e-01 9.996326773933533749e-01 -2.710184961351987804e-02 7.929308264984387122e-01 -1.753439750517941376e-01 7.929308264984387122e-01 1.753439750517941376e-01
7.270100000000000451e-01 2.866286039352416992e-02 1.000004172325134277e+00 7.914865016937255859e-01 -1.930667161941528320e-01 1.013069987297058105e+00 1.017557621002197266e+00 4.816427826881408691e-04 9.988169074058532715e-01 8.030230998992919922e-01 1.015987515449523926e+00 1.949124634265899658e-01 1.000158786773681641e+00 -2.672485634684562683e-02 7.947314381599426270e-01 -1.726362705230712891e-01 7.962594628334045410e-01 1.726227551698684692e-01 2.710467613952705773e-02 1.000000000000000000e+00 7.878774891169274541e-01 -1.967686852826108501e-01 1.016674865726304278e+00 1.016859973231911241e+00 -1.560627836332863645e-05 9.999984399432202409e-01 8.011641371850942717e-01 1.016859431694951965e+00 2.000739431650536693e-01 9.996326907920047855e-01 -2.710135746192124037e-02 7.929207636704000972e-01 -1.753438616571132147e-01 7.929207636704000972e-01 1.753438616571132147e-01
7.280100000000000460e-01 2.866584807634353638e-02 1.000004172325134277e+00 7.914600968360900879e-01 -1.930703520774841309e-01 1.013082146644592285e+00 1.017565250396728516e+00 4.806444048881530762e-04 9.988156557083129883e-01 8.030091524124145508e-01 1.015989661216735840e+00 1.949187070131301880e-01 1.000155925750732422e+00 -2.672277763485908508e-02 7.947047948837280273e-01 -1.726336181163787842e-01 7.962411046028137207e-01 1.726280152797698975e-01 2.710418788132218024e-02 1.000000000000000000e+00 7.878676569722974365e-01 -1.967679195315006069e-01 1.016676706931719520e+00 1.016859835380102828e+00 -1.547696971534237299e-05 9.999984520888830497e-01 8.011540273925878974e-01 1.016860038618487838e+00 2.000731858528158880e-01 9.996327039719546947e-01 -2.710086937885983205e-02 7.929108689720525405e-01 -1.753437486992905359e-01 7.929108689720525405e-01 1.753437486992905359e-01
7.290100000000000469e-01 2.866887301206588745e-02 1.000004172325134277e+00 7.914338707923889160e-01 -1.930741369724273682e-01 1.013094544410705566e+00 1.017572641372680664e+00 4.795566201210021973e-04 9.988141059875488281e-01 8.029954433441162109e-01 1.015992045402526855e+00 1.949249953031539917e-01 1.000153064727783203e+00 -2.672075293958187103e-02 7.946782708168029785e-01 -1.726311296224594116e-01 7.962230443954467773e-01 1.726332902908325195e-01 2.710370366767702807e-02 1.000000000000000000e+00 7.878579085017218819e-01 -1.967671619196695587e-01 1.016678528463280884e+00 1.016859698467012185e+00 -1.534865775212390838e-05 9.999984646761639340e-01 8.011439883290649711e-01 1.016860133061276539e+00 2.000724731331882389e-01 9.996327170781738047e-01 -2.710038534175809866e-02 7.929010311343657191e-01 -1.753436391502887493e-01 7.929010311343657191e-01 1.753436391502887493e-01
7.300100000000000477e-01 2.867188304662704468e-02 1.000004172325134277e+00 7.914074659347534180e-01 -1.930776834487915039e-01 1.013106703758239746e+00 1.017580032348632812e+00 4.785284399986267090e-04 9.988128542900085449e-01 8.029814362525939941e-01 1.015994191169738770e+00 1.949312835931777954e-01 1.000150322914123535e+00 -2.671870589256286621e-02 7.946518659591674805e-01 -1.726286858320236206e-01 7.962046265602111816e-01 1.726385802030563354e-01 2.710322347311659372e-02 1.000000000000000000e+00 7.878482431557932708e-01 -1.967664123776334539e-01 1.016680330488760609e+00 1.016859562107874648e+00 -1.522132010120655177e-05 9.999984783815661915e-01 8.011340000762935398e-01 1.016859075086084863e+00 2.000718508680240648e-01 9.996327301563462386e-01 -2.709990532875289349e-02 7.928912150808006265e-01 -1.753435339185394626e-01 7.928912150808006265e-01 1.753435339185394626e-01
7.310100000000000486e-01 2.867490053176879883e-02 1.000004172325134277e+00 7.913811802864074707e-01 -1.930812597274780273e-01 1.013118863105773926e+00 1.017587423324584961e+00 4.774704575538635254e-04 9.988114833831787109e-01 8.029676079750061035e-01 1.015996456146240234e+00 1.949374973773956299e-01 1.000147461891174316e+00 -2.671666443347930908e-02 7.946253418922424316e-01 -1.726258993148803711e-01 7.961864471435546875e-01 1.726437509059906006e-01 2.710274725964544051e-02 1.000000000000000000e+00 7.878386601155831226e-01 -1.967656708021724432e-01 1.016682113257421749e+00 1.016859427745494537e+00 -1.509501254468340151e-05 9.999984905886950548e-01 8.011241367199972707e-01 1.016859342538953603e+00 2.000711411129917905e-01 9.996327430333075137e-01 -2.709942928791424580e-02 7.928815536515005924e-01 -1.753434293036072178e-01 7.928815536515005924e-01 1.753434293036072178e-01
7.320100000000000495e-01 2.867791056632995605e-02 1.000004172325134277e+00 7.913545966148376465e-01 -1.930848062038421631e-01 1.013131022453308105e+00 1.017594814300537109e+00 4.764124751091003418e-04 9.988101124763488770e-01 8.029536604881286621e-01 1.015998721122741699e+00 1.949439048767089844e-01 1.000144600868225098e+00 -2.671462669968605042e-02 7.945987582206726074e-01 -1.726234853267669678e-01 7.961681485176086426e-01 1.726490557193756104e-01 2.710227500024533706e-02 1.000000000000000000e+00 7.878291587991700373e-01 -1.967649371202272734e-01 1.016683876945721154e+00 1.016859294717587847e+00 -1.496970009272456630e-05 9.999985024720993154e-01 8.011143640506921404e-01 1.016859823997073198e+00 2.000704235664528818e-01 9.996327557879305381e-01 -2.709895719849049478e-02 7.928719863027702264e-01 -1.753433269069527567e-01 7.928719863027702264e-01 1.753433269069527567e-01
7.330100000000000504e-01 2.868092060089111328e-02 1.000004172325134277e+00 7.913283705711364746e-01 -1.930885165929794312e-01 1.013143181800842285e+00 1.017602324485778809e+00 4.753619432449340820e-04 9.988088011741638184e-01 8.029397130012512207e-01 1.016000986099243164e+00 1.949502378702163696e-01 1.000141620635986328e+00 -2.671250700950622559e-02 7.945721745491027832e-01 -1.726209074258804321e-01 7.961497902870178223e-01 1.726542711257934570e-01 2.710180666419480244e-02 1.000000000000000000e+00 7.878197385450274037e-01 -1.967642112488528494e-01 1.016685621754002566e+00 1.016859162015996354e+00 -1.484533167622915810e-05 9.999985158259266926e-01 8.011046300404264242e-01 1.016858821517429678e+00 2.000698200134250759e-01 9.996327685404230445e-01 -2.709848903932979280e-02 7.928624207706231886e-01 -1.753432291892106365e-01 7.928624207706231886e-01 1.753432291892106365e-01
7.340100000000000513e-01 2.868393063545227051e-02 1.000004172325134277e+00 7.913019657135009766e-01 -1.930921971797943115e-01 1.013155579566955566e+00 1.017609834671020508e+00 4.742965102195739746e-04 9.988073706626892090e-01 8.029258847236633301e-01 1.016003251075744629e+00 1.949565708637237549e-01 1.000138878822326660e+00 -2.671048045158386230e-02 7.945457100868225098e-01 -1.726183146238327026e-01 7.961315512657165527e-01 1.726596057415008545e-01 2.710134221580704980e-02 1.000000000000000000e+00 7.878103985853170954e-01 -1.967634930921995373e-01 1.016687347913818540e+00 1.016859031019132331e+00 -1.472196067811589159e-05 9.999985281510228585e-01 8.010950054697217881e-01 1.016858701904376217e+00 2.000691604867175510e-01 9.996327811253641338e-01 -2.709802476143506958e-02 7.928529839566845761e-01 -1.753431326176345673e-01 7.928529839566845761e-01 1.753431326176345673e-01
7.350100000000000522e-01 2.868695557117462158e-02 1.000004172325134277e+00 7.912756204605102539e-01 -1.930957883596420288e-01 1.013167738914489746e+00 1.017617225646972656e+00 4.732683300971984863e-04 9.988061189651489258e-01 8.029119968414306641e-01 1.016005516052246094e+00 1.949628442525863647e-01 1.000135898590087891e+00 -2.670839428901672363e-02 7.945191860198974609e-01 -1.726157814264297485e-01 7.961133122444152832e-01 1.726648211479187012e-01 2.710088163149027354e-02 1.000000000000000000e+00 7.878011384126598626e-01 -1.967627825870857661e-01 1.016689055577817191e+00 1.016858901700428364e+00 -1.459958091820570743e-05 9.999985394811881090e-01 8.010854888628557990e-01 1.016859433657625100e+00 2.000684471850628365e-01 9.996327935456115199e-01 -2.709756434140057207e-02 7.928436736490559467e-01 -1.753430372080790334e-01 7.928436736490559467e-01 1.753430372080790334e-01
7.360100000000000531e-01 2.868996560573577881e-02 1.000004172325134277e+00 7.912492156028747559e-01 -1.930995136499404907e-01 1.013179898262023926e+00 1.017624616622924805e+00 4.722476005554199219e-04 9.988046884536743164e-01 8.028981685638427734e-01 1.016007781028747559e+00 1.949691027402877808e-01 1.000133037567138672e+00 -2.670637145638465881e-02 7.944926023483276367e-01 -1.726131886243820190e-01 7.960950732231140137e-01 1.726700067520141602e-01 2.710042487617915150e-02 1.000000000000000000e+00 7.877919572732392517e-01 -1.967620796398670269e-01 1.016690744972265525e+00 1.016858772669480659e+00 -1.447812347214914550e-05 9.999985522952634653e-01 8.010760084972058381e-01 1.016858670702178946e+00 2.000678484014679626e-01 9.996328059670565036e-01 -2.709710775738075408e-02 7.928343625270074524e-01 -1.753429463711399794e-01 7.928343625270074524e-01 1.753429463711399794e-01
7.370100000000000540e-01 2.869299054145812988e-02 1.000004172325134277e+00 7.912228703498840332e-01 -1.931029856204986572e-01 1.013192176818847656e+00 1.017632126808166504e+00 4.711747169494628906e-04 9.988033175468444824e-01 8.028841018676757812e-01 1.016009926795959473e+00 1.949754506349563599e-01 1.000130176544189453e+00 -2.670432254672050476e-02 7.944661378860473633e-01 -1.726105511188507080e-01 7.960767745971679688e-01 1.726752966642379761e-01 2.709997191978170267e-02 1.000000000000000000e+00 7.877828545206597699e-01 -1.967613841705966593e-01 1.016692416290365442e+00 1.016858644944781620e+00 -1.435762696388677410e-05 9.999985647445338577e-01 8.010666166533148003e-01 1.016858163929847736e+00 2.000672383904053275e-01 9.996328182674263374e-01 -2.709665496943844745e-02 7.928251443894342998e-01 -1.753428574894276837e-01 7.928251443894342998e-01 1.753428574894276837e-01
7.380100000000000549e-01 2.869597077369689941e-02 1.000004172325134277e+00 7.911965250968933105e-01 -1.931066662073135376e-01 1.013204216957092285e+00 1.017639398574829102e+00 4.701167345046997070e-04 9.988020658493041992e-01 8.028703331947326660e-01 1.016012191772460938e+00 1.949815899133682251e-01 1.000127315521240234e+00 -2.670228481292724609e-02 7.944395542144775391e-01 -1.726080775260925293e-01 7.960585355758666992e-01 1.726804524660110474e-01 2.709952273663078504e-02 1.000000000000000000e+00 7.877738296037012367e-01 -1.967606961111884045e-01 1.016694069696664204e+00 1.016858519133597483e+00 -1.423811277396583330e-05 9.999985757221753202e-01 8.010573444671019727e-01 1.016858961760984226e+00 2.000665418365715764e-01 9.996328303737128662e-01 -2.709620594601410207e-02 7.928160752365289721e-01 -1.753427689860239669e-01 7.928160752365289721e-01 1.753427689860239669e-01
7.390099999999999447e-01 2.869899570941925049e-02 1.000004172325134277e+00 7.911700010299682617e-01 -1.931103020906448364e-01 1.013216495513916016e+00 1.017646789550781250e+00 4.690587520599365234e-04 9.988007545471191406e-01 8.028563857078552246e-01 1.016014456748962402e+00 1.949879974126815796e-01 1.000124454498291016e+00 -2.670018747448921204e-02 7.944129109382629395e-01 -1.726055145263671875e-01 7.960401177406311035e-01 1.726858168840408325e-01 2.709907729080454977e-02 1.000000000000000000e+00 7.877648817514332213e-01 -1.967600153667806995e-01 1.016695705420450180e+00 1.016858393765463608e+00 -1.411950821841278460e-05 9.999985878505536219e-01 8.010481160899559638e-01 1.016858582262164967e+00 2.000659367828349355e-01 9.996328424613823982e-01 -2.709576066517076567e-02 7.928070204013939470e-01 -1.753426844715648691e-01 7.928070204013939470e-01 1.753426844715648691e-01
7.400099999999999456e-01 2.870202064514160156e-02 1.000004172325134277e+00 7.911437749862670898e-01 -1.931139081716537476e-01 1.013228654861450195e+00 1.017654299736022949e+00 4.680156707763671875e-04 9.987993836402893066e-01 8.028426766395568848e-01 1.016016721725463867e+00 1.949942559003829956e-01 1.000121593475341797e+00 -2.669815346598625183e-02 7.943865656852722168e-01 -1.726029217243194580e-01 7.960220575332641602e-01 1.726910024881362915e-01 2.709863555845332117e-02 1.000000000000000000e+00 7.877560104523126938e-01 -1.967593418746404754e-01 1.016697323613371839e+00 1.016858269245285884e+00 -1.400182609899412609e-05 9.999986003877581187e-01 8.010389522503157389e-01 1.016857728338199873e+00 2.000653727179155517e-01 9.996328544816681649e-01 -2.709531909911069500e-02 7.927980172854596219e-01 -1.753426028808911241e-01 7.927980172854596219e-01 1.753426028808911241e-01
7.410099999999999465e-01 2.870502322912216187e-02 1.000004172325134277e+00 7.911173105239868164e-01 -1.931176334619522095e-01 1.013241052627563477e+00 1.017661571502685547e+00 4.669576883316040039e-04 9.987980723381042480e-01 8.028287291526794434e-01 1.016018867492675781e+00 1.950006932020187378e-01 1.000118732452392578e+00 -2.669607475399971008e-02 7.943598628044128418e-01 -1.726002693176269531e-01 7.960036993026733398e-01 1.726962924003601074e-01 2.709819750842727692e-02 1.000000000000000000e+00 7.877472150384021710e-01 -1.967586755529834863e-01 1.016698924473142807e+00 1.016858146742336766e+00 -1.388511144650831259e-05 9.999986112134828797e-01 8.010299129828000186e-01 1.016858408032380590e+00 2.000647054379891543e-01 9.996328662942471910e-01 -2.709488120539168057e-02 7.927891735379194449e-01 -1.753425212174154202e-01 7.927891735379194449e-01 1.753425212174154202e-01
7.420099999999999474e-01 2.870803326368331909e-02 1.000004172325134277e+00 7.910911440849304199e-01 -1.931211203336715698e-01 1.013253092765808105e+00 1.017669081687927246e+00 4.659220576286315918e-04 9.987967610359191895e-01 8.028148412704467773e-01 1.016021132469177246e+00 1.950069218873977661e-01 1.000115871429443359e+00 -2.669402770698070526e-02 7.943335175514221191e-01 -1.725976765155792236e-01 7.959854006767272949e-01 1.727015078067779541e-01 2.709776310849404055e-02 1.000000000000000000e+00 7.877384948190876424e-01 -1.967580163176255448e-01 1.016700508203309816e+00 1.016858024953809725e+00 -1.376929974428531411e-05 9.999986226509524068e-01 8.010209310835914032e-01 1.016858422544773655e+00 2.000640926751125759e-01 9.996328780545796766e-01 -2.709444696417100812e-02 7.927803698466813209e-01 -1.753424426802607794e-01 7.927803698466813209e-01 1.753424426802607794e-01
7.430099999999999483e-01 2.871105074882507324e-02 1.000004172325134277e+00 7.910646200180053711e-01 -1.931248158216476440e-01 1.013265490531921387e+00 1.017676591873168945e+00 4.648640751838684082e-04 9.987953305244445801e-01 8.028008937835693359e-01 1.016023397445678711e+00 1.950132399797439575e-01 1.000113010406494141e+00 -2.669194713234901428e-02 7.943068146705627441e-01 -1.725952774286270142e-01 7.959671616554260254e-01 1.727067530155181885e-01 2.709733233604606079e-02 1.000000000000000000e+00 7.877298493101353438e-01 -1.967573641096500292e-01 1.016702074946334022e+00 1.016857903650550288e+00 -1.365437600608982326e-05 9.999986350989035211e-01 8.010119946524570933e-01 1.016857394859325803e+00 2.000635614310694310e-01 9.996328897897865939e-01 -2.709401635497182131e-02 7.927715853843839700e-01 -1.753423677970568917e-01 7.927715853843839700e-01 1.753423677970568917e-01
7.440099999999999492e-01 2.871406078338623047e-02 1.000004172325134277e+00 7.910382747650146484e-01 -1.931285262107849121e-01 1.013277649879455566e+00 1.017683982849121094e+00 4.638209939002990723e-04 9.987939596176147461e-01 8.027870655059814453e-01 1.016025662422180176e+00 1.950195282697677612e-01 1.000110030174255371e+00 -2.668987959623336792e-02 7.942803502082824707e-01 -1.725927442312240601e-01 7.959488630294799805e-01 1.727120578289031982e-01 2.709690515687824749e-02 1.000000000000000000e+00 7.877212777792740317e-01 -1.967567188402218337e-01 1.016703624917042692e+00 1.016857784258970332e+00 -1.354039594337566355e-05 9.999986459730680899e-01 8.010031769427339299e-01 1.016857772338682242e+00 2.000629359638670668e-01 9.996329013287426069e-01 -2.709358932982468965e-02 7.927629514343426109e-01 -1.753422929212318793e-01 7.927629514343426109e-01 1.753422929212318793e-01
7.450099999999999500e-01 2.871706336736679077e-02 1.000004172325134277e+00 7.910119295120239258e-01 -1.931320726871490479e-01 1.013289690017700195e+00 1.017691373825073242e+00 4.627853631973266602e-04 9.987926483154296875e-01 8.027731776237487793e-01 1.016027927398681641e+00 1.950259357690811157e-01 1.000107288360595703e+00 -2.668784558773040771e-02 7.942537069320678711e-01 -1.725901663303375244e-01 7.959306240081787109e-01 1.727172285318374634e-01 2.709648154495637382e-02 1.000000000000000000e+00 7.877127796695455597e-01 -1.967560804420471765e-01 1.016705158278191190e+00 1.016857665962806578e+00 -1.342731785616190668e-05 9.999986567256944348e-01 8.009944358200419279e-01 1.016858180640485942e+00 2.000623148483139102e-01 9.996329127687770821e-01 -2.709316587044161007e-02 7.927543932949105976e-01 -1.753422200457953051e-01 7.927543932949105976e-01 1.753422200457953051e-01
7.460099999999999509e-01 2.872007340192794800e-02 1.000004172325134277e+00 7.909855842590332031e-01 -1.931357383728027344e-01 1.013301968574523926e+00 1.017698884010314941e+00 4.617497324943542480e-04 9.987912774085998535e-01 8.027591109275817871e-01 1.016030192375183105e+00 1.950321942567825317e-01 1.000104546546936035e+00 -2.668579667806625366e-02 7.942271232604980469e-01 -1.725874692201614380e-01 7.959122657775878906e-01 1.727225780487060547e-01 2.709606147382017521e-02 1.000000000000000000e+00 7.877043544149942012e-01 -1.967554488468267193e-01 1.016706675194972709e+00 1.016857547897365377e+00 -1.331509780795932833e-05 9.999986688958575343e-01 8.009857266552273813e-01 1.016857163230005190e+00 2.000618025574415204e-01 9.996329242130094217e-01 -2.709274595857142851e-02 7.927458318214807287e-01 -1.753421512844035857e-01 7.927458318214807287e-01 1.753421512844035857e-01
7.470099999999999518e-01 2.872308343648910522e-02 1.000004172325134277e+00 7.909591197967529297e-01 -1.931393742561340332e-01 1.013314247131347656e+00 1.017706394195556641e+00 4.606768488883972168e-04 9.987899661064147949e-01 8.027453422546386719e-01 1.016032338142395020e+00 1.950386166572570801e-01 1.000101566314697266e+00 -2.668373286724090576e-02 7.942007184028625488e-01 -1.725850403308868408e-01 7.958940267562866211e-01 1.727278679609298706e-01 2.709564491024690422e-02 1.000000000000000000e+00 7.876960013055247511e-01 -1.967548239692187562e-01 1.016708175873827891e+00 1.016857431481086316e+00 -1.320379133549004087e-05 9.999986799142863703e-01 8.009771222945962776e-01 1.016857153253208024e+00 2.000612243731299811e-01 9.996329354912865117e-01 -2.709232954730668094e-02 7.927373975528638761e-01 -1.753420830135237474e-01 7.927373975528638761e-01 1.753420830135237474e-01
7.480099999999999527e-01 2.872610837221145630e-02 1.000004172325134277e+00 7.909328937530517578e-01 -1.931430548429489136e-01 1.013326525688171387e+00 1.017713785171508789e+00 4.596188664436340332e-04 9.987885951995849609e-01 8.027314543724060059e-01 1.016034841537475586e+00 1.950447708368301392e-01 1.000098705291748047e+00 -2.668170258402824402e-02 7.941741943359375000e-01 -1.725822687149047852e-01 7.958757877349853516e-01 1.727330088615417480e-01 2.709523183258173706e-02 1.000000000000000000e+00 7.876877198785089407e-01 -1.967542057537751410e-01 1.016709660448897434e+00 1.016857316533718469e+00 -1.309338578428175616e-05 9.999986900924566768e-01 8.009686133579315692e-01 1.016857856290554807e+00 2.000606013724316457e-01 9.996329466248966567e-01 -2.709191661665794060e-02 7.927290741392117868e-01 -1.753420156412333897e-01 7.927290741392117868e-01 1.753420156412333897e-01
7.490099999999999536e-01 2.872912585735321045e-02 1.000004172325134277e+00 7.909065485000610352e-01 -1.931467056274414062e-01 1.013338565826416016e+00 1.017721176147460938e+00 4.585683345794677734e-04 9.987871646881103516e-01 8.027175664901733398e-01 1.016036868095397949e+00 1.950509548187255859e-01 1.000095844268798828e+00 -2.667961642146110535e-02 7.941476702690124512e-01 -1.725798398256301880e-01 7.958575487136840820e-01 1.727382242679595947e-01 2.709482220977066369e-02 1.000000000000000000e+00 7.876795094707401690e-01 -1.967535941211644712e-01 1.016711129112110035e+00 1.016857201729239657e+00 -1.298381580096998129e-05 9.999987017961905478e-01 8.009601314495703450e-01 1.016857033193736104e+00 2.000600941882258454e-01 9.996329577721040360e-01 -2.709150714818756023e-02 7.927207401195462966e-01 -1.753419524292391118e-01 7.927207401195462966e-01 1.753419524292391118e-01
7.500099999999999545e-01 2.873211354017257690e-02 1.000004172325134277e+00 7.908800244331359863e-01 -1.931502223014831543e-01 1.013350725173950195e+00 1.017728447914123535e+00 4.575550556182861328e-04 9.987857937812805176e-01 8.027036786079406738e-01 1.016039133071899414e+00 1.950574070215225220e-01 1.000092983245849609e+00 -2.667755261063575745e-02 7.941209673881530762e-01 -1.725773513317108154e-01 7.958393096923828125e-01 1.727434843778610229e-01 2.709441601312448378e-02 1.000000000000000000e+00 7.876713694699697399e-01 -1.967529889984693248e-01 1.016712582039901225e+00 1.016857088204787152e+00 -1.287512543667287379e-05 9.999987129646320527e-01 8.009517349582124801e-01 1.016856635677307663e+00 2.000595626684607553e-01 9.996329687964782273e-01 -2.709110110223009529e-02 7.927125001606942778e-01 -1.753418904692918834e-01 7.927125001606942778e-01 1.753418904692918834e-01
7.510099999999999554e-01 2.873515337705612183e-02 1.000004172325134277e+00 7.908537387847900391e-01 -1.931537836790084839e-01 1.013363122940063477e+00 1.017735958099365234e+00 4.565119743347167969e-04 9.987844824790954590e-01 8.026898503303527832e-01 1.016041278839111328e+00 1.950637400150299072e-01 1.000090003013610840e+00 -2.667549066245555878e-02 7.940945029258728027e-01 -1.725747287273406982e-01 7.958210110664367676e-01 1.727487146854400635e-01 2.709401322029788770e-02 1.000000000000000000e+00 7.876632993994475695e-01 -1.967523903289912501e-01 1.016714019369467703e+00 1.016856976414415303e+00 -1.276732991413783134e-05 9.999987227686004676e-01 8.009434471459386806e-01 1.016857449242839495e+00 2.000589503797094715e-01 9.996329796434044734e-01 -2.709069845202664861e-02 7.927043961549494755e-01 -1.753418285784371644e-01 7.927043961549494755e-01 1.753418285784371644e-01
7.520099999999999563e-01 2.873816341161727905e-02 1.000004172325134277e+00 7.908272743225097656e-01 -1.931575536727905273e-01 1.013375163078308105e+00 1.017743349075317383e+00 4.554390907287597656e-04 9.987831115722656250e-01 8.026759028434753418e-01 1.016043543815612793e+00 1.950700283050537109e-01 1.000087141990661621e+00 -2.667342312633991241e-02 7.940679192543029785e-01 -1.725721359252929688e-01 7.958026528358459473e-01 1.727540343999862671e-01 2.709361379853660740e-02 1.000000000000000000e+00 7.876552985607460089e-01 -1.967517980299503810e-01 1.016715441301136558e+00 1.016856864886916290e+00 -1.266035706073082303e-05 9.999987338340231569e-01 8.009351921353211612e-01 1.016856988529641681e+00 2.000584356229661298e-01 9.996329904885024042e-01 -2.709029917882593841e-02 7.926962933238220765e-01 -1.753417703799063920e-01 7.926962933238220765e-01 1.753417703799063920e-01
7.530099999999999572e-01 2.874115854501724243e-02 1.000004172325134277e+00 7.908008694648742676e-01 -1.931611150503158569e-01 1.013387322425842285e+00 1.017750740051269531e+00 4.543736577033996582e-04 9.987818002700805664e-01 8.026620745658874512e-01 1.016045808792114258e+00 1.950763314962387085e-01 1.000084280967712402e+00 -2.667137607932090759e-02 7.940413355827331543e-01 -1.725695133209228516e-01 7.957844138145446777e-01 1.727592051029205322e-01 2.709321772523981889e-02 1.000000000000000000e+00 7.876473664722312140e-01 -1.967512120444654122e-01 1.016716847972574111e+00 1.016856754182232647e+00 -1.255422670888336634e-05 9.999987451412588602e-01 8.009269986364122573e-01 1.016856219363131197e+00 2.000579490222574586e-01 9.996330012644870644e-01 -2.708990325459855256e-02 7.926882432822558444e-01 -1.753417144252796267e-01 7.926882432822558444e-01 1.753417144252796267e-01
7.540099999999999580e-01 2.874417603015899658e-02 1.000004172325134277e+00 7.907746434211730957e-01 -1.931648254394531250e-01 1.013399600982666016e+00 1.017758250236511230e+00 4.533156752586364746e-04 9.987804889678955078e-01 8.026481270790100098e-01 1.016048073768615723e+00 1.950825601816177368e-01 1.000081419944763184e+00 -2.666934207081794739e-02 7.940148115158081055e-01 -1.725671291351318359e-01 7.957661151885986328e-01 1.727645099163055420e-01 2.709282497327322042e-02 1.000000000000000000e+00 7.876395025557861862e-01 -1.967506323043504701e-01 1.016718239548813463e+00 1.016856645359210498e+00 -1.244897975782076211e-05 9.999987547711747249e-01 8.009189210147155125e-01 1.016856959251644321e+00 2.000573600626232851e-01 9.996330118443205182e-01 -2.708951064198886205e-02 7.926803434918073821e-01 -1.753416580065488839e-01 7.926803434918073821e-01 1.753416580065488839e-01
7.550099999999999589e-01 2.874718606472015381e-02 1.000004172325134277e+00 7.907482981681823730e-01 -1.931682825088500977e-01 1.013411998748779297e+00 1.017765760421752930e+00 4.522651433944702148e-04 9.987791776657104492e-01 8.026342391967773438e-01 1.016050338745117188e+00 1.950889825820922852e-01 1.000078678131103516e+00 -2.666729688644409180e-02 7.939884662628173828e-01 -1.725644022226333618e-01 7.957478761672973633e-01 1.727698445320129395e-01 2.709243551241449430e-02 1.000000000000000000e+00 7.876317061679616316e-01 -1.967500587340367535e-01 1.016719616212776733e+00 1.016856537047031495e+00 -1.234454899538204160e-05 9.999987651707650249e-01 8.009108885706742731e-01 1.016856892185358019e+00 2.000568348973430499e-01 9.996330223916476410e-01 -2.708912132382326754e-02 7.926724683651792391e-01 -1.753416045011839119e-01 7.926724683651792391e-01 1.753416045011839119e-01
7.560099999999999598e-01 2.875018864870071411e-02 1.000004172325134277e+00 7.907217741012573242e-01 -1.931719034910202026e-01 1.013424038887023926e+00 1.017773032188415527e+00 4.512295126914978027e-04 9.987776875495910645e-01 8.026204109191894531e-01 1.016052603721618652e+00 1.950951963663101196e-01 1.000075697898864746e+00 -2.666522189974784851e-02 7.939618229866027832e-01 -1.725618094205856323e-01 7.957295775413513184e-01 1.727750003337860107e-01 2.709204932236811483e-02 1.000000000000000000e+00 7.876239768768089622e-01 -1.967494912829028664e-01 1.016720978087006344e+00 1.016856429171921317e+00 -1.224092672098091532e-05 9.999987764610099861e-01 8.009028974087435415e-01 1.016855904069168259e+00 2.000563816658567085e-01 9.996330329150416860e-01 -2.708873528045602566e-02 7.926646113111442959e-01 -1.753415540545429363e-01 7.926646113111442959e-01 1.753415540545429363e-01
7.570099999999999607e-01 2.875319123268127441e-02 1.000004172325134277e+00 7.906954288482666016e-01 -1.931755691766738892e-01 1.013436198234558105e+00 1.017780423164367676e+00 4.502236843109130859e-04 9.987763762474060059e-01 8.026063442230224609e-01 1.016054749488830566e+00 1.951015889644622803e-01 1.000072717666625977e+00 -2.666315995156764984e-02 7.939351201057434082e-01 -1.725594103336334229e-01 7.957112789154052734e-01 1.727802753448486328e-01 2.709166637262254082e-02 1.000000000000000000e+00 7.876163140332197443e-01 -1.967489298750656201e-01 1.016722325355208456e+00 1.016856323128701556e+00 -1.213816792407551828e-05 9.999987861169185033e-01 8.008950191689346854e-01 1.016856386077557461e+00 2.000558286719288648e-01 9.996330432472265715e-01 -2.708835246792614532e-02 7.926569006660013628e-01 -1.753415031105320099e-01 7.926569006660013628e-01 1.753415031105320099e-01
7.580099999999999616e-01 2.875622361898422241e-02 1.000004172325134277e+00 7.906690835952758789e-01 -1.931793242692947388e-01 1.013448476791381836e+00 1.017787933349609375e+00 4.491508007049560547e-04 9.987749457359313965e-01 8.025925755500793457e-01 1.016057133674621582e+00 1.951078176498413086e-01 1.000069975852966309e+00 -2.666111662983894348e-02 7.939087152481079102e-01 -1.725566983222961426e-01 7.956930398941040039e-01 1.727854758501052856e-01 2.709128663807454721e-02 1.000000000000000000e+00 7.876087171035077716e-01 -1.967483744483912167e-01 1.016723658167819178e+00 1.016856217953922004e+00 -1.203622449957830168e-05 9.999987958561514789e-01 8.008872041419595744e-01 1.016856712580259225e+00 2.000552925313480723e-01 9.996330535031717757e-01 -2.708797287029087592e-02 7.926492481959070968e-01 -1.753414540360646590e-01 7.926492481959070968e-01 1.753414540360646590e-01
7.590099999999999625e-01 2.875923365354537964e-02 1.000004172325134277e+00 7.906426787376403809e-01 -1.931829303503036499e-01 1.013460636138916016e+00 1.017795324325561523e+00 4.481077194213867188e-04 9.987736940383911133e-01 8.025786876678466797e-01 1.016059160232543945e+00 1.951141506433486938e-01 1.000067234039306641e+00 -2.665905840694904327e-02 7.938821315765380859e-01 -1.725541949272155762e-01 7.956747412681579590e-01 1.727907210588455200e-01 2.709091009603845079e-02 1.000000000000000000e+00 7.876011856054767613e-01 -1.967478249468072038e-01 1.016724976660604129e+00 1.016856112938531398e+00 -1.193506011795726363e-05 9.999988069404206481e-01 8.008794157236059919e-01 1.016855689560087761e+00 2.000548588876232825e-01 9.996330637674374353e-01 -2.708759647159439399e-02 7.926415890024257616e-01 -1.753414085650274179e-01 7.926415890024257616e-01 1.753414085650274179e-01
7.600099999999999634e-01 2.876223623752593994e-02 1.000004172325134277e+00 7.906163334846496582e-01 -1.931865066289901733e-01 1.013472914695739746e+00 1.017802715301513672e+00 4.470646381378173828e-04 9.987722635269165039e-01 8.025647997856140137e-01 1.016061544418334961e+00 1.951204687356948853e-01 1.000064253807067871e+00 -2.665696665644645691e-02 7.938555479049682617e-01 -1.725515276193618774e-01 7.956565022468566895e-01 1.727959811687469482e-01 2.709053671582909578e-02 1.000000000000000000e+00 7.875937188873041173e-01 -1.967472812948012351e-01 1.016726281016413491e+00 1.016856009524016891e+00 -1.183473176529075114e-05 9.999988167608229173e-01 8.008717279536464728e-01 1.016855787640662978e+00 2.000543503426325531e-01 9.996330738671663774e-01 -2.708722322725493764e-02 7.926340557050111091e-01 -1.753413630248748800e-01 7.926340557050111091e-01 1.753413630248748800e-01
7.610099999999999643e-01 2.876526862382888794e-02 1.000004172325134277e+00 7.905900478363037109e-01 -1.931901127099990845e-01 1.013485074043273926e+00 1.017810106277465820e+00 4.460439085960388184e-04 9.987710118293762207e-01 8.025510311126708984e-01 1.016063809394836426e+00 1.951266676187515259e-01 1.000061392784118652e+00 -2.665488049387931824e-02 7.938291430473327637e-01 -1.725490689277648926e-01 7.956383228302001953e-01 1.728012561798095703e-01 2.709016647599936378e-02 1.000000000000000000e+00 7.875863164936593996e-01 -1.967467434398037507e-01 1.016727571362552318e+00 1.016855907429662365e+00 -1.173522230651327922e-05 9.999988258097917138e-01 8.008641262788355197e-01 1.016856541085200849e+00 2.000538002724252251e-01 9.996330838356844994e-01 -2.708685311845508356e-02 7.926266227195279956e-01 -1.753413180785203529e-01 7.926266227195279956e-01 1.753413180785203529e-01
7.620099999999999651e-01 2.876827865839004517e-02 1.000004172325134277e+00 7.905635237693786621e-01 -1.931937634944915771e-01 1.013497233390808105e+00 1.017817735671997070e+00 4.449412226676940918e-04 9.987695813179016113e-01 8.025369644165039062e-01 1.016066074371337891e+00 1.951331198215484619e-01 1.000058531761169434e+00 -2.665287069976329803e-02 7.938024401664733887e-01 -1.725465208292007446e-01 7.956198453903198242e-01 1.728065907955169678e-01 2.708979934737894973e-02 1.000000000000000000e+00 7.875789778054026469e-01 -1.967462113104432031e-01 1.016728847871865238e+00 1.016855805481606367e+00 -1.163647341167317657e-05 9.999988361810032700e-01 8.008565501395501496e-01 1.016855968366357610e+00 2.000533508277175521e-01 9.996330938130922883e-01 -2.708648612718993209e-02 7.926191825269921498e-01 -1.753412766134162803e-01 7.926191825269921498e-01 1.753412766134162803e-01
7.630099999999999660e-01 2.877128124237060547e-02 1.000004172325134277e+00 7.905372381210327148e-01 -1.931973844766616821e-01 1.013509511947631836e+00 1.017825007438659668e+00 4.439279437065124512e-04 9.987682700157165527e-01 8.025230765342712402e-01 1.016068220138549805e+00 1.951394379138946533e-01 1.000055789947509766e+00 -2.665079012513160706e-02 7.937759160995483398e-01 -1.725438237190246582e-01 7.956016063690185547e-01 1.728118211030960083e-01 2.708943531096221283e-02 1.000000000000000000e+00 7.875717024194514027e-01 -1.967456848604738351e-01 1.016730110656359987e+00 1.016855704255862358e+00 -1.153850635045765878e-05 9.999988468281529874e-01 8.008490290878703677e-01 1.016855060479701756e+00 2.000529308364381309e-01 9.996331037302368383e-01 -2.708612222888221593e-02 7.926117881794284559e-01 -1.753412371497029276e-01 7.926117881794284559e-01 1.753412371497029276e-01
7.640099999999999669e-01 2.877428382635116577e-02 1.000004172325134277e+00 7.905109524726867676e-01 -1.932008415460586548e-01 1.013521790504455566e+00 1.017832517623901367e+00 4.429072141647338867e-04 9.987670183181762695e-01 8.025092482566833496e-01 1.016070485115051270e+00 1.951456069946289062e-01 1.000052809715270996e+00 -2.664874680340290070e-02 7.937495112419128418e-01 -1.725414097309112549e-01 7.955834269523620605e-01 1.728169173002243042e-01 2.708907433720800229e-02 1.000000000000000000e+00 7.875644897093003749e-01 -1.967451640180313543e-01 1.016731359890094444e+00 1.016855604737475050e+00 -1.144135814959834658e-05 9.999988559636319163e-01 8.008416136756038028e-01 1.016855510474727442e+00 2.000524187128552567e-01 9.996331134688959397e-01 -2.708576138447096882e-02 7.926045303754383209e-01 -1.753411971622594878e-01 7.926045303754383209e-01 1.753411971622594878e-01
7.650099999999999678e-01 2.877731621265411377e-02 1.000004172325134277e+00 7.904844284057617188e-01 -1.932047903537750244e-01 1.013533949851989746e+00 1.017839908599853516e+00 4.418194293975830078e-04 9.987655878067016602e-01 8.024953603744506836e-01 1.016072750091552734e+00 1.951520442962646484e-01 1.000049948692321777e+00 -2.664668112993240356e-02 7.937229275703430176e-01 -1.725389063358306885e-01 7.955651879310607910e-01 1.728222966194152832e-01 2.708871640531230335e-02 1.000000000000000000e+00 7.875573392341181922e-01 -1.967446487328150528e-01 1.016732595694913366e+00 1.016855506236620688e+00 -1.134499370281798145e-05 9.999988648157699389e-01 8.008342682959620484e-01 1.016856155900643266e+00 2.000518978407238579e-01 9.996331231113589899e-01 -2.708540357970366450e-02 7.925973459613795402e-01 -1.753411583415942498e-01 7.925973459613795402e-01 1.753411583415942498e-01
7.660099999999999687e-01 2.878032624721527100e-02 1.000004172325134277e+00 7.904582023620605469e-01 -1.932083666324615479e-01 1.013546109199523926e+00 1.017847299575805664e+00 4.408061504364013672e-04 9.987642168998718262e-01 8.024815320968627930e-01 1.016075015068054199e+00 1.951583623886108398e-01 1.000047087669372559e+00 -2.664463594555854797e-02 7.936963438987731934e-01 -1.725362539291381836e-01 7.955468893051147461e-01 1.728276014328002930e-01 2.708836148831509152e-02 1.000000000000000000e+00 7.875502504226382650e-01 -1.967441389396479279e-01 1.016733818228695130e+00 1.016855407823450852e+00 -1.124936592807634678e-05 9.999988750409074534e-01 8.008269449581432164e-01 1.016855429227043084e+00 2.000514806631513431e-01 9.996331327685603618e-01 -2.708504879645432656e-02 7.925901497998554257e-01 -1.753411229684584405e-01 7.925901497998554257e-01 1.753411229684584405e-01
7.670099999999999696e-01 2.878332883119583130e-02 1.000004172325134277e+00 7.904317378997802734e-01 -1.932119429111480713e-01 1.013558387756347656e+00 1.017854690551757812e+00 4.397481679916381836e-04 9.987628459930419922e-01 8.024675846099853516e-01 1.016077160835266113e+00 1.951646357774734497e-01 1.000044226646423340e+00 -2.664251998066902161e-02 7.936698198318481445e-01 -1.725336164236068726e-01 7.955287098884582520e-01 1.728327870368957520e-01 2.708800956343333788e-02 1.000000000000000000e+00 7.875432227925182049e-01 -1.967436345837907108e-01 1.016735027624051879e+00 1.016855310271378210e+00 -1.115450396344045604e-05 9.999988852357964975e-01 8.008196833541053605e-01 1.016854659467443911e+00 2.000510717391586757e-01 9.996331423476867428e-01 -2.708469700446689346e-02 7.925830130971522891e-01 -1.753410890617664586e-01 7.925830130971522891e-01 1.753410890617664586e-01
7.680099999999999705e-01 2.878633141517639160e-02 1.000004172325134277e+00 7.904053330421447754e-01 -1.932155787944793701e-01 1.013570666313171387e+00 1.017862081527709961e+00 4.386976361274719238e-04 9.987614750862121582e-01 8.024536967277526855e-01 1.016079425811767578e+00 1.951709389686584473e-01 1.000041365623474121e+00 -2.664049714803695679e-02 7.936432361602783203e-01 -1.725310981273651123e-01 7.955103516578674316e-01 1.728380471467971802e-01 2.708766060648729740e-02 1.000000000000000000e+00 7.875362558318474981e-01 -1.967431356071507320e-01 1.016736224021717705e+00 1.016855214407793806e+00 -1.106043902349387507e-05 9.999988938993591425e-01 8.008125259470525448e-01 1.016855268285444369e+00 2.000505689747012483e-01 9.996331517494488894e-01 -2.708434817156752522e-02 7.925760120276899023e-01 -1.753410545025243794e-01 7.925760120276899023e-01 1.753410545025243794e-01
7.690099999999999714e-01 2.878937125205993652e-02 1.000004172325134277e+00 7.903789877891540527e-01 -1.932191848754882812e-01 1.013582706451416016e+00 1.017869710922241211e+00 4.375949501991271973e-04 9.987601637840270996e-01 8.024398088455200195e-01 1.016081690788269043e+00 1.951773017644882202e-01 1.000038623809814453e+00 -2.663848735392093658e-02 7.936167120933532715e-01 -1.725285947322845459e-01 7.954919934272766113e-01 1.728432923555374146e-01 2.708731459259031485e-02 1.000000000000000000e+00 7.875293490141999087e-01 -1.967426419503048307e-01 1.016737407565666551e+00 1.016855119349922898e+00 -1.096712654008881535e-05 9.999989026045588147e-01 8.008054271781719358e-01 1.016855767043866487e+00 2.000500791561605762e-01 9.996331610791783229e-01 -2.708400228125875872e-02 7.925690657552905138e-01 -1.753410214581519189e-01 7.925690657552905138e-01 1.753410214581519189e-01
7.700099999999999723e-01 2.879235893487930298e-02 1.000004172325134277e+00 7.903525829315185547e-01 -1.932228207588195801e-01 1.013594985008239746e+00 1.017877101898193359e+00 4.365518689155578613e-04 9.987588524818420410e-01 8.024259209632873535e-01 1.016083955764770508e+00 1.951834261417388916e-01 1.000035762786865234e+00 -2.663641422986984253e-02 7.935901284217834473e-01 -1.725259274244308472e-01 7.954738140106201172e-01 1.728484630584716797e-01 2.708697150031140824e-02 1.000000000000000000e+00 7.875225018862506143e-01 -1.967421535620845485e-01 1.016738578379871916e+00 1.016855024352706138e+00 -1.087452880276043135e-05 9.999989126787330873e-01 8.007983485938023893e-01 1.016854899573540916e+00 2.000496923929839799e-01 9.996331704257701567e-01 -2.708365931918889358e-02 7.925621060580871902e-01 -1.753409917571662480e-01 7.925621060580871902e-01 1.753409917571662480e-01
7.710099999999999731e-01 2.879537642002105713e-02 1.000004172325134277e+00 7.903263568878173828e-01 -1.932265311479568481e-01 1.013607144355773926e+00 1.017884492874145508e+00 4.355013370513916016e-04 9.987575411796569824e-01 8.024121522903442383e-01 1.016086220741271973e+00 1.951898038387298584e-01 1.000032901763916016e+00 -2.663436159491539001e-02 7.935637831687927246e-01 -1.725232899188995361e-01 7.954555153846740723e-01 1.728538572788238525e-01 2.708663130289332144e-02 1.000000000000000000e+00 7.875157138824842029e-01 -1.967416703789922339e-01 1.016739736618194945e+00 1.016854930361988929e+00 -1.078268166306608740e-05 9.999989224064765869e-01 8.007913387397117555e-01 1.016854290509399572e+00 2.000492920179987866e-01 9.996331796757356170e-01 -2.708331924946493288e-02 7.925552200056192875e-01 -1.753409629797010871e-01 7.925552200056192875e-01 1.753409629797010871e-01
7.720099999999999740e-01 2.879837900400161743e-02 1.000004172325134277e+00 7.902998924255371094e-01 -1.932301223278045654e-01 1.013619542121887207e+00 1.017892122268676758e+00 4.344731569290161133e-04 9.987561702728271484e-01 8.023980855941772461e-01 1.016088604927062988e+00 1.951961815357208252e-01 1.000030159950256348e+00 -2.663234248757362366e-02 7.935370802879333496e-01 -1.725208461284637451e-01 7.954371571540832520e-01 1.728591024875640869e-01 2.708629398130394869e-02 1.000000000000000000e+00 7.875089846006659844e-01 -1.967411923558706199e-01 1.016740882390056777e+00 1.016854838011760354e+00 -1.069160890687904842e-05 9.999989306373601172e-01 8.007844301499704720e-01 1.016855029430402846e+00 2.000487997846007171e-01 9.996331887529920079e-01 -2.708298204692819247e-02 7.925484659688146749e-01 -1.753409335017644677e-01 7.925484659688146749e-01 1.753409335017644677e-01
7.730099999999999749e-01 2.880139648914337158e-02 1.000004172325134277e+00 7.902734279632568359e-01 -1.932337731122970581e-01 1.013631582260131836e+00 1.017899274826049805e+00 4.334151744842529297e-04 9.987546205520629883e-01 8.023841977119445801e-01 1.016090631484985352e+00 1.952023804187774658e-01 1.000027060508728027e+00 -2.663021534681320190e-02 7.935104370117187500e-01 -1.725183129310607910e-01 7.954189777374267578e-01 1.728642880916595459e-01 2.708595950726139234e-02 1.000000000000000000e+00 7.875023134435578109e-01 -1.967407194260135106e-01 1.016742015857108328e+00 1.016854746269127530e+00 -1.060125854382616682e-05 9.999989392123858067e-01 8.007775695213925626e-01 1.016855374014412394e+00 2.000483406799288266e-01 9.996331977807976221e-01 -2.708264769311528875e-02 7.925417493549610226e-01 -1.753409058617846905e-01 7.925417493549610226e-01 1.753409058617846905e-01
7.740099999999999758e-01 2.880440652370452881e-02 1.000004172325134277e+00 7.902470827102661133e-01 -1.932374536991119385e-01 1.013643860816955566e+00 1.017906665802001953e+00 4.324018955230712891e-04 9.987534284591674805e-01 8.023703694343566895e-01 1.016093015670776367e+00 1.952088028192520142e-01 1.000024318695068359e+00 -2.662815526127815247e-02 7.934839725494384766e-01 -1.725157946348190308e-01 7.954006791114807129e-01 1.728695631027221680e-01 2.708562786377852888e-02 1.000000000000000000e+00 7.874957000524545059e-01 -1.967402515493689719e-01 1.016743137116409512e+00 1.016854654586254014e+00 -1.051160255408354627e-05 9.999989491068912439e-01 8.007707285724333657e-01 1.016854401247758277e+00 2.000479809126594344e-01 9.996332068245050717e-01 -2.708231617624129797e-02 7.925350200098224551e-01 -1.753408814025527729e-01 7.925350200098224551e-01 1.753408814025527729e-01
7.750099999999999767e-01 2.880743145942687988e-02 1.000004172325134277e+00 7.902208566665649414e-01 -1.932410150766372681e-01 1.013656020164489746e+00 1.017914175987243652e+00 4.312917590141296387e-04 9.987520575523376465e-01 8.023565411567687988e-01 1.016095161437988281e+00 1.952151060104370117e-01 1.000021457672119141e+00 -2.662612125277519226e-02 7.934575676918029785e-01 -1.725131124258041382e-01 7.953824996948242188e-01 1.728748232126235962e-01 2.708529902138688897e-02 1.000000000000000000e+00 7.874891438055783288e-01 -1.967397886568542642e-01 1.016744246335385959e+00 1.016854564035851505e+00 -1.042268176329113558e-05 9.999989583759618661e-01 8.007639623634611459e-01 1.016853953113709075e+00 2.000475882104536807e-01 9.996332157554186360e-01 -2.708198745647949143e-02 7.925283766709525501e-01 -1.753408573821498284e-01 7.925283766709524391e-01 1.753408573821498284e-01
7.760099999999999776e-01 2.881042659282684326e-02 1.000004172325134277e+00 7.901943325996398926e-01 -1.932447403669357300e-01 1.013668179512023926e+00 1.017921566963195801e+00 4.303157329559326172e-04 9.987507462501525879e-01 8.023424744606018066e-01 1.016097426414489746e+00 1.952214688062667847e-01 1.000018477439880371e+00 -2.662399038672447205e-02 7.934308052062988281e-01 -1.725106537342071533e-01 7.953640222549438477e-01 1.728801131248474121e-01 2.708497296480410349e-02 1.000000000000000000e+00 7.874826443805015286e-01 -1.967393307126653335e-01 1.016745343600811147e+00 1.016854475057408225e+00 -1.033451217779234292e-05 9.999989662209769481e-01 8.007572934363326178e-01 1.016854786038449809e+00 2.000471082473100348e-01 9.996332245207751876e-01 -2.708166151429493643e-02 7.925218598180036045e-01 -1.753408326715034937e-01 7.925218598180036045e-01 1.753408326715034937e-01
7.770099999999999785e-01 2.881344407796859741e-02 1.000004172325134277e+00 7.901680469512939453e-01 -1.932482421398162842e-01 1.013680458068847656e+00 1.017928957939147949e+00 4.292353987693786621e-04 9.987493157386779785e-01 8.023286461830139160e-01 1.016099691390991211e+00 1.952277123928070068e-01 1.000015616416931152e+00 -2.662199363112449646e-02 7.934044003486633301e-01 -1.725078821182250977e-01 7.953457832336425781e-01 1.728852838277816772e-01 2.708464966369987167e-02 1.000000000000000000e+00 7.874762011377872684e-01 -1.967388776461285738e-01 1.016746429083981385e+00 1.016854386510846142e+00 -1.024703657930521659e-05 9.999989746745642227e-01 8.007506629597496151e-01 1.016854976328875892e+00 2.000466790241556825e-01 9.996332332566397749e-01 -2.708133833019761572e-02 7.925153650316055787e-01 -1.753408100749989929e-01 7.925153650316055787e-01 1.753408100749989929e-01
7.780099999999999794e-01 2.881645411252975464e-02 1.000004172325134277e+00 7.901416420936584473e-01 -1.932519227266311646e-01 1.013692736625671387e+00 1.017936468124389648e+00 4.281848669052124023e-04 9.987480640411376953e-01 8.023148775100708008e-01 1.016101956367492676e+00 1.952338814735412598e-01 1.000012874603271484e+00 -2.661992795765399933e-02 7.933778762817382812e-01 -1.725054383277893066e-01 7.953277230262756348e-01 1.728904992341995239e-01 2.708432910416977424e-02 1.000000000000000000e+00 7.874698137843356704e-01 -1.967384294248768484e-01 1.016747502863347696e+00 1.016854298045098526e+00 -1.016023632219665562e-05 9.999989843600930461e-01 8.007440527943581188e-01 1.016853934126362047e+00 2.000463428455686865e-01 9.996332420048587020e-01 -2.708101789360872758e-02 7.925088601958180101e-01 -1.753407904481440738e-01 7.925088601958180101e-01 1.753407904481440738e-01
7.790099999999999802e-01 2.881945669651031494e-02 1.000004172325134277e+00 7.901153564453125000e-01 -1.932555586099624634e-01 1.013704895973205566e+00 1.017943859100341797e+00 4.271268844604492188e-04 9.987466335296630859e-01 8.023009300231933594e-01 1.016104102134704590e+00 1.952402144670486450e-01 1.000009775161743164e+00 -2.661786973476409912e-02 7.933512926101684570e-01 -1.725029945373535156e-01 7.953093647956848145e-01 1.728957593441009521e-01 2.708401125533314510e-02 1.000000000000000000e+00 7.874634816696368667e-01 -1.967379859773867312e-01 1.016748565112279623e+00 1.016854210817889959e+00 -1.007415564323541520e-05 9.999989931791145592e-01 8.007375223675311515e-01 1.016853646805281119e+00 2.000459570017161792e-01 9.996332506265539486e-01 -2.708070016247140360e-02 7.925024518622928449e-01 -1.753407708343198701e-01 7.925024518622928449e-01 1.753407708343198701e-01
7.800099999999999811e-01 2.882248908281326294e-02 1.000004172325134277e+00 7.900888919830322266e-01 -1.932591497898101807e-01 1.013717055320739746e+00 1.017951250076293945e+00 4.260763525962829590e-04 9.987452030181884766e-01 8.022869825363159180e-01 1.016106367111206055e+00 1.952465623617172241e-01 1.000007033348083496e+00 -2.661582455039024353e-02 7.933247685432434082e-01 -1.725002229213714600e-01 7.952910661697387695e-01 1.729010641574859619e-01 2.708369610434975192e-02 1.000000000000000000e+00 7.874572045232602902e-01 -1.967375472739617270e-01 1.016749615902761361e+00 1.016854125073775927e+00 -9.988802463536283787e-06 9.999990006848472612e-01 8.007310842002288709e-01 1.016854537638609113e+00 2.000454910840564204e-01 9.996332590923168171e-01 -2.708038512156738312e-02 7.924961625912887442e-01 -1.753407505979266146e-01 7.924961625912887442e-01 1.753407505979266146e-01
7.810099999999999820e-01 2.882548421621322632e-02 1.000004172325134277e+00 7.900625467300415039e-01 -1.932626515626907349e-01 1.013729214668273926e+00 1.017958641052246094e+00 4.250407218933105469e-04 9.987438917160034180e-01 8.022730350494384766e-01 1.016108632087707520e+00 1.952529698610305786e-01 1.000004172325134277e+00 -2.661373466253280640e-02 7.932981252670288086e-01 -1.724976748228073120e-01 7.952727079391479492e-01 1.729063093662261963e-01 2.708338362008727226e-02 1.000000000000000000e+00 7.874509816899236680e-01 -1.967371132429268921e-01 1.016750655408543036e+00 1.016854039608178217e+00 -9.904116501811018167e-06 9.999990090255086450e-01 8.007246761362066811e-01 1.016854573520341365e+00 2.000450909455324111e-01 9.996332675459262962e-01 -2.708007275122083224e-02 7.924898820451706793e-01 -1.753407327045719277e-01 7.924898820451706793e-01 1.753407327045719277e-01
7.820099999999999829e-01 2.882849425077438354e-02 1.000004172325134277e+00 7.900362610816955566e-01 -1.932662874460220337e-01 1.013741493225097656e+00 1.017966151237487793e+00 4.240050911903381348e-04 9.987425804138183594e-01 8.022593259811401367e-01 1.016110897064208984e+00 1.952591985464096069e-01 1.000001311302185059e+00 -2.661167830228805542e-02 7.932716608047485352e-01 -1.724950820207595825e-01 7.952545881271362305e-01 1.729114651679992676e-01 2.708307379046865845e-02 1.000000000000000000e+00 7.874448129154935083e-01 -1.967366838565330345e-01 1.016751683696893505e+00 1.016853954266385474e+00 -9.820088191483169880e-06 9.999990184725298104e-01 8.007182901508285156e-01 1.016853497746482926e+00 2.000447749836584410e-01 9.996332760057575761e-01 -2.707976304080421392e-02 7.924835961193620326e-01 -1.753407175211382785e-01 7.924835961193620326e-01 1.753407175211382785e-01
7.830099999999999838e-01 2.883153408765792847e-02 1.000004172325134277e+00 7.900099158287048340e-01 -1.932701170444488525e-01 1.013753652572631836e+00 1.017973423004150391e+00 4.229024052619934082e-04 9.987412095069885254e-01 8.022454380989074707e-01 1.016113162040710449e+00 1.952654123306274414e-01 9.999983906745910645e-01 -2.660970389842987061e-02 7.932451367378234863e-01 -1.724926233291625977e-01 7.952362298965454102e-01 1.729168295860290527e-01 2.708276658439609866e-02 1.000000000000000000e+00 7.874386975459359839e-01 -1.967362590436109449e-01 1.016752700940349197e+00 1.016853870249244229e+00 -9.736763596254198160e-06 9.999990268499051593e-01 8.007119878884781938e-01 1.016853371125240102e+00 2.000443952184335072e-01 9.996332843277752067e-01 -2.707945594763019881e-02 7.924774153233464791e-01 -1.753407019834564429e-01 7.924774153233464791e-01 1.753407019834564429e-01
7.840099999999999847e-01 2.883450686931610107e-02 1.000004172325134277e+00 7.899835109710693359e-01 -1.932736933231353760e-01 1.013765931129455566e+00 1.017981052398681641e+00 4.219040274620056152e-04 9.987399578094482422e-01 8.022314906120300293e-01 1.016115427017211914e+00 1.952717900276184082e-01 9.999956488609313965e-01 -2.660756930708885193e-02 7.932186722755432129e-01 -1.724900603294372559e-01 7.952179312705993652e-01 1.729220747947692871e-01 2.708246199026717940e-02 1.000000000000000000e+00 7.874326353373192200e-01 -1.967358387776765860e-01 1.016753707203117196e+00 1.016853787605981996e+00 -9.654142267291015680e-06 9.999990340627202823e-01 8.007057718229232401e-01 1.016854283775984191e+00 2.000439451559805071e-01 9.996332925059588925e-01 -2.707915145959333136e-02 7.924713442722108869e-01 -1.753406859481571323e-01 7.924713442722108869e-01 1.753406859481571323e-01
7.850099999999999856e-01 2.883753180503845215e-02 1.000004172325134277e+00 7.899571657180786133e-01 -1.932772099971771240e-01 1.013778090476989746e+00 1.017988443374633789e+00 4.208534955978393555e-04 9.987385869026184082e-01 8.022177219390869141e-01 1.016117572784423828e+00 1.952781677246093750e-01 9.999927282333374023e-01 -2.660553902387619019e-02 7.931921482086181641e-01 -1.724874377250671387e-01 7.951998114585876465e-01 1.729272902011871338e-01 2.708215997729250535e-02 1.000000000000000000e+00 7.874266256426085686e-01 -1.967354229886841277e-01 1.016754702655021436e+00 1.016853705110168038e+00 -9.572163004356337937e-06 9.999990422987499183e-01 8.006995786738061449e-01 1.016854165137838439e+00 2.000435733391534299e-01 9.996333006867109683e-01 -2.707884955757141818e-02 7.924652706161608995e-01 -1.753406724371430192e-01 7.924652706161608995e-01 1.753406724371430192e-01
7.860099999999999865e-01 2.884054183959960938e-02 1.000004172325134277e+00 7.899306416511535645e-01 -1.932808905839920044e-01 1.013790249824523926e+00 1.017995834350585938e+00 4.197731614112854004e-04 9.987372159957885742e-01 8.022036552429199219e-01 1.016119837760925293e+00 1.952844709157943726e-01 9.999897480010986328e-01 -2.660346403717994690e-02 7.931655645370483398e-01 -1.724849939346313477e-01 7.951813340187072754e-01 1.729325652122497559e-01 2.708186053406785518e-02 1.000000000000000000e+00 7.874206682222479881e-01 -1.967350116507724511e-01 1.016755687358762206e+00 1.016853622803071788e+00 -9.490825045452263022e-06 9.999990514775137784e-01 8.006934105060562468e-01 1.016853091661063635e+00 2.000432742557706756e-01 9.996333088649665966e-01 -2.707855022973405801e-02 7.924591982373270227e-01 -1.753406613275238779e-01 7.924591982373270227e-01 1.753406613275238779e-01
7.870099999999999874e-01 2.884358167648315430e-02 1.000004172325134277e+00 7.899043560028076172e-01 -1.932845115661621094e-01 1.013802409172058105e+00 1.018003225326538086e+00 4.187449812889099121e-04 9.987357854843139648e-01 8.021898269653320312e-01 1.016122102737426758e+00 1.952906548976898193e-01 9.999870061874389648e-01 -2.660147100687026978e-02 7.931389808654785156e-01 -1.724823564291000366e-01 7.951631546020507812e-01 1.729377657175064087e-01 2.708156363037436329e-02 1.000000000000000000e+00 7.874147624416892866e-01 -1.967346046955988637e-01 1.016756661480044954e+00 1.016853541886732160e+00 -9.410174676407872792e-06 9.999990594214283046e-01 8.006873290288074596e-01 1.016853125630388988e+00 2.000428998226707333e-01 9.996333168965628735e-01 -2.707825343426422532e-02 7.924532377445355769e-01 -1.753406495545468680e-01 7.924532377445355769e-01 1.753406495545468680e-01
7.880099999999999882e-01 2.884658426046371460e-02 1.000004172325134277e+00 7.898778915405273438e-01 -1.932882368564605713e-01 1.013814687728881836e+00 1.018010616302490234e+00 4.176720976829528809e-04 9.987345337867736816e-01 8.021758794784545898e-01 1.016124367713928223e+00 1.952969431877136230e-01 9.999840855598449707e-01 -2.659933641552925110e-02 7.931122779846191406e-01 -1.724799871444702148e-01 7.951447963714599609e-01 1.729430258274078369e-01 2.708126925474138233e-02 1.000000000000000000e+00 7.874089080601887058e-01 -1.967342020973205652e-01 1.016757625081529781e+00 1.016853462214690751e+00 -9.330202814024701478e-06 9.999990663874737118e-01 8.006813266445950150e-01 1.016854024011225821e+00 2.000424674581657014e-01 9.996333247988972159e-01 -2.707795916106362291e-02 7.924473757841359323e-01 -1.753406374660157474e-01 7.924473757841359323e-01 1.753406374660157474e-01
7.890099999999999891e-01 2.884958684444427490e-02 1.000004172325134277e+00 7.898516058921813965e-01 -1.932917982339859009e-01 1.013827085494995117e+00 1.018018126487731934e+00 4.167258739471435547e-04 9.987330436706542969e-01 8.021621108055114746e-01 1.016126513481140137e+00 1.953033208847045898e-01 9.999811649322509766e-01 -2.659724280238151550e-02 7.930859923362731934e-01 -1.724772751331329346e-01 7.951266765594482422e-01 1.729482710361480713e-01 2.708097737777101846e-02 1.000000000000000000e+00 7.874031044609158814e-01 -1.967338037898417324e-01 1.016758578323482487e+00 1.016853382581277776e+00 -9.250849462978913936e-06 9.999990745269501380e-01 8.006753411475776572e-01 1.016853750745815299e+00 2.000421232326104193e-01 9.996333327159083737e-01 -2.707766739220680147e-02 7.924415018981197933e-01 -1.753406280350274793e-01 7.924415018981197933e-01 1.753406280350274793e-01
7.900099999999999900e-01 2.885258942842483521e-02 1.000004172325134277e+00 7.898252606391906738e-01 -1.932955384254455566e-01 1.013839125633239746e+00 1.018025517463684082e+00 4.156157374382019043e-04 9.987317919731140137e-01 8.021481633186340332e-01 1.016128778457641602e+00 1.953097581863403320e-01 9.999784231185913086e-01 -2.659523487091064453e-02 7.930594682693481445e-01 -1.724747419357299805e-01 7.951084375381469727e-01 1.729536056518554688e-01 2.708068798767311602e-02 1.000000000000000000e+00 7.873973513966299187e-01 -1.967334097467697551e-01 1.016759521269900102e+00 1.016853303223401284e+00 -9.172122411340986569e-06 9.999990834074915513e-01 8.006693846692933825e-01 1.016852715438334664e+00 2.000418377218021182e-01 9.996333406191203474e-01 -2.707737811360215116e-02 7.924356379328189037e-01 -1.753406206479472818e-01 7.924356379328189037e-01 1.753406206479472818e-01
7.910099999999999909e-01 2.885561436414718628e-02 1.000004172325134277e+00 7.897989153861999512e-01 -1.932990401983261108e-01 1.013851523399353027e+00 1.018033027648925781e+00 4.145652055740356445e-04 9.987305402755737305e-01 8.021342754364013672e-01 1.016131162643432617e+00 1.953159421682357788e-01 9.999755620956420898e-01 -2.659321576356887817e-02 7.930329442024230957e-01 -1.724721193313598633e-01 7.950901389122009277e-01 1.729587465524673462e-01 2.708040105610990886e-02 1.000000000000000000e+00 7.873916482732010724e-01 -1.967330199047644945e-01 1.016760454074374653e+00 1.016853225302330355e+00 -9.094066542500062696e-06 9.999990909259183214e-01 8.006635168292206561e-01 1.016852909892692169e+00 2.000414679061336964e-01 9.996333483692737554e-01 -2.707709128570979715e-02 7.924298907358124922e-01 -1.753406123462406541e-01 7.924298907358124922e-01 1.753406123462406541e-01
7.920099999999999918e-01 2.885862439870834351e-02 1.000004172325134277e+00 7.897725105285644531e-01 -1.933027207851409912e-01 1.013863563537597656e+00 1.018040418624877930e+00 4.134997725486755371e-04 9.987290501594543457e-01 8.021203875541687012e-01 1.016133308410644531e+00 1.953222602605819702e-01 9.999726414680480957e-01 -2.659112960100173950e-02 7.930064797401428223e-01 -1.724696159362792969e-01 7.950717806816101074e-01 1.729640364646911621e-01 2.708011657072988826e-02 1.000000000000000000e+00 7.873859948318305824e-01 -1.967326342363506231e-01 1.016761376803531736e+00 1.016853148475598712e+00 -9.016663894100104999e-06 9.999990976911287133e-01 8.006577199367578279e-01 1.016853757920015644e+00 2.000410551139249760e-01 9.996333560072118152e-01 -2.707680689942633737e-02 7.924242289632378311e-01 -1.753406039679936967e-01 7.924242289632378311e-01 1.753406039679936967e-01
7.930099999999999927e-01 2.886163443326950073e-02 1.000004172325134277e+00 7.897461056709289551e-01 -1.933063864707946777e-01 1.013875722885131836e+00 1.018047809600830078e+00 4.124790430068969727e-04 9.987277388572692871e-01 8.021064996719360352e-01 1.016135573387145996e+00 1.953285634517669678e-01 9.999697804450988770e-01 -2.658907324075698853e-02 7.929798364639282227e-01 -1.724670529365539551e-01 7.950535416603088379e-01 1.729692518711090088e-01 2.707983450448357352e-02 1.000000000000000000e+00 7.873803905058303076e-01 -1.967322526814189732e-01 1.016762289603134972e+00 1.016853071600873681e+00 -8.939857780079385095e-06 9.999991057419194140e-01 8.006519350571256188e-01 1.016853329923624871e+00 2.000407377803412323e-01 9.996333636693248703e-01 -2.707652493857457335e-02 7.924185479507765972e-01 -1.753405983322404993e-01 7.924185479507765972e-01 1.753405983322404993e-01
7.940099999999999936e-01 2.886464446783065796e-02 1.000004172325134277e+00 7.897198200225830078e-01 -1.933098435401916504e-01 1.013888001441955566e+00 1.018055200576782227e+00 4.114210605621337891e-04 9.987261891365051270e-01 8.020926713943481445e-01 1.016137838363647461e+00 1.953349113464355469e-01 9.999669194221496582e-01 -2.658697962760925293e-02 7.929532527923583984e-01 -1.724643558263778687e-01 7.950353622436523438e-01 1.729744672775268555e-01 2.707955484422718689e-02 1.000000000000000000e+00 7.873748350200225898e-01 -1.967318752109119273e-01 1.016763192543650884e+00 1.016852995110397062e+00 -8.863664303315836715e-06 9.999991142940621858e-01 8.006461843675877210e-01 1.016852368661306016e+00 2.000404625671151071e-01 9.996333713037516278e-01 -2.707624538583433202e-02 7.924128874884889262e-01 -1.753405943337880135e-01 7.924128874884889262e-01 1.753405943337880135e-01
7.950099999999999945e-01 2.886765450239181519e-02 1.000004172325134277e+00 7.896933555603027344e-01 -1.933135688304901123e-01 1.013900160789489746e+00 1.018062710762023926e+00 4.103630781173706055e-04 9.987249374389648438e-01 8.020786643028259277e-01 1.016140103340148926e+00 1.953411102294921875e-01 9.999641180038452148e-01 -2.658491767942905426e-02 7.929267287254333496e-01 -1.724618971347808838e-01 7.950168251991271973e-01 1.729797869920730591e-01 2.707927756441694950e-02 1.000000000000000000e+00 7.873693278396675099e-01 -1.967315017683948231e-01 1.016764085761937331e+00 1.016852920082672584e+00 -8.788125301027711490e-06 9.999991213947642121e-01 8.006405232415388928e-01 1.016852723498770983e+00 2.000400966846403172e-01 9.996333787811709781e-01 -2.707596820526051579e-02 7.924073468001336940e-01 -1.753405892269741806e-01 7.924073468001336940e-01 1.753405892269741806e-01
7.960099999999999953e-01 2.887067943811416626e-02 1.000004172325134277e+00 7.896670699119567871e-01 -1.933171302080154419e-01 1.013912439346313477e+00 1.018070101737976074e+00 4.093497991561889648e-04 9.987236261367797852e-01 8.020649552345275879e-01 1.016142249107360840e+00 1.953474879264831543e-01 9.999611377716064453e-01 -2.658286690711975098e-02 7.929002046585083008e-01 -1.724592447280883789e-01 7.949988245964050293e-01 1.729850172996520996e-01 2.707900265089653591e-02 1.000000000000000000e+00 7.873638686686205146e-01 -1.967311323227603492e-01 1.016764969333434188e+00 1.016852845978934550e+00 -8.713213705819893926e-06 9.999991280048650122e-01 8.006349238753504016e-01 1.016853485092572118e+00 2.000397053693330485e-01 9.996333861658965869e-01 -2.707569338782101973e-02 7.924018765321360069e-01 -1.753405843394270636e-01 7.924018765321360069e-01 1.753405843394270636e-01
7.970099999999999962e-01 2.887368202209472656e-02 1.000004172325134277e+00 7.896406650543212891e-01 -1.933207660913467407e-01 1.013924598693847656e+00 1.018077492713928223e+00 4.082620143890380859e-04 9.987222552299499512e-01 8.020510077476501465e-01 1.016144394874572754e+00 1.953537464141845703e-01 9.999583363533020020e-01 -2.658084407448768616e-02 7.928736209869384766e-01 -1.724566966295242310e-01 7.949804663658142090e-01 1.729902625083923340e-01 2.707873007983491870e-02 1.000000000000000000e+00 7.873584570083699274e-01 -1.967307668216611571e-01 1.016765843385092793e+00 1.016852771762734475e+00 -8.638878226499360644e-06 9.999991359746303043e-01 8.006293327998850184e-01 1.016852902265035663e+00 2.000394142582216372e-01 9.996333935816876792e-01 -2.707542091955153149e-02 7.923963817138451882e-01 -1.753405822307202433e-01 7.923963817138451882e-01 1.753405822307202433e-01
7.980099999999999971e-01 2.887670695781707764e-02 1.000004172325134277e+00 7.896143794059753418e-01 -1.933244913816452026e-01 1.013936877250671387e+00 1.018085002899169922e+00 4.072040319442749023e-04 9.987209439277648926e-01 8.020370602607727051e-01 1.016146898269653320e+00 1.953601241111755371e-01 9.999554753303527832e-01 -2.657879143953323364e-02 7.928471565246582031e-01 -1.724542081356048584e-01 7.949621677398681641e-01 1.729955375194549561e-01 2.707845983585332669e-02 1.000000000000000000e+00 7.873530925374441214e-01 -1.967304052315037577e-01 1.016766707998384422e+00 1.016852698061373461e+00 -8.565143064053883044e-06 9.999991441679912940e-01 8.006237822192058262e-01 1.016852050927280038e+00 2.000391460971891189e-01 9.996334009533226483e-01 -2.707515077902227646e-02 7.923909200604948300e-01 -1.753405813034310534e-01 7.923909200604948300e-01 1.753405813034310534e-01
7.990099999999999980e-01 2.887971699237823486e-02 1.000004172325134277e+00 7.895880937576293945e-01 -1.933280974626541138e-01 1.013949155807495117e+00 1.018092393875122070e+00 4.061311483383178711e-04 9.987195730209350586e-01 8.020232319831848145e-01 1.016148924827575684e+00 1.953663378953933716e-01 9.999526143074035645e-01 -2.657677978277206421e-02 7.928206920623779297e-01 -1.724516451358795166e-01 7.949439883232116699e-01 1.730007231235504150e-01 2.707819189703030913e-02 1.000000000000000000e+00 7.873477747976163066e-01 -1.967300475044115315e-01 1.016767563289421750e+00 1.016852625828562839e+00 -8.492045347421523015e-06 9.999991508585265310e-01 8.006183211022875890e-01 1.016852566049416540e+00 2.000387834928304687e-01 9.996334081664540738e-01 -2.707488293511604860e-02 7.923855793075799125e-01 -1.753405791312912798e-01 7.923855793075799125e-01 1.753405791312912798e-01
8.000099999999999989e-01 2.888271212577819824e-02 1.000004172325134277e+00 7.895615696907043457e-01 -1.933316886425018311e-01 1.013961195945739746e+00 1.018099784851074219e+00 4.051476716995239258e-04 9.987182617187500000e-01 8.020093441009521484e-01 1.016151189804077148e+00 1.953725963830947876e-01 9.999496340751647949e-01 -2.657468616962432861e-02 7.927940487861633301e-01 -1.724490970373153687e-01 7.949256300926208496e-01 1.730059683322906494e-01 2.707792624656487485e-02 1.000000000000000000e+00 7.873425034379478715e-01 -1.967296936038978039e-01 1.016768409346695545e+00 1.016852554328977032e+00 -8.419548696486199517e-06 9.999991573590382155e-01 8.006129115144846597e-01 1.016853205133162019e+00 2.000384155879944559e-01 9.996334153088884955e-01 -2.707461737803248253e-02 7.923802920741769285e-01 -1.753405775308646275e-01 7.923802920741769285e-01 1.753405775308646275e-01
8.010099999999999998e-01 2.888572961091995239e-02 1.000004172325134277e+00 7.895352244377136230e-01 -1.933355480432510376e-01 1.013973474502563477e+00 1.018107295036315918e+00 4.040747880935668945e-04 9.987168908119201660e-01 8.019953370094299316e-01 1.016153454780578613e+00 1.953790485858917236e-01 9.999468326568603516e-01 -2.657262608408927917e-02 7.927674055099487305e-01 -1.724466383457183838e-01 7.949073314666748047e-01 1.730113327503204346e-01 2.707766286462982494e-02 1.000000000000000000e+00 7.873372780442919883e-01 -1.967293434869069879e-01 1.016769246274628946e+00 1.016852482674675873e+00 -8.347609286553320395e-06 9.999991652550466181e-01 8.006075076503795795e-01 1.016852467556286221e+00 2.000381500455702954e-01 9.996334224866626483e-01 -2.707435409639916482e-02 7.923749769910464202e-01 -1.753405786964770952e-01 7.923749769910464202e-01 1.753405786964770952e-01
8.020100000000000007e-01 2.888874709606170654e-02 1.000004172325134277e+00 7.895088195800781250e-01 -1.933390051126480103e-01 1.013985633850097656e+00 1.018114566802978516e+00 4.030242562294006348e-04 9.987155199050903320e-01 8.019814491271972656e-01 1.016155600547790527e+00 1.953852474689483643e-01 9.999439716339111328e-01 -2.657054737210273743e-02 7.927409410476684570e-01 -1.724438816308975220e-01 7.948890924453735352e-01 1.730165183544158936e-01 2.707740173281887944e-02 1.000000000000000000e+00 7.873320982324617523e-01 -1.967289971136956528e-01 1.016770074169613514e+00 1.016852411687458213e+00 -8.276259205649642080e-06 9.999991730592274752e-01 8.006021517077066552e-01 1.016851761847373803e+00 2.000378857325015858e-01 9.996334296012524545e-01 -2.707409306388751380e-02 7.923697096531026052e-01 -1.753405805387266148e-01 7.923697096531026052e-01 1.753405805387266148e-01
8.030100000000000016e-01 2.889175713062286377e-02 1.000004172325134277e+00 7.894824743270874023e-01 -1.933427006006240845e-01 1.013998031616210938e+00 1.018121957778930664e+00 4.019513726234436035e-04 9.987141489982604980e-01 8.019676208496093750e-01 1.016157865524291992e+00 1.953915953636169434e-01 9.999411106109619141e-01 -2.656852267682552338e-02 7.927143573760986328e-01 -1.724413931369781494e-01 7.948707938194274902e-01 1.730217933654785156e-01 2.707714283349118775e-02 1.000000000000000000e+00 7.873269636342478117e-01 -1.967286544461745723e-01 1.016770893124029573e+00 1.016852342150676991e+00 -8.205529018502866158e-06 9.999991793537869045e-01 8.005968839095563006e-01 1.016852430691034037e+00 2.000375262431654810e-01 9.996334365587428161e-01 -2.707383425530471635e-02 7.923645621194504995e-01 -1.753405810658094643e-01 7.923645621194504995e-01 1.753405810658094643e-01
8.040100000000000025e-01 2.889477461576461792e-02 1.000004172325134277e+00 7.894560694694519043e-01 -1.933463364839553833e-01 1.014010071754455566e+00 1.018129467964172363e+00 4.009231925010681152e-04 9.987128376960754395e-01 8.019537329673767090e-01 1.016160249710083008e+00 1.953979283571243286e-01 9.999383091926574707e-01 -2.656644023954868317e-02 7.926878333091735840e-01 -1.724388003349304199e-01 7.948526144027709961e-01 1.730269491672515869e-01 2.707688614669196553e-02 1.000000000000000000e+00 7.873218738334416544e-01 -1.967283154415010171e-01 1.016771703241787783e+00 1.016852273143589169e+00 -8.135373403012446559e-06 9.999991857831945774e-01 8.005916567608482026e-01 1.016852917659636812e+00 2.000371832460349220e-01 9.996334434690962167e-01 -2.707357765946498407e-02 7.923594500083560588e-01 -1.753405825546179020e-01 7.923594500083560588e-01 1.753405825546179020e-01
8.050100000000000033e-01 2.889779210090637207e-02 1.000004172325134277e+00 7.894297242164611816e-01 -1.933498680591583252e-01 1.014022231101989746e+00 1.018136739730834961e+00 3.998652100563049316e-04 9.987114667892456055e-01 8.019399642944335938e-01 1.016162395477294922e+00 1.954041868448257446e-01 9.999353289604187012e-01 -2.656440064311027527e-02 7.926613688468933105e-01 -1.724362969398498535e-01 7.948343753814697266e-01 1.730322390794754028e-01 2.707663165678872788e-02 1.000000000000000000e+00 7.873168285039912062e-01 -1.967279800661153877e-01 1.016772504604283478e+00 1.016852203970259660e+00 -8.065757975664992487e-06 9.999991935901112461e-01 8.005864343599217170e-01 1.016852046635126738e+00 2.000369411224993954e-01 9.996334504154213985e-01 -2.707332326736232309e-02 7.923543095449128160e-01 -1.753405867252588179e-01 7.923543095449128160e-01 1.753405867252588179e-01
8.060100000000000042e-01 2.890077233314514160e-02 1.000004172325134277e+00 7.894033193588256836e-01 -1.933535188436508179e-01 1.014034509658813477e+00 1.018144369125366211e+00 3.988444805145263672e-04 9.987101554870605469e-01 8.019258975982666016e-01 1.016164660453796387e+00 1.954106986522674561e-01 9.999324679374694824e-01 -2.656228840351104736e-02 7.926347255706787109e-01 -1.724337935447692871e-01 7.948158979415893555e-01 1.730375736951828003e-01 2.707637934251890671e-02 1.000000000000000000e+00 7.873118272027280762e-01 -1.967276482746243560e-01 1.016773297321615477e+00 1.016852135613134811e+00 -7.996721249665073673e-06 9.999992009969186357e-01 8.005812671566653327e-01 1.016851501046060147e+00 2.000366790036288422e-01 9.996334572799459028e-01 -2.707307104826540967e-02 7.923492310939234118e-01 -1.753405910816286939e-01 7.923492310939234118e-01 1.753405910816286939e-01
8.070100000000000051e-01 2.890380471944808960e-02 1.000004172325134277e+00 7.893769145011901855e-01 -1.933570802211761475e-01 1.014046669006347656e+00 1.018151760101318359e+00 3.977715969085693359e-04 9.987086653709411621e-01 8.019120097160339355e-01 1.016167044639587402e+00 1.954166889190673828e-01 9.999297261238098145e-01 -2.656025812029838562e-02 7.926082015037536621e-01 -1.724311113357543945e-01 7.947976589202880859e-01 1.730427891016006470e-01 2.707612918997747212e-02 1.000000000000000000e+00 7.873068696398423105e-01 -1.967273200373488573e-01 1.016774081465768642e+00 1.016852068661014963e+00 -7.928286037415263019e-06 9.999992069376286707e-01 8.005761853804862493e-01 1.016852290424218763e+00 2.000363244034140675e-01 9.996334639920742005e-01 -2.707282098259132866e-02 7.923442688217817720e-01 -1.753405941259572887e-01 7.923442688217817720e-01 1.753405941259572887e-01
8.080100000000000060e-01 2.890680730342864990e-02 1.000004172325134277e+00 7.893505096435546875e-01 -1.933607757091522217e-01 1.014058828353881836e+00 1.018159151077270508e+00 3.967136144638061523e-04 9.987074732780456543e-01 8.018981218338012695e-01 1.016169071197509766e+00 1.954231113195419312e-01 9.999267458915710449e-01 -2.655819430947303772e-02 7.925816774368286133e-01 -1.724285781383514404e-01 7.947794198989868164e-01 1.730480343103408813e-01 2.707588117686179213e-02 1.000000000000000000e+00 7.873019553508155965e-01 -1.967269953069419319e-01 1.016774857151580447e+00 1.016852002053763693e+00 -7.860400291590983833e-06 9.999992133060874311e-01 8.005711343487431630e-01 1.016852622302979459e+00 2.000360059273090518e-01 9.996334706784271162e-01 -2.707257305813602632e-02 7.923393255648633060e-01 -1.753405984814852547e-01 7.923393255648633060e-01 1.753405984814852547e-01
8.090100000000000069e-01 2.890983968973159790e-02 1.000004172325134277e+00 7.893242239952087402e-01 -1.933645457029342651e-01 1.014071106910705566e+00 1.018166661262512207e+00 3.956779837608337402e-04 9.987060427665710449e-01 8.018842339515686035e-01 1.016171455383300781e+00 1.954295784235000610e-01 9.999239444732666016e-01 -2.655614167451858521e-02 7.925550937652587891e-01 -1.724260151386260986e-01 7.947611212730407715e-01 1.730534136295318604e-01 2.707563529072459091e-02 1.000000000000000000e+00 7.872970840764109690e-01 -1.967266740569904304e-01 1.016775624443115200e+00 1.016851935292207854e+00 -7.793039053384817093e-06 9.999992209929825515e-01 8.005660883031978647e-01 1.016851653719324844e+00 2.000357840520173847e-01 9.996334773986049749e-01 -2.707232726720210092e-02 7.923343555877692124e-01 -1.753406053803899245e-01 7.923343555877692124e-01 1.753406053803899245e-01
8.100100000000000078e-01 2.891282737255096436e-02 1.000004172325134277e+00 7.892978787422180176e-01 -1.933680772781372070e-01 1.014083266258239746e+00 1.018173933029174805e+00 3.945827484130859375e-04 9.987047314643859863e-01 8.018703460693359375e-01 1.016173720359802246e+00 1.954356878995895386e-01 9.999210834503173828e-01 -2.655415050685405731e-02 7.925286293029785156e-01 -1.724233627319335938e-01 7.947428822517395020e-01 1.730585694313049316e-01 2.707539150847984577e-02 1.000000000000000000e+00 7.872922553361310083e-01 -1.967263562387579767e-01 1.016776383458582123e+00 1.016851869475796644e+00 -7.726245566990573842e-06 9.999992280094279762e-01 8.005611037050294199e-01 1.016851268160722244e+00 2.000355235465566539e-01 9.996334840208198624e-01 -2.707208357610925431e-02 7.923294600097672280e-01 -1.753406120310023464e-01 7.923294600097672280e-01 1.753406120310023464e-01
8.110100000000000087e-01 2.891585975885391235e-02 1.000004172325134277e+00 7.892714738845825195e-01 -1.933716386556625366e-01 1.014095544815063477e+00 1.018181562423706055e+00 3.935918211936950684e-04 9.987033605575561523e-01 8.018564581871032715e-01 1.016175985336303711e+00 1.954420357942581177e-01 9.999182224273681641e-01 -2.655203267931938171e-02 7.925021052360534668e-01 -1.724207103252410889e-01 7.947246432304382324e-01 1.730637848377227783e-01 2.707514981887915173e-02 1.000000000000000000e+00 7.872874688958801936e-01 -1.967260418285155799e-01 1.016777134255534731e+00 1.016851804998431863e+00 -7.660034632847036954e-06 9.999992336412676375e-01 8.005562007665678603e-01 1.016852142005780113e+00 2.000351758421673176e-01 9.996334904978262381e-01 -2.707184196980564131e-02 7.923246750816067552e-01 -1.753406174286012420e-01 7.923246750816067552e-01 1.753406174286012420e-01
8.120100000000000096e-01 2.891885489225387573e-02 1.000004172325134277e+00 7.892450690269470215e-01 -1.933753490447998047e-01 1.014107704162597656e+00 1.018188834190368652e+00 3.925338387489318848e-04 9.987019896507263184e-01 8.018425107002258301e-01 1.016178131103515625e+00 1.954483538866043091e-01 9.999153614044189453e-01 -2.654998004436492920e-02 7.924754023551940918e-01 -1.724182665348052979e-01 7.947064042091369629e-01 1.730690598487854004e-01 2.707491019829921103e-02 1.000000000000000000e+00 7.872827242643204437e-01 -1.967257307766698271e-01 1.016777876954260584e+00 1.016851740703187401e+00 -7.594349597628731904e-06 9.999992399556932865e-01 8.005513198157583332e-01 1.016852318706866765e+00 2.000348813188120856e-01 9.996334969678154492e-01 -2.707160243569069549e-02 7.923198947612462018e-01 -1.753406244376410350e-01 7.923198947612462018e-01 1.753406244376410350e-01
8.130100000000000104e-01 2.892188727855682373e-02 1.000004172325134277e+00 7.892187833786010742e-01 -1.933789253234863281e-01 1.014119982719421387e+00 1.018196344375610352e+00 3.915131092071533203e-04 9.987006187438964844e-01 8.018286228179931641e-01 1.016180396080017090e+00 1.954546272754669189e-01 9.999125003814697266e-01 -2.654793485999107361e-02 7.924489378929138184e-01 -1.724158227443695068e-01 7.946881055831909180e-01 1.730742454528808594e-01 2.707467263644219163e-02 1.000000000000000000e+00 7.872780212272981748e-01 -1.967254230616259925e-01 1.016778611607137339e+00 1.016851676287320982e+00 -7.529174676956002772e-06 9.999992474914443097e-01 8.005464452153764343e-01 1.016851288455671298e+00 2.000346765462749088e-01 9.996335034669080466e-01 -2.707136496634023060e-02 7.923150913308263377e-01 -1.753406338014559807e-01 7.923150913308263377e-01 1.753406338014559807e-01
8.140100000000000113e-01 2.892488986253738403e-02 1.000004172325134277e+00 7.891924977302551270e-01 -1.933825612068176270e-01 1.014132261276245117e+00 1.018203735351562500e+00 3.904551267623901367e-04 9.986994266510009766e-01 8.018149733543395996e-01 1.016182780265808105e+00 1.954609602689743042e-01 9.999095797538757324e-01 -2.654585987329483032e-02 7.924225330352783203e-01 -1.724130809307098389e-01 7.946698665618896484e-01 1.730795651674270630e-01 2.707443710938329737e-02 1.000000000000000000e+00 7.872733592875464925e-01 -1.967251186334356972e-01 1.016779338335313199e+00 1.016851612925316450e+00 -7.464556217399582249e-06 9.999992541243489796e-01 8.005416372831010152e-01 1.016851062841224396e+00 2.000344170981922798e-01 9.996335098543327469e-01 -2.707112952651435575e-02 7.923103728031120063e-01 -1.753406425395930834e-01 7.923103728031120063e-01 1.753406425395930834e-01
8.150100000000000122e-01 2.892790734767913818e-02 1.000004172325134277e+00 7.891661524772644043e-01 -1.933860182762145996e-01 1.014144301414489746e+00 1.018211126327514648e+00 3.893971443176269531e-04 9.986981153488159180e-01 8.018010258674621582e-01 1.016184806823730469e+00 1.954671591520309448e-01 9.999068379402160645e-01 -2.654379233717918396e-02 7.923960089683532715e-01 -1.724105179309844971e-01 7.946516275405883789e-01 1.730846464633941650e-01 2.707420360753731714e-02 1.000000000000000000e+00 7.872687382458795069e-01 -1.967248174721190623e-01 1.016780057187248953e+00 1.016851550815861538e+00 -7.400500766291451484e-06 9.999992594921072175e-01 8.005369061927342100e-01 1.016851985088643717e+00 2.000340783209454687e-01 9.996335161062204211e-01 -2.707089610469924287e-02 7.923057574921779089e-01 -1.753406501395344264e-01 7.923057574921779089e-01 1.753406501395344264e-01
8.160100000000000131e-01 2.893092483282089233e-02 1.000004172325134277e+00 7.891398072242736816e-01 -1.933897137641906738e-01 1.014156699180603027e+00 1.018218636512756348e+00 3.883391618728637695e-04 9.986965656280517578e-01 8.017871975898742676e-01 1.016187071800231934e+00 1.954735815525054932e-01 9.999039769172668457e-01 -2.654177695512771606e-02 7.923693656921386719e-01 -1.724078655242919922e-01 7.946333885192871094e-01 1.730899512767791748e-01 2.707397210690351552e-02 1.000000000000000000e+00 7.872641576037935351e-01 -1.967245195278454761e-01 1.016780768283806369e+00 1.016851488747814836e+00 -7.336949165277872069e-06 9.999992657592275958e-01 8.005321894790591308e-01 1.016852006527245056e+00 2.000338072062894934e-01 9.996335223672490056e-01 -2.707066468843560836e-02 7.923011343791811489e-01 -1.753406596016822139e-01 7.923011343791811489e-01 1.753406596016822139e-01
8.170100000000000140e-01 2.893391251564025879e-02 1.000004172325134277e+00 7.891132235527038574e-01 -1.933934539556503296e-01 1.014168739318847656e+00 1.018225908279418945e+00 3.872513771057128906e-04 9.986952543258666992e-01 8.017731308937072754e-01 1.016189336776733398e+00 1.954798996448516846e-01 9.999010562896728516e-01 -2.653972059488296509e-02 7.923427820205688477e-01 -1.724054664373397827e-01 7.946150302886962891e-01 1.730952560901641846e-01 2.707374259838135969e-02 1.000000000000000000e+00 7.872596171723157399e-01 -1.967242247817599377e-01 1.016781471670716863e+00 1.016851426614564069e+00 -7.273894572255640620e-06 9.999992731125243450e-01 8.005274816053440379e-01 1.016850950503122908e+00 2.000336164150996743e-01 9.996335286500852568e-01 -2.707043526962067681e-02 7.922964937436837163e-01 -1.753406711797471929e-01 7.922964937436837163e-01 1.753406711797471929e-01
8.180100000000000149e-01 2.893693000078201294e-02 1.000004172325134277e+00 7.890871167182922363e-01 -1.933969855308532715e-01 1.014181017875671387e+00 1.018233418464660645e+00 3.862380981445312500e-04 9.986940026283264160e-01 8.017594218254089355e-01 1.016191601753234863e+00 1.954861730337142944e-01 9.998981952667236328e-01 -2.653765864670276642e-02 7.923163175582885742e-01 -1.724028289318084717e-01 7.945968508720397949e-01 1.731004416942596436e-01 2.707351505811001965e-02 1.000000000000000000e+00 7.872551164561832904e-01 -1.967239331845942185e-01 1.016782167467477516e+00 1.016851365623629544e+00 -7.211384789624478309e-06 9.999992793685232861e-01 8.005228445891345856e-01 1.016850884749492367e+00 2.000333574920683810e-01 9.996335348100087170e-01 -2.707020781276246388e-02 7.922919466291739043e-01 -1.753406818111483412e-01 7.922919466291739043e-01 1.753406818111483412e-01
8.190100000000000158e-01 2.893995493650436401e-02 1.000004172325134277e+00 7.890605926513671875e-01 -1.934006363153457642e-01 1.014193177223205566e+00 1.018240809440612793e+00 3.852099180221557617e-04 9.986926317214965820e-01 8.017453551292419434e-01 1.016193866729736328e+00 1.954924613237380981e-01 9.998953938484191895e-01 -2.653556689620018005e-02 7.922896742820739746e-01 -1.724004149436950684e-01 7.945784330368041992e-01 1.731057465076446533e-01 2.707328947725546470e-02 1.000000000000000000e+00 7.872506552720943684e-01 -1.967236447181563708e-01 1.016782855718211032e+00 1.016851305778198933e+00 -7.149417888223540664e-06 9.999992845168028666e-01 8.005182785460880357e-01 1.016851819337695195e+00 2.000330296968441945e-01 9.996335408465512051e-01 -2.706998230897347812e-02 7.922874933938197639e-01 -1.753406914748520395e-01 7.922874933938197639e-01 1.753406914748520395e-01
8.200100000000000167e-01 2.894295752048492432e-02 1.000004172325134277e+00 7.890341877937316895e-01 -1.934043616056442261e-01 1.014205455780029297e+00 1.018248319625854492e+00 3.841593861579895020e-04 9.986913204193115234e-01 8.017314672470092773e-01 1.016196131706237793e+00 1.954987943172454834e-01 9.998925328254699707e-01 -2.653355151414871216e-02 7.922632694244384766e-01 -1.723977476358413696e-01 7.945602536201477051e-01 1.731109917163848877e-01 2.707306583230298033e-02 1.000000000000000000e+00 7.872462331322976903e-01 -1.967233593341581599e-01 1.016783536540035282e+00 1.016851245855460606e+00 -7.087934288017256826e-06 9.999992907431611844e-01 8.005137204122879657e-01 1.016851685431919838e+00 2.000327814700331441e-01 9.996335469057955336e-01 -2.706975874639376903e-02 7.922830219418384168e-01 -1.753407032018237666e-01 7.922830219418384168e-01 1.753407032018237666e-01
8.210100000000000176e-01 2.894596755504608154e-02 1.000004172325134277e+00 7.890078425407409668e-01 -1.934080123901367188e-01 1.014217615127563477e+00 1.018255710601806641e+00 3.831163048744201660e-04 9.986899495124816895e-01 8.017176389694213867e-01 1.016198396682739258e+00 1.955050677061080933e-01 9.998896718025207520e-01 -2.653146535158157349e-02 7.922366261482238770e-01 -1.723951697349548340e-01 7.945418953895568848e-01 1.731163114309310913e-01 2.707284411447639927e-02 1.000000000000000000e+00 7.872418498548270360e-01 -1.967230770146359831e-01 1.016784209976518971e+00 1.016851185944660729e+00 -7.026935874411480047e-06 9.999992978825089640e-01 8.005091747327566232e-01 1.016850639532394629e+00 2.000326015618385245e-01 9.996335529769774242e-01 -2.706953711536940269e-02 7.922785405318422125e-01 -1.753407167554896506e-01 7.922785405318422125e-01 1.753407167554896506e-01
8.220100000000000184e-01 2.894899249076843262e-02 1.000004172325134277e+00 7.889814972877502441e-01 -1.934115439653396606e-01 1.014229774475097656e+00 1.018263101577758789e+00 3.820359706878662109e-04 9.986885786056518555e-01 8.017036914825439453e-01 1.016200542449951172e+00 1.955112963914871216e-01 9.998867511749267578e-01 -2.652941271662712097e-02 7.922101020812988281e-01 -1.723926663398742676e-01 7.945237755775451660e-01 1.731215566396713257e-01 2.707262430080406221e-02 1.000000000000000000e+00 7.872375049635119693e-01 -1.967227977126734806e-01 1.016784876141450633e+00 1.016851127244330577e+00 -6.966470241874670857e-06 9.999993037680547925e-01 8.005047030665356500e-01 1.016850733559112818e+00 2.000323426542303940e-01 9.996335589164642155e-01 -2.706931738138623408e-02 7.922741593735651566e-01 -1.753407290976849442e-01 7.922741593735651566e-01 1.753407290976849442e-01
8.230100000000000193e-01 2.895199507474899292e-02 1.000004172325134277e+00 7.889550924301147461e-01 -1.934151351451873779e-01 1.014242053031921387e+00 1.018270492553710938e+00 3.810375928878784180e-04 9.986871480941772461e-01 8.016898036003112793e-01 1.016202807426452637e+00 1.955177783966064453e-01 9.998839497566223145e-01 -2.652733027935028076e-02 7.921836972236633301e-01 -1.723901033401489258e-01 7.945054173469543457e-01 1.731268167495727539e-01 2.707240638236830740e-02 1.000000000000000000e+00 7.872331982735870648e-01 -1.967225214101264719e-01 1.016785535078835512e+00 1.016851069561897525e+00 -6.906526778430896894e-06 9.999993087412764048e-01 8.005002954532511872e-01 1.016851644429380697e+00 2.000320279184671368e-01 9.996335647472115449e-01 -2.706909953734860583e-02 7.922698608517341201e-01 -1.753407406982545047e-01 7.922698608517341201e-01 1.753407406982545047e-01
8.240100000000000202e-01 2.895500510931015015e-02 1.000004172325134277e+00 7.889286875724792480e-01 -1.934189051389694214e-01 1.014254212379455566e+00 1.018278002738952637e+00 3.799498081207275391e-04 9.986857771873474121e-01 8.016759157180786133e-01 1.016205191612243652e+00 1.955240368843078613e-01 9.998810291290283203e-01 -2.652529254555702209e-02 7.921569943428039551e-01 -1.723874807357788086e-01 7.944871187210083008e-01 1.731320172548294067e-01 2.707219033692837354e-02 1.000000000000000000e+00 7.872289293243361907e-01 -1.967222480618175673e-01 1.016786186898242184e+00 1.016851011705401708e+00 -6.847047548935517341e-06 9.999993149332355724e-01 8.004958904230619066e-01 1.016851355100160337e+00 2.000318020808579678e-01 9.996335706116266095e-01 -2.706888357237849374e-02 7.922655356918337777e-01 -1.753407545132362189e-01 7.922655356918337777e-01 1.753407545132362189e-01
8.250100000000000211e-01 2.895800769329071045e-02 1.000004172325134277e+00 7.889024019241333008e-01 -1.934225410223007202e-01 1.014266610145568848e+00 1.018285393714904785e+00 3.789216279983520508e-04 9.986844062805175781e-01 8.016621470451354980e-01 1.016207337379455566e+00 1.955302655696868896e-01 9.998781681060791016e-01 -2.652321383357048035e-02 7.921305894851684570e-01 -1.723849624395370483e-01 7.944688796997070312e-01 1.731372475624084473e-01 2.707197615523472198e-02 1.000000000000000000e+00 7.872246979242545351e-01 -1.967219776490380934e-01 1.016786831645043909e+00 1.016850953959699044e+00 -6.788042968240336355e-06 9.999993218269596085e-01 8.004915025856867983e-01 1.016850355225567215e+00 2.000316299793785668e-01 9.996335764755361897e-01 -2.706866947447334262e-02 7.922612101148027719e-01 -1.753407698152183170e-01 7.922612101148027719e-01 1.753407698152183170e-01
8.260100000000000220e-01 2.896101772785186768e-02 1.000004172325134277e+00 7.888759374618530273e-01 -1.934261471033096313e-01 1.014278650283813477e+00 1.018292903900146484e+00 3.778338432312011719e-04 9.986832141876220703e-01 8.016481995582580566e-01 1.016209602355957031e+00 1.955366134643554688e-01 9.998753666877746582e-01 -2.652119472622871399e-02 7.921039462089538574e-01 -1.723823547363281250e-01 7.944505214691162109e-01 1.731425821781158447e-01 2.707176381595655101e-02 1.000000000000000000e+00 7.872205036317646565e-01 -1.967217101286929115e-01 1.016787469423756862e+00 1.016850897472282522e+00 -6.729558742635178531e-06 9.999993273483268608e-01 8.004871908816536541e-01 1.016850608954941393e+00 2.000313705993000957e-01 9.996335822014336125e-01 -2.706845721125334184e-02 7.922569896305377002e-01 -1.753407836968953748e-01 7.922569896305377002e-01 1.753407836968953748e-01
8.270100000000000229e-01 2.896403521299362183e-02 1.000004172325134277e+00 7.888497114181518555e-01 -1.934297829866409302e-01 1.014290928840637207e+00 1.018300294876098633e+00 3.768131136894226074e-04 9.986817836761474609e-01 8.016344904899597168e-01 1.016211867332458496e+00 1.955429017543792725e-01 9.998723864555358887e-01 -2.651914767920970917e-02 7.920774817466735840e-01 -1.723797917366027832e-01 7.944323420524597168e-01 1.731478273868560791e-01 2.707155330933086815e-02 1.000000000000000000e+00 7.872163462448715787e-01 -1.967214454811487268e-01 1.016788100281994733e+00 1.016850841854584964e+00 -6.671575387348977969e-06 9.999993321907326704e-01 8.004829352583046065e-01 1.016851460051319878e+00 2.000310710220323529e-01 9.996335878357188731e-01 -2.706824677665324932e-02 7.922528386343888895e-01 -1.753407971184873793e-01 7.922528386343888895e-01 1.753407971184873793e-01
8.280100000000000238e-01 2.896705269813537598e-02 1.000004172325134277e+00 7.888233661651611328e-01 -1.934333741664886475e-01 1.014303088188171387e+00 1.018307685852050781e+00 3.757551312446594238e-04 9.986803531646728516e-01 8.016204833984375000e-01 1.016214013099670410e+00 1.955492794513702393e-01 9.998696446418762207e-01 -2.651706524193286896e-02 7.920510172843933105e-01 -1.723771691322326660e-01 7.944141030311584473e-01 1.731530278921127319e-01 2.707134461510728174e-02 1.000000000000000000e+00 7.872122253446356410e-01 -1.967211836657132007e-01 1.016788724318443471e+00 1.016850785987992500e+00 -6.614038662528847954e-06 9.999993383544795167e-01 8.004786780310574335e-01 1.016851015222314025e+00 2.000308670962505087e-01 9.996335935120450600e-01 -2.706803816108804481e-02 7.922486545697563498e-01 -1.753408128555181966e-01 7.922486545697563498e-01 1.753408128555181966e-01
8.290100000000000247e-01 2.897006273269653320e-02 1.000004172325134277e+00 7.887969017028808594e-01 -1.934369802474975586e-01 1.014315366744995117e+00 1.018315076828002930e+00 3.747344017028808594e-04 9.986791014671325684e-01 8.016065359115600586e-01 1.016216397285461426e+00 1.955554187297821045e-01 9.998667240142822266e-01 -2.651503682136535645e-02 7.920243740081787109e-01 -1.723746657371520996e-01 7.943958640098571777e-01 1.731582134962081909e-01 2.707113772283626860e-02 1.000000000000000000e+00 7.872081407150044452e-01 -1.967209246614912144e-01 1.016789341583775652e+00 1.016850730352750976e+00 -6.556967330384339439e-06 9.999993449707288429e-01 8.004744438588549116e-01 1.016850097275704412e+00 2.000306997463373315e-01 9.996335991728498849e-01 -2.706783134948019184e-02 7.922444816047358174e-01 -1.753408296892816076e-01 7.922444816047358174e-01 1.753408296892816076e-01
8.300100000000000255e-01 2.897309511899948120e-02 1.000004172325134277e+00 7.887704968452453613e-01 -1.934406012296676636e-01 1.014327526092529297e+00 1.018322467803955078e+00 3.736615180969238281e-04 9.986777305603027344e-01 8.015926480293273926e-01 1.016218543052673340e+00 1.955618560314178467e-01 9.998637437820434570e-01 -2.651296183466911316e-02 7.919976711273193359e-01 -1.723721027374267578e-01 7.943775057792663574e-01 1.731635034084320068e-01 2.707093261350998134e-02 1.000000000000000000e+00 7.872040919629974542e-01 -1.967206684304919906e-01 1.016789952170122246e+00 1.016850676003238529e+00 -6.500403512997930684e-06 9.999993501340171953e-01 8.004702869021581568e-01 1.016850510632723914e+00 2.000304394267071184e-01 9.996336046917931872e-01 -2.706762631267115721e-02 7.922404166817903493e-01 -1.753408449496847432e-01 7.922404166817903493e-01 1.753408449496847432e-01
8.310100000000000264e-01 2.897609770298004150e-02 1.000004172325134277e+00 7.887440919876098633e-01 -1.934442520141601562e-01 1.014339685440063477e+00 1.018329858779907227e+00 3.725960850715637207e-04 9.986763596534729004e-01 8.015787005424499512e-01 1.016220808029174805e+00 1.955681741237640381e-01 9.998608231544494629e-01 -2.651089057326316833e-02 7.919711470603942871e-01 -1.723695695400238037e-01 7.943592071533203125e-01 1.731688231229782104e-01 2.707072927474690055e-02 1.000000000000000000e+00 7.872000788328022969e-01 -1.967204149481073250e-01 1.016790556137157076e+00 1.016850622406057836e+00 -6.444320693348268465e-06 9.999993547967565011e-01 8.004661796393158779e-01 1.016851353897333388e+00 2.000301508099067982e-01 9.996336101325812296e-01 -2.706742304335819568e-02 7.922364109168599233e-01 -1.753408599566199100e-01 7.922364109168599233e-01 1.753408599566199100e-01
8.320100000000000273e-01 2.897908538579940796e-02 1.000004172325134277e+00 7.887177467346191406e-01 -1.934479027986526489e-01 1.014351844787597656e+00 1.018337368965148926e+00 3.715828061103820801e-04 9.986750483512878418e-01 8.015647530555725098e-01 1.016222953796386719e+00 1.955744922161102295e-01 9.998582005500793457e-01 -2.650886029005050659e-02 7.919446229934692383e-01 -1.723670065402984619e-01 7.943409085273742676e-01 1.731739789247512817e-01 2.707052768717000540e-02 1.000000000000000000e+00 7.871961009240862062e-01 -1.967201641758353770e-01 1.016791153578246343e+00 1.016850568642349906e+00 -6.388673653981647190e-06 9.999993606006456481e-01 8.004620746709635304e-01 1.016851073262402760e+00 2.000299453808369599e-01 9.996336156049764332e-01 -2.706722153091827010e-02 7.922323800856843068e-01 -1.753408769865426042e-01 7.922323800856843068e-01 1.753408769865426042e-01
8.330100000000000282e-01 2.898209542036056519e-02 1.000004172325134277e+00 7.886912822723388672e-01 -1.934516131877899170e-01 1.014364123344421387e+00 1.018344640731811523e+00 3.705099225044250488e-04 9.986736774444580078e-01 8.015508651733398438e-01 1.016225218772888184e+00 1.955808699131011963e-01 9.998552203178405762e-01 -2.650679647922515869e-02 7.919180393218994141e-01 -1.723644435405731201e-01 7.943226695060729980e-01 1.731792390346527100e-01 2.707032784577668300e-02 1.000000000000000000e+00 7.871921581335620255e-01 -1.967199161037908595e-01 1.016791744517361096e+00 1.016850514885669021e+00 -6.333468880977009506e-06 9.999993672310664161e-01 8.004579809014604752e-01 1.016849966706492969e+00 2.000298017431193232e-01 9.996336210881656692e-01 -2.706702176867318774e-02 7.922283401583545270e-01 -1.753408955974312955e-01 7.922283401583545270e-01 1.753408955974312955e-01
8.340100000000000291e-01 2.898512035608291626e-02 1.000004172325134277e+00 7.886650562286376953e-01 -1.934551447629928589e-01 1.014376401901245117e+00 1.018352270126342773e+00 3.694593906402587891e-04 9.986723661422729492e-01 8.015370965003967285e-01 1.016227483749389648e+00 1.955870538949966431e-01 9.998524188995361328e-01 -2.650476060807704926e-02 7.918916940689086914e-01 -1.723617613315582275e-01 7.943044304847717285e-01 1.731845289468765259e-01 2.707012972520421792e-02 1.000000000000000000e+00 7.871882499375948417e-01 -1.967196706818731544e-01 1.016792329075989709e+00 1.016850462137688149e+00 -6.278744641484067643e-06 9.999993728740269594e-01 8.004539497422475947e-01 1.016849752201531620e+00 2.000295965442297486e-01 9.996336264620586665e-01 -2.706682372159852079e-02 7.922243832817513765e-01 -1.753409132430235329e-01 7.922243832817513765e-01 1.753409132430235329e-01
8.350100000000000300e-01 2.898813039064407349e-02 1.000004172325134277e+00 7.886386513710021973e-01 -1.934589147567749023e-01 1.014388442039489746e+00 1.018359661102294922e+00 3.684014081954956055e-04 9.986709952354431152e-01 8.015232086181640625e-01 1.016229748725891113e+00 1.955934762954711914e-01 9.998494982719421387e-01 -2.650268748402595520e-02 7.918650507926940918e-01 -1.723593473434448242e-01 7.942861914634704590e-01 1.731898784637451172e-01 2.706993332109297254e-02 1.000000000000000000e+00 7.871843762461854244e-01 -1.967194279014778113e-01 1.016792907274997049e+00 1.016850410522767367e+00 -6.224505398783534876e-06 9.999993773036833788e-01 8.004499875693951161e-01 1.016850643664998222e+00 2.000293144223621311e-01 9.996336317117348047e-01 -2.706662738413201374e-02 7.922205209047271657e-01 -1.753409296055260247e-01 7.922205209047271657e-01 1.753409296055260247e-01
8.360100000000000309e-01 2.899115532636642456e-02 1.000004172325134277e+00 7.886123061180114746e-01 -1.934623420238494873e-01 1.014400720596313477e+00 1.018367052078247070e+00 3.673881292343139648e-04 9.986696243286132812e-01 8.015094399452209473e-01 1.016232013702392578e+00 1.955996155738830566e-01 9.998465776443481445e-01 -2.650061622262001038e-02 7.918385267257690430e-01 -1.723566949367523193e-01 7.942678928375244141e-01 1.731949597597122192e-01 2.706973861172612753e-02 1.000000000000000000e+00 7.871805366113097113e-01 -1.967191877199788441e-01 1.016793479217740659e+00 1.016850359153905536e+00 -6.170706770566717399e-06 9.999993821032878705e-01 8.004460486095449356e-01 1.016851142679963127e+00 2.000290628830901640e-01 9.996336369431255697e-01 -2.706643274299988522e-02 7.922166717429957039e-01 -1.753409468788209025e-01 7.922166717429957039e-01 1.753409468788209025e-01
8.370100000000000318e-01 2.899414300918579102e-02 1.000004172325134277e+00 7.885858416557312012e-01 -1.934659779071807861e-01 1.014412879943847656e+00 1.018374443054199219e+00 3.663524985313415527e-04 9.986681938171386719e-01 8.014953732490539551e-01 1.016234159469604492e+00 1.956059485673904419e-01 9.998438358306884766e-01 -2.649850770831108093e-02 7.918120026588439941e-01 -1.723542064428329468e-01 7.942495346069335938e-01 1.732002645730972290e-01 2.706954558618117693e-02 1.000000000000000000e+00 7.871767308076329517e-01 -1.967189501159374576e-01 1.016794044956203846e+00 1.016850307584983515e+00 -6.117326434663831401e-06 9.999993880691403492e-01 8.004421098408963653e-01 1.016850495614672667e+00 2.000288959965543789e-01 9.996336422095094543e-01 -2.706623979152605886e-02 7.922127949144651682e-01 -1.753409661663256625e-01 7.922127949144651682e-01 1.753409661663256625e-01
8.380100000000000326e-01 2.899717539548873901e-02 1.000004172325134277e+00 7.885594367980957031e-01 -1.934696733951568604e-01 1.014425158500671387e+00 1.018381834030151367e+00 3.652721643447875977e-04 9.986668229103088379e-01 8.014814853668212891e-01 1.016236424446105957e+00 1.956121921539306641e-01 9.998409152030944824e-01 -2.649647742509841919e-02 7.917852997779846191e-01 -1.723514497280120850e-01 7.942313551902770996e-01 1.732055395841598511e-01 2.706935423266899551e-02 1.000000000000000000e+00 7.871729585921228844e-01 -1.967187150663602946e-01 1.016794604546137348e+00 1.016850256299268063e+00 -6.064382948887249534e-06 9.999993943263263407e-01 8.004381960694214593e-01 1.016849531062024692e+00 2.000287542698793997e-01 9.996336474529537997e-01 -2.706604851326131073e-02 7.922089348719772994e-01 -1.753409862405150565e-01 7.922089348719772994e-01 1.753409862405150565e-01
8.390100000000000335e-01 2.900017797946929932e-02 1.000004172325134277e+00 7.885330915451049805e-01 -1.934734135866165161e-01 1.014437317848205566e+00 1.018389344215393066e+00 3.642216324806213379e-04 9.986655712127685547e-01 8.014675974845886230e-01 1.016238689422607422e+00 1.956185549497604370e-01 9.998381137847900391e-01 -2.649442851543426514e-02 7.917588353157043457e-01 -1.723489314317703247e-01 7.942129969596862793e-01 1.732108443975448608e-01 2.706916453071927728e-02 1.000000000000000000e+00 7.871692195427854033e-01 -1.967184825313224583e-01 1.016795158084342621e+00 1.016850206135889056e+00 -6.011908536487994774e-06 9.999993993556705041e-01 8.004343503674966609e-01 1.016849687766866461e+00 2.000285344013496003e-01 9.996336525728662936e-01 -2.706585887964369982e-02 7.922051688021664040e-01 -1.753410049699496431e-01 7.922051688021664040e-01 1.753410049699496431e-01
8.400100000000000344e-01 2.900318801403045654e-02 1.000004172325134277e+00 7.885068058967590332e-01 -1.934769004583358765e-01 1.014449477195739746e+00 1.018396735191345215e+00 3.631711006164550781e-04 9.986640810966491699e-01 8.014537692070007324e-01 1.016240954399108887e+00 1.956248730421066284e-01 9.998351335525512695e-01 -2.649234421551227570e-02 7.917322516441345215e-01 -1.723464280366897583e-01 7.941947579383850098e-01 1.732160300016403198e-01 2.706897647578469443e-02 1.000000000000000000e+00 7.871655135659416658e-01 -1.967182525020062245e-01 1.016795705592198562e+00 1.016850156932726845e+00 -5.959894944212571998e-06 9.999994034462560411e-01 8.004305643656338676e-01 1.016850692149749324e+00 2.000282560182473635e-01 9.996336575886032305e-01 -2.706567088766762691e-02 7.922014818522379320e-01 -1.753410227549349887e-01 7.922014818522379320e-01 1.753410227549349887e-01
8.410100000000000353e-01 2.900621294975280762e-02 1.000004172325134277e+00 7.884804010391235352e-01 -1.934804618358612061e-01 1.014461755752563477e+00 1.018404245376586914e+00 3.621354699134826660e-04 9.986628293991088867e-01 8.014398813247680664e-01 1.016243219375610352e+00 1.956311613321304321e-01 9.998323321342468262e-01 -2.649031952023506165e-02 7.917057871818542480e-01 -1.723438501358032227e-01 7.941765785217285156e-01 1.732212603092193604e-01 2.706879004384844453e-02 1.000000000000000000e+00 7.871618401668518672e-01 -1.967180249318648266e-01 1.016796247182555568e+00 1.016850107672178094e+00 -5.908291446795383769e-06 9.999994084149812501e-01 8.004267855549919153e-01 1.016850824647880236e+00 2.000280424948485125e-01 9.996336626217058319e-01 -2.706548452300504629e-02 7.921977807610857125e-01 -1.753410421142602982e-01 7.921977807610857125e-01 1.753410421142602982e-01
8.420100000000000362e-01 2.900922298431396484e-02 1.000004172325134277e+00 7.884539365768432617e-01 -1.934840828180313110e-01 1.014474034309387207e+00 1.018411636352539062e+00 3.610849380493164062e-04 9.986614584922790527e-01 8.014258742332458496e-01 1.016245365142822266e+00 1.956375390291213989e-01 9.998294711112976074e-01 -2.648826688528060913e-02 7.916792631149291992e-01 -1.723412275314331055e-01 7.941582202911376953e-01 1.732264906167984009e-01 2.706860523061662208e-02 1.000000000000000000e+00 7.871581992570696462e-01 -1.967177998125819172e-01 1.016796782875576399e+00 1.016850058211711483e+00 -5.857090717167778909e-06 9.999994145158481729e-01 8.004230065756385848e-01 1.016849844888594312e+00 2.000279110755535661e-01 9.996336676891892647e-01 -2.706529978271677433e-02 7.921940524725331612e-01 -1.753410633994768597e-01 7.921940524725331612e-01 1.753410633994768597e-01
8.430100000000000371e-01 2.901224046945571899e-02 1.000004172325134277e+00 7.884277701377868652e-01 -1.934877932071685791e-01 1.014486193656921387e+00 1.018419027328491211e+00 3.600195050239562988e-04 9.986601471900939941e-01 8.014122247695922852e-01 1.016247630119323730e+00 1.956436336040496826e-01 9.998266696929931641e-01 -2.648624964058399200e-02 7.916527390480041504e-01 -1.723387241363525391e-01 7.941399812698364258e-01 1.732316613197326660e-01 2.706842201589627211e-02 1.000000000000000000e+00 7.871545904209298339e-01 -1.967175771052671607e-01 1.016797312765542305e+00 1.016850009410593669e+00 -5.806325917004948888e-06 9.999994201936746041e-01 8.004192715371557520e-01 1.016849225700691139e+00 2.000277560133580657e-01 9.996336726880571399e-01 -2.706511663832621845e-02 7.921903760182540388e-01 -1.753410844295809068e-01 7.921903760182540388e-01 1.753410844295809068e-01
8.440100000000000380e-01 2.901524305343627930e-02 1.000004172325134277e+00 7.884011864662170410e-01 -1.934914439916610718e-01 1.014498353004455566e+00 1.018426418304443359e+00 3.589838743209838867e-04 9.986588358879089355e-01 8.013980984687805176e-01 1.016249895095825195e+00 1.956501752138137817e-01 9.998236894607543945e-01 -2.648415602743625641e-02 7.916261553764343262e-01 -1.723361909389495850e-01 7.941215634346008301e-01 1.732370108366012573e-01 2.706824038890522088e-02 1.000000000000000000e+00 7.871510134364849698e-01 -1.967173567891547514e-01 1.016797836902795682e+00 1.016849961727634977e+00 -5.756014753209536549e-06 9.999994246180602397e-01 8.004156039921557220e-01 1.016849753511152699e+00 2.000275208439276087e-01 9.996336775633138938e-01 -2.706493507462811449e-02 7.921867935977493502e-01 -1.753411040400107146e-01 7.921867935977493502e-01 1.753411040400107146e-01
8.450100000000000389e-01 2.901826798915863037e-02 1.000004172325134277e+00 7.883749008178710938e-01 -1.934950202703475952e-01 1.014510631561279297e+00 1.018433928489685059e+00 3.579184412956237793e-04 9.986574053764343262e-01 8.013843297958374023e-01 1.016252279281616211e+00 1.956564933061599731e-01 9.998208284378051758e-01 -2.648210152983665466e-02 7.915997505187988281e-01 -1.723335385322570801e-01 7.941034436225891113e-01 1.732422709465026855e-01 2.706806033894547381e-02 1.000000000000000000e+00 7.871474680836796356e-01 -1.967171388437698454e-01 1.016798355336970605e+00 1.016849914692552925e+00 -5.706133869636582769e-06 9.999994286289128897e-01 8.004119796757338534e-01 1.016850633399221104e+00 2.000272626018364530e-01 9.996336823711343689e-01 -2.706475508540324634e-02 7.921832621069484492e-01 -1.753411233956391757e-01 7.921832621069484492e-01 1.753411233956391757e-01
8.460100000000000398e-01 2.902126312255859375e-02 1.000004172325134277e+00 7.883486151695251465e-01 -1.934987604618072510e-01 1.014522910118103027e+00 1.018441200256347656e+00 3.568828105926513672e-04 9.986560940742492676e-01 8.013704419136047363e-01 1.016254425048828125e+00 1.956627815961837769e-01 9.998179674148559570e-01 -2.648003399372100830e-02 7.915731668472290039e-01 -1.723310500383377075e-01 7.940852046012878418e-01 1.732475161552429199e-01 2.706788184628651506e-02 1.000000000000000000e+00 7.871439539566624788e-01 -1.967169232313499827e-01 1.016798868159606961e+00 1.016849867437997323e+00 -5.656640190126398990e-06 9.999994337752897700e-01 8.004083538356893124e-01 1.016850399278196093e+00 2.000270864769791712e-01 9.996336872151236896e-01 -2.706457665918141769e-02 7.921797020482357343e-01 -1.753411446448625011e-01 7.921797020482357343e-01 1.753411446448625011e-01
8.470100000000000406e-01 2.902426570653915405e-02 1.000004172325134277e+00 7.883222103118896484e-01 -1.935024112462997437e-01 1.014535069465637207e+00 1.018448829650878906e+00 3.558397293090820312e-04 9.986547231674194336e-01 8.013564348220825195e-01 1.016256690025329590e+00 1.956691443920135498e-01 9.998152256011962891e-01 -2.647797390818595886e-02 7.915464639663696289e-01 -1.723285615444183350e-01 7.940668463706970215e-01 1.732528209686279297e-01 2.706770490680756452e-02 1.000000000000000000e+00 7.871404709707237046e-01 -1.967167099440523259e-01 1.016799375389715543e+00 1.016849820107927238e+00 -5.607539090649094284e-06 9.999994397962672643e-01 8.004047338576997239e-01 1.016849298272351598e+00 2.000269747249364682e-01 9.996336920780196644e-01 -2.706439979045218922e-02 7.921761266671334401e-01 -1.753411674214019056e-01 7.921761266671334401e-01 1.753411674214019056e-01
8.480100000000000415e-01 2.902729064226150513e-02 1.000004172325134277e+00 7.882959246635437012e-01 -1.935058832168579102e-01 1.014547109603881836e+00 1.018455982208251953e+00 3.547817468643188477e-04 9.986534118652343750e-01 8.013427257537841797e-01 1.016258835792541504e+00 1.956753283739089966e-01 9.998123645782470703e-01 -2.647588774561882019e-02 7.915201783180236816e-01 -1.723259091377258301e-01 7.940486669540405273e-01 1.732580065727233887e-01 2.706752949779105133e-02 1.000000000000000000e+00 7.871370186589026208e-01 -1.967164989386678275e-01 1.016799877132032126e+00 1.016849773705940541e+00 -5.558869490740195321e-06 9.999994448759399468e-01 8.004011712646300625e-01 1.016849050108777242e+00 2.000268038739165255e-01 9.996336968395369560e-01 -2.706422444682542866e-02 7.921726282623976489e-01 -1.753411891796557431e-01 7.921726282623976489e-01 1.753411891796557431e-01
8.490100000000000424e-01 2.903028577566146851e-02 1.000004172325134277e+00 7.882694602012634277e-01 -1.935095638036727905e-01 1.014559507369995117e+00 1.018463611602783203e+00 3.537833690643310547e-04 9.986520409584045410e-01 8.013288378715515137e-01 1.016261219978332520e+00 1.956817209720611572e-01 9.998093843460083008e-01 -2.647383883595466614e-02 7.914934754371643066e-01 -1.723233908414840698e-01 7.940303087234497070e-01 1.732632517814636230e-01 2.706735561499725926e-02 1.000000000000000000e+00 7.871335969340570449e-01 -1.967162902071366293e-01 1.016800373406093305e+00 1.016849728387534402e+00 -5.510637247646944631e-06 9.999994487325805093e-01 8.003976740353240249e-01 1.016849921610117446e+00 2.000265547654761222e-01 9.996337014810318111e-01 -2.706405062256093605e-02 7.921692211397183270e-01 -1.753412095242736501e-01 7.921692211397183270e-01 1.753412095242736501e-01
8.500100000000000433e-01 2.903331071138381958e-02 1.000004172325134277e+00 7.882429957389831543e-01 -1.935132741928100586e-01 1.014571547508239746e+00 1.018470883369445801e+00 3.526806831359863281e-04 9.986506104469299316e-01 8.013148307800292969e-01 1.016263365745544434e+00 1.956879347562789917e-01 9.998064637184143066e-01 -2.647175081074237823e-02 7.914668917655944824e-01 -1.723207831382751465e-01 7.940120100975036621e-01 1.732684969902038574e-01 2.706718323967902129e-02 1.000000000000000000e+00 7.871302054111115609e-01 -1.967160837140222440e-01 1.016800864297787488e+00 1.016849683297558204e+00 -5.462800044074799125e-06 9.999994528938666027e-01 8.003941980504145626e-01 1.016850466908716832e+00 2.000263311405869049e-01 9.996337061046610684e-01 -2.706387830705767397e-02 7.921658269131792718e-01 -1.753412305748489330e-01 7.921658269131792718e-01 1.753412305748489330e-01
8.510100000000000442e-01 2.903633564710617065e-02 1.000004172325134277e+00 7.882166504859924316e-01 -1.935168653726577759e-01 1.014583945274353027e+00 1.018478393554687500e+00 3.516077995300292969e-04 9.986494183540344238e-01 8.013009428977966309e-01 1.016265511512756348e+00 1.956941932439804077e-01 9.998037815093994141e-01 -2.646975219249725342e-02 7.914404869079589844e-01 -1.723182499408721924e-01 7.939937114715576172e-01 1.732737421989440918e-01 2.706701236120505338e-02 1.000000000000000000e+00 7.871268438716947369e-01 -1.967158794392289689e-01 1.016801349855821268e+00 1.016849637951066754e+00 -5.415333882400437724e-06 9.999994582261254594e-01 8.003907182903449158e-01 1.016849866070604236e+00 2.000261918294927443e-01 9.996337107683561651e-01 -2.706370749430392353e-02 7.921624011310803848e-01 -1.753412535333770672e-01 7.921624011310803848e-01 1.753412535333770672e-01
8.520100000000000451e-01 2.903933078050613403e-02 1.000004172325134277e+00 7.881904840469360352e-01 -1.935204714536666870e-01 1.014596223831176758e+00 1.018485784530639648e+00 3.505945205688476562e-04 9.986478686332702637e-01 8.012871146202087402e-01 1.016267895698547363e+00 1.957006156444549561e-01 9.998007416725158691e-01 -2.646768838167190552e-02 7.914139032363891602e-01 -1.723156869411468506e-01 7.939755320549011230e-01 1.732790470123291016e-01 2.706684296987866070e-02 1.000000000000000000e+00 7.871235121167724502e-01 -1.967156773645407919e-01 1.016801830124341555e+00 1.016849592792831825e+00 -5.368256091731157130e-06 9.999994639248018791e-01 8.003872575906978426e-01 1.016848881030188334e+00 2.000260821282556223e-01 9.996337154188142948e-01 -2.706353817031736594e-02 7.921589846948211555e-01 -1.753412772724364244e-01 7.921589846948211555e-01 1.753412772724364244e-01
8.530100000000000460e-01 2.904236316680908203e-02 1.000004172325134277e+00 7.881640791893005371e-01 -1.935240775346755981e-01 1.014608263969421387e+00 1.018493175506591797e+00 3.495439887046813965e-04 9.986465573310852051e-01 8.012731671333312988e-01 1.016270160675048828e+00 1.957068294286727905e-01 9.997979998588562012e-01 -2.646564319729804993e-02 7.913873791694641113e-01 -1.723130941390991211e-01 7.939572334289550781e-01 1.732842624187469482e-01 2.706667504671196253e-02 1.000000000000000000e+00 7.871202097565991318e-01 -1.967154774542873297e-01 1.016802305189796529e+00 1.016849548693799399e+00 -5.321600605636851440e-06 9.999994684144294377e-01 8.003838606677320389e-01 1.016849003794764394e+00 2.000258949165333033e-01 9.996337199516573957e-01 -2.706337030771808344e-02 7.921556576968423746e-01 -1.753412995843286193e-01 7.921556576968423746e-01 1.753412995843286193e-01
8.540100000000000469e-01 2.904537320137023926e-02 1.000004172325134277e+00 7.881376147270202637e-01 -1.935278177261352539e-01 1.014620542526245117e+00 1.018500804901123047e+00 3.485158085823059082e-04 9.986453056335449219e-01 8.012592792510986328e-01 1.016272306442260742e+00 1.957133263349533081e-01 9.997950196266174316e-01 -2.646360173821449280e-02 7.913608551025390625e-01 -1.723106801509857178e-01 7.939389944076538086e-01 1.732895821332931519e-01 2.706650858796115847e-02 1.000000000000000000e+00 7.871169367143759921e-01 -1.967152797014729004e-01 1.016802775069139297e+00 1.016849505523192310e+00 -5.275360738792446770e-06 9.999994719281910527e-01 8.003805207692007428e-01 1.016850013690253185e+00 2.000256460261809754e-01 9.996337243825014207e-01 -2.706320390400589193e-02 7.921524081553692476e-01 -1.753413207921561967e-01 7.921524081553692476e-01 1.753413207921561967e-01
8.550100000000000477e-01 2.904839068651199341e-02 1.000004172325134277e+00 7.881113290786743164e-01 -1.935313791036605835e-01 1.014632701873779297e+00 1.018507957458496094e+00 3.474354743957519531e-04 9.986438751220703125e-01 8.012454509735107422e-01 1.016274571418762207e+00 1.957195699214935303e-01 9.997921586036682129e-01 -2.646152302622795105e-02 7.913343310356140137e-01 -1.723079681396484375e-01 7.939206957817077637e-01 1.732947826385498047e-01 2.706634357216080797e-02 1.000000000000000000e+00 7.871136925498098957e-01 -1.967150840660202848e-01 1.016803239859488839e+00 1.016849462264871828e+00 -5.229486384282689010e-06 9.999994762818258387e-01 8.003771854738878089e-01 1.016850192195355440e+00 2.000254587630609648e-01 9.996337288327443726e-01 -2.706303894739732485e-02 7.921491429204823298e-01 -1.753413434161316953e-01 7.921491429204823298e-01 1.753413434161316953e-01
8.560100000000000486e-01 2.905138581991195679e-02 1.000004172325134277e+00 7.880849242210388184e-01 -1.935350298881530762e-01 1.014644980430603027e+00 1.018515586853027344e+00 3.464072942733764648e-04 9.986425042152404785e-01 8.012316226959228516e-01 1.016276836395263672e+00 1.957258433103561401e-01 9.997893571853637695e-01 -2.645943313837051392e-02 7.913078069686889648e-01 -1.723055541515350342e-01 7.939024567604064941e-01 1.733000874519348145e-01 2.706617999511591599e-02 1.000000000000000000e+00 7.871104771768576702e-01 -1.967148905401001902e-01 1.016803699579818421e+00 1.016849418745267908e+00 -5.183968855557898290e-06 9.999994817852160267e-01 8.003738458245099885e-01 1.016849246032340393e+00 2.000253541692425807e-01 9.996337333231183342e-01 -2.706287543534987086e-02 7.921458460844822413e-01 -1.753413678860750169e-01 7.921458460844822413e-01 1.753413678860750169e-01
8.570100000000000495e-01 2.905438840389251709e-02 1.000004172325134277e+00 7.880584597587585449e-01 -1.935386359691619873e-01 1.014657139778137207e+00 1.018522977828979492e+00 3.453493118286132812e-04 9.986411929130554199e-01 8.012176156044006348e-01 1.016279220581054688e+00 1.957320868968963623e-01 9.997864961624145508e-01 -2.645741403102874756e-02 7.912811636924743652e-01 -1.723027676343917847e-01 7.938840985298156738e-01 1.733052581548690796e-01 2.706601783944937237e-02 1.000000000000000000e+00 7.871072902393310144e-01 -1.967146990914667160e-01 1.016804154308261543e+00 1.016849375792044707e+00 -5.138840546068660648e-06 9.999994869415692600e-01 8.003705443184235824e-01 1.016848592687714881e+00 2.000252304762941136e-01 9.996337377544410874e-01 -2.706271334251329763e-02 7.921425937536937800e-01 -1.753413921052875690e-01 7.921425937536937800e-01 1.753413921052875690e-01
8.580100000000000504e-01 2.905740588903427124e-02 1.000004172325134277e+00 7.880322337150573730e-01 -1.935422122478485107e-01 1.014669418334960938e+00 1.018530368804931641e+00 3.443211317062377930e-04 9.986398816108703613e-01 8.012038469314575195e-01 1.016281247138977051e+00 1.957383900880813599e-01 9.997836351394653320e-01 -2.645529806613922119e-02 7.912546992301940918e-01 -1.723002493381500244e-01 7.938660383224487305e-01 1.733104735612869263e-01 2.706585709469035497e-02 1.000000000000000000e+00 7.871041315226036117e-01 -1.967145097006896548e-01 1.016804604091899433e+00 1.016849333903923736e+00 -5.094120974955342332e-06 9.999994908489717726e-01 8.003673065630232397e-01 1.016849086288396320e+00 2.000250263621808078e-01 9.996337420669492158e-01 -2.706255265361246637e-02 7.921394317870795732e-01 -1.753414148103734638e-01 7.921394317870795732e-01 1.753414148103734638e-01
8.590100000000000513e-01 2.906042337417602539e-02 1.000004172325134277e+00 7.880057692527770996e-01 -1.935459077358245850e-01 1.014681696891784668e+00 1.018537759780883789e+00 3.432631492614746094e-04 9.986385107040405273e-01 8.011898994445800781e-01 1.016283512115478516e+00 1.957446783781051636e-01 9.997807145118713379e-01 -2.645328268408775330e-02 7.912281751632690430e-01 -1.722976863384246826e-01 7.938475608825683594e-01 1.733157336711883545e-01 2.706569775206010484e-02 1.000000000000000000e+00 7.871010008468550812e-01 -1.967143223515777639e-01 1.016805048969961156e+00 1.016849292649578018e+00 -5.049788946075589059e-06 9.999994942783516638e-01 8.003641103083859454e-01 1.016849997175943932e+00 2.000247941815338215e-01 9.996337463121772737e-01 -2.706239336397930906e-02 7.921363206417713076e-01 -1.753414370717419346e-01 7.921363206417713076e-01 1.753414370717419346e-01
8.600100000000000522e-01 2.906342595815658569e-02 1.000004172325134277e+00 7.879794239997863770e-01 -1.935495138168334961e-01 1.014693737030029297e+00 1.018545150756835938e+00 3.422051668167114258e-04 9.986371994018554688e-01 8.011760115623474121e-01 1.016285777091979980e+00 1.957511305809020996e-01 9.997779130935668945e-01 -2.645120583474636078e-02 7.912015914916992188e-01 -1.722951531410217285e-01 7.938293814659118652e-01 1.733209937810897827e-01 2.706553979331248819e-02 1.000000000000000000e+00 7.870978978383396107e-01 -1.967141370104785736e-01 1.016805489023980602e+00 1.016849251132520449e+00 -5.005800404463699486e-06 9.999994988320387579e-01 8.003609093093247973e-01 1.016849808797154475e+00 2.000246427504503710e-01 9.996337505972375803e-01 -2.706223546391153811e-02 7.921331781301861330e-01 -1.753414611141771717e-01 7.921331781301861330e-01 1.753414611141771717e-01
8.610100000000000531e-01 2.906642854213714600e-02 1.000004172325134277e+00 7.879529595375061035e-01 -1.935532093048095703e-01 1.014706015586853027e+00 1.018552541732788086e+00 3.411620855331420898e-04 9.986357688903808594e-01 8.011620640754699707e-01 1.016288042068481445e+00 1.957573890686035156e-01 9.997750520706176758e-01 -2.644921466708183289e-02 7.911749482154846191e-01 -1.722927540540695190e-01 7.938111424446105957e-01 1.733263432979583740e-01 2.706538321503608110e-02 1.000000000000000000e+00 7.870948224272190652e-01 -1.967139536711320358e-01 1.016805924269124306e+00 1.016849209465850556e+00 -4.962159523486348030e-06 9.999995043049734189e-01 8.003577093670172227e-01 1.016848715371416523e+00 2.000245581232058811e-01 9.996337549085682062e-01 -2.706207894890566568e-02 7.921300146589241864e-01 -1.753414866499422020e-01 7.921300146589241864e-01 1.753414866499422020e-01
8.620100000000000540e-01 2.906946837902069092e-02 1.000004172325134277e+00 7.879267334938049316e-01 -1.935568004846572876e-01 1.014718174934387207e+00 1.018560171127319336e+00 3.401115536689758301e-04 9.986344575881958008e-01 8.011481761932373047e-01 1.016290307044982910e+00 1.957636773586273193e-01 9.997721314430236816e-01 -2.644710615277290344e-02 7.911485433578491211e-01 -1.722900569438934326e-01 7.937928438186645508e-01 1.733314990997314453e-01 2.706522799697034035e-02 1.000000000000000000e+00 7.870917741987651928e-01 -1.967137722963966107e-01 1.016806354795370737e+00 1.016849168651726254e+00 -4.918905697959106682e-06 9.999995088852446923e-01 8.003545619422127722e-01 1.016848432791082502e+00 2.000244171091720979e-01 9.996337591260866517e-01 -2.706192378904924423e-02 7.921269223726417064e-01 -1.753415111417758743e-01 7.921269223726417064e-01 1.753415111417758743e-01
8.630100000000000549e-01 2.907246351242065430e-02 1.000004172325134277e+00 7.879002690315246582e-01 -1.935604214668273926e-01 1.014730453491210938e+00 1.018567562103271484e+00 3.390684723854064941e-04 9.986331462860107422e-01 8.011342883110046387e-01 1.016292452812194824e+00 1.957699954509735107e-01 9.997692704200744629e-01 -2.644505165517330170e-02 7.911219596862792969e-01 -1.722874045372009277e-01 7.937746047973632812e-01 1.733368784189224243e-01 2.706507413495740436e-02 1.000000000000000000e+00 7.870887530678701838e-01 -1.967135928786522270e-01 1.016806780621179573e+00 1.016849128876769148e+00 -4.876046170538319052e-06 9.999995122352428600e-01 8.003514766156926141e-01 1.016849280783949094e+00 2.000241967531747322e-01 9.996337632274275853e-01 -2.706176997838607989e-02 7.921239184330453043e-01 -1.753415341167185726e-01 7.921239184330453043e-01 1.753415341167185726e-01
8.640099999999999447e-01 2.907547354698181152e-02 1.000004172325134277e+00 7.878739833831787109e-01 -1.935640275478363037e-01 1.014742612838745117e+00 1.018574953079223633e+00 3.380179405212402344e-04 9.986317157745361328e-01 8.011204004287719727e-01 1.016294717788696289e+00 1.957763135433197021e-01 9.997664690017700195e-01 -2.644299343228340149e-02 7.910953760147094727e-01 -1.722849309444427490e-01 7.937562465667724609e-01 1.733420640230178833e-01 2.706492161291688264e-02 1.000000000000000000e+00 7.870857587055938298e-01 -1.967134153885983228e-01 1.016807201817526485e+00 1.016849089320846167e+00 -4.833540773571614216e-06 9.999995158211723023e-01 8.003484110840544119e-01 1.016849871621335888e+00 2.000239966293198002e-01 9.996337673105879507e-01 -2.706161750865364313e-02 7.921209276472157557e-01 -1.753415576112173080e-01 7.921209276472157557e-01 1.753415576112173080e-01
8.650099999999999456e-01 2.907848358154296875e-02 1.000004172325134277e+00 7.878474593162536621e-01 -1.935677081346511841e-01 1.014754652976989746e+00 1.018582224845886230e+00 3.369748592376708984e-04 9.986303448677062988e-01 8.011064529418945312e-01 1.016296982765197754e+00 1.957824975252151489e-01 9.997635483741760254e-01 -2.644094079732894897e-02 7.910687923431396484e-01 -1.722823679447174072e-01 7.937378883361816406e-01 1.733472347259521484e-01 2.706477042054706780e-02 1.000000000000000000e+00 7.870827909012049206e-01 -1.967132398074638022e-01 1.016807618429881988e+00 1.016849049458549814e+00 -4.791363774152884864e-06 9.999995205823388744e-01 8.003453382461510612e-01 1.016849316272152359e+00 2.000238805285178556e-01 9.996337714383480844e-01 -2.706146637455864729e-02 7.921179018437463082e-01 -1.753415829298963780e-01 7.921179018437463082e-01 1.753415829298963780e-01
8.660099999999999465e-01 2.908149361610412598e-02 1.000004172325134277e+00 7.878211140632629395e-01 -1.935712844133377075e-01 1.014767050743103027e+00 1.018589735031127930e+00 3.359019756317138672e-04 9.986290931701660156e-01 8.010926842689514160e-01 1.016299247741699219e+00 1.957888007164001465e-01 9.997607469558715820e-01 -2.643884718418121338e-02 7.910423278808593750e-01 -1.722798347473144531e-01 7.937197089195251465e-01 1.733525097370147705e-01 2.706462054990986868e-02 1.000000000000000000e+00 7.870798494924294841e-01 -1.967130661208712494e-01 1.016808030493068227e+00 1.016849009697684103e+00 -4.749531270999427033e-06 9.999995257816013394e-01 8.003422790442334955e-01 1.016848312807109744e+00 2.000237983342551262e-01 9.996337755618467380e-01 -2.706131656423623258e-02 7.921148785160521122e-01 -1.753416090408457528e-01 7.921148785160521122e-01 1.753416090408457528e-01
8.670099999999999474e-01 2.908453345298767090e-02 1.000004172325134277e+00 7.877948880195617676e-01 -1.935748606920242310e-01 1.014779210090637207e+00 1.018597126007080078e+00 3.348663449287414551e-04 9.986276030540466309e-01 8.010789155960083008e-01 1.016301512718200684e+00 1.957951188087463379e-01 9.997578263282775879e-01 -2.643682993948459625e-02 7.910158634185791016e-01 -1.722770631313323975e-01 7.937014102935791016e-01 1.733577251434326172e-01 2.706447198349683225e-02 1.000000000000000000e+00 7.870769341213539327e-01 -1.967128942971097805e-01 1.016808438083891541e+00 1.016848970937710428e+00 -4.708078771791414267e-06 9.999995297931063565e-01 8.003392796689854372e-01 1.016848400906117833e+00 2.000236395084613872e-01 9.996337795733147846e-01 -2.706116805151700597e-02 7.921119403604228726e-01 -1.753416336680621301e-01 7.921119403604228726e-01 1.753416336680621301e-01
8.680099999999999483e-01 2.908752113580703735e-02 1.000004172325134277e+00 7.877684235572814941e-01 -1.935786157846450806e-01 1.014791607856750488e+00 1.018604516983032227e+00 3.338530659675598145e-04 9.986262917518615723e-01 8.010648488998413086e-01 1.016303777694702148e+00 1.958015263080596924e-01 9.997549057006835938e-01 -2.643474005162715912e-02 7.909891009330749512e-01 -1.722746640443801880e-01 7.936831712722778320e-01 1.733630597591400146e-01 2.706432471818879040e-02 1.000000000000000000e+00 7.870740447242481341e-01 -1.967127243305569484e-01 1.016808841215968151e+00 1.016848933079134598e+00 -4.667001117485470247e-06 9.999995327941396672e-01 8.003363349814700545e-01 1.016849412800407748e+00 2.000234160871298683e-01 9.996337834846313886e-01 -2.706102083422737281e-02 7.921090782622505211e-01 -1.753416570572423616e-01 7.921090782622505211e-01 1.753416570572423616e-01
8.690099999999999492e-01 2.909056097269058228e-02 1.000004172325134277e+00 7.877420783042907715e-01 -1.935821920633316040e-01 1.014803528785705566e+00 1.018612146377563477e+00 3.327429294586181641e-04 9.986248612403869629e-01 8.010510802268981934e-01 1.016306042671203613e+00 1.958078891038894653e-01 9.997522234916687012e-01 -2.643275633454322815e-02 7.909626364707946777e-01 -1.722720861434936523e-01 7.936649322509765625e-01 1.733683347702026367e-01 2.706417873488286760e-02 1.000000000000000000e+00 7.870711809108607016e-01 -1.967125561868209027e-01 1.016809239972588097e+00 1.016848895110486817e+00 -4.626248931276929379e-06 9.999995365933814773e-01 8.003333928125819785e-01 1.016849636599912676e+00 2.000232509057235930e-01 9.996337874166641990e-01 -2.706087490290821213e-02 7.921061994798859196e-01 -1.753416817212773149e-01 7.921061994798859196e-01 1.753416817212773149e-01
8.700099999999999500e-01 2.909354865550994873e-02 1.000004172325134277e+00 7.877157926559448242e-01 -1.935858875513076782e-01 1.014815926551818848e+00 1.018619298934936523e+00 3.317147493362426758e-04 9.986236095428466797e-01 8.010371923446655273e-01 1.016308188438415527e+00 1.958141326904296875e-01 9.997494220733642578e-01 -2.643067017197608948e-02 7.909362316131591797e-01 -1.722696274518966675e-01 7.936466336250305176e-01 1.733736395835876465e-01 2.706403402945238568e-02 1.000000000000000000e+00 7.870683425968896252e-01 -1.967123898584735298e-01 1.016809634371740101e+00 1.016848856827147651e+00 -4.585812160310769037e-06 9.999995415565946510e-01 8.003304426070035893e-01 1.016848726121824198e+00 2.000231688038969224e-01 9.996337913938628805e-01 -2.706073025538313290e-02 7.921032852534372060e-01 -1.753417081682120959e-01 7.921032852534372060e-01 1.753417081682120959e-01
8.710099999999999509e-01 2.909656614065170288e-02 1.000004172325134277e+00 7.876893281936645508e-01 -1.935893595218658447e-01 1.014828085899353027e+00 1.018626928329467773e+00 3.306865692138671875e-04 9.986222386360168457e-01 8.010232448577880859e-01 1.016310334205627441e+00 1.958203315734863281e-01 9.997464418411254883e-01 -2.642856910824775696e-02 7.909095883369445801e-01 -1.722669005393981934e-01 7.936283946037292480e-01 1.733786314725875854e-01 2.706389058704274098e-02 1.000000000000000000e+00 7.870655294790692702e-01 -1.967122253189308445e-01 1.016810024477797336e+00 1.016848819021784811e+00 -4.545722224679889303e-06 9.999995462512867306e-01 8.003275250740664593e-01 1.016848037920428993e+00 2.000230723920178033e-01 9.996337953212602878e-01 -2.706058686916648984e-02 7.921004084557087266e-01 -1.753417343933180994e-01 7.921004084557087266e-01 1.753417343933180994e-01
8.720099999999999518e-01 2.909956872463226318e-02 1.000004172325134277e+00 7.876629829406738281e-01 -1.935930699110031128e-01 1.014840245246887207e+00 1.018634319305419922e+00 3.296360373497009277e-04 9.986209273338317871e-01 8.010093569755554199e-01 1.016312718391418457e+00 1.958267241716384888e-01 9.997436404228210449e-01 -2.642653882503509521e-02 7.908831834793090820e-01 -1.722643375396728516e-01 7.936102151870727539e-01 1.733840107917785645e-01 2.706374839752907768e-02 1.000000000000000000e+00 7.870627413506946501e-01 -1.967120625500730913e-01 1.016810410334636705e+00 1.016848782234677895e+00 -4.506000540189095429e-06 9.999995497010765177e-01 8.003246679610815928e-01 1.016848496617493769e+00 2.000228952897176726e-01 9.996337991341276430e-01 -2.706044472893215369e-02 7.920976187565013094e-01 -1.753417590301805939e-01 7.920976187565014204e-01 1.753417590301805939e-01
8.730099999999999527e-01 2.910258620977401733e-02 1.000004172325134277e+00 7.876365780830383301e-01 -1.935966312885284424e-01 1.014852523803710938e+00 1.018641710281372070e+00 3.285855054855346680e-04 9.986194968223571777e-01 8.009954094886779785e-01 1.016314983367919922e+00 1.958331316709518433e-01 9.997406601905822754e-01 -2.642449550330638885e-02 7.908564805984497070e-01 -1.722618341445922852e-01 7.935917973518371582e-01 1.733892709016799927e-01 2.706360745374242899e-02 1.000000000000000000e+00 7.870599780655014310e-01 -1.967119015391467773e-01 1.016810791973137063e+00 1.016848746071707055e+00 -4.466627928428490485e-06 9.999995526108720334e-01 8.003218509417011628e-01 1.016849435021879300e+00 2.000226853714588693e-01 9.996338028795642705e-01 -2.706030383126959565e-02 7.920948800166240922e-01 -1.753417830584444725e-01 7.920948800166240922e-01 1.753417830584444725e-01
8.740099999999999536e-01 2.910560369491577148e-02 1.000004172325134277e+00 7.876101732254028320e-01 -1.936002969741821289e-01 1.014864683151245117e+00 1.018649101257324219e+00 3.275349736213684082e-04 9.986182451248168945e-01 8.009814620018005371e-01 1.016317129135131836e+00 1.958393007516860962e-01 9.997378587722778320e-01 -2.642238326370716095e-02 7.908298373222351074e-01 -1.722592860460281372e-01 7.935734391212463379e-01 1.733945161104202271e-01 2.706346773890518434e-02 1.000000000000000000e+00 7.870572392811863160e-01 -1.967117422563045004e-01 1.016811169465564380e+00 1.016848709610512325e+00 -4.427559506093958014e-06 9.999995566303713224e-01 8.003190264460962045e-01 1.016849291703678215e+00 2.000225546780237396e-01 9.996338066677973311e-01 -2.706016416819713791e-02 7.920921076593940846e-01 -1.753418087707764028e-01 7.920921076593940846e-01 1.753418087707764028e-01
8.750099999999999545e-01 2.910861372947692871e-02 1.000004172325134277e+00 7.875837683677673340e-01 -1.936038881540298462e-01 1.014876961708068848e+00 1.018656492233276367e+00 3.264695405960083008e-04 9.986169338226318359e-01 8.009676337242126465e-01 1.016319394111633301e+00 1.958455741405487061e-01 9.997349381446838379e-01 -2.642039209604263306e-02 7.908033728599548340e-01 -1.722567528486251831e-01 7.935552000999450684e-01 1.733998060226440430e-01 2.706332925015441163e-02 1.000000000000000000e+00 7.870545249393665621e-01 -1.967115846964759829e-01 1.016811542824194392e+00 1.016848672933281295e+00 -4.388798206138734543e-06 9.999995616103825036e-01 8.003161986874224310e-01 1.016848207977339547e+00 2.000224930620023989e-01 9.996338104889693765e-01 -2.706002573605739009e-02 7.920893092490358667e-01 -1.753418359578092223e-01 7.920893092490358667e-01 1.753418359578092223e-01
8.760099999999999554e-01 2.911160886287689209e-02 1.000004172325134277e+00 7.875574231147766113e-01 -1.936076283454895020e-01 1.014889121055603027e+00 1.018664121627807617e+00 3.254711627960205078e-04 9.986155033111572266e-01 8.009536862373352051e-01 1.016321659088134766e+00 1.958519667387008667e-01 9.997321367263793945e-01 -2.641828730702400208e-02 7.907769083976745605e-01 -1.722541451454162598e-01 7.935369610786437988e-01 1.734050214290618896e-01 2.706319196949797182e-02 1.000000000000000000e+00 7.870518346731946169e-01 -1.967114288278424272e-01 1.016811912126056150e+00 1.016848637037370606e+00 -4.350383718750435943e-06 9.999995657488960354e-01 8.003134188907847779e-01 1.016847890310585312e+00 2.000223780143858543e-01 9.996338142235990931e-01 -2.705988850725855530e-02 7.920865764701618961e-01 -1.753418620983816512e-01 7.920865764701618961e-01 1.753418620983816512e-01
8.770099999999999563e-01 2.911462634801864624e-02 1.000004172325134277e+00 7.875311374664306641e-01 -1.936112344264984131e-01 1.014901399612426758e+00 1.018671512603759766e+00 3.243759274482727051e-04 9.986141920089721680e-01 8.009399175643920898e-01 1.016323924064636230e+00 1.958581805229187012e-01 9.997292160987854004e-01 -2.641624957323074341e-02 7.907503247261047363e-01 -1.722516119480133057e-01 7.935187816619873047e-01 1.734102964401245117e-01 2.706305589283591537e-02 1.000000000000000000e+00 7.870491683990759046e-01 -1.967112746431539660e-01 1.016812277388701391e+00 1.016848602140518087e+00 -4.312324666720432540e-06 9.999995686524202343e-01 8.003106982383636492e-01 1.016848711336356015e+00 2.000221827832005805e-01 9.996338178456001256e-01 -2.705975247560449271e-02 7.920839293399666303e-01 -1.753418866418886557e-01 7.920839293399666303e-01 1.753418866418886557e-01
8.780099999999999572e-01 2.911762893199920654e-02 1.000004172325134277e+00 7.875047326087951660e-01 -1.936148405075073242e-01 1.014913439750671387e+00 1.018678903579711914e+00 3.233700990676879883e-04 9.986128211021423340e-01 8.009259700775146484e-01 1.016326069831848145e+00 1.958644539117813110e-01 9.997262954711914062e-01 -2.641413360834121704e-02 7.907238006591796875e-01 -1.722490191459655762e-01 7.935003638267517090e-01 1.734155118465423584e-01 2.706292100647096979e-02 1.000000000000000000e+00 7.870465258379097939e-01 -1.967111221183300007e-01 1.016812638670418600e+00 1.016848567460787445e+00 -4.274583118136250835e-06 9.999995717197885936e-01 8.003079964052597362e-01 1.016849347054658015e+00 2.000220023735821695e-01 9.996338214484242757e-01 -2.705961763485617219e-02 7.920812961537022634e-01 -1.753419115328800348e-01 7.920812961537022634e-01 1.753419115328800348e-01
8.790099999999999580e-01 2.912065386772155762e-02 1.000004172325134277e+00 7.874783873558044434e-01 -1.936184167861938477e-01 1.014925837516784668e+00 1.018686294555664062e+00 3.222823143005371094e-04 9.986114501953125000e-01 8.009121417999267578e-01 1.016328454017639160e+00 1.958708465099334717e-01 9.997235536575317383e-01 -2.641214057803153992e-02 7.906972765922546387e-01 -1.722465455532073975e-01 7.934821844100952148e-01 1.734207868576049805e-01 2.706278730046204201e-02 1.000000000000000000e+00 7.870439067871329852e-01 -1.967109712358933171e-01 1.016812996013512826e+00 1.016848532430670859e+00 -4.237131543049471194e-06 9.999995759662366757e-01 8.003052841247600968e-01 1.016848836542375789e+00 2.000219057376691756e-01 9.996338250998961783e-01 -2.705948398048549017e-02 7.920786248700170118e-01 -1.753419381826570311e-01 7.920786248700170118e-01 1.753419381826570311e-01
8.800099999999999589e-01 2.912366390228271484e-02 1.000004172325134277e+00 7.874520421028137207e-01 -1.936221122741699219e-01 1.014937996864318848e+00 1.018693685531616211e+00 3.212615847587585449e-04 9.986101388931274414e-01 8.008983135223388672e-01 1.016330599784851074e+00 1.958770751953125000e-01 9.997206330299377441e-01 -2.641001716256141663e-02 7.906707525253295898e-01 -1.722439229488372803e-01 7.934639453887939453e-01 1.734260618686676025e-01 2.706265476834307515e-02 1.000000000000000000e+00 7.870413111150729168e-01 -1.967108219845428718e-01 1.016813349445335524e+00 1.016848497422548681e+00 -4.199984817208649523e-06 9.999995807190917851e-01 8.003025805239479817e-01 1.016847816801336180e+00 2.000218471450294078e-01 9.996338287554078494e-01 -2.705935150244284659e-02 7.920759497188838427e-01 -1.753419656503379109e-01 7.920759497188838427e-01 1.753419656503379109e-01
8.810099999999999598e-01 2.912668883800506592e-02 1.000004172325134277e+00 7.874256372451782227e-01 -1.936257034540176392e-01 1.014950156211853027e+00 1.018701195716857910e+00 3.201961517333984375e-04 9.986087679862976074e-01 8.008844256401062012e-01 1.016332864761352539e+00 1.958834379911422729e-01 9.997177124023437500e-01 -2.640802413225173950e-02 7.906442284584045410e-01 -1.722412109375000000e-01 7.934457063674926758e-01 1.734312772750854492e-01 2.706252339405792670e-02 1.000000000000000000e+00 7.870387384947692411e-01 -1.967106743362163901e-01 1.016813699033804586e+00 1.016848463361092358e+00 -4.163179879132623097e-06 9.999995843080168312e-01 8.002999330979875259e-01 1.016847869594223797e+00 2.000217130407432875e-01 9.996338323041925600e-01 -2.705922017577374120e-02 7.920733556980096290e-01 -1.753419915995847456e-01 7.920733556980096290e-01 1.753419915995847456e-01
8.820099999999999607e-01 2.912968397140502930e-02 1.000004172325134277e+00 7.873993515968322754e-01 -1.936293244361877441e-01 1.014962434768676758e+00 1.018708467483520508e+00 3.191679716110229492e-04 9.986073970794677734e-01 8.008704185485839844e-01 1.016335129737854004e+00 1.958898007869720459e-01 9.997148513793945312e-01 -2.640595845878124237e-02 7.906175851821899414e-01 -1.722386628389358521e-01 7.934273481369018555e-01 1.734364777803421021e-01 2.706239317496769020e-02 1.000000000000000000e+00 7.870361888725082578e-01 -1.967105282863209625e-01 1.016814044790034455e+00 1.016848430178042495e+00 -4.126713061831648783e-06 9.999995868544043764e-01 8.002973383181034572e-01 1.016848880057532600e+00 2.000215116646104629e-01 9.996338357543967934e-01 -2.705908999848682245e-02 7.920708365568661646e-01 -1.753420161985430326e-01 7.920708365568661646e-01 1.753420161985430326e-01
8.830099999999999616e-01 2.913270890712738037e-02 1.000004172325134277e+00 7.873728871345520020e-01 -1.936330050230026245e-01 1.014974594116210938e+00 1.018716096878051758e+00 3.181025385856628418e-04 9.986060261726379395e-01 8.008565306663513184e-01 1.016337513923645020e+00 1.958960592746734619e-01 9.997121095657348633e-01 -2.640389464795589447e-02 7.905911207199096680e-01 -1.722363233566284180e-01 7.934090495109558105e-01 1.734418272972106934e-01 2.706226409414447948e-02 1.000000000000000000e+00 7.870336619037932024e-01 -1.967103838054437004e-01 1.016814386785202640e+00 1.016848396869808546e+00 -4.090535828143916827e-06 9.999995901539749932e-01 8.002947444319091774e-01 1.016849148522170676e+00 2.000213649797905335e-01 9.996338392259702665e-01 -2.705896096322839631e-02 7.920683002592787680e-01 -1.753420419441095446e-01 7.920683002592787680e-01 1.753420419441095446e-01
8.840099999999999625e-01 2.913571149110794067e-02 1.000004172325134277e+00 7.873465418815612793e-01 -1.936367154121398926e-01 1.014986753463745117e+00 1.018723487854003906e+00 3.170296549797058105e-04 9.986046552658081055e-01 8.008427023887634277e-01 1.016339540481567383e+00 1.959023773670196533e-01 9.997091293334960938e-01 -2.640185877680778503e-02 7.905645966529846191e-01 -1.722336411476135254e-01 7.933909296989440918e-01 1.734470576047897339e-01 2.706213614751181579e-02 1.000000000000000000e+00 7.870311575056645470e-01 -1.967102408865019636e-01 1.016814725036447653e+00 1.016848363200714589e+00 -4.054636755014636442e-06 9.999995946283720683e-01 8.002921392856412464e-01 1.016848275900245735e+00 2.000213016234680674e-01 9.996338427470802257e-01 -2.705883306817005382e-02 7.920657251927604170e-01 -1.753420694225242826e-01 7.920657251927604170e-01 1.753420694225242826e-01
8.850099999999999634e-01 2.913873642683029175e-02 1.000004172325134277e+00 7.873203158378601074e-01 -1.936402469873428345e-01 1.014999151229858398e+00 1.018730878829956055e+00 3.160014748573303223e-04 9.986034035682678223e-01 8.008288145065307617e-01 1.016341924667358398e+00 1.959087848663330078e-01 9.997063279151916504e-01 -2.639979869127273560e-02 7.905380725860595703e-01 -1.722311079502105713e-01 7.933725118637084961e-01 1.734523177146911621e-01 2.706200932246389385e-02 1.000000000000000000e+00 7.870286754217418190e-01 -1.967100995077201708e-01 1.016815059596458237e+00 1.016848329925048366e+00 -4.019046085932930736e-06 9.999995989153134257e-01 8.002895616253423716e-01 1.016847552223906659e+00 2.000212289851695247e-01 9.996338462273754999e-01 -2.705870629344859363e-02 7.920631806889468773e-01 -1.753420967287922239e-01 7.920631806889468773e-01 1.753420967287922239e-01
8.860099999999999643e-01 2.914174646139144897e-02 1.000004172325134277e+00 7.872937917709350586e-01 -1.936440020799636841e-01 1.015011191368103027e+00 1.018738269805908203e+00 3.149881958961486816e-04 9.986019730567932129e-01 8.008148670196533203e-01 1.016344070434570312e+00 1.959148794412612915e-01 9.997034668922424316e-01 -2.639768645167350769e-02 7.905114889144897461e-01 -1.722285747528076172e-01 7.933542728424072266e-01 1.734575480222702026e-01 2.706188360924941666e-02 1.000000000000000000e+00 7.870262154537004395e-01 -1.967099596522536020e-01 1.016815390505990901e+00 1.016848297626292918e+00 -3.983787215917642225e-06 9.999996019609979081e-01 8.002870414232288176e-01 1.016847975404681081e+00 2.000210754255493106e-01 9.996338495969643301e-01 -2.705858062369873029e-02 7.920607203797094265e-01 -1.753421223892938086e-01 7.920607203797094265e-01 1.753421223892938086e-01
8.870099999999999651e-01 2.914475649595260620e-02 1.000004172325134277e+00 7.872673869132995605e-01 -1.936475187540054321e-01 1.015023350715637207e+00 1.018745660781860352e+00 3.139302134513854980e-04 9.986007213592529297e-01 8.008009195327758789e-01 1.016346216201782227e+00 1.959212273359298706e-01 9.997005462646484375e-01 -2.639567293226718903e-02 7.904849648475646973e-01 -1.722259223461151123e-01 7.933360338211059570e-01 1.734627932310104370e-01 2.706175900204405710e-02 1.000000000000000000e+00 7.870237774831562172e-01 -1.967098213100994808e-01 1.016815717789244511e+00 1.016848265945803576e+00 -3.948842850733936688e-06 9.999996044072710921e-01 8.002845601861554581e-01 1.016848937923734875e+00 2.000208845388332379e-01 9.996338528987147587e-01 -2.705845605651818059e-02 7.920583113730259583e-01 -1.753421472967052752e-01 7.920583113730259583e-01 1.753421472967052752e-01
8.880099999999999660e-01 2.914775162935256958e-02 1.000004172325134277e+00 7.872411012649536133e-01 -1.936511248350143433e-01 1.015035629272460938e+00 1.018753051757812500e+00 3.128573298454284668e-04 9.985992908477783203e-01 8.007872700691223145e-01 1.016348600387573242e+00 1.959275752305984497e-01 9.996978044509887695e-01 -2.639364823698997498e-02 7.904585599899291992e-01 -1.722232699394226074e-01 7.933177351951599121e-01 1.734680533409118652e-01 2.706163548550162209e-02 1.000000000000000000e+00 7.870213611981848878e-01 -1.967096844549020840e-01 1.016816041509979840e+00 1.016848233938608015e+00 -3.914167422786249361e-06 9.999996079452946329e-01 8.002820691875857095e-01 1.016848839064249610e+00 2.000207711889671058e-01 9.996338562455767685e-01 -2.705833258557731325e-02 7.920558670035777737e-01 -1.753421738030886967e-01 7.920558670035777737e-01 1.753421738030886967e-01
8.890099999999999669e-01 2.915077656507492065e-02 1.000004172325134277e+00 7.872146964073181152e-01 -1.936548650264739990e-01 1.015047788619995117e+00 1.018760561943054199e+00 3.117844462394714355e-04 9.985980391502380371e-01 8.007732033729553223e-01 1.016350865364074707e+00 1.959338784217834473e-01 9.996948838233947754e-01 -2.639160491526126862e-02 7.904319167137145996e-01 -1.722206473350524902e-01 7.932994365692138672e-01 1.734732985496520996e-01 2.706151305717845873e-02 1.000000000000000000e+00 7.870189665491373887e-01 -1.967095490824807558e-01 1.016816361678310132e+00 1.016848201655941475e+00 -3.879762593726032428e-06 9.999996124817482901e-01 8.002795710498451509e-01 1.016847767235693256e+00 2.000207290265669513e-01 9.996338596314013891e-01 -2.705821020793568524e-02 7.920533919904612086e-01 -1.753422017773234587e-01 7.920533919904612086e-01 1.753422017773234587e-01
8.900099999999999678e-01 2.915376424789428711e-02 1.000004172325134277e+00 7.871882319450378418e-01 -1.936583817005157471e-01 1.015060186386108398e+00 1.018768072128295898e+00 3.108084201812744141e-04 9.985966682434082031e-01 8.007593750953674316e-01 1.016353249549865723e+00 1.959401667118072510e-01 9.996920228004455566e-01 -2.638947591185569763e-02 7.904053926467895508e-01 -1.722183525562286377e-01 7.932811379432678223e-01 1.734785437583923340e-01 2.706139170116508147e-02 1.000000000000000000e+00 7.870165932128370123e-01 -1.967094151656701984e-01 1.016816678359943937e+00 1.016848170087001346e+00 -3.845668167558108864e-06 9.999996162304317648e-01 8.002771165890150140e-01 1.016847413891265761e+00 2.000206366247768430e-01 9.996338629377056195e-01 -2.705808889816788826e-02 7.920509772524434444e-01 -1.753422287221764742e-01 7.920509772524434444e-01 1.753422287221764742e-01
8.910099999999999687e-01 2.915679663419723511e-02 1.000004172325134277e+00 7.871620059013366699e-01 -1.936618834733963013e-01 1.015072345733642578e+00 1.018775463104248047e+00 3.097206354141235352e-04 9.985952377319335938e-01 8.007454872131347656e-01 1.016355276107788086e+00 1.959464997053146362e-01 9.996891617774963379e-01 -2.638744935393333435e-02 7.903788685798645020e-01 -1.722156405448913574e-01 7.932629585266113281e-01 1.734837889671325684e-01 2.706127141340636602e-02 1.000000000000000000e+00 7.870142411069099841e-01 -1.967092826975466169e-01 1.016816991571630080e+00 1.016848139480635460e+00 -3.811894144546996745e-06 9.999996187419716298e-01 8.002747185883731795e-01 1.016848204569045677e+00 2.000204634347801935e-01 9.996338661346826360e-01 -2.705796864982479982e-02 7.920486456619121318e-01 -1.753422540093715343e-01 7.920486456619121318e-01 1.753422540093715343e-01
8.920099999999999696e-01 2.915979921817779541e-02 1.000004172325134277e+00 7.871355414390563965e-01 -1.936657130718231201e-01 1.015084505081176758e+00 1.018782854080200195e+00 3.086775541305541992e-04 9.985939264297485352e-01 8.007315397262573242e-01 1.016357541084289551e+00 1.959526985883712769e-01 9.996863603591918945e-01 -2.638534456491470337e-02 7.903522253036499023e-01 -1.722131669521331787e-01 7.932446002960205078e-01 1.734890192747116089e-01 2.706115218232457362e-02 1.000000000000000000e+00 7.870119099963138742e-01 -1.967091516584548727e-01 1.016817301360904091e+00 1.016848109096294639e+00 -3.778404916943331856e-06 9.999996213419319879e-01 8.002723388645918146e-01 1.016848884587450597e+00 2.000202994907614718e-01 9.996338693108538509e-01 -2.705784945839591338e-02 7.920463292979850189e-01 -1.753422794829014308e-01 7.920463292979850189e-01 1.753422794829014308e-01
8.930099999999999705e-01 2.916282415390014648e-02 1.000004172325134277e+00 7.871092557907104492e-01 -1.936692446470260620e-01 1.015096664428710938e+00 1.018790245056152344e+00 3.076344728469848633e-04 9.985926747322082520e-01 8.007177114486694336e-01 1.016359925270080566e+00 1.959590613842010498e-01 9.996834993362426758e-01 -2.638332545757293701e-02 7.903257012367248535e-01 -1.722104698419570923e-01 7.932264208793640137e-01 1.734942644834518433e-01 2.706103399836346651e-02 1.000000000000000000e+00 7.870095996870449806e-01 -1.967090220321716099e-01 1.016817607767002141e+00 1.016848078322732274e+00 -3.745171094228092966e-06 9.999996251244288592e-01 8.002699459012775351e-01 1.016848418336436355e+00 2.000202191066401125e-01 9.996338725392840407e-01 -2.705773132015827295e-02 7.920439720989896903e-01 -1.753423066647916972e-01 7.920439720989896903e-01 1.753423066647916972e-01
8.940099999999999714e-01 2.916583418846130371e-02 1.000004172325134277e+00 7.870827913284301758e-01 -1.936729997396469116e-01 1.015108823776245117e+00 1.018797636032104492e+00 3.065541386604309082e-04 9.985911846160888672e-01 8.007038235664367676e-01 1.016361951828002930e+00 1.959654092788696289e-01 9.996805191040039062e-01 -2.638128027319908142e-02 7.902991771697998047e-01 -1.722079515457153320e-01 7.932081222534179688e-01 1.734995543956756592e-01 2.706091685628398552e-02 1.000000000000000000e+00 7.870073100728073312e-01 -1.967088938098537354e-01 1.016817910811308234e+00 1.016848047498465135e+00 -3.712206344875297952e-06 9.999996294783116690e-01 8.002675570894738355e-01 1.016847384543769328e+00 2.000201807368658380e-01 9.996338757794288599e-01 -2.705761422661687871e-02 7.920416051769454402e-01 -1.753423347007912192e-01 7.920416051769454402e-01 1.753423347007912192e-01
8.950099999999999723e-01 2.916884422302246094e-02 1.000004172325134277e+00 7.870563864707946777e-01 -1.936764866113662720e-01 1.015121102333068848e+00 1.018805027008056641e+00 3.055110573768615723e-04 9.985899329185485840e-01 8.006899356842041016e-01 1.016364336013793945e+00 1.959717571735382080e-01 9.996777176856994629e-01 -2.637921646237373352e-02 7.902725934982299805e-01 -1.722054183483123779e-01 7.931897640228271484e-01 1.735048443078994751e-01 2.706080074143647068e-02 1.000000000000000000e+00 7.870050408563732391e-01 -1.967087669667737237e-01 1.016818210553616320e+00 1.016848017570063822e+00 -3.679548889074281279e-06 9.999996326946644087e-01 8.002652210585280423e-01 1.016847401465065248e+00 2.000200682105485739e-01 9.996338789179173290e-01 -2.705749815401775615e-02 7.920393155281962860e-01 -1.753423612022180500e-01 7.920393155281962860e-01 1.753423612022180500e-01
8.960099999999999731e-01 2.917184680700302124e-02 1.000004172325134277e+00 7.870299816131591797e-01 -1.936802417039871216e-01 1.015133261680603027e+00 1.018812537193298340e+00 3.044605255126953125e-04 9.985885024070739746e-01 8.006759881973266602e-01 1.016366481781005859e+00 1.959780156612396240e-01 9.996747970581054688e-01 -2.637713588774204254e-02 7.902460098266601562e-01 -1.722028255462646484e-01 7.931716442108154297e-01 1.735100746154785156e-01 2.706068565154694239e-02 1.000000000000000000e+00 7.870027919916222636e-01 -1.967086414991068011e-01 1.016818507003174998e+00 1.016847988500467537e+00 -3.647196524099614554e-06 9.999996348389895706e-01 8.002629358873277754e-01 1.016848407142044719e+00 2.000198859710433930e-01 9.996338819591668035e-01 -2.705738310043654532e-02 7.920370997638450650e-01 -1.753423862595626104e-01 7.920370997638450650e-01 1.753423862595626104e-01
8.970099999999999740e-01 2.917486429214477539e-02 1.000004172325134277e+00 7.870036363601684570e-01 -1.936838030815124512e-01 1.015145540237426758e+00 1.018819928169250488e+00 3.034174442291259766e-04 9.985871315002441406e-01 8.006621003150939941e-01 1.016368627548217773e+00 1.959842890501022339e-01 9.996718764305114746e-01 -2.637509256601333618e-02 7.902194857597351074e-01 -1.722002923488616943e-01 7.931532859802246094e-01 1.735152602195739746e-01 2.706057157167915395e-02 1.000000000000000000e+00 7.870005631756903375e-01 -1.967085173817856580e-01 1.016818800220590013e+00 1.016847959297179083e+00 -3.615101660874614463e-06 9.999996376881469251e-01 8.002606504049852854e-01 1.016848719716338278e+00 2.000197547073784277e-01 9.996338850218209338e-01 -2.705726906041016830e-02 7.920348668505640122e-01 -1.753424123451199912e-01 7.920348668505640122e-01 1.753424123451199912e-01
8.980099999999999749e-01 2.917789667844772339e-02 1.000004172325134277e+00 7.869773507118225098e-01 -1.936874389648437500e-01 1.015157699584960938e+00 1.018827438354492188e+00 3.023594617843627930e-04 9.985857605934143066e-01 8.006482124328613281e-01 1.016371130943298340e+00 1.959906518459320068e-01 9.996691942214965820e-01 -2.637308835983276367e-02 7.901930809020996094e-01 -1.721977293491363525e-01 7.931349873542785645e-01 1.735205352306365967e-01 2.706045849779714976e-02 1.000000000000000000e+00 7.869983543267398129e-01 -1.967083946080368795e-01 1.016819090222238042e+00 1.016847929693402763e+00 -3.583251501678046698e-06 9.999996417197680731e-01 8.002583508560127123e-01 1.016847887094074476e+00 2.000197068614736340e-01 9.996338881377724306e-01 -2.705715603244913253e-02 7.920325923176045890e-01 -1.753424401234512930e-01 7.920325923176045890e-01 1.753424401234512930e-01
8.990099999999999758e-01 2.918088436126708984e-02 1.000004172325134277e+00 7.869510650634765625e-01 -1.936910897493362427e-01 1.015169978141784668e+00 1.018834829330444336e+00 3.013461828231811523e-04 9.985845088958740234e-01 8.006344437599182129e-01 1.016373276710510254e+00 1.959969699382781982e-01 9.996661543846130371e-01 -2.637092955410480499e-02 7.901664972305297852e-01 -1.721951216459274292e-01 7.931167483329772949e-01 1.735257506370544434e-01 2.706034641822507858e-02 1.000000000000000000e+00 7.869961652081711723e-01 -1.967082731583875976e-01 1.016819377055190765e+00 1.016847900340471789e+00 -3.551671941680727755e-06 9.999996457571861397e-01 8.002560706922476896e-01 1.016847023557299945e+00 2.000196624393029143e-01 9.996338912290004819e-01 -2.705704399860920165e-02 7.920303360358056377e-01 -1.753424679494576532e-01 7.920303360358056377e-01 1.753424679494576532e-01
9.000099999999999767e-01 2.918391674757003784e-02 1.000004172325134277e+00 7.869246602058410645e-01 -1.936947405338287354e-01 1.015182137489318848e+00 1.018842339515686035e+00 3.002882003784179688e-04 9.985830187797546387e-01 8.006204366683959961e-01 1.016375541687011719e+00 1.960034072399139404e-01 9.996633529663085938e-01 -2.636893466114997864e-02 7.901399135589599609e-01 -1.721925735473632812e-01 7.930984497070312500e-01 1.735311150550842285e-01 2.706023532266685350e-02 1.000000000000000000e+00 7.869939956113441992e-01 -1.967081530156659652e-01 1.016819660760957644e+00 1.016847871812749826e+00 -3.520385815972524795e-06 9.999996487627835773e-01 8.002538394124607546e-01 1.016847111711261187e+00 2.000195508998844629e-01 9.996338942267041228e-01 -2.705693294306665830e-02 7.920281508009563431e-01 -1.753424943724445628e-01 7.920281508009563431e-01 1.753424943724445628e-01
9.010099999999999776e-01 2.918693423271179199e-02 1.000004172325134277e+00 7.868982553482055664e-01 -1.936984062194824219e-01 1.015194416046142578e+00 1.018849611282348633e+00 2.992302179336547852e-04 9.985818266868591309e-01 8.006066679954528809e-01 1.016377687454223633e+00 1.960096508264541626e-01 9.996603727340698242e-01 -2.636682987213134766e-02 7.901134490966796875e-01 -1.721900254487991333e-01 7.930801510810852051e-01 1.735363453626632690e-01 2.706012521058750661e-02 1.000000000000000000e+00 7.869918455254252265e-01 -1.967080341789853026e-01 1.016819941341681188e+00 1.016847844084657781e+00 -3.489391860419397045e-06 9.999996507822813685e-01 8.002516556969342387e-01 1.016848108283242791e+00 2.000193753482105707e-01 9.996338971339397972e-01 -2.705682286553031182e-02 7.920260342677764021e-01 -1.753425194559823652e-01 7.920260342677764021e-01 1.753425194559823652e-01
9.020099999999999785e-01 2.918992936611175537e-02 1.000004172325134277e+00 7.868718504905700684e-01 -1.937018930912017822e-01 1.015206575393676758e+00 1.018857002258300781e+00 2.981647849082946777e-04 9.985805153846740723e-01 8.005927205085754395e-01 1.016380071640014648e+00 1.960158497095108032e-01 9.996576309204101562e-01 -2.636484242975711823e-02 7.900868654251098633e-01 -1.721874475479125977e-01 7.930619120597839355e-01 1.735416054725646973e-01 2.706001606627771172e-02 1.000000000000000000e+00 7.869897146322838433e-01 -1.967079166223096309e-01 1.016820218860288616e+00 1.016847816405073601e+00 -3.458652953978598693e-06 9.999996531582658887e-01 8.002494807924110942e-01 1.016848742578626563e+00 2.000192269617570295e-01 9.996339000404661501e-01 -2.705671375744973448e-02 7.920239175675869436e-01 -1.753425450668015528e-01 7.920239175675869436e-01 1.753425450668015528e-01
9.030099999999999794e-01 2.919293195009231567e-02 1.000004172325134277e+00 7.868455052375793457e-01 -1.937055289745330811e-01 1.015218734741210938e+00 1.018864631652832031e+00 2.970993518829345703e-04 9.985790848731994629e-01 8.005787730216979980e-01 1.016382217407226562e+00 1.960222423076629639e-01 9.996547698974609375e-01 -2.636275440454483032e-02 7.900603413581848145e-01 -1.721848249435424805e-01 7.930436730384826660e-01 1.735467910766601562e-01 2.705990788245716400e-02 1.000000000000000000e+00 7.869876027844860955e-01 -1.967078003335727965e-01 1.016820493345941934e+00 1.016847788425898180e+00 -3.428151893338248989e-06 9.999996565129428694e-01 8.002472967391494052e-01 1.016848425708896331e+00 2.000191479956556495e-01 9.996339029878807958e-01 -2.705660561486233212e-02 7.920217687840058751e-01 -1.753425720700164114e-01 7.920217687840058751e-01 1.753425720700164114e-01
9.040099999999999802e-01 2.919594943523406982e-02 1.000004172325134277e+00 7.868191599845886230e-01 -1.937092244625091553e-01 1.015231132507324219e+00 1.018871903419494629e+00 2.960488200187683105e-04 9.985777139663696289e-01 8.005648851394653320e-01 1.016384482383728027e+00 1.960283815860748291e-01 9.996518492698669434e-01 -2.636074647307395935e-02 7.900338768959045410e-01 -1.721824407577514648e-01 7.930253744125366211e-01 1.735519915819168091e-01 2.705980065733843559e-02 1.000000000000000000e+00 7.869855099458599179e-01 -1.967076853098325140e-01 1.016820764805751454e+00 1.016847760233561049e+00 -3.397892054072574082e-06 9.999996606900605212e-01 8.002451079745871443e-01 1.016847305647939903e+00 2.000191278265773809e-01 9.996339059658290171e-01 -2.705649843514832190e-02 7.920195958629434596e-01 -1.753426002471213385e-01 7.920195958629434596e-01 1.753426002471213385e-01
9.050099999999999811e-01 2.919896692037582397e-02 1.000004172325134277e+00 7.867927551269531250e-01 -1.937128603458404541e-01 1.015243172645568848e+00 1.018879294395446777e+00 2.950355410575866699e-04 9.985763430595397949e-01 8.005511164665222168e-01 1.016386628150939941e+00 1.960346847772598267e-01 9.996489882469177246e-01 -2.635860629379749298e-02 7.900072336196899414e-01 -1.721798926591873169e-01 7.930071353912353516e-01 1.735572665929794312e-01 2.705969437393905899e-02 1.000000000000000000e+00 7.869834357727305552e-01 -1.967075715231338118e-01 1.016821033307266919e+00 1.016847732649225566e+00 -3.367905507544715183e-06 9.999996642050653639e-01 8.002429566588691312e-01 1.016846788297091964e+00 2.000190655221713298e-01 9.996339088759321756e-01 -2.705639219341719054e-02 7.920174742985655048e-01 -1.753426275220923702e-01 7.920174742985655048e-01 1.753426275220923702e-01
9.060099999999999820e-01 2.920195460319519043e-02 1.000004172325134277e+00 7.867662906646728516e-01 -1.937164813280105591e-01 1.015255331993103027e+00 1.018886685371398926e+00 2.939924597740173340e-04 9.985750317573547363e-01 8.005371093750000000e-01 1.016388893127441406e+00 1.960410475730895996e-01 9.996461272239685059e-01 -2.635654062032699585e-02 7.899806499481201172e-01 -1.721771955490112305e-01 7.929888963699340820e-01 1.735624969005584717e-01 2.705958902804372207e-02 1.000000000000000000e+00 7.869813801797926889e-01 -1.967074589665378515e-01 1.016821298867255585e+00 1.016847705876717800e+00 -3.338200214381068479e-06 9.999996666894677144e-01 8.002408532568187072e-01 1.016847222623598723e+00 2.000189360294100938e-01 9.996339116937709157e-01 -2.705628688349070998e-02 7.920154228297343613e-01 -1.753426533796271503e-01 7.920154228297343613e-01 1.753426533796271503e-01
9.070099999999999829e-01 2.920498698949813843e-02 1.000004172325134277e+00 7.867401242256164551e-01 -1.937201619148254395e-01 1.015267610549926758e+00 1.018894195556640625e+00 2.929791808128356934e-04 9.985736608505249023e-01 8.005232810974121094e-01 1.016391158103942871e+00 1.960474252700805664e-01 9.996433258056640625e-01 -2.635449543595314026e-02 7.899541854858398438e-01 -1.721745133399963379e-01 7.929705381393432617e-01 1.735677719116210938e-01 2.705948461593373280e-02 1.000000000000000000e+00 7.869793430918426980e-01 -1.967073476339647187e-01 1.016821561500405702e+00 1.016847679729839360e+00 -3.308767013158805197e-06 9.999996684761807142e-01 8.002387881626877864e-01 1.016848293536998682e+00 2.000187619576635489e-01 9.996339144415977707e-01 -2.705618250342529604e-02 7.920134243829943799e-01 -1.753426782827496866e-01 7.920134243829943799e-01 1.753426782827496866e-01
9.080099999999999838e-01 2.920799702405929565e-02 1.000004172325134277e+00 7.867137789726257324e-01 -1.937237530946731567e-01 1.015279769897460938e+00 1.018901586532592773e+00 2.919435501098632812e-04 9.985723495483398438e-01 8.005093336105346680e-01 1.016393423080444336e+00 1.960537284612655640e-01 9.996404051780700684e-01 -2.635243907570838928e-02 7.899277210235595703e-01 -1.721720397472381592e-01 7.929523587226867676e-01 1.735730171203613281e-01 2.705938112089392375e-02 1.000000000000000000e+00 7.869773241708483136e-01 -1.967072374980859406e-01 1.016821821272739790e+00 1.016847653371647286e+00 -3.279564724177749709e-06 9.999996710616153583e-01 8.002367181995763135e-01 1.016848584736464112e+00 2.000186449338391959e-01 9.996339172194348421e-01 -2.705607904448469048e-02 7.920114022148311284e-01 -1.753427043127078477e-01 7.920114022148311284e-01 1.753427043127078477e-01
9.090099999999999847e-01 2.921102941036224365e-02 1.000004172325134277e+00 7.866872549057006836e-01 -1.937273442745208740e-01 1.015292048454284668e+00 1.018909096717834473e+00 2.908483147621154785e-04 9.985709786415100098e-01 8.004955053329467773e-01 1.016395688056945801e+00 1.960600465536117554e-01 9.996374845504760742e-01 -2.635041438043117523e-02 7.899011969566345215e-01 -1.721695363521575928e-01 7.929340600967407227e-01 1.735782921314239502e-01 2.705927854090067752e-02 1.000000000000000000e+00 7.869753233758853828e-01 -1.967071285555929971e-01 1.016822078192251233e+00 1.016847626700816853e+00 -3.250588362024248627e-06 9.999996746269343983e-01 8.002346381402802855e-01 1.016847924757767752e+00 2.000185972613819363e-01 9.996339200393915547e-01 -2.705597650561125320e-02 7.920093470343040343e-01 -1.753427317214676096e-01 7.920093470343040343e-01 1.753427317214676096e-01
9.100099999999999856e-01 2.921403199434280396e-02 1.000004172325134277e+00 7.866609096527099609e-01 -1.937309652566909790e-01 1.015304207801818848e+00 1.018916368484497070e+00 2.897754311561584473e-04 9.985696077346801758e-01 8.004816770553588867e-01 1.016397953033447266e+00 1.960662752389907837e-01 9.996346235275268555e-01 -2.634834870696067810e-02 7.898745536804199219e-01 -1.721670329570770264e-01 7.929157018661499023e-01 1.735834777355194092e-01 2.705917686967420493e-02 1.000000000000000000e+00 7.869733405800435344e-01 -1.967070207962879624e-01 1.016822332283571440e+00 1.016847600035542643e+00 -3.221850423991135553e-06 9.999996785970466373e-01 8.002325643231464891e-01 1.016846858216652105e+00 2.000185798418982752e-01 9.996339228633495111e-01 -2.705587487746166642e-02 7.920072880925083103e-01 -1.753427597050468967e-01 7.920072880925083103e-01 1.753427597050468967e-01
9.110099999999999865e-01 2.921704202890396118e-02 1.000004172325134277e+00 7.866346240043640137e-01 -1.937345415353775024e-01 1.015316486358642578e+00 1.018923997879028320e+00 2.887621521949768066e-04 9.985682368278503418e-01 8.004677295684814453e-01 1.016400218009948730e+00 1.960725486278533936e-01 9.996320009231567383e-01 -2.634629234671592712e-02 7.898480892181396484e-01 -1.721643805503845215e-01 7.928975820541381836e-01 1.735887229442596436e-01 2.705907609220322904e-02 1.000000000000000000e+00 7.869713754799541050e-01 -1.967069141957935863e-01 1.016822583605581087e+00 1.016847574136439114e+00 -3.193380783739810918e-06 9.999996815972492792e-01 8.002305358035330940e-01 1.016846686968366997e+00 2.000184992141736395e-01 9.996339256001915974e-01 -2.705577413770159090e-02 7.920052953115730432e-01 -1.753427863415986110e-01 7.920052953115730432e-01 1.753427863415986110e-01
9.120099999999999874e-01 2.922004461288452148e-02 1.000004172325134277e+00 7.866081595420837402e-01 -1.937382221221923828e-01 1.015328526496887207e+00 1.018931269645690918e+00 2.877116203308105469e-04 9.985668063163757324e-01 8.004537224769592285e-01 1.016402363777160645e+00 1.960789114236831665e-01 9.996290206909179688e-01 -2.634421736001968384e-02 7.898213863372802734e-01 -1.721618771553039551e-01 7.928791046142578125e-01 1.735940277576446533e-01 2.705897620783774549e-02 1.000000000000000000e+00 7.869694280624812688e-01 -1.967068087530542964e-01 1.016822832160829471e+00 1.016847549036442366e+00 -3.165180734833555793e-06 9.999996835680154961e-01 8.002285542725808831e-01 1.016847467384715431e+00 2.000183513312318584e-01 9.996339282459721920e-01 -2.705567428536391483e-02 7.920033717192054290e-01 -1.753428115479045424e-01 7.920033717192054290e-01 1.753428115479045424e-01
9.130099999999999882e-01 2.922306209802627563e-02 1.000004172325134277e+00 7.865818142890930176e-01 -1.937418431043624878e-01 1.015340924263000488e+00 1.018938779830932617e+00 2.866610884666442871e-04 9.985655546188354492e-01 8.004399538040161133e-01 1.016404628753662109e+00 1.960852593183517456e-01 9.996261596679687500e-01 -2.634214982390403748e-02 7.897949814796447754e-01 -1.721592098474502563e-01 7.928610444068908691e-01 1.735992431640625000e-01 2.705887720715379960e-02 1.000000000000000000e+00 7.869674981373008249e-01 -1.967067044528691411e-01 1.016823077986024559e+00 1.016847524241337286e+00 -3.137226064577037706e-06 9.999996853932144880e-01 8.002265942367593476e-01 1.016848362904167802e+00 2.000181962215906994e-01 9.996339308597590456e-01 -2.705557531573739641e-02 7.920014719950076998e-01 -1.753428365536194300e-01 7.920014719950076998e-01 1.753428365536194300e-01
9.140099999999999891e-01 2.922607958316802979e-02 1.000004172325134277e+00 7.865553498268127441e-01 -1.937455385923385620e-01 1.015352964401245117e+00 1.018946170806884766e+00 2.855882048606872559e-04 9.985642433166503906e-01 8.004260063171386719e-01 1.016406893730163574e+00 1.960915476083755493e-01 9.996232986450195312e-01 -2.634011954069137573e-02 7.897683382034301758e-01 -1.721568107604980469e-01 7.928426861763000488e-01 1.736045777797698975e-01 2.705877907818107775e-02 1.000000000000000000e+00 7.869655854626638192e-01 -1.967066012759298155e-01 1.016823321127793500e+00 1.016847499123372911e+00 -3.109486018012727452e-06 9.999996881955366401e-01 8.002246233141941945e-01 1.016848310926549370e+00 2.000181101334533584e-01 9.996339335165794759e-01 -2.705547722283781903e-02 7.919995385730256299e-01 -1.753428629206500722e-01 7.919995385730256299e-01 1.753428629206500722e-01
9.150099999999999900e-01 2.922910451889038086e-02 1.000004172325134277e+00 7.865290641784667969e-01 -1.937492638826370239e-01 1.015365123748779297e+00 1.018953561782836914e+00 2.845153212547302246e-04 9.985628128051757812e-01 8.004121184349060059e-01 1.016409158706665039e+00 1.960979402065277100e-01 9.996204972267150879e-01 -2.633805759251117706e-02 7.897418141365051270e-01 -1.721542179584503174e-01 7.928242683410644531e-01 1.736098974943161011e-01 2.705868182073019323e-02 1.000000000000000000e+00 7.869636900347475317e-01 -1.967064992219324238e-01 1.016823561586869706e+00 1.016847473688213821e+00 -3.081960798117329502e-06 9.999996919647042848e-01 8.002226417953198778e-01 1.016847321186451936e+00 2.000180923678523681e-01 9.996339362157543595e-01 -2.705538000642106200e-02 7.919975719745312448e-01 -1.753428906346075900e-01 7.919975719745312448e-01 1.753428906346075900e-01
9.160099999999999909e-01 2.923209220170974731e-02 1.000004172325134277e+00 7.865027785301208496e-01 -1.937527209520339966e-01 1.015377521514892578e+00 1.018960952758789062e+00 2.835243940353393555e-04 9.985613822937011719e-01 8.003981709480285645e-01 1.016411304473876953e+00 1.961041390895843506e-01 9.996175765991210938e-01 -2.633599936962127686e-02 7.897153496742248535e-01 -1.721514761447906494e-01 7.928062081336975098e-01 1.736150085926055908e-01 2.705858542213805326e-02 1.000000000000000000e+00 7.869618115979810646e-01 -1.967063982705878344e-01 1.016823799412237772e+00 1.016847448608307003e+00 -3.054676957697810630e-06 9.999996954856921194e-01 8.002206842115711094e-01 1.016846544309166100e+00 2.000180603217008302e-01 9.996339388767345735e-01 -2.705528364735142188e-02 7.919956340118344817e-01 -1.753429179973317320e-01 7.919956340118344817e-01 1.753429179973317320e-01
9.170099999999999918e-01 2.923510223627090454e-02 1.000004172325134277e+00 7.864763140678405762e-01 -1.937564313411712646e-01 1.015389680862426758e+00 1.018968343734741211e+00 2.824440598487854004e-04 9.985600709915161133e-01 8.003842830657958984e-01 1.016413569450378418e+00 1.961104273796081543e-01 9.996147155761718750e-01 -2.633395791053771973e-02 7.896887660026550293e-01 -1.721490025520324707e-01 7.927877902984619141e-01 1.736202836036682129e-01 2.705848987427397767e-02 1.000000000000000000e+00 7.869599499882690141e-01 -1.967062984088688571e-01 1.016824034635348983e+00 1.016847424315413306e+00 -3.027651545693734518e-06 9.999996979783599693e-01 8.002187727347789270e-01 1.016846719084420592e+00 2.000179609574786188e-01 9.996339414478014884e-01 -2.705518813334231026e-02 7.919937643731819188e-01 -1.753429439184734651e-01 7.919937643731819188e-01 1.753429439184734651e-01
9.180099999999999927e-01 2.923813462257385254e-02 1.000004172325134277e+00 7.864499092102050781e-01 -1.937600374221801758e-01 1.015401959419250488e+00 1.018975853919982910e+00 2.814009785652160645e-04 9.985587000846862793e-01 8.003704547882080078e-01 1.016415834426879883e+00 1.961166113615036011e-01 9.996117949485778809e-01 -2.633190527558326721e-02 7.896622419357299805e-01 -1.721463948488235474e-01 7.927695512771606445e-01 1.736254692077636719e-01 2.705839517621792117e-02 1.000000000000000000e+00 7.869581051870547794e-01 -1.967061996353112463e-01 1.016824267259738512e+00 1.016847400758991160e+00 -3.000882096161058863e-06 9.999996995331226213e-01 8.002169047580190986e-01 1.016847759936027051e+00 2.000178004158992551e-01 9.996339439349961609e-01 -2.705509346395575804e-02 7.919919584234386134e-01 -1.753429685238514502e-01 7.919919584234386134e-01 1.753429685238514502e-01
9.190099999999999936e-01 2.924114465713500977e-02 1.000004172325134277e+00 7.864236235618591309e-01 -1.937637180089950562e-01 1.015414118766784668e+00 1.018983125686645508e+00 2.803355455398559570e-04 9.985573887825012207e-01 8.003566861152648926e-01 1.016418099403381348e+00 1.961230039596557617e-01 9.996088743209838867e-01 -2.632983401417732239e-02 7.896356582641601562e-01 -1.721439212560653687e-01 7.927513718605041504e-01 1.736308187246322632e-01 2.705830131344543615e-02 1.000000000000000000e+00 7.869562769013952463e-01 -1.967061019267986322e-01 1.016824497341203726e+00 1.016847377141150588e+00 -2.974329680222262858e-06 9.999997015773163245e-01 8.002150391268204599e-01 1.016848315906744293e+00 2.000176756379649090e-01 9.996339464336874148e-01 -2.705499963227758070e-02 7.919901429895706002e-01 -1.753429937997156296e-01 7.919901429895706002e-01 1.753429937997156296e-01
9.200099999999999945e-01 2.924414724111557007e-02 1.000004172325134277e+00 7.863972187042236328e-01 -1.937673985958099365e-01 1.015426158905029297e+00 1.018990635871887207e+00 2.792924642562866211e-04 9.985560774803161621e-01 8.003426790237426758e-01 1.016420245170593262e+00 1.961292624473571777e-01 9.996061921119689941e-01 -2.632777392864227295e-02 7.896090745925903320e-01 -1.721412837505340576e-01 7.927330136299133301e-01 1.736360192298889160e-01 2.705820828094299829e-02 1.000000000000000000e+00 7.869544650301731892e-01 -1.967060052753518418e-01 1.016824724899004551e+00 1.016847353186478120e+00 -2.947980860463681513e-06 9.999997046036275261e-01 8.002131616355416810e-01 1.016847920675105321e+00 2.000176200856305653e-01 9.996339489767944730e-01 -2.705490663592116651e-02 7.919882928138161082e-01 -1.753430204316769603e-01 7.919882928138161082e-01 1.753430204316769603e-01
9.210099999999999953e-01 2.924715727567672729e-02 1.000004172325134277e+00 7.863708138465881348e-01 -1.937708854675292969e-01 1.015438556671142578e+00 1.018998026847839355e+00 2.782642841339111328e-04 9.985547661781311035e-01 8.003288507461547852e-01 1.016422510147094727e+00 1.961356252431869507e-01 9.996033310890197754e-01 -2.632569521665573120e-02 7.895825505256652832e-01 -1.721386313438415527e-01 7.927148342132568359e-01 1.736412793397903442e-01 2.705811607639858202e-02 1.000000000000000000e+00 7.869526695267875516e-01 -1.967059096773155769e-01 1.016824949941962153e+00 1.016847329023658819e+00 -2.921840744413866772e-06 9.999997083795960640e-01 8.002112788930597631e-01 1.016846794377330720e+00 2.000176179555925304e-01 9.996339515489037764e-01 -2.705481447133611245e-02 7.919864197243484671e-01 -1.753430480949217385e-01 7.919864197243484671e-01 1.753430480949217385e-01
9.220099999999999962e-01 2.925016731023788452e-02 1.000004172325134277e+00 7.863445281982421875e-01 -1.937745511531829834e-01 1.015450716018676758e+00 1.019005537033081055e+00 2.772212028503417969e-04 9.985533356666564941e-01 8.003148436546325684e-01 1.016424894332885742e+00 1.961420178413391113e-01 9.996003508567810059e-01 -2.632365189492702484e-02 7.895560264587402344e-01 -1.721362471580505371e-01 7.926963567733764648e-01 1.736465394496917725e-01 2.705802468483065396e-02 1.000000000000000000e+00 7.869508900892743242e-01 -1.967058151090043672e-01 1.016825172527234811e+00 1.016847305486554776e+00 -2.895942428023699819e-06 9.999997113989196329e-01 8.002094337238156996e-01 1.016846363460177649e+00 2.000175668450241417e-01 9.996339540501381071e-01 -2.705472311551643944e-02 7.919846003657976530e-01 -1.753430746847108868e-01 7.919846003657976530e-01 1.753430746847108868e-01
9.230099999999999971e-01 2.925317734479904175e-02 1.000004172325134277e+00 7.863181233406066895e-01 -1.937781572341918945e-01 1.015462994575500488e+00 1.019012928009033203e+00 2.761706709861755371e-04 9.985520243644714355e-01 8.003011345863342285e-01 1.016427040100097656e+00 1.961482614278793335e-01 9.995974898338317871e-01 -2.632157504558563232e-02 7.895295619964599609e-01 -1.721335798501968384e-01 7.926782965660095215e-01 1.736517250537872314e-01 2.705793410354779757e-02 1.000000000000000000e+00 7.869491266633854565e-01 -1.967057215661631442e-01 1.016825392665091199e+00 1.016847282724969048e+00 -2.870291856963670619e-06 9.999997133909916958e-01 8.002076338211983053e-01 1.016846884184068989e+00 2.000174483573103901e-01 9.996339564625547069e-01 -2.705463256432913410e-02 7.919828485073322488e-01 -1.753430998229289772e-01 7.919828485073322488e-01 1.753430998229289772e-01
9.240099999999999980e-01 2.925617992877960205e-02 1.000004172325134277e+00 7.862917780876159668e-01 -1.937817186117172241e-01 1.015475273132324219e+00 1.019020557403564453e+00 2.751350402832031250e-04 9.985506534576416016e-01 8.002871870994567871e-01 1.016429424285888672e+00 1.961545944213867188e-01 9.995946884155273438e-01 -2.631953358650207520e-02 7.895030379295349121e-01 -1.721310317516326904e-01 7.926599383354187012e-01 1.736569106578826904e-01 2.705784432827066169e-02 1.000000000000000000e+00 7.869473791629232329e-01 -1.967056290420710896e-01 1.016825610371745681e+00 1.016847260492613980e+00 -2.844877062877975568e-06 9.999997147965017374e-01 8.002058664830168366e-01 1.016847939436812842e+00 2.000172924236831573e-01 9.996339588155933598e-01 -2.705454281584447271e-02 7.919811415608449812e-01 -1.753431241229752025e-01 7.919811415608449812e-01 1.753431241229752025e-01
9.250099999999999989e-01 2.925918996334075928e-02 1.000004172325134277e+00 7.862652540206909180e-01 -1.937854737043380737e-01 1.015487432479858398e+00 1.019027829170227051e+00 2.740323543548583984e-04 9.985492825508117676e-01 8.002732396125793457e-01 1.016431570053100586e+00 1.961609572172164917e-01 9.995917677879333496e-01 -2.631753310561180115e-02 7.894763946533203125e-01 -1.721285134553909302e-01 7.926415801048278809e-01 1.736623495817184448e-01 2.705775534487067993e-02 1.000000000000000000e+00 7.869456473032998556e-01 -1.967055375145388973e-01 1.016825825700734098e+00 1.016847237976352458e+00 -2.819658531358718773e-06 9.999997170704190141e-01 8.002040897720553714e-01 1.016848152091795798e+00 2.000171978643080772e-01 9.996339612064518709e-01 -2.705445386369133981e-02 7.919794049500377131e-01 -1.753431496100316955e-01 7.919794049500377131e-01 1.753431496100316955e-01
9.260099999999999998e-01 2.926222980022430420e-02 1.000004172325134277e+00 7.862390279769897461e-01 -1.937891542911529541e-01 1.015499591827392578e+00 1.019035339355468750e+00 2.729967236518859863e-04 9.985479712486267090e-01 8.002593517303466797e-01 1.016433954238891602e+00 1.961672604084014893e-01 9.995888471603393555e-01 -2.631543576717376709e-02 7.894498705863952637e-01 -1.721259504556655884e-01 7.926233410835266113e-01 1.736676096916198730e-01 2.705766715223351798e-02 1.000000000000000000e+00 7.869439310620696126e-01 -1.967054469818165785e-01 1.016826038656278630e+00 1.016847215112050895e+00 -2.794633145852141143e-06 9.999997203274983981e-01 8.002023003806693069e-01 1.016847413533214617e+00 2.000171724732626166e-01 9.996339636427962194e-01 -2.705436570736722765e-02 7.919776327929788362e-01 -1.753431764438272422e-01 7.919776327929788362e-01 1.753431764438272422e-01
9.270100000000000007e-01 2.926523238420486450e-02 1.000004172325134277e+00 7.862125635147094727e-01 -1.937926411628723145e-01 1.015511751174926758e+00 1.019042730331420898e+00 2.719834446907043457e-04 9.985465407371520996e-01 8.002454042434692383e-01 1.016435980796813965e+00 1.961734294891357422e-01 9.995859861373901367e-01 -2.631336450576782227e-02 7.894232869148254395e-01 -1.721233129501342773e-01 7.926050424575805664e-01 1.736727654933929443e-01 2.705757974357954690e-02 1.000000000000000000e+00 7.869422303027601151e-01 -1.967053574333266774e-01 1.016826249263892867e+00 1.016847192295271096e+00 -2.769816683357566271e-06 9.999997238533641086e-01 8.002005186254089741e-01 1.016846400257386929e+00 2.000171676863524706e-01 9.996339660772507463e-01 -2.705427833628679113e-02 7.919758614453983325e-01 -1.753432036263979366e-01 7.919758614453983325e-01 1.753432036263979366e-01
9.280100000000000016e-01 2.926822006702423096e-02 1.000004172325134277e+00 7.861862778663635254e-01 -1.937962770462036133e-01 1.015524148941040039e+00 1.019050121307373047e+00 2.709552645683288574e-04 9.985452294349670410e-01 8.002316951751708984e-01 1.016438364982604980e+00 1.961798667907714844e-01 9.995832443237304688e-01 -2.631131187081336975e-02 7.893968224525451660e-01 -1.721207946538925171e-01 7.925868630409240723e-01 1.736780554056167603e-01 2.705749310685307343e-02 1.000000000000000000e+00 7.869405447826925970e-01 -1.967052688502602120e-01 1.016826457568945630e+00 1.016847170229410402e+00 -2.745237198972333721e-06 9.999997263776926326e-01 8.001987806337265141e-01 1.016846315228805642e+00 2.000170971453817392e-01 9.996339684255702851e-01 -2.705419173162684765e-02 7.919741555560623203e-01 -1.753432293831368172e-01 7.919741555560623203e-01 1.753432293831368172e-01
9.290100000000000025e-01 2.927124500274658203e-02 1.000004172325134277e+00 7.861598730087280273e-01 -1.937998831272125244e-01 1.015536189079284668e+00 1.019057512283325195e+00 2.698525786399841309e-04 9.985439181327819824e-01 8.002177476882934570e-01 1.016440510749816895e+00 1.961861550807952881e-01 9.995802640914916992e-01 -2.630928531289100647e-02 7.893702983856201172e-01 -1.721182018518447876e-01 7.925686240196228027e-01 1.736833453178405762e-01 2.705740724181424084e-02 1.000000000000000000e+00 7.869388744970388094e-01 -1.967051812322430371e-01 1.016826663572339751e+00 1.016847148927809474e+00 -2.720895221919535150e-06 9.999997278763872455e-01 8.001970870907011424e-01 1.016847181266799405e+00 2.000169592121843753e-01 9.996339706861568919e-01 -2.705410589301917787e-02 7.919725163510823451e-01 -1.753432536803785080e-01 7.919725163510823451e-01 1.753432536803785080e-01
9.300100000000000033e-01 2.927427738904953003e-02 1.000004172325134277e+00 7.861335873603820801e-01 -1.938036829233169556e-01 1.015548467636108398e+00 1.019064903259277344e+00 2.688169479370117188e-04 9.985424876213073730e-01 8.002039194107055664e-01 1.016442775726318359e+00 1.961924135684967041e-01 9.995774030685424805e-01 -2.630724757909774780e-02 7.893437743186950684e-01 -1.721156239509582520e-01 7.925504446029663086e-01 1.736885309219360352e-01 2.705732213870728001e-02 1.000000000000000000e+00 7.869372192495419638e-01 -1.967050945641543314e-01 1.016826867310538951e+00 1.016847127802153139e+00 -2.696762273281920096e-06 9.999997294023807992e-01 8.001954076568403851e-01 1.016848001760597642e+00 2.000168254026824244e-01 9.996339729293390874e-01 -2.705402081632182418e-02 7.919708898702372268e-01 -1.753432779840261857e-01 7.919708898702372268e-01 1.753432779840261857e-01
9.310100000000000042e-01 2.927725762128829956e-02 1.000004172325134277e+00 7.861071825027465820e-01 -1.938072741031646729e-01 1.015560626983642578e+00 1.019072294235229492e+00 2.677738666534423828e-04 9.985411763191223145e-01 8.001899123191833496e-01 1.016445040702819824e+00 1.961987316608428955e-01 9.995746016502380371e-01 -2.630513533949851990e-02 7.893171906471252441e-01 -1.721131056547164917e-01 7.925320267677307129e-01 1.736937910318374634e-01 2.705723778866655702e-02 1.000000000000000000e+00 7.869355788618516145e-01 -1.967050088322528367e-01 1.016827068816680502e+00 1.016847106317804617e+00 -2.672812472558168014e-06 9.999997319125365491e-01 8.001937147608267908e-01 1.016847871030179373e+00 2.000167607076862863e-01 9.996339752190280814e-01 -2.705393649777074194e-02 7.919692270766351960e-01 -1.753433036262341538e-01 7.919692270766351960e-01 1.753433036262341538e-01
9.320100000000000051e-01 2.928028255701065063e-02 1.000004172325134277e+00 7.860807776451110840e-01 -1.938106864690780640e-01 1.015572786331176758e+00 1.019079685211181641e+00 2.667009830474853516e-04 9.985399246215820312e-01 8.001762032508850098e-01 1.016447305679321289e+00 1.962048560380935669e-01 9.995717406272888184e-01 -2.630309574306011200e-02 7.892906665802001953e-01 -1.721103787422180176e-01 7.925138473510742188e-01 1.736989766359329224e-01 2.705715419130810470e-02 1.000000000000000000e+00 7.869339533262483810e-01 -1.967049240359474427e-01 1.016827268092189263e+00 1.016847084498250009e+00 -2.649046760908975798e-06 9.999997353644483056e-01 8.001920096090553436e-01 1.016846829232733729e+00 2.000167622444341264e-01 9.996339775524112348e-01 -2.705385293675604749e-02 7.919675301287578684e-01 -1.753433305477742621e-01 7.919675301287578684e-01 1.753433305477742621e-01
9.330100000000000060e-01 2.928330749273300171e-02 1.000004172325134277e+00 7.860543131828308105e-01 -1.938145160675048828e-01 1.015584945678710938e+00 1.019087195396423340e+00 2.656877040863037109e-04 9.985383749008178711e-01 8.001620769500732422e-01 1.016449451446533203e+00 1.962114274501800537e-01 9.995688199996948242e-01 -2.630099281668663025e-02 7.892640233039855957e-01 -1.721081435680389404e-01 7.924953699111938477e-01 1.737043857574462891e-01 2.705707133456503391e-02 1.000000000000000000e+00 7.869323424001350986e-01 -1.967048401566574567e-01 1.016827465181862067e+00 1.016847063081605995e+00 -2.625494716588261835e-06 9.999997384253982435e-01 8.001903301154059678e-01 1.016846138405170130e+00 2.000167394151543543e-01 9.996339798410908140e-01 -2.705377011411085747e-02 7.919658668621120112e-01 -1.753433568872618531e-01 7.919658668621120112e-01 1.753433568872618531e-01
9.340100000000000069e-01 2.928631007671356201e-02 1.000004172325134277e+00 7.860280871391296387e-01 -1.938181668519973755e-01 1.015597224235534668e+00 1.019094586372375488e+00 2.646371722221374512e-04 9.985371232032775879e-01 8.001483082771301270e-01 1.016451716423034668e+00 1.962176710367202759e-01 9.995660781860351562e-01 -2.629895135760307312e-02 7.892375588417053223e-01 -1.721054911613464355e-01 7.924771904945373535e-01 1.737095415592193604e-01 2.705698921269427543e-02 1.000000000000000000e+00 7.869307459680507932e-01 -1.967047571855397026e-01 1.016827660107018971e+00 1.016847042419168679e+00 -2.602170416976577412e-06 9.999997404610968532e-01 8.001886943244904682e-01 1.016846399197339990e+00 2.000166491010303416e-01 9.996339820429951395e-01 -2.705368802071294113e-02 7.919642695621138540e-01 -1.753433817587952692e-01 7.919642695621138540e-01 1.753433817587952692e-01
9.350100000000000078e-01 2.928932011127471924e-02 1.000004172325134277e+00 7.860016822814941406e-01 -1.938217580318450928e-01 1.015609502792358398e+00 1.019102096557617188e+00 2.636089920997619629e-04 9.985358119010925293e-01 8.001344203948974609e-01 1.016453981399536133e+00 1.962239444255828857e-01 9.995631575584411621e-01 -2.629688195884227753e-02 7.892110943794250488e-01 -1.721028089523315430e-01 7.924590110778808594e-01 1.737148016691207886e-01 2.705690782436816558e-02 1.000000000000000000e+00 7.869291640033203583e-01 -1.967046751205631383e-01 1.016827852872555171e+00 1.016847022427036729e+00 -2.579069815670578504e-06 9.999997416217409896e-01 8.001870979098005821e-01 1.016847469444664753e+00 2.000165015037890792e-01 9.996339841681545213e-01 -2.705360665603542478e-02 7.919627305327772149e-01 -1.753434053715220986e-01 7.919627305327772149e-01 1.753434053715220986e-01
9.360100000000000087e-01 2.929233014583587646e-02 1.000004172325134277e+00 7.859752774238586426e-01 -1.938253492116928101e-01 1.015621662139892578e+00 1.019109487533569336e+00 2.625510096549987793e-04 9.985343217849731445e-01 8.001204729080200195e-01 1.016456246376037598e+00 1.962301582098007202e-01 9.995603561401367188e-01 -2.629483491182327271e-02 7.891844511032104492e-01 -1.721002757549285889e-01 7.924407124519348145e-01 1.737199723720550537e-01 2.705682715648757147e-02 1.000000000000000000e+00 7.869275962427584314e-01 -1.967045939416891542e-01 1.016828043526770475e+00 1.016847002277395218e+00 -2.556152989310710974e-06 9.999997433892341414e-01 8.001854981843538051e-01 1.016847946497163591e+00 2.000163972775631793e-01 9.996339863155332406e-01 -2.705352601487990075e-02 7.919611738425643699e-01 -1.753434297889722160e-01 7.919611738425643699e-01 1.753434297889722160e-01
9.370100000000000096e-01 2.929536253213882446e-02 1.000004172325134277e+00 7.859490513801574707e-01 -1.938290596008300781e-01 1.015633821487426758e+00 1.019116878509521484e+00 2.614706754684448242e-04 9.985331296920776367e-01 8.001066446304321289e-01 1.016458392143249512e+00 1.962365359067916870e-01 9.995573759078979492e-01 -2.629280090332031250e-02 7.891580462455749512e-01 -1.720977723598480225e-01 7.924225330352783203e-01 1.737252473831176758e-01 2.705674720570880668e-02 1.000000000000000000e+00 7.869260426191844182e-01 -1.967045136438026753e-01 1.016828232081993466e+00 1.016846981758937174e+00 -2.533409747086388104e-06 9.999997461418457245e-01 8.001838842518985695e-01 1.016847472315322021e+00 2.000163621152604432e-01 9.996339885103929790e-01 -2.705344609591944435e-02 7.919595801092409459e-01 -1.753434555378809434e-01 7.919595801092409459e-01 1.753434555378809434e-01
9.380100000000000104e-01 2.929835766553878784e-02 1.000004172325134277e+00 7.859226465225219727e-01 -1.938326358795166016e-01 1.015646100044250488e+00 1.019124269485473633e+00 2.604201436042785645e-04 9.985317587852478027e-01 8.000926971435546875e-01 1.016460776329040527e+00 1.962427943944931030e-01 9.995545744895935059e-01 -2.629077620804309845e-02 7.891314625740051270e-01 -1.720951795578002930e-01 7.924041748046875000e-01 1.737305819988250732e-01 2.705666796923544837e-02 1.000000000000000000e+00 7.869245030764475679e-01 -1.967044342226535458e-01 1.016828418548466173e+00 1.016846961051012688e+00 -2.510847308306231887e-06 9.999997495558187177e-01 8.001822653256274176e-01 1.016846353482619092e+00 2.000163740084424102e-01 9.996339907312558060e-01 -2.705336689463278682e-02 7.919579658147278822e-01 -1.753434821661476739e-01 7.919579658147278822e-01 1.753434821661476739e-01
9.390100000000000113e-01 2.930136770009994507e-02 1.000004172325134277e+00 7.858961820602416992e-01 -1.938362568616867065e-01 1.015658140182495117e+00 1.019131660461425781e+00 2.593919634819030762e-04 9.985303878784179688e-01 8.000788092613220215e-01 1.016462922096252441e+00 1.962490677833557129e-01 9.995517134666442871e-01 -2.628868073225021362e-02 7.891048789024353027e-01 -1.720925718545913696e-01 7.923859357833862305e-01 1.737356781959533691e-01 2.705658943412971029e-02 1.000000000000000000e+00 7.869229773547650186e-01 -1.967043556585784947e-01 1.016828602973570916e+00 1.016846940983390901e+00 -2.488499073428407984e-06 9.999997521332759653e-01 8.001806840307896795e-01 1.016846008421404823e+00 2.000163311340719119e-01 9.996339928787530971e-01 -2.705328839010211553e-02 7.919564072133792321e-01 -1.753435075821089539e-01 7.919564072133792321e-01 1.753435075821089539e-01
9.400100000000000122e-01 2.930439263582229614e-02 1.000004172325134277e+00 7.858697772026062012e-01 -1.938400268554687500e-01 1.015670537948608398e+00 1.019139170646667480e+00 2.583488821983337402e-04 9.985289573669433594e-01 8.000649213790893555e-01 1.016465187072753906e+00 1.962555646896362305e-01 9.995489120483398438e-01 -2.628660574555397034e-02 7.890783548355102539e-01 -1.720900982618331909e-01 7.923675775527954102e-01 1.737410575151443481e-01 2.705651159876948375e-02 1.000000000000000000e+00 7.869214654215654914e-01 -1.967042779491121052e-01 1.016828785363248722e+00 1.016846921660106595e+00 -2.466369230121858595e-06 9.999997536864169145e-01 8.001791457116365081e-01 1.016846614970053686e+00 2.000162207258219527e-01 9.996339949404263736e-01 -2.705321057970479920e-02 7.919549138657819842e-01 -1.753435315235170600e-01 7.919549138657819842e-01 1.753435315235170600e-01
9.410100000000000131e-01 2.930741012096405029e-02 1.000004172325134277e+00 7.858435511589050293e-01 -1.938436031341552734e-01 1.015682697296142578e+00 1.019146680831909180e+00 2.572834491729736328e-04 9.985277056694030762e-01 8.000511527061462402e-01 1.016467332839965820e+00 1.962618678808212280e-01 9.995458722114562988e-01 -2.628456242382526398e-02 7.890517711639404297e-01 -1.720875203609466553e-01 7.923493385314941406e-01 1.737463176250457764e-01 2.705643445840287889e-02 1.000000000000000000e+00 7.869199671814922636e-01 -1.967042010870790059e-01 1.016828965734785761e+00 1.016846902766416871e+00 -2.444442653657225442e-06 9.999997547787944363e-01 8.001776341394567504e-01 1.016847639709758111e+00 2.000160810622404195e-01 9.996339969539046466e-01 -2.705313346169348557e-02 7.919534569004366142e-01 -1.753435547752538182e-01 7.919534569004366142e-01 1.753435547752538182e-01
9.420100000000000140e-01 2.931040525436401367e-02 1.000004172325134277e+00 7.858170270919799805e-01 -1.938470900058746338e-01 1.015694975852966309e+00 1.019154071807861328e+00 2.562478184700012207e-04 9.985262751579284668e-01 8.000370860099792480e-01 1.016469597816467285e+00 1.962680518627166748e-01 9.995430111885070801e-01 -2.628247067332267761e-02 7.890251278877258301e-01 -1.720848679542541504e-01 7.923310399055480957e-01 1.737514734268188477e-01 2.705635800136544505e-02 1.000000000000000000e+00 7.869184824004732404e-01 -1.967041250548658138e-01 1.016829144130614537e+00 1.016846883529722856e+00 -2.422682217376088010e-06 9.999997567937600751e-01 8.001761094776482786e-01 1.016847773257889109e+00 2.000160061056414085e-01 9.996339990115566954e-01 -2.705305703177889737e-02 7.919519654465002612e-01 -1.753435792639679580e-01 7.919519654465002612e-01 1.753435792639679580e-01
9.430100000000000149e-01 2.931340038776397705e-02 1.000004172325134277e+00 7.857906222343444824e-01 -1.938508749008178711e-01 1.015707135200500488e+00 1.019161581993103027e+00 2.551898360252380371e-04 9.985249638557434082e-01 8.000232577323913574e-01 1.016471862792968750e+00 1.962745040655136108e-01 9.995402693748474121e-01 -2.628046646714210510e-02 7.889987230300903320e-01 -1.720823347568511963e-01 7.923127412796020508e-01 1.737568378448486328e-01 2.705628222712221434e-02 1.000000000000000000e+00 7.869170110677733421e-01 -1.967040498516646474e-01 1.016829320552680604e+00 1.016846863914590671e+00 -2.401086218533598101e-06 9.999997597947590799e-01 8.001745698991798994e-01 1.016846955562057842e+00 2.000160001654310571e-01 9.996340011176186868e-01 -2.705298128976432043e-02 7.919504362536143871e-01 -1.753436050780217137e-01 7.919504362536143871e-01 1.753436050780217137e-01
9.440100000000000158e-01 2.931642532348632812e-02 1.000004172325134277e+00 7.857643365859985352e-01 -1.938543915748596191e-01 1.015719175338745117e+00 1.019168972969055176e+00 2.541542053222656250e-04 9.985235929489135742e-01 8.000093698501586914e-01 1.016474246978759766e+00 1.962806433439254761e-01 9.995373487472534180e-01 -2.627836167812347412e-02 7.889721393585205078e-01 -1.720797419548034668e-01 7.922945022583007812e-01 1.737620234489440918e-01 2.705620712851580442e-02 1.000000000000000000e+00 7.869155530398513898e-01 -1.967039754667374574e-01 1.016829495026846608e+00 1.016846844402377714e+00 -2.379674116298443564e-06 9.999997629130384924e-01 8.001730401333474463e-01 1.016846009284103403e+00 2.000160041865443328e-01 9.996340032144492849e-01 -2.705290622386396365e-02 7.919489135552605363e-01 -1.753436310044824975e-01 7.919489135552605363e-01 1.753436310044824975e-01
9.450100000000000167e-01 2.931943535804748535e-02 1.000004172325134277e+00 7.857379913330078125e-01 -1.938580274581909180e-01 1.015731573104858398e+00 1.019176363945007324e+00 2.530887722969055176e-04 9.985222220420837402e-01 7.999954819679260254e-01 1.016476392745971680e+00 1.962869167327880859e-01 9.995345473289489746e-01 -2.627633139491081238e-02 7.889456152915954590e-01 -1.720771640539169312e-01 7.922762632369995117e-01 1.737672686576843262e-01 2.705613269618903360e-02 1.000000000000000000e+00 7.869141081290496054e-01 -1.967039018860459731e-01 1.016829667586923280e+00 1.016846825622385042e+00 -2.358471350540614962e-06 9.999997650128369386e-01 8.001715525099014625e-01 1.016846009927844685e+00 2.000159409635671737e-01 9.996340052266909915e-01 -2.705283181866970782e-02 7.919474551799126072e-01 -1.753436554576277007e-01 7.919474551799126072e-01 1.753436554576277007e-01
9.460100000000000176e-01 2.932245284318923950e-02 1.000004172325134277e+00 7.857115864753723145e-01 -1.938616931438446045e-01 1.015743732452392578e+00 1.019183635711669922e+00 2.520158886909484863e-04 9.985208511352539062e-01 7.999816536903381348e-01 1.016478657722473145e+00 1.962932199239730835e-01 9.995316267013549805e-01 -2.627430111169815063e-02 7.889190912246704102e-01 -1.720745563507080078e-01 7.922579646110534668e-01 1.737725138664245605e-01 2.705605893000162868e-02 1.000000000000000000e+00 7.869126763325560159e-01 -1.967038291093806679e-01 1.016829838233415106e+00 1.016846807570437106e+00 -2.337477700880844026e-06 9.999997661015942452e-01 8.001701068130644412e-01 1.016846950453529130e+00 2.000158110015715640e-01 9.996340071548425188e-01 -2.705275807408096672e-02 7.919460607449726464e-01 -1.753436784478044907e-01 7.919460607449726464e-01 1.753436784478044907e-01
9.470100000000000184e-01 2.932547032833099365e-02 1.000004172325134277e+00 7.856851816177368164e-01 -1.938652396202087402e-01 1.015756011009216309e+00 1.019191026687622070e+00 2.510026097297668457e-04 9.985194802284240723e-01 7.999676465988159180e-01 1.016480922698974609e+00 1.962995827198028564e-01 9.995287656784057617e-01 -2.627223357558250427e-02 7.888925671577453613e-01 -1.720721721649169922e-01 7.922396659851074219e-01 1.737777590751647949e-01 2.705598582027440163e-02 1.000000000000000000e+00 7.869112574563712492e-01 -1.967037571223133052e-01 1.016830007001062519e+00 1.016846789574509913e+00 -2.316660985544134408e-06 9.999997673828227018e-01 8.001686683946986900e-01 1.016847691690635713e+00 2.000156960491735469e-01 9.996340090792523725e-01 -2.705268498683482611e-02 7.919446686021347492e-01 -1.753437016514704516e-01 7.919446686021347492e-01 1.753437016514704516e-01
9.480100000000000193e-01 2.932848781347274780e-02 1.000004172325134277e+00 7.856588363647460938e-01 -1.938687860965728760e-01 1.015767931938171387e+00 1.019198656082153320e+00 2.499371767044067383e-04 9.985181093215942383e-01 7.999538183212280273e-01 1.016483187675476074e+00 1.963058114051818848e-01 9.995258450508117676e-01 -2.627016790211200714e-02 7.888659834861755371e-01 -1.720694899559020996e-01 7.922214865684509277e-01 1.737829744815826416e-01 2.705591336061813346e-02 1.000000000000000000e+00 7.869098513724369637e-01 -1.967036859153199202e-01 1.016830173912797841e+00 1.016846771191000975e+00 -2.295999961395431280e-06 9.999997696509590472e-01 8.001672143836269235e-01 1.016847481674636233e+00 2.000156500684958649e-01 9.996340110529582379e-01 -2.705261255477745333e-02 7.919432380574565888e-01 -1.753437261752523735e-01 7.919432380574565888e-01 1.753437261752523735e-01
9.490100000000000202e-01 2.933150529861450195e-02 1.000004172325134277e+00 7.856325507164001465e-01 -1.938725858926773071e-01 1.015780329704284668e+00 1.019206047058105469e+00 2.488940954208374023e-04 9.985168576240539551e-01 7.999399900436401367e-01 1.016485333442687988e+00 1.963123083114624023e-01 9.995230436325073242e-01 -2.626812458038330078e-02 7.888394594192504883e-01 -1.720669269561767578e-01 7.922032475471496582e-01 1.737882494926452637e-01 2.705584155035929000e-02 1.000000000000000000e+00 7.869084580672612850e-01 -1.967036154874028941e-01 1.016830338971022485e+00 1.016846752467414960e+00 -2.275496556733371569e-06 9.999997728202834057e-01 8.001657472205552235e-01 1.016846401576720904e+00 2.000156672326956209e-01 9.996340130702717763e-01 -2.705254077677861704e-02 7.919417734760880734e-01 -1.753437518994893640e-01 7.919417734760880734e-01 1.753437518994893640e-01
9.500100000000000211e-01 2.933450043201446533e-02 1.000004172325134277e+00 7.856061458587646484e-01 -1.938761323690414429e-01 1.015792489051818848e+00 1.019213438034057617e+00 2.478584647178649902e-04 9.985154867172241211e-01 7.999261021614074707e-01 1.016487598419189453e+00 1.963183730840682983e-01 9.995201230049133301e-01 -2.626606449484825134e-02 7.888129353523254395e-01 -1.720642000436782837e-01 7.921848297119140625e-01 1.737934648990631104e-01 2.705577037833841597e-02 1.000000000000000000e+00 7.869070773173094668e-01 -1.967035458220339483e-01 1.016830502215522625e+00 1.016846734190833379e+00 -2.255182720429513912e-06 9.999997754705541864e-01 8.001643073441341292e-01 1.016845796275672509e+00 2.000156510001624699e-01 9.996340150369468214e-01 -2.705246963411219591e-02 7.919403471816869322e-01 -1.753437768415873343e-01 7.919403471816869322e-01 1.753437768415873343e-01
9.510100000000000220e-01 2.933753281831741333e-02 1.000004172325134277e+00 7.855798006057739258e-01 -1.938797980546951294e-01 1.015804767608642578e+00 1.019220829010009766e+00 2.468228340148925781e-04 9.985141158103942871e-01 7.999122142791748047e-01 1.016489863395690918e+00 1.963248699903488159e-01 9.995171427726745605e-01 -2.626400999724864960e-02 7.887864112854003906e-01 -1.720618158578872681e-01 7.921667098999023438e-01 1.737987101078033447e-01 2.705569984059919691e-02 1.000000000000000000e+00 7.869057090433326795e-01 -1.967034769133534644e-01 1.016830663660404088e+00 1.016846716640296133e+00 -2.235069779194434462e-06 9.999997770982586021e-01 8.001629090909230246e-01 1.016846142566194988e+00 2.000155671443705763e-01 9.996340169195703229e-01 -2.705239912013928522e-02 7.919389848148811195e-01 -1.753438002986648925e-01 7.919389848148811195e-01 1.753438002986648925e-01
9.520100000000000229e-01 2.934053540229797363e-02 1.000004172325134277e+00 7.855533957481384277e-01 -1.938834637403488159e-01 1.015816926956176758e+00 1.019228339195251465e+00 2.457275986671447754e-04 9.985128045082092285e-01 7.998982667922973633e-01 1.016492247581481934e+00 1.963311433792114258e-01 9.995144605636596680e-01 -2.626194432377815247e-02 7.887598276138305664e-01 -1.720591932535171509e-01 7.921483516693115234e-01 1.738040149211883545e-01 2.705562993541536440e-02 1.000000000000000000e+00 7.869043532107723449e-01 -1.967034087588208913e-01 1.016830823311780208e+00 1.016846699690152844e+00 -2.215151735962773144e-06 9.999997779284648391e-01 8.001615459830990762e-01 1.016847227410412779e+00 2.000154309533935526e-01 9.996340187331663740e-01 -2.705232923433350742e-02 7.919376748484732165e-01 -1.753438225842832709e-01 7.919376748484732165e-01 1.753438225842832709e-01
9.530100000000000238e-01 2.934352308511734009e-02 1.000004172325134277e+00 7.855271100997924805e-01 -1.938870996236801147e-01 1.015829086303710938e+00 1.019235610961914062e+00 2.447143197059631348e-04 9.985114932060241699e-01 7.998844981193542480e-01 1.016494274139404297e+00 1.963375210762023926e-01 9.995116591453552246e-01 -2.625985071063041687e-02 7.887333631515502930e-01 -1.720567643642425537e-01 7.921301722526550293e-01 1.738093048334121704e-01 2.705556065123371212e-02 1.000000000000000000e+00 7.869030095883426945e-01 -1.967033413414339960e-01 1.016830981210567808e+00 1.016846682499473076e+00 -2.195388454899006065e-06 9.999997794674617690e-01 8.001601746673183690e-01 1.016847625035450564e+00 2.000153447438763610e-01 9.996340205782827670e-01 -2.705225997317199996e-02 7.919363401357795151e-01 -1.753438457969760667e-01 7.919363401357795151e-01 1.753438457969760667e-01
9.540100000000000247e-01 2.934653311967849731e-02 1.000004172325134277e+00 7.855007052421569824e-01 -1.938907057046890259e-01 1.015841484069824219e+00 1.019243240356445312e+00 2.436861395835876465e-04 9.985101819038391113e-01 7.998706102371215820e-01 1.016496658325195312e+00 1.963436603546142578e-01 9.995087981224060059e-01 -2.625780925154685974e-02 7.887067794799804688e-01 -1.720540523529052734e-01 7.921118736267089844e-01 1.738145053386688232e-01 2.705549198591467724e-02 1.000000000000000000e+00 7.869016781332116572e-01 -1.967032746580440472e-01 1.016831137364344162e+00 1.016846664912522957e+00 -2.175772503142584743e-06 9.999997819942025856e-01 8.001587871148613251e-01 1.016847071398694125e+00 2.000153274641065515e-01 9.996340224735401625e-01 -2.705219133600236109e-02 7.919349663898038738e-01 -1.753438703253762387e-01 7.919349663898038738e-01 1.753438703253762387e-01
9.550100000000000255e-01 2.934955060482025146e-02 1.000004172325134277e+00 7.854743599891662598e-01 -1.938943564891815186e-01 1.015853643417358398e+00 1.019250631332397461e+00 2.426356077194213867e-04 9.985086917877197266e-01 7.998566627502441406e-01 1.016498804092407227e+00 1.963501125574111938e-01 9.995058178901672363e-01 -2.625573985278606415e-02 7.886802554130554199e-01 -1.720515489578247070e-01 7.920934557914733887e-01 1.738198548555374146e-01 2.705542393623520600e-02 1.000000000000000000e+00 7.869003587808940381e-01 -1.967032087039379817e-01 1.016831291784448421e+00 1.016846647167728213e+00 -2.156313596739872888e-06 9.999997850785431464e-01 8.001573955764618162e-01 1.016845973815812432e+00 2.000153498753630410e-01 9.996340243903907297e-01 -2.705212331730979733e-02 7.919335755180415548e-01 -1.753438955691081491e-01 7.919335755180415548e-01 1.753438955691081491e-01
9.560100000000000264e-01 2.935256063938140869e-02 1.000004172325134277e+00 7.854479551315307617e-01 -1.938980370759963989e-01 1.015865802764892578e+00 1.019258022308349609e+00 2.415701746940612793e-04 9.985072612762451172e-01 7.998427152633666992e-01 1.016501069068908691e+00 1.963564157485961914e-01 9.995029568672180176e-01 -2.625368535518646240e-02 7.886536717414855957e-01 -1.720489859580993652e-01 7.920753359794616699e-01 1.738251000642776489e-01 2.705535649126099632e-02 1.000000000000000000e+00 7.868990513126224995e-01 -1.967031434631267006e-01 1.016831444509348037e+00 1.016846630073952706e+00 -2.137044697609086009e-06 9.999997872612084171e-01 8.001560416130255593e-01 1.016845714114896104e+00 2.000153127845894219e-01 9.996340262319841630e-01 -2.705205589838526395e-02 7.919322418421929077e-01 -1.753439194913835597e-01 7.919322418421929077e-01 1.753439194913835597e-01
9.570100000000000273e-01 2.935558557510375977e-02 1.000004172325134277e+00 7.854215502738952637e-01 -1.939016282558441162e-01 1.015877962112426758e+00 1.019265413284301758e+00 2.405047416687011719e-04 9.985058903694152832e-01 7.998287677764892578e-01 1.016503214836120605e+00 1.963627338409423828e-01 9.994999766349792480e-01 -2.625163644552230835e-02 7.886270880699157715e-01 -1.720463931560516357e-01 7.920569181442260742e-01 1.738302707672119141e-01 2.705528965009234774e-02 1.000000000000000000e+00 7.868977557103963294e-01 -1.967030789342945618e-01 1.016831595542208699e+00 1.016846613697752311e+00 -2.117968517959913984e-06 9.999997884221247801e-01 8.001547286443136953e-01 1.016846405997080982e+00 2.000152080298707724e-01 9.996340279903513926e-01 -2.705198907768931529e-02 7.919309714776796572e-01 -1.753439419246090869e-01 7.919309714776796572e-01 1.753439419246090869e-01
9.580100000000000282e-01 2.935859560966491699e-02 1.000004172325134277e+00 7.853952050209045410e-01 -1.939052492380142212e-01 1.015890240669250488e+00 1.019272804260253906e+00 2.394542098045349121e-04 9.985046982765197754e-01 7.998149991035461426e-01 1.016505599021911621e+00 1.963689923286437988e-01 9.994972944259643555e-01 -2.624957263469696045e-02 7.886005043983459473e-01 -1.720438599586486816e-01 7.920387387275695801e-01 1.738355606794357300e-01 2.705522340759852415e-02 1.000000000000000000e+00 7.868964718716220386e-01 -1.967030151099863899e-01 1.016831744900960954e+00 1.016846597647564465e+00 -2.099066429426550577e-06 9.999997892627939811e-01 8.001534364851023984e-01 1.016847385452058106e+00 2.000150832625102737e-01 9.996340297123128549e-01 -2.705192285383102233e-02 7.919297285009538889e-01 -1.753439638462390981e-01 7.919297285009538889e-01 1.753439638462390981e-01
9.590100000000000291e-01 2.936160564422607422e-02 1.000004172325134277e+00 7.853687405586242676e-01 -1.939088553190231323e-01 1.015902519226074219e+00 1.019280195236206055e+00 2.384185791015625000e-04 9.985032677650451660e-01 7.998009920120239258e-01 1.016507863998413086e+00 1.963753104209899902e-01 9.994943737983703613e-01 -2.624749764800071716e-02 7.885739803314208984e-01 -1.720412373542785645e-01 7.920203804969787598e-01 1.738408207893371582e-01 2.705515775440630460e-02 1.000000000000000000e+00 7.868951996088736633e-01 -1.967029519765827461e-01 1.016831892618363042e+00 1.016846581208049161e+00 -2.080304400171475983e-06 9.999997910647774324e-01 8.001521282593575535e-01 1.016847439410943910e+00 2.000150255358447982e-01 9.996340314834036844e-01 -2.705185722426932740e-02 7.919284472839112077e-01 -1.753439870419678526e-01 7.919284472839112077e-01 1.753439870419678526e-01
9.600100000000000300e-01 2.936460822820663452e-02 1.000004172325134277e+00 7.853424549102783203e-01 -1.939125061035156250e-01 1.015914678573608398e+00 1.019287824630737305e+00 2.373680472373962402e-04 9.985020756721496582e-01 7.997871637344360352e-01 1.016510009765625000e+00 1.963816285133361816e-01 9.994914531707763672e-01 -2.624547109007835388e-02 7.885475158691406250e-01 -1.720386743545532227e-01 7.920021414756774902e-01 1.738460063934326172e-01 2.705509269031456526e-02 1.000000000000000000e+00 7.868939389181298649e-01 -1.967028895337912808e-01 1.016832038695117513e+00 1.016846564364159322e+00 -2.061681713339694241e-06 9.999997938550300169e-01 8.001508031913866503e-01 1.016846542359352679e+00 2.000150366808552682e-01 9.996340333054232197e-01 -2.705179218894681811e-02 7.919271264461206217e-01 -1.753440115493533069e-01 7.919271264461206217e-01 1.753440115493533069e-01
9.610100000000000309e-01 2.936762571334838867e-02 1.000004172325134277e+00 7.853159904479980469e-01 -1.939160674810409546e-01 1.015926837921142578e+00 1.019295096397399902e+00 2.363100647926330566e-04 9.985006451606750488e-01 7.997733354568481445e-01 1.016512274742126465e+00 1.963879764080047607e-01 9.994886517524719238e-01 -2.624338679015636444e-02 7.885209918022155762e-01 -1.720361411571502686e-01 7.919839620590209961e-01 1.738512516021728516e-01 2.705502820791153701e-02 1.000000000000000000e+00 7.868926896512709046e-01 -1.967028277709106099e-01 1.016832183156956226e+00 1.016846547691020008e+00 -2.043221893647557415e-06 9.999997965961525681e-01 8.001494908342219325e-01 1.016845676630871997e+00 2.000150461824045933e-01 9.996340351095114318e-01 -2.705172773492455982e-02 7.919258188299215240e-01 -1.753440359206322741e-01 7.919258188299215240e-01 1.753440359206322741e-01
9.620100000000000318e-01 2.937065064907073975e-02 1.000004172325134277e+00 7.852897047996520996e-01 -1.939196735620498657e-01 1.015939116477966309e+00 1.019302487373352051e+00 2.352446317672729492e-04 9.984992742538452148e-01 7.997594475746154785e-01 1.016514420509338379e+00 1.963942497968673706e-01 9.994858503341674805e-01 -2.624138258397579193e-02 7.884945273399353027e-01 -1.720335036516189575e-01 7.919657230377197266e-01 1.738565564155578613e-01 2.705496430025386076e-02 1.000000000000000000e+00 7.868914516695376671e-01 -1.967027666779154749e-01 1.016832326027985234e+00 1.016846531727408243e+00 -2.024946979093372820e-06 9.999997983163079196e-01 8.001482188731989798e-01 1.016845762477444293e+00 2.000149879817804954e-01 9.996340368311602553e-01 -2.705166385008133181e-02 7.919245739381166604e-01 -1.753440587995374889e-01 7.919245739381166604e-01 1.753440587995374889e-01
9.630100000000000326e-01 2.937366813421249390e-02 1.000004172325134277e+00 7.852633595466613770e-01 -1.939234137535095215e-01 1.015951156616210938e+00 1.019309997558593750e+00 2.341940999031066895e-04 9.984978437423706055e-01 7.997455596923828125e-01 1.016516804695129395e+00 1.964005529880523682e-01 9.994829297065734863e-01 -2.623933926224708557e-02 7.884679436683654785e-01 -1.720310151576995850e-01 7.919473648071289062e-01 1.738618612289428711e-01 2.705490096704102690e-02 1.000000000000000000e+00 7.868902249669287308e-01 -1.967027062543749982e-01 1.016832467309240595e+00 1.016846516453232985e+00 -2.006856004075719103e-06 9.999997990514731816e-01 8.001469862723541437e-01 1.016846765845208500e+00 2.000148645227431965e-01 9.996340384727719908e-01 -2.705160053430844327e-02 7.919233899276152400e-01 -1.753440802361988238e-01 7.919233899276152400e-01 1.753440802361988238e-01
9.640100000000000335e-01 2.937665581703186035e-02 1.000004172325134277e+00 7.852370142936706543e-01 -1.939270496368408203e-01 1.015963554382324219e+00 1.019317388534545898e+00 2.331957221031188965e-04 9.984965920448303223e-01 7.997316718101501465e-01 1.016519069671630859e+00 1.964067667722702026e-01 9.994801282882690430e-01 -2.623724192380905151e-02 7.884414196014404297e-01 -1.720283925533294678e-01 7.919291853904724121e-01 1.738670319318771362e-01 2.705483819813849986e-02 1.000000000000000000e+00 7.868890093410382258e-01 -1.967026464857571655e-01 1.016832607035652591e+00 1.016846501190916019e+00 -1.988916403923846156e-06 9.999998000149852295e-01 8.001457580940739556e-01 1.016847538276046459e+00 2.000147582205096530e-01 9.996340401153600563e-01 -2.705153778394008696e-02 7.919222046406331206e-01 -1.753441019212353125e-01 7.919222046406331206e-01 1.753441019212353125e-01
9.650100000000000344e-01 2.937968820333480835e-02 1.000004172325134277e+00 7.852106690406799316e-01 -1.939305663108825684e-01 1.015975713729858398e+00 1.019324779510498047e+00 2.321377396583557129e-04 9.984952807426452637e-01 7.997177243232727051e-01 1.016521334648132324e+00 1.964130997657775879e-01 9.994772076606750488e-01 -2.623519673943519592e-02 7.884148955345153809e-01 -1.720258891582489014e-01 7.919107675552368164e-01 1.738721877336502075e-01 2.705477598859262062e-02 1.000000000000000000e+00 7.868878046929317360e-01 -1.967025873649588530e-01 1.016832745224295564e+00 1.016846485609263162e+00 -1.971112261303383454e-06 9.999998017999128797e-01 8.001445172611494350e-01 1.016847518413388940e+00 2.000147093589376979e-01 9.996340417985232207e-01 -2.705147559718446004e-02 7.919209876949734328e-01 -1.753441246810071019e-01 7.919209876949734328e-01 1.753441246810071019e-01
9.660100000000000353e-01 2.938269823789596558e-02 1.000004172325134277e+00 7.851842045783996582e-01 -1.939342767000198364e-01 1.015987873077392578e+00 1.019332170486450195e+00 2.310723066329956055e-04 9.984939098358154297e-01 7.997038364410400391e-01 1.016523480415344238e+00 1.964193731546401978e-01 9.994744062423706055e-01 -2.623310312628746033e-02 7.883882522583007812e-01 -1.720234155654907227e-01 7.918925285339355469e-01 1.738775670528411865e-01 2.705471433840337878e-02 1.000000000000000000e+00 7.868866110226092614e-01 -1.967025288919800885e-01 1.016832881875169070e+00 1.016846469708274192e+00 -1.953443576214330149e-06 9.999998044062557989e-01 8.001432637735805820e-01 1.016846706257235500e+00 2.000147179380272477e-01 9.996340435222615950e-01 -2.705141397404156253e-02 7.919197390906363987e-01 -1.753441485155141921e-01 7.919197390906363987e-01 1.753441485155141921e-01
9.670100000000000362e-01 2.938570827245712280e-02 1.000004172325134277e+00 7.851578593254089355e-01 -1.939379423856735229e-01 1.016000032424926758e+00 1.019339680671691895e+00 2.300068736076354980e-04 9.984924793243408203e-01 7.996899485588073730e-01 1.016525745391845703e+00 1.964257955551147461e-01 9.994714856147766113e-01 -2.623105235397815704e-02 7.883617281913757324e-01 -1.720208525657653809e-01 7.918742299079895020e-01 1.738828271627426147e-01 2.705465324216263859e-02 1.000000000000000000e+00 7.868854282221269258e-01 -1.967024710591196712e-01 1.016833017006779860e+00 1.016846453794347571e+00 -1.935922502660294856e-06 9.999998072806628446e-01 8.001420133663150747e-01 1.016845625824089661e+00 2.000147463402993098e-01 9.996340452498816420e-01 -2.705135290615537369e-02 7.919184869866271459e-01 -1.753441726524060940e-01 7.919184869866271459e-01 1.753441726524060940e-01
9.680100000000000371e-01 2.938871830701828003e-02 1.000004172325134277e+00 7.851315736770629883e-01 -1.939415931701660156e-01 1.016012191772460938e+00 1.019346952438354492e+00 2.289637923240661621e-04 9.984912276268005371e-01 7.996761202812194824e-01 1.016528010368347168e+00 1.964321136474609375e-01 9.994686245918273926e-01 -2.622901648283004761e-02 7.883352637290954590e-01 -1.720181405544281006e-01 7.918559908866882324e-01 1.738880574703216553e-01 2.705459268920717628e-02 1.000000000000000000e+00 7.868842560786513118e-01 -1.967024138511933584e-01 1.016833150655616524e+00 1.016846438471608494e+00 -1.918573004680073487e-06 9.999998093320906500e-01 8.001407970639360379e-01 1.016845310316856432e+00 2.000147203954016906e-01 9.996340469090352343e-01 -2.705129237705033649e-02 7.919172869040329577e-01 -1.753441955688398168e-01 7.919172869040329577e-01 1.753441955688398168e-01
9.690100000000000380e-01 2.939172834157943726e-02 1.000004172325134277e+00 7.851051092147827148e-01 -1.939451843500137329e-01 1.016024708747863770e+00 1.019354581832885742e+00 2.279281616210937500e-04 9.984899163246154785e-01 7.996622323989868164e-01 1.016530275344848633e+00 1.964382678270339966e-01 9.994658827781677246e-01 -2.622699365019798279e-02 7.883086800575256348e-01 -1.720156520605087280e-01 7.918378114700317383e-01 1.738932728767395020e-01 2.705453267925157432e-02 1.000000000000000000e+00 7.868830945864855320e-01 -1.967023572677946142e-01 1.016833282822655615e+00 1.016846423756227358e+00 -1.901395723715942703e-06 9.999998105313354646e-01 8.001396156968747508e-01 1.016845787391142286e+00 2.000146381180262500e-01 9.996340484977859209e-01 -2.705123238628545299e-02 7.919161403289795009e-01 -1.753442172240536612e-01 7.919161403289795009e-01 1.753442172240536612e-01
9.700100000000000389e-01 2.939473837614059448e-02 1.000004172325134277e+00 7.850787639617919922e-01 -1.939489096403121948e-01 1.016036748886108398e+00 1.019361972808837891e+00 2.268701791763305664e-04 9.984884858131408691e-01 7.996483445167541504e-01 1.016532421112060547e+00 1.964447200298309326e-01 9.994629621505737305e-01 -2.622489631175994873e-02 7.882821559906005859e-01 -1.720131486654281616e-01 7.918195128440856934e-01 1.738985925912857056e-01 2.705447321083497697e-02 1.000000000000000000e+00 7.868819437164912278e-01 -1.967023013068588400e-01 1.016833413512856721e+00 1.016846409562213394e+00 -1.884386480987903623e-06 9.999998110323016220e-01 8.001384648300925440e-01 1.016846911376730223e+00 2.000145099615121824e-01 9.996340500264141449e-01 -2.705117293322042288e-02 7.919150393738946248e-01 -1.753442378324961970e-01 7.919150393738946248e-01 1.753442378324961970e-01
9.710100000000000398e-01 2.939774096012115479e-02 1.000004172325134277e+00 7.850524187088012695e-01 -1.939524710178375244e-01 1.016049027442932129e+00 1.019369363784790039e+00 2.258345484733581543e-04 9.984871745109558105e-01 7.996343970298767090e-01 1.016534805297851562e+00 1.964510083198547363e-01 9.994601011276245117e-01 -2.622287161648273468e-02 7.882556319236755371e-01 -1.720105409622192383e-01 7.918010950088500977e-01 1.739038676023483276e-01 2.705441427211758426e-02 1.000000000000000000e+00 7.868808032325096402e-01 -1.967022459516524213e-01 1.016833542766417242e+00 1.016846395192635866e+00 -1.867511408645821115e-06 9.999998120823396786e-01 8.001373085188355772e-01 1.016847501657014652e+00 2.000144206472663777e-01 9.996340515782404790e-01 -2.705111401266583823e-02 7.919139201121999649e-01 -1.753442591322135757e-01 7.919139201121999649e-01 1.753442591322135757e-01
9.720100000000000406e-01 2.940075844526290894e-02 1.000004172325134277e+00 7.850260138511657715e-01 -1.939560323953628540e-01 1.016061067581176758e+00 1.019376754760742188e+00 2.247765660285949707e-04 9.984857439994812012e-01 7.996205091476440430e-01 1.016536831855773926e+00 1.964571326971054077e-01 9.994572401046752930e-01 -2.622076123952865601e-02 7.882290482521057129e-01 -1.720079630613327026e-01 7.917829751968383789e-01 1.739090234041213989e-01 2.705435586050604704e-02 1.000000000000000000e+00 7.868796730828135910e-01 -1.967021911985100402e-01 1.016833670592141026e+00 1.016846380494842439e+00 -1.850763088424668719e-06 9.999998139546635301e-01 8.001361388899232985e-01 1.016847299634923374e+00 2.000143887322934355e-01 9.996340531715151023e-01 -2.705105562348501455e-02 7.919127685416982310e-01 -1.753442815038997737e-01 7.919127685416982310e-01 1.753442815038997737e-01
9.730100000000000415e-01 2.940376102924346924e-02 1.000004172325134277e+00 7.849996685981750488e-01 -1.939596235752105713e-01 1.016073346138000488e+00 1.019384145736694336e+00 2.237334847450256348e-04 9.984844326972961426e-01 7.996066808700561523e-01 1.016539216041564941e+00 1.964634805917739868e-01 9.994543790817260742e-01 -2.621875330805778503e-02 7.882025241851806641e-01 -1.720054149627685547e-01 7.917647361755371094e-01 1.739142537117004395e-01 2.705429797598520730e-02 1.000000000000000000e+00 7.868785532671007665e-01 -1.967021370474105191e-01 1.016833796990079808e+00 1.016846365469742830e+00 -1.834141556639724721e-06 9.999998166476306016e-01 8.001349559900904351e-01 1.016846306866236116e+00 2.000144141049103874e-01 9.996340548061289910e-01 -2.705099776565404734e-02 7.919115847460108659e-01 -1.753443049452621250e-01 7.919115847460108659e-01 1.753443049452621250e-01
9.740100000000000424e-01 2.940481901168823242e-02 1.000004172325134277e+00 7.849707603454589844e-01 -1.939565092325210571e-01 1.016103148460388184e+00 1.019401788711547852e+00 2.258941531181335449e-04 9.984896183013916016e-01 7.995784878730773926e-01 1.016551375389099121e+00 1.964637339115142822e-01 9.994654059410095215e-01 -2.621337771415710449e-02 7.881733775138854980e-01 -1.719986498355865479e-01 7.917348742485046387e-01 1.739119291305541992e-01 2.705424061017926152e-02 1.000000000000000000e+00 7.868774436184167165e-01 -1.967020834866045065e-01 1.016833921988446798e+00 1.016846350620071560e+00 -1.817666877056190045e-06 9.999998192535589636e-01 8.001337856399405313e-01 1.016845382901210959e+00 2.000144350615551403e-01 9.996340564218804126e-01 -2.705094042596150467e-02 7.919104149248639146e-01 -1.753443281896224226e-01 7.919104149248639146e-01 1.753443281896224226e-01
9.750100000000000433e-01 2.940461784601211548e-02 1.000004172325134277e+00 7.849402427673339844e-01 -1.939489841461181641e-01 1.016143918037414551e+00 1.019425630569458008e+00 2.300590276718139648e-04 9.984987378120422363e-01 7.995413541793823242e-01 1.016569733619689941e+00 1.964599043130874634e-01 9.994850754737854004e-01 -2.620601467788219452e-02 7.881426811218261719e-01 -1.719891130924224854e-01 7.916975617408752441e-01 1.739046871662139893e-01 2.705418375603549710e-02 1.000000000000000000e+00 7.868763439961801165e-01 -1.967020305061986940e-01 1.016834045610999437e+00 1.016846336369147119e+00 -1.801355944016287261e-06 9.999998210081516570e-01 8.001326495812605133e-01 1.016845251509093329e+00 2.000143996458235984e-01 9.996340579680770277e-01 -2.705088359328292058e-02 7.919092979799273735e-01 -1.753443501703964014e-01 7.919092979799273735e-01 1.753443501703964014e-01
9.760100000000000442e-01 2.940441668033599854e-02 1.000004172325134277e+00 7.849097251892089844e-01 -1.939414143562316895e-01 1.016184687614440918e+00 1.019449234008789062e+00 2.341791987419128418e-04 9.985079765319824219e-01 7.995043396949768066e-01 1.016587972640991211e+00 1.964561790227890015e-01 9.995048046112060547e-01 -2.619868703186511993e-02 7.881118059158325195e-01 -1.719798445701599121e-01 7.916604876518249512e-01 1.738975495100021362e-01 2.705412741355391754e-02 1.000000000000000000e+00 7.868752544003907445e-01 -1.967019781061930817e-01 1.016834167857737725e+00 1.016846322716969730e+00 -1.785208757520015523e-06 9.999998219114085707e-01 8.001315478140504922e-01 1.016845912689883447e+00 2.000143078577157341e-01 9.996340594447189476e-01 -2.705082726761830550e-02 7.919082339112013535e-01 -1.753443708875840890e-01 7.919082339112013535e-01 1.753443708875840890e-01
9.770100000000000451e-01 2.940423786640167236e-02 1.000004172325134277e+00 7.848793268203735352e-01 -1.939338147640228271e-01 1.016225576400756836e+00 1.019472956657409668e+00 2.383664250373840332e-04 9.985171556472778320e-01 7.994672060012817383e-01 1.016606450080871582e+00 1.964524090290069580e-01 9.995244741439819336e-01 -2.619132772088050842e-02 7.880812883377075195e-01 -1.719703376293182373e-01 7.916232943534851074e-01 1.738903820514678955e-01 2.705407157946759789e-02 1.000000000000000000e+00 7.868741747659723229e-01 -1.967019262820390024e-01 1.016834288739579817e+00 1.016846309459908282e+00 -1.769215469084009401e-06 9.999998223278807608e-01 8.001304698370100832e-01 1.016847021391511063e+00 2.000141844585998363e-01 9.996340608761526969e-01 -2.705077144764433256e-02 7.919072040392159950e-01 -1.753443908492358927e-01 7.919072040392159950e-01 1.753443908492358927e-01
9.780100000000000460e-01 2.940405160188674927e-02 1.000004172325134277e+00 7.848488092422485352e-01 -1.939264237880706787e-01 1.016266345977783203e+00 1.019496917724609375e+00 2.424567937850952148e-04 9.985263347625732422e-01 7.994299530982971191e-01 1.016624689102172852e+00 1.964487433433532715e-01 9.995442628860473633e-01 -2.618400566279888153e-02 7.880504131317138672e-01 -1.719608604907989502e-01 7.915861606597900391e-01 1.738832890987396240e-01 2.705401624290590737e-02 1.000000000000000000e+00 7.868731048763828451e-01 -1.967018750186009801e-01 1.016834408292858649e+00 1.016846295920383225e+00 -1.753343308032310268e-06 9.999998234706062306e-01 8.001293807072261677e-01 1.016847429458554108e+00 2.000141118415454111e-01 9.996340623433904726e-01 -2.705071612895765948e-02 7.919061462083245573e-01 -1.753444117458815288e-01 7.919061462083245573e-01 1.753444117458815288e-01
9.790100000000000469e-01 2.940385788679122925e-02 1.000004172325134277e+00 7.848182916641235352e-01 -1.939187943935394287e-01 1.016307234764099121e+00 1.019520640373229980e+00 2.466514706611633301e-04 9.985356330871582031e-01 7.993928194046020508e-01 1.016643166542053223e+00 1.964450031518936157e-01 9.995639920234680176e-01 -2.617660537362098694e-02 7.880197763442993164e-01 -1.719514280557632446e-01 7.915490269660949707e-01 1.738761067390441895e-01 2.705396140300086669e-02 1.000000000000000000e+00 7.868720447143324748e-01 -1.967018243146705370e-01 1.016834526520474347e+00 1.016846282044292282e+00 -1.737589657742588872e-06 9.999998254364416139e-01 8.001282776346309022e-01 1.016847045214871681e+00 2.000140965853470232e-01 9.996340638529007672e-01 -2.705066131120669598e-02 7.919050554556188448e-01 -1.753444337125038832e-01 7.919050554556188448e-01 1.753444337125038832e-01
9.800100000000000477e-01 2.940365672111511230e-02 1.000004172325134277e+00 7.847878336906433105e-01 -1.939114034175872803e-01 1.016347885131835938e+00 1.019544601440429688e+00 2.508312463760375977e-04 9.985448122024536133e-01 7.993556857109069824e-01 1.016661524772644043e+00 1.964413374662399292e-01 9.995836615562438965e-01 -2.616924419999122620e-02 7.879890203475952148e-01 -1.719420701265335083e-01 7.915117144584655762e-01 1.738689541816711426e-01 2.705390705919945640e-02 1.000000000000000000e+00 7.868709942688122405e-01 -1.967017741694833954e-01 1.016834643424261220e+00 1.016846267866805986e+00 -1.721955929933339567e-06 9.999998281619038032e-01 8.001271624257896287e-01 1.016845928776902719e+00 2.000141343745479861e-01 9.996340654004722825e-01 -2.705060699350022788e-02 7.919039350129548627e-01 -1.753444566605255606e-01 7.919039350129548627e-01 1.753444566605255606e-01
9.810100000000000486e-01 2.940346300601959229e-02 1.000004172325134277e+00 7.847574353218078613e-01 -1.939036846160888672e-01 1.016388773918151855e+00 1.019568324089050293e+00 2.549663186073303223e-04 9.985541105270385742e-01 7.993186712265014648e-01 1.016680002212524414e+00 1.964375227689743042e-01 9.996033906936645508e-01 -2.616187930107116699e-02 7.879583835601806641e-01 -1.719326078891754150e-01 7.914746999740600586e-01 1.738617867231369019e-01 2.705385320130246352e-02 1.000000000000000000e+00 7.868699533367871091e-01 -1.967017245689442195e-01 1.016834759038041769e+00 1.016846254036576358e+00 -1.706468160987176033e-06 9.999998304761626988e-01 8.001260683992661438e-01 1.016845188874619499e+00 2.000141456190014377e-01 9.996340669084342601e-01 -2.705055315940135124e-02 7.919028444855831239e-01 -1.753444789563111117e-01 7.919028444855831239e-01 1.753444789563111117e-01
9.820100000000000495e-01 2.940327674150466919e-02 1.000004172325134277e+00 7.847267985343933105e-01 -1.938963532447814941e-01 1.016429543495178223e+00 1.019592046737670898e+00 2.591088414192199707e-04 9.985632300376892090e-01 7.992814779281616211e-01 1.016698360443115234e+00 1.964338570833206177e-01 9.996231794357299805e-01 -2.615451812744140625e-02 7.879276275634765625e-01 -1.719232201576232910e-01 7.914375662803649902e-01 1.738546490669250488e-01 2.705379982548282436e-02 1.000000000000000000e+00 7.868689218420721332e-01 -1.967016755077640455e-01 1.016834873374506731e+00 1.016846240796996925e+00 -1.691136120544826145e-06 9.999998319398875068e-01 8.001250080571964407e-01 1.016845241537146949e+00 2.000141004540694489e-01 9.996340683476425681e-01 -2.705049980274245452e-02 7.919018062392024770e-01 -1.753444999868708776e-01 7.919018062392024770e-01 1.753444999868708776e-01
9.830100000000000504e-01 2.940307557582855225e-02 1.000004172325134277e+00 7.846963405609130859e-01 -1.938886642456054688e-01 1.016470432281494141e+00 1.019615888595581055e+00 2.632588148117065430e-04 9.985724687576293945e-01 7.992442846298217773e-01 1.016716718673706055e+00 1.964299380779266357e-01 9.996428489685058594e-01 -2.614716440439224243e-02 7.878968119621276855e-01 -1.719137877225875854e-01 7.914003133773803711e-01 1.738474071025848389e-01 2.705374693174054934e-02 1.000000000000000000e+00 7.868678997846673129e-01 -1.967016269859428734e-01 1.016834986433656995e+00 1.016846228148067910e+00 -1.675959808606289480e-06 9.999998325530783383e-01 8.001239813995806305e-01 1.016846086764485735e+00 2.000139988797519919e-01 9.996340697180969848e-01 -2.705044692352354119e-02 7.919008202738128110e-01 -1.753445197522049137e-01 7.919008202738129221e-01 1.753445197522049137e-01
9.840100000000000513e-01 2.940288186073303223e-02 1.000004172325134277e+00 7.846660017967224121e-01 -1.938811838626861572e-01 1.016511201858520508e+00 1.019639730453491211e+00 2.674460411071777344e-04 9.985816478729248047e-01 7.992072701454162598e-01 1.016735076904296875e+00 1.964261978864669800e-01 9.996625781059265137e-01 -2.613976970314979553e-02 7.878661751747131348e-01 -1.719044297933578491e-01 7.913630604743957520e-01 1.738402247428894043e-01 2.705369451445321580e-02 1.000000000000000000e+00 7.868668870527196768e-01 -1.967015789957680116e-01 1.016835098233992651e+00 1.016846215718629320e+00 -1.660921355942801157e-06 9.999998329803717612e-01 8.001229692875743149e-01 1.016847095461859141e+00 2.000138860412253861e-01 9.996340710641766769e-01 -2.705039451966561453e-02 7.918998525400903210e-01 -1.753445391787160634e-01 7.918998525400903210e-01 1.753445391787160634e-01
9.850100000000000522e-01 2.940268814563751221e-02 1.000004172325134277e+00 7.846353054046630859e-01 -1.938737332820892334e-01 1.016551971435546875e+00 1.019663572311401367e+00 2.715736627578735352e-04 9.985908269882202148e-01 7.991700768470764160e-01 1.016753315925598145e+00 1.964225620031356812e-01 9.996823668479919434e-01 -2.613245695829391479e-02 7.878352403640747070e-01 -1.718949973583221436e-01 7.913259267807006836e-01 1.738331168889999390e-01 2.705364256516279431e-02 1.000000000000000000e+00 7.868658834779640454e-01 -1.967015315256368801e-01 1.016835208803343882e+00 1.016846202950329348e+00 -1.645993881158821146e-06 9.999998342216069869e-01 8.001219429298485064e-01 1.016847321256834080e+00 2.000138298521840496e-01 9.996340724526425747e-01 -2.705034258804116937e-02 7.918988518162753953e-01 -1.753445596600291534e-01 7.918988518162753953e-01 1.753445596600291534e-01
9.860100000000000531e-01 2.940249443054199219e-02 1.000004172325134277e+00 7.846049070358276367e-01 -1.938661485910415649e-01 1.016592741012573242e+00 1.019687414169311523e+00 2.757236361503601074e-04 9.986000061035156250e-01 7.991328835487365723e-01 1.016771793365478516e+00 1.964187920093536377e-01 9.997021555900573730e-01 -2.612510696053504944e-02 7.878046035766601562e-01 -1.718855798244476318e-01 7.912887334823608398e-01 1.738259792327880859e-01 2.705359108378512997e-02 1.000000000000000000e+00 7.868648890587264244e-01 -1.967014845754339880e-01 1.016835318141988465e+00 1.016846189837613101e+00 -1.631177116790942365e-06 9.999998362867323909e-01 8.001209020399366878e-01 1.016846754733232938e+00 2.000138309883529031e-01 9.996340738841593687e-01 -2.705029112861907781e-02 7.918978175927235963e-01 -1.753445812100104806e-01 7.918978175927235963e-01 1.753445812100104806e-01
9.870100000000000540e-01 2.940230816602706909e-02 1.000004172325134277e+00 7.845743894577026367e-01 -1.938586533069610596e-01 1.016633629798889160e+00 1.019711256027221680e+00 2.799034118652343750e-04 9.986092448234558105e-01 7.990957498550415039e-01 1.016790151596069336e+00 1.964151114225387573e-01 9.997219443321228027e-01 -2.611773461103439331e-02 7.877739071846008301e-01 -1.718761920928955078e-01 7.912516593933105469e-01 1.738188713788986206e-01 2.705354006855468715e-02 1.000000000000000000e+00 7.868639037599051145e-01 -1.967014381427553138e-01 1.016835426255690678e+00 1.016846176499471621e+00 -1.616475865055495390e-06 9.999998389610188498e-01 8.001198527305585229e-01 1.016845599228677122e+00 2.000138748533177024e-01 9.996340753444791227e-01 -2.705024013848979919e-02 7.918967608030075267e-01 -1.753446035290962268e-01 7.918967608030075267e-01 1.753446035290962268e-01
9.880100000000000549e-01 2.940211445093154907e-02 1.000004172325134277e+00 7.845439910888671875e-01 -1.938511729240417480e-01 1.016674518585205078e+00 1.019734978675842285e+00 2.840161323547363281e-04 9.986184239387512207e-01 7.990586757659912109e-01 1.016808629035949707e+00 1.964113563299179077e-01 9.997416734695434570e-01 -2.611036971211433411e-02 7.877432107925415039e-01 -1.718668192625045776e-01 7.912144660949707031e-01 1.738116741180419922e-01 2.705348950915116568e-02 1.000000000000000000e+00 7.868629273763174670e-01 -1.967013922135479598e-01 1.016835533178146012e+00 1.016846163631456079e+00 -1.601918196804348424e-06 9.999998409892890683e-01 8.001188307329751837e-01 1.016845043331907616e+00 2.000138761252703012e-01 9.996340767503206770e-01 -2.705018960064585476e-02 7.918957453581787487e-01 -1.753446248662177687e-01 7.918957453581787487e-01 1.753446248662177687e-01
9.890099999999999447e-01 2.940190583467483521e-02 1.000004172325134277e+00 7.845133543014526367e-01 -1.938436478376388550e-01 1.016715288162231445e+00 1.019758701324462891e+00 2.881810069084167480e-04 9.986276626586914062e-01 7.990215420722961426e-01 1.016826987266540527e+00 1.964075565338134766e-01 9.997612833976745605e-01 -2.610304206609725952e-02 7.877123951911926270e-01 -1.718572676181793213e-01 7.911772131919860840e-01 1.738045364618301392e-01 2.705343940389922860e-02 1.000000000000000000e+00 7.868619598746551258e-01 -1.967013467855306397e-01 1.016835638914824536e+00 1.016846151346478599e+00 -1.587508668915912123e-06 9.999998421677843696e-01 8.001178418476171395e-01 1.016845279992337092e+00 2.000138209535050893e-01 9.996340780881641797e-01 -2.705013951232634883e-02 7.918947816332300160e-01 -1.753446449371155735e-01 7.918947816332300160e-01 1.753446449371155735e-01
9.900099999999999456e-01 2.940171957015991211e-02 1.000004172325134277e+00 7.844829559326171875e-01 -1.938360184431076050e-01 1.016756057739257812e+00 1.019782543182373047e+00 2.923607826232910156e-04 9.986369013786315918e-01 7.989844083786010742e-01 1.016845345497131348e+00 1.964038908481597900e-01 9.997810125350952148e-01 -2.609563991427421570e-02 7.876817584037780762e-01 -1.718477755784988403e-01 7.911400198936462402e-01 1.737973690032958984e-01 2.705338975269919177e-02 1.000000000000000000e+00 7.868610012529375641e-01 -1.967013018585686557e-01 1.016835743466049102e+00 1.016846139637569202e+00 -1.573246947270158801e-06 9.999998425089886567e-01 8.001168857150974256e-01 1.016846297392825837e+00 2.000137101860545996e-01 9.996340793588434082e-01 -2.705008987349815514e-02 7.918938689886886317e-01 -1.753446637591936363e-01 7.918938689886886317e-01 1.753446637591936363e-01
9.910099999999999465e-01 2.940137684345245361e-02 1.000004172325134277e+00 7.845047712326049805e-01 -1.938087195158004761e-01 1.016813755035400391e+00 1.019808530807495117e+00 2.974197268486022949e-04 9.986402392387390137e-01 7.989888787269592285e-01 1.016866683959960938e+00 1.963913291692733765e-01 9.997956156730651855e-01 -2.609265223145484924e-02 7.877005338668823242e-01 -1.718143969774246216e-01 7.911346554756164551e-01 1.737793087959289551e-01 2.705334054743348260e-02 1.000000000000000000e+00 7.868600513498773541e-01 -1.967012574216896181e-01 1.016835846858119119e+00 1.016846127937092170e+00 -1.559105822290455196e-06 9.999998430296065388e-01 8.001159330682141579e-01 1.016847133186489449e+00 2.000136128837524951e-01 9.996340806302329574e-01 -2.705004068146401458e-02 7.918929553481024453e-01 -1.753446827497778249e-01 7.918929553481024453e-01 1.753446827497778249e-01
9.920099999999999474e-01 2.940084040164947510e-02 1.000004172325134277e+00 7.845662832260131836e-01 -1.937663108110427856e-01 1.016884088516235352e+00 1.019836068153381348e+00 3.031417727470397949e-04 9.986391067504882812e-01 7.990250587463378906e-01 1.016890287399291992e+00 1.963720172643661499e-01 9.998064041137695312e-01 -2.609292045235633850e-02 7.877568006515502930e-01 -1.717627048492431641e-01 7.911532521247863770e-01 1.737529933452606201e-01 2.705329178295056564e-02 1.000000000000000000e+00 7.868591100631192603e-01 -1.967012134679304303e-01 1.016835949107724346e+00 1.016846115884818103e+00 -1.545068026389307027e-06 9.999998443748526755e-01 8.001149653335806189e-01 1.016847176654195994e+00 2.000135728735940865e-01 9.996340819454074822e-01 -2.704999193451220613e-02 7.918920076630079352e-01 -1.753447028083233161e-01 7.918920076630079352e-01 1.753447028083233161e-01
9.930099999999999483e-01 2.940033376216888428e-02 1.000004172325134277e+00 7.846278548240661621e-01 -1.937239468097686768e-01 1.016954660415649414e+00 1.019863724708557129e+00 3.088787198066711426e-04 9.986379146575927734e-01 7.990611791610717773e-01 1.016914010047912598e+00 1.963526308536529541e-01 9.998170733451843262e-01 -2.609321475028991699e-02 7.878133058547973633e-01 -1.717111170291900635e-01 7.911718487739562988e-01 1.737267076969146729e-01 2.705324345925044435e-02 1.000000000000000000e+00 7.868581773926631717e-01 -1.967011699972910643e-01 1.016836050214865006e+00 1.016846103480746777e+00 -1.531133559566714295e-06 9.999998465447268448e-01 8.001139825111969195e-01 1.016846427795945695e+00 2.000135901555793183e-01 9.996340833043670937e-01 -2.704994363264272977e-02 7.918910259334053237e-01 -1.753447239348301101e-01 7.918910259334053237e-01 1.753447239348301101e-01
9.940099999999999492e-01 2.939981967210769653e-02 1.000004172325134277e+00 7.846893668174743652e-01 -1.936815381050109863e-01 1.017025113105773926e+00 1.019891381263732910e+00 3.146156668663024902e-04 9.986368417739868164e-01 7.990973591804504395e-01 1.016937732696533203e+00 1.963335424661636353e-01 9.998279213905334473e-01 -2.609352767467498779e-02 7.878698706626892090e-01 -1.716595441102981567e-01 7.911906242370605469e-01 1.737005263566970825e-01 2.705319557279953560e-02 1.000000000000000000e+00 7.868572532683444365e-01 -1.967011270050301464e-01 1.016836150190900678e+00 1.016846090977285177e+00 -1.517312660745960781e-06 9.999998490838464260e-01 8.001129975687507612e-01 1.016845317831101436e+00 2.000136337753378735e-01 9.996340846768914101e-01 -2.704989576989583547e-02 7.918900333505073386e-01 -1.753447454940857131e-01 7.918900333505073386e-01 1.753447454940857131e-01
9.950099999999999500e-01 2.939932793378829956e-02 1.000004172325134277e+00 7.847510576248168945e-01 -1.936391144990921021e-01 1.017095446586608887e+00 1.019918918609619141e+00 3.203824162483215332e-04 9.986355900764465332e-01 7.991335391998291016e-01 1.016961216926574707e+00 1.963139474391937256e-01 9.998384118080139160e-01 -2.609376981854438782e-02 7.879263758659362793e-01 -1.716078221797943115e-01 7.912093400955200195e-01 1.736740469932556152e-01 2.705314811459119326e-02 1.000000000000000000e+00 7.868563375113222236e-01 -1.967010844790628432e-01 1.016836249064786646e+00 1.016846079017786897e+00 -1.503631427715614581e-06 9.999998508314945633e-01 8.001120435593229718e-01 1.016844945886149043e+00 2.000136248338886813e-01 9.996340859859526029e-01 -2.704984833108081688e-02 7.918890890259365767e-01 -1.753447658670095055e-01 7.918890890259365767e-01 1.753447658670095055e-01
9.960099999999999509e-01 2.939882129430770874e-02 1.000004172325134277e+00 7.848125696182250977e-01 -1.935967653989791870e-01 1.017165899276733398e+00 1.019946575164794922e+00 3.260821104049682617e-04 9.986344575881958008e-01 7.991696000099182129e-01 1.016985058784484863e+00 1.962947994470596313e-01 9.998491406440734863e-01 -2.609409764409065247e-02 7.879828214645385742e-01 -1.715562045574188232e-01 7.912279963493347168e-01 1.736478507518768311e-01 2.705310108417856990e-02 1.000000000000000000e+00 7.868554301127236306e-01 -1.967010424187894679e-01 1.016836346837959315e+00 1.016846067634170625e+00 -1.490091155245988246e-06 9.999998517300854317e-01 8.001111221227517056e-01 1.016845366491238911e+00 2.000135594168748754e-01 9.996340872277293954e-01 -2.704980131544402339e-02 7.918881958923543740e-01 -1.753447849732752417e-01 7.918881958923543740e-01 1.753447849732752417e-01
9.970099999999999518e-01 2.939829975366592407e-02 1.000004172325134277e+00 7.848740816116333008e-01 -1.935542970895767212e-01 1.017236351966857910e+00 1.019973993301391602e+00 3.318414092063903809e-04 9.986333847045898438e-01 7.992057204246520996e-01 1.017008662223815918e+00 1.962754726409912109e-01 9.998598098754882812e-01 -2.609435282647609711e-02 7.880392074584960938e-01 -1.715045422315597534e-01 7.912465929985046387e-01 1.736215353012084961e-01 2.705305448089157308e-02 1.000000000000000000e+00 7.868545310592499620e-01 -1.967010008233166241e-01 1.016836443512558974e+00 1.016846056755428940e+00 -1.476688529029689333e-06 9.999998519069621672e-01 8.001102296001327829e-01 1.016846459102851652e+00 2.000134461752882953e-01 9.996340884107139946e-01 -2.704975472299418759e-02 7.918873474336317608e-01 -1.753448029904367544e-01 7.918873474336317608e-01 1.753448029904367544e-01
9.980099999999999527e-01 2.939781546592712402e-02 1.000004172325134277e+00 7.849357128143310547e-01 -1.935120373964309692e-01 1.017306804656982422e+00 1.020001649856567383e+00 3.375560045242309570e-04 9.986321926116943359e-01 7.992420196533203125e-01 1.017032384872436523e+00 1.962562650442123413e-01 9.998705983161926270e-01 -2.609469741582870483e-02 7.880958318710327148e-01 -1.714529097080230713e-01 7.912654280662536621e-01 1.735952347517013550e-01 2.705300829690599623e-02 1.000000000000000000e+00 7.868536401956218729e-01 -1.967009596822117401e-01 1.016836539113574522e+00 1.016846045552472377e+00 -1.463384850725432616e-06 9.999998528489999483e-01 8.001093232695580815e-01 1.016846816237092943e+00 2.000133861193838514e-01 9.996340896340680793e-01 -2.704970855383312736e-02 7.918864675664891717e-01 -1.753448219916380613e-01 7.918864675664891717e-01 1.753448219916380613e-01
9.990099999999999536e-01 2.939728647470474243e-02 1.000004172325134277e+00 7.849973440170288086e-01 -1.934695988893508911e-01 1.017377376556396484e+00 1.020029306411743164e+00 3.433376550674438477e-04 9.986310005187988281e-01 7.992781400680541992e-01 1.017056107521057129e+00 1.962369233369827271e-01 9.998811483383178711e-01 -2.609490975737571716e-02 7.881522774696350098e-01 -1.714012324810028076e-01 7.912840843200683594e-01 1.735690236091613770e-01 2.705296252997541062e-02 1.000000000000000000e+00 7.868527574772568034e-01 -1.967009189924796009e-01 1.016836633648180444e+00 1.016846033787259129e+00 -1.450169009570840517e-06 9.999998549830989569e-01 8.001083908650504783e-01 1.016846033788294523e+00 2.000134082504288202e-01 9.996340909262619867e-01 -2.704966280799007625e-02 7.918855344464955648e-01 -1.753448425721038928e-01 7.918855344464955648e-01 1.753448425721038928e-01


==> data/trajectory_0_25s_0_73_pu.dat <==
0.000000000000000000e+00 3.430204838514328003e-02 9.999962449073791504e-01 7.787773013114929199e-01 -1.935347765684127808e-01 9.271358847618103027e-01 3.693739175796508789e-01 1.833499968051910400e-02 1.002996087074279785e+00 2.513888478279113770e-01 3.574023246765136719e-01 8.564455807209014893e-02 2.995161116123199463e-01 -7.206123322248458862e-03 7.840105295181274414e-01 -1.674236804246902466e-01 2.119591236114501953e-01 5.197517573833465576e-02 2.704802653917186273e-02 1.000000000000000000e+00 7.867585317602432404e-01 -1.966973054422634648e-01 1.016844855032059014e+00 2.837944293736567314e-01 1.989148773143305238e-02 1.001989148773235749e+00 2.193650865375615933e-01 2.844906842547326731e-01 7.147139724015984241e-02 2.665691265149255917e-01 -7.211927632794891928e-03 7.917903799571579526e-01 -1.753476873901682609e-01 2.111441013219087504e-01 4.675938330404486032e-02
1.000000000000000021e-03 3.457523882389068604e-02 9.999961853027343750e-01 7.792981266975402832e-01 -1.951606571674346924e-01 9.230259656906127930e-01 3.689316511154174805e-01 1.817695796489715576e-02 1.002984404563903809e+00 2.518583536148071289e-01 3.569196462631225586e-01 8.508177846670150757e-02 2.990182638168334961e-01 -7.382326759397983551e-03 7.847583293914794922e-01 -1.688496321439743042e-01 2.126086950302124023e-01 5.139529705047607422e-02 2.767032851380115191e-02 1.000000000000000000e+00 7.867868105662341183e-01 -1.967113978694914334e-01 1.009557729858132191e+00 2.837906494472529073e-01 1.972611971219353361e-02 1.001972431581826362e+00 2.194027421935062228e-01 2.844752726753717598e-01 7.134368689907977235e-02 2.665645869027228332e-01 -7.377812719461254547e-03 7.919280037153935137e-01 -1.748682254102167377e-01 2.111808009908442141e-01 4.663152677624590736e-02
2.000000000000000042e-03 3.484842181205749512e-02 9.999961256980895996e-01 7.798190712928771973e-01 -1.967866122722625732e-01 9.189159274101257324e-01 3.684890270233154297e-01 1.801893860101699829e-02 1.002972722053527832e+00 2.523277997970581055e-01 3.564365804195404053e-01 8.451855927705764771e-02 2.985200285911560059e-01 -7.558478042483329773e-03 7.855063080787658691e-01 -1.702755391597747803e-01 2.132581621408462524e-01 5.081519484519958496e-02 2.828748119374866615e-02 1.000000000000000000e+00 7.868714387013557854e-01 -1.967533869053255946e-01 1.002342970515225140e+00 2.837885612534892799e-01 1.956378272755662090e-02 1.001956202880284419e+00 2.194562179734544649e-01 2.844619822967845435e-01 7.122916248910383941e-02 2.665599829018719946e-01 -7.542322353182662545e-03 7.921215551723432835e-01 -1.744190302907286105e-01 2.112324147126955209e-01 4.651174141104386095e-02
3.000000000000000062e-03 3.512158244848251343e-02 9.999961256980895996e-01 7.803397178649902344e-01 -1.984124928712844849e-01 9.148060679435729980e-01 3.680466115474700928e-01 1.786092668771743774e-02 1.002961039543151855e+00 2.527970671653747559e-01 3.559537529945373535e-01 8.395580947399139404e-02 2.980220615863800049e-01 -7.734630256891250610e-03 7.862541079521179199e-01 -1.717014312744140625e-01 2.139074802398681641e-01 5.023539066314697266e-02 2.889958310871481098e-02 1.000000000000000000e+00 7.870121031241700260e-01 -1.968228434130757931e-01 9.951998768214044278e-01 2.837881452300997642e-01 1.940456220942757964e-02 1.001940291763776303e+00 2.195257674125454250e-01 2.844506689584184733e-01 7.112632104452885906e-02 2.665553162963291700e-01 -7.705482806044531945e-03 7.923707816674928628e-01 -1.739995014538818219e-01 2.112988751113977215e-01 4.639986705453998800e-02
4.000000000000000083e-03 3.539476543664932251e-02 9.999960660934448242e-01 7.808605432510375977e-01 -2.000383883714675903e-01 9.106960892677307129e-01 3.676047027111053467e-01 1.770291477441787720e-02 1.002949237823486328e+00 2.532668113708496094e-01 3.554714322090148926e-01 8.339290320873260498e-02 2.975246310234069824e-01 -7.910810410976409912e-03 7.870020270347595215e-01 -1.731273382902145386e-01 2.145572006702423096e-01 4.965563118457794189e-02 2.950673177538792186e-02 1.000000000000000000e+00 7.872084924857266630e-01 -1.969193460021469166e-01 9.881277551971744399e-01 2.837893832886186352e-01 1.924842553268449330e-02 1.001924694969788643e+00 2.196113155545102447e-01 2.844413073939413561e-01 7.103498260719545709e-02 2.665505887929066620e-01 -7.867320080750020081e-03 7.926754301185398033e-01 -1.736090491639206701e-01 2.113801146983367851e-01 4.629574644386608151e-02
5.000000000000000104e-03 3.566796332597732544e-02 9.999960064888000488e-01 7.813814282417297363e-01 -2.016642689704895020e-01 9.065860509872436523e-01 3.671619892120361328e-01 1.754490286111831665e-02 1.002937555313110352e+00 2.537362575531005859e-01 3.549883365631103516e-01 8.282997459173202515e-02 2.970263957977294922e-01 -8.087024092674255371e-03 7.877499461174011230e-01 -1.745532751083374023e-01 2.152066975831985474e-01 4.907558858394622803e-02 3.010902368935239326e-02 1.000000000000000000e+00 7.874602971217733449e-01 -1.970424809229019136e-01 9.811259187149435901e-01 2.837922575768798139e-01 1.909534031686285077e-02 1.001909409260275829e+00 2.197127876974493965e-01 2.844338727471727446e-01 7.095497112729333422e-02 2.665458020235582648e-01 -8.027859908377659587e-03 7.930352470852142233e-01 -1.732470943656660156e-01 2.114760658894407619e-01 4.619922516430773757e-02
6.000000000000000125e-03 3.594113886356353760e-02 9.999959468841552734e-01 7.819019556045532227e-01 -2.032900601625442505e-01 9.024760127067565918e-01 3.667194247245788574e-01 1.738687604665756226e-02 1.002925992012023926e+00 2.542056739330291748e-01 3.545053601264953613e-01 8.226695656776428223e-02 2.965282201766967773e-01 -8.263116702437400818e-03 7.884976267814636230e-01 -1.759791374206542969e-01 2.158561646938323975e-01 4.849556088447570801e-02 3.070655433274243479e-02 1.000000000000000000e+00 7.877672089955143342e-01 -1.971918418952200158e-01 9.741936870368743673e-01 2.837967504737818336e-01 1.894527442408691989e-02 1.001894431421450404e+00 2.198301093895954628e-01 2.844283405632865858e-01 7.088611437094134715e-02 2.665409575474058657e-01 -8.187127750329061676e-03 7.934499787868322107e-01 -1.729130684394680206e-01 2.115866610098606215e-01 4.611015158395827263e-02
7.000000000000000146e-03 3.621432930231094360e-02 9.999959468841552734e-01 7.824229001998901367e-01 -2.049160003662109375e-01 8.983660936355590820e-01 3.662770390510559082e-01 1.722884923219680786e-02 1.002914190292358398e+00 2.546751499176025391e-01 3.540225625038146973e-01 8.170396834611892700e-02 2.960302233695983887e-01 -8.439311757683753967e-03 7.892455458641052246e-01 -1.774050891399383545e-01 2.165056914091110229e-01 4.791565239429473877e-02 3.129941818183058083e-02 1.000000000000000000e+00 7.881289216408078335e-01 -1.973670299403854356e-01 9.673303863532625169e-01 2.838028445841381808e-01 1.879819595699040377e-02 1.001879758263575448e+00 2.199632064246780649e-01 2.844246867801464296e-01 7.082824382967041477e-02 2.665360568527149754e-01 -8.345148800264160643e-03 7.939193711176257828e-01 -1.726064129610635489e-01 2.117118322980582890e-01 4.602837678968089291e-02
8.000000000000000167e-03 3.648749738931655884e-02 9.999958872795104980e-01 7.829439043998718262e-01 -2.065418660640716553e-01 8.942561149597167969e-01 3.658343553543090820e-01 1.707085967063903809e-02 1.002902507781982422e+00 2.551446557044982910e-01 3.535395264625549316e-01 8.114092051982879639e-02 2.955319881439208984e-01 -8.615459315478801727e-03 7.899936437606811523e-01 -1.788310110569000244e-01 2.171551734209060669e-01 4.733553528785705566e-02 3.188770871455085670e-02 1.000000000000000000e+00 7.885451301058116202e-01 -1.975676532162453647e-01 9.605353493214467964e-01 2.838105227336079062e-01 1.865407325662769150e-02 1.001865386620756304e+00 2.201120048369087923e-01 2.844228877197708116e-01 7.078119463176552051e-02 2.665311013588214095e-01 -8.501947986023728962e-03 7.944431696599433268e-01 -1.723265794662558470e-01 2.118515119093265231e-01 4.595375452435647434e-02
8.999999999999999320e-03 3.676068037748336792e-02 9.999958276748657227e-01 7.834646701812744141e-01 -2.081678211688995361e-01 8.901462554931640625e-01 3.653918504714965820e-01 1.691282540559768677e-02 1.002890706062316895e+00 2.556140422821044922e-01 3.530565798282623291e-01 8.057788014411926270e-02 2.950339615345001221e-01 -8.791590109467506409e-03 7.907414436340332031e-01 -1.802569031715393066e-01 2.178046405315399170e-01 4.675553739070892334e-02 3.247151841769595204e-02 1.000000000000000000e+00 7.890155308979409643e-01 -1.977933268566496594e-01 9.538079150071014922e-01 2.838197679518525973e-01 1.851287603997968031e-02 1.001851311736152494e+00 2.202764340623629413e-01 2.844229189387417756e-01 7.074479275027260872e-02 2.665260924180051783e-01 -8.657549971469596234e-03 7.950211196960861315e-01 -1.720730292219195545e-01 2.120056319189465299e-01 4.588614112582003329e-02
1.000000000000000021e-02 3.703383356332778931e-02 9.999957680702209473e-01 7.839854359626770020e-01 -2.097935974597930908e-01 8.860362768173217773e-01 3.649501204490661621e-01 1.675485074520111084e-02 1.002879023551940918e+00 2.560837268829345703e-01 3.525744676589965820e-01 8.001530170440673828e-02 2.945366203784942627e-01 -8.967777714133262634e-03 7.914892435073852539e-01 -1.816828548908233643e-01 2.184543311595916748e-01 4.617598652839660645e-02 3.305093879351415215e-02 1.000000000000000000e+00 7.895398219311010601e-01 -1.980436728161812376e-01 9.471474288298905586e-01 2.838305634303712743e-01 1.837457897905742793e-02 1.001837522187938534e+00 2.204564368848266898e-01 2.844247516337306547e-01 7.071881499178839237e-02 2.665210313173121404e-01 -8.811979158169338036e-03 7.956529662196539787e-01 -1.718452330048401977e-01 2.121741243252150411e-01 4.582539546789031470e-02
1.099999999999999936e-02 3.730703145265579224e-02 9.999957680702209473e-01 7.845062613487243652e-01 -2.114195227622985840e-01 8.819263577461242676e-01 3.645072877407073975e-01 1.659680902957916260e-02 1.002867341041564941e+00 2.565531432628631592e-01 3.520911931991577148e-01 7.945219427347183228e-02 2.940382361412048340e-01 -9.143944829702377319e-03 7.922372221946716309e-01 -1.831087768077850342e-01 2.191037386655807495e-01 4.559586942195892334e-02 3.362606036926966274e-02 1.000000000000000000e+00 7.901177024633286861e-01 -1.983183197055523317e-01 9.405532424879454734e-01 2.838428926190977308e-01 1.823915194772930681e-02 1.001824013704301519e+00 2.206519423332172214e-01 2.844283623979519393e-01 7.070309762528417807e-02 2.665159192803630561e-01 -8.965259687873910338e-03 7.963384539371045623e-01 -1.716426708667740941e-01 2.123569210498547633e-01 4.577137889770365592e-02
1.200000000000000025e-02 3.758020699024200439e-02 9.999957084655761719e-01 7.850270867347717285e-01 -2.130453735589981079e-01 8.778163790702819824e-01 3.640648126602172852e-01 1.643879711627960205e-02 1.002855658531188965e+00 2.570225596427917480e-01 3.516083061695098877e-01 7.888917624950408936e-02 2.935402393341064453e-01 -9.320124983787536621e-03 7.929850220680236816e-01 -1.845346093177795410e-01 2.197532206773757935e-01 4.501590132713317871e-02 3.419697270351142182e-02 1.000000000000000000e+00 7.907488730455051185e-01 -1.986169026434234930e-01 9.340247139059071335e-01 2.838567391779651672e-01 1.810656421968496327e-02 1.001810783212609968e+00 2.208628773464982875e-01 2.844337290072453395e-01 7.069748947502170477e-02 2.665107574690781522e-01 -9.117415444122870666e-03 7.970773272758016059e-01 -1.714648319237623009e-01 2.125539539401625766e-01 4.572395517953768695e-02
1.299999999999999940e-02 3.785341233015060425e-02 9.999956488609313965e-01 7.855478525161743164e-01 -2.146713137626647949e-01 8.737064003944396973e-01 3.636220693588256836e-01 1.628076285123825073e-02 1.002843856811523438e+00 2.574919164180755615e-01 3.511252403259277344e-01 7.832600921392440796e-02 2.930419743061065674e-01 -9.496272541582584381e-03 7.937329411506652832e-01 -1.859606206417083740e-01 2.204026132822036743e-01 4.443576931953430176e-02 3.476376439307392319e-02 1.000000000000000000e+00 7.914330354679610657e-01 -1.989390631078383209e-01 9.275612071777825651e-01 2.838720869635938948e-01 1.797678529649154519e-02 1.001797827663021279e+00 2.210891690739250348e-01 2.844408295808484866e-01 7.070184258517879516e-02 2.665055469853680470e-01 -9.268470054048226839e-03 7.978693303883690469e-01 -1.713112141449190107e-01 2.127651547701715218e-01 4.568299043848950136e-02
1.400000000000000029e-02 3.812658041715621948e-02 9.999955892562866211e-01 7.860685586929321289e-01 -2.162972390651702881e-01 8.695964813232421875e-01 3.631797134876251221e-01 1.612273603677749634e-02 1.002832174301147461e+00 2.579612731933593750e-01 3.506424427032470703e-01 7.776311039924621582e-02 2.925439476966857910e-01 -9.672497399151325226e-03 7.944808006286621094e-01 -1.873865425586700439e-01 2.210519611835479736e-01 4.385586082935333252e-02 3.532652308020300252e-02 1.000000000000000000e+00 7.921698927069351637e-01 -1.992844487897956762e-01 9.211620925089366585e-01 2.838889200246911826e-01 1.784978490547310670e-02 1.001785144028267460e+00 2.213307448680955358e-01 2.844496425736225409e-01 7.071601214149415837e-02 2.665002888727840968e-01 -9.418446890214921333e-03 7.987142071549298006e-01 -1.711813241444103684e-01 2.129904552412477670e-01 4.564835310500340443e-02
1.499999999999999944e-02 3.839974105358123779e-02 9.999955296516418457e-01 7.865892648696899414e-01 -2.179230600595474243e-01 8.654865026473999023e-01 3.627376854419708252e-01 1.596475392580032349e-02 1.002820611000061035e+00 2.584308385848999023e-01 3.501600027084350586e-01 7.720033079385757446e-02 2.920464873313903809e-01 -9.848587214946746826e-03 7.952284812927246094e-01 -1.888124644756317139e-01 2.217016220092773438e-01 4.327614605426788330e-02 3.588533545961482968e-02 1.000000000000000000e+00 7.929591488715269643e-01 -1.996527134497023404e-01 9.148267461585823934e-01 2.839072225975232122e-01 1.772553299758869438e-02 1.001772729303444409e+00 2.215875322777326184e-01 2.844601467683976481e-01 7.073985639449623108e-02 2.664949841181254442e-01 -9.567369072447051009e-03 7.996117011837997612e-01 -1.710746769777225507e-01 2.132297869822755432e-01 4.561991386054240621e-02
1.600000000000000033e-02 3.867293894290924072e-02 9.999955296516418457e-01 7.871102094650268555e-01 -2.195488810539245605e-01 8.613764047622680664e-01 3.622948229312896729e-01 1.580672711133956909e-02 1.002808809280395508e+00 2.589003443717956543e-01 3.496767282485961914e-01 7.663719356060028076e-02 2.915479540824890137e-01 -1.002476364374160767e-02 7.959764599800109863e-01 -1.902383118867874146e-01 2.223511189222335815e-01 4.269598424434661865e-02 3.644028728548836388e-02 1.000000000000000000e+00 7.938005091511506350e-01 -2.000435167766539402e-01 9.085545503827716640e-01 2.839269791014630284e-01 1.760399974531001721e-02 1.001760580505800302e+00 2.218594590402141464e-01 2.844723212684421298e-01 7.077323658428229247e-02 2.664896336530063747e-01 -9.715259469639376394e-03 8.005615558107083141e-01 -1.709907959421480550e-01 2.134830815494492828e-01 4.559754558438446070e-02
1.700000000000000122e-02 3.894612193107604980e-02 9.999954700469970703e-01 7.876310944557189941e-01 -2.211748361587524414e-01 8.572666049003601074e-01 3.618524074554443359e-01 1.564870029687881470e-02 1.002797126770019531e+00 2.593699097633361816e-01 3.491939902305603027e-01 7.607418298721313477e-02 2.910500466823577881e-01 -1.020097266882658005e-02 7.967244982719421387e-01 -1.916642189025878906e-01 2.230007350444793701e-01 4.211598634719848633e-02 3.699146337839111925e-02 1.000000000000000000e+00 7.946936797634950311e-01 -2.004565242504948719e-01 9.023448933778741576e-01 2.839481741346099875e-01 1.748515554049972359e-02 1.001748694674519546e+00 2.221464530738622989e-01 2.844861454900505793e-01 7.081601686681197882e-02 2.664842383553818195e-01 -9.862140701554217639e-03 8.015635140966184125e-01 -1.709292123814199205e-01 2.137502704256925568e-01 4.558112330152511854e-02
1.799999999999999864e-02 3.921929746866226196e-02 9.999954104423522949e-01 7.881518006324768066e-01 -2.228006273508071899e-01 8.531566262245178223e-01 3.614098429679870605e-01 1.549071818590164185e-02 1.002785444259643555e+00 2.598392367362976074e-01 3.487110137939453125e-01 7.551118731498718262e-02 2.905519008636474609e-01 -1.037707459181547165e-02 7.974722385406494141e-01 -1.930901408195495605e-01 2.236500829458236694e-01 4.153600335121154785e-02 3.753863827120020036e-02 1.000000000000000000e+00 7.956383677387853792e-01 -2.034521960288609155e-01 8.961974583246969939e-01 2.840669659103662870e-01 1.733710161936422717e-02 1.001733648931483867e+00 2.224874264158786807e-01 2.845954884455382250e-01 7.158762917146775651e-02 2.664788021472613289e-01 -1.000795270248795894e-02 8.027133717722342299e-01 -1.734486987734934205e-01 2.140568991392822196e-01 4.625298633966312689e-02
1.899999999999999953e-02 3.949244320392608643e-02 9.999953508377075195e-01 7.886727452278137207e-01 -2.244265675544738770e-01 8.490467667579650879e-01 3.609680533409118652e-01 1.533272117376327515e-02 1.002773761749267578e+00 2.603089809417724609e-01 3.482288420200347900e-01 7.494858652353286743e-02 2.900546491146087646e-01 -1.055322308093309402e-02 7.982202172279357910e-01 -1.945160627365112305e-01 2.242998480796813965e-01 4.095637798309326172e-02 3.808063839317597787e-02 1.000000000000000000e+00 7.965903647154430889e-01 -2.083615473643163629e-01 8.901128027397879894e-01 2.842576893152122808e-01 1.716652831935451540e-02 1.001716635089050733e+00 2.228601270439356241e-01 2.847755548245314294e-01 7.290292334676085062e-02 2.664733386949399985e-01 -1.015238276869194316e-02 8.039454759163013886e-01 -1.778831508495995750e-01 2.143854602443527047e-01 4.743550689324534109e-02
2.000000000000000042e-02 3.976565599441528320e-02 9.999953508377075195e-01 7.891935110092163086e-01 -2.260524481534957886e-01 8.449367284774780273e-01 3.605248332023620605e-01 1.517470180988311768e-02 1.002761960029602051e+00 2.607781589031219482e-01 3.477451205253601074e-01 7.438524067401885986e-02 2.895557284355163574e-01 -1.072939299046993256e-02 7.989679574966430664e-01 -1.959420144557952881e-01 2.249490618705749512e-01 4.037600755691528320e-02 3.861714789308055840e-02 1.000000000000000000e+00 7.974084332983580881e-01 -2.136833997955569497e-01 8.840905494592877778e-01 2.844621980909538550e-01 1.698726094840413009e-02 1.001698669373042971e+00 2.232027722611365228e-01 2.849689224918717789e-01 7.433018808960754897e-02 2.664678534942462873e-01 -1.029534677837333836e-02 8.050637185826797770e-01 -1.827381020209571383e-01 2.146836582887328426e-01 4.873016053898199251e-02
2.100000000000000130e-02 4.003883898258209229e-02 9.999952912330627441e-01 7.897143363952636719e-01 -2.276783287525177002e-01 8.408268690109252930e-01 3.600825071334838867e-01 1.501668244600296021e-02 1.002750277519226074e+00 2.612476944923400879e-01 3.472624421119689941e-01 7.382228970527648926e-02 2.890579104423522949e-01 -1.090556196868419647e-02 7.997158765792846680e-01 -1.973679065704345703e-01 2.255986183881759644e-01 3.979609906673431396e-02 3.914788119310221720e-02 1.000000000000000000e+00 7.980757751807414646e-01 -2.194047613964887622e-01 8.781302064270501972e-01 2.846797995740071308e-01 1.679874575686090415e-02 1.001679939435720312e+00 2.235101983583327734e-01 2.851750545708947038e-01 7.586728630952176144e-02 2.664623518819806414e-01 -1.043676868497438702e-02 8.060513428980050632e-01 -1.880016617258297162e-01 2.149470247727804928e-01 5.013377646015251127e-02
2.199999999999999872e-02 4.031200706958770752e-02 9.999952316284179688e-01 7.902349829673767090e-01 -2.293042242527008057e-01 8.367167115211486816e-01 3.596400022506713867e-01 1.485866308212280273e-02 1.002738475799560547e+00 2.617170810699462891e-01 3.467795550823211670e-01 7.325935363769531250e-02 2.885598540306091309e-01 -1.108170486986637115e-02 8.004636764526367188e-01 -1.987937986850738525e-01 2.262480556964874268e-01 3.921619057655334473e-02 3.967255067231324067e-02 1.000000000000000000e+00 7.985853659436865648e-01 -2.255129342451862307e-01 8.722312808819738805e-01 2.849099306137511944e-01 1.660118581002931887e-02 1.001660114502735288e+00 2.237811271817231606e-01 2.853931784793408144e-01 7.750830638212524715e-02 2.664568393526678403e-01 -1.057657190544918774e-02 8.069013237396818194e-01 -1.936618805476577054e-01 2.151736863305830638e-01 5.164316814604636569e-02
2.299999999999999961e-02 4.058518260717391968e-02 9.999951720237731934e-01 7.907558679580688477e-01 -2.309300601482391357e-01 8.326069116592407227e-01 3.591978549957275391e-01 1.470062881708145142e-02 1.002726793289184570e+00 2.621866166591644287e-01 3.462969660758972168e-01 7.269654422998428345e-02 2.880620956420898438e-01 -1.125789806246757507e-02 8.012115359306335449e-01 -2.002197057008743286e-01 2.268975824117660522e-01 3.863638639450073242e-02 4.019086765398312278e-02 1.000000000000000000e+00 7.989299910888573164e-01 -2.319955087970800023e-01 8.663932796224350641e-01 2.851520404072561132e-01 1.639440967801220755e-02 1.001639378573287331e+00 2.240132118885266865e-01 2.856228950595074978e-01 7.925148690550125330e-02 2.664513215439744953e-01 -1.071467958327624800e-02 8.076064106193011627e-01 -1.997071164767466878e-01 2.153617094985003089e-01 5.325523106053188516e-02
2.400000000000000050e-02 4.085837304592132568e-02 9.999951720237731934e-01 7.912766337394714355e-01 -2.325559407472610474e-01 8.284968137741088867e-01 3.587549924850463867e-01 1.454263180494308472e-02 1.002715110778808594e+00 2.626560032367706299e-01 3.458136916160583496e-01 7.213340699672698975e-02 2.875635623931884766e-01 -1.143406983464956284e-02 8.019595146179199219e-01 -2.016456574201583862e-01 2.275469899177551270e-01 3.805619478225708008e-02 4.070254205396876129e-02 1.000000000000000000e+00 7.991021951541429358e-01 -2.388403583444911327e-01 8.606157091002182291e-01 2.854055856385507295e-01 1.617825415661670180e-02 1.001617885485553527e+00 2.242040901405645548e-01 2.858637926357509018e-01 8.109492384019738320e-02 2.664458042369570179e-01 -1.085101449478592314e-02 8.081590771607959356e-01 -2.061260319152121712e-01 2.155090872428595816e-01 5.496694184399288780e-02
2.500000000000000139e-02 4.109364002943038940e-02 9.999949932098388672e-01 7.898729443550109863e-01 -2.398497909307479858e-01 8.246393203735351562e-01 3.579877018928527832e-01 1.427751034498214722e-02 1.002683043479919434e+00 2.621652185916900635e-01 3.451959490776062012e-01 7.497628778219223022e-02 2.871245741844177246e-01 -1.156954281032085419e-02 8.009427785873413086e-01 -2.088733911514282227e-01 2.273782044649124146e-01 4.084365069866180420e-02 4.120728197230733025e-02 1.000000000000000000e+00 7.990942226218792355e-01 -2.460356336632944230e-01 8.548980755083199767e-01 2.856700261492146065e-01 1.595288666031069794e-02 1.001595299012355778e+00 2.243522682117143063e-01 2.861151210936608291e-01 8.303294695563315231e-02 2.664402933568600917e-01 -1.098549894033557309e-02 8.085514623416730773e-01 -2.129075912562000406e-01 2.156137232911094770e-01 5.677535766830903163e-02
2.599999999999999881e-02 4.130410403013229370e-02 9.999948143959045410e-01 7.872100472450256348e-01 -2.508529126644134521e-01 8.209473490715026855e-01 3.570069074630737305e-01 1.394230127334594727e-02 1.002637267112731934e+00 2.610456347465515137e-01 3.444887995719909668e-01 8.004772663116455078e-02 2.867228388786315918e-01 -1.167843863368034363e-02 7.987715601921081543e-01 -2.198980152606964111e-01 2.266734093427658081e-01 4.583451151847839355e-02 4.170479319741749596e-02 1.000000000000000000e+00 7.988979477817903518e-01 -2.535697570692770908e-01 8.492398848279479884e-01 2.859448308702534081e-01 1.571812959086266864e-02 1.001571746480239611e+00 2.244552295393120178e-01 2.863764648945726354e-01 8.506361925015280823e-02 2.664347949737968513e-01 -1.111805461208771259e-02 8.087753000309344520e-01 -2.200410571361076373e-01 2.156734133416037813e-01 5.867761523636579740e-02
2.699999999999999969e-02 4.151458293199539185e-02 9.999946355819702148e-01 7.845469713211059570e-01 -2.618558406829833984e-01 8.172552585601806641e-01 3.560258150100708008e-01 1.360707730054855347e-02 1.002591729164123535e+00 2.599261105060577393e-01 3.437813520431518555e-01 8.511880785226821899e-02 2.863210141658782959e-01 -1.178728789091110229e-02 7.966002821922302246e-01 -2.309225648641586304e-01 2.259686440229415894e-01 5.082501471042633057e-02 4.219477864567685449e-02 1.000000000000000000e+00 7.985047914740486252e-01 -2.614314173531921970e-01 8.436406428948387548e-01 2.862294737044487891e-01 1.547373366864837098e-02 1.001547427058231188e+00 2.245101781859012158e-01 2.866474651135631491e-01 8.718565029811366218e-02 2.664293153053383656e-01 -1.124860244465916009e-02 8.088218360255639006e-01 -2.275159895944892097e-01 2.156858229401331095e-01 6.067093055847355004e-02
2.800000000000000058e-02 4.172505438327789307e-02 9.999944567680358887e-01 7.818841338157653809e-01 -2.728587687015533447e-01 8.135631680488586426e-01 3.550446629524230957e-01 1.327189803123474121e-02 1.002545952796936035e+00 2.588064670562744141e-01 3.430739343166351318e-01 9.018991142511367798e-02 2.859189212322235107e-01 -1.189611107110977173e-02 7.944291234016418457e-01 -2.419469803571701050e-01 2.252637892961502075e-01 5.581551790237426758e-02 4.267693769357591010e-02 1.000000000000000000e+00 7.979056199466169064e-01 -2.696095645485523384e-01 8.380998554401993816e-01 2.865234275836898159e-01 1.521980331106806417e-02 1.001522003636239555e+00 2.245152016163452224e-01 2.869273883267061120e-01 8.939360666419378376e-02 2.664238607207164433e-01 -1.137706243716051467e-02 8.086817272854696093e-01 -2.353222462759982925e-01 2.156484606094510592e-01 6.275259900690816073e-02
2.900000000000000147e-02 4.193550348281860352e-02 9.999942779541015625e-01 7.792211174964904785e-01 -2.838616669178009033e-01 8.098709583282470703e-01 3.540638089179992676e-01 1.293670386075973511e-02 1.002500414848327637e+00 2.576870322227478027e-01 3.423667252063751221e-01 9.526120126247406006e-02 2.855172753334045410e-01 -1.200497429817914963e-02 7.922577261924743652e-01 -2.529714107513427734e-01 2.245590984821319580e-01 6.080617010593414307e-02 4.315096537292686940e-02 1.000000000000000000e+00 7.970906198564811085e-01 -2.780934043750752371e-01 8.326170280944924507e-01 2.868261696371116609e-01 1.495612779546600518e-02 1.001495543804750588e+00 2.244673882532968456e-01 2.872157901324877138e-01 9.168531207191540910e-02 2.664184377454648089e-01 -1.150335343863244375e-02 8.083449165646523493e-01 -2.434499821113913776e-01 2.155586444172628013e-01 6.491999522977742743e-02
2.999999999999999889e-02 4.214598983526229858e-02 9.999940991401672363e-01 7.765582799911499023e-01 -2.948647141456604004e-01 8.061789274215698242e-01 3.530830740928649902e-01 1.260149478912353516e-02 1.002454757690429688e+00 2.565675973892211914e-01 3.416597247123718262e-01 1.003325283527374268e-01 2.851157188415527344e-01 -1.211382076144218445e-02 7.900865674018859863e-01 -2.639959752559661865e-01 2.238545119762420654e-01 6.579689681529998779e-02 4.361655143207660013e-02 1.000000000000000000e+00 7.960491424507428748e-01 -2.868723935651463219e-01 8.271916664060225965e-01 2.871371773027937002e-01 1.468234447517413437e-02 1.001468280171974534e+00 2.243632518007001586e-01 2.875123438935345277e-01 9.405995706761441366e-02 2.664130530687467968e-01 -1.162739289786430055e-02 8.078004767480673198e-01 -2.518896526817412940e-01 2.154134604661366026e-01 6.717057404841586532e-02
3.099999999999999978e-02 4.235647618770599365e-02 9.999939203262329102e-01 7.738950848579406738e-01 -3.058677017688751221e-01 8.024867177009582520e-01 3.521019220352172852e-01 1.226624846458435059e-02 1.002409100532531738e+00 2.554477751255035400e-01 3.409522175788879395e-01 1.054036095738410950e-01 2.847137451171875000e-01 -1.222271658480167389e-02 7.879151105880737305e-01 -2.750204801559448242e-01 2.231494933366775513e-01 7.078742980957031250e-02 4.407337918594331910e-02 1.000000000000000000e+00 7.947695042404385735e-01 -2.959362347950497130e-01 8.218232758122413495e-01 2.874559202593372498e-01 1.439844705061432174e-02 1.001439879380618736e+00 2.242001065593901554e-01 2.878163217538842189e-01 9.651234231699555577e-02 2.664077135540491303e-01 -1.174909655699549194e-02 8.070364118534634201e-01 -2.606320200293876233e-01 2.152097098275790599e-01 6.950187200779991969e-02
3.200000000000000067e-02 4.256693273782730103e-02 9.999937415122985840e-01 7.712322473526000977e-01 -3.168705999851226807e-01 7.987946271896362305e-01 3.511206209659576416e-01 1.193109154701232910e-02 1.002363562583923340e+00 2.543282508850097656e-01 3.402445912361145020e-01 1.104745119810104370e-01 2.843115925788879395e-01 -1.233158074319362640e-02 7.857439517974853516e-01 -2.860448956489562988e-01 2.224447131156921387e-01 7.577776908874511719e-02 4.452112410229956685e-02 1.000000000000000000e+00 7.932387269372488392e-01 -3.052748715290887760e-01 8.165113615691197424e-01 2.877818636340790937e-01 1.410413903305306714e-02 1.001410344020944754e+00 2.239742224015291161e-01 2.881272291281913867e-01 9.903997070375669676e-02 2.664024262519402719e-01 -1.186837807473585873e-02 8.060393964773469033e-01 -2.696681600352112684e-01 2.149438390606481786e-01 7.191150934279699758e-02
3.300000000000000155e-02 4.277738183736801147e-02 9.999935626983642578e-01 7.685693502426147461e-01 -3.278733193874359131e-01 7.951024770736694336e-01 3.501400351524353027e-01 1.159589737653732300e-02 1.002317905426025391e+00 2.532087862491607666e-01 3.395376801490783691e-01 1.155457943677902222e-01 2.839100658893585205e-01 -1.244037970900535583e-02 7.835728526115417480e-01 -2.970691323280334473e-01 2.217400372028350830e-01 8.076839148998260498e-02 4.495945207098941965e-02 1.000000000000000000e+00 7.914421914521554413e-01 -3.148784836771908457e-01 8.112554286745762289e-01 2.881144628682621445e-01 1.379888261206279297e-02 1.001379924430369828e+00 2.236808966948246880e-01 2.884447384930843294e-01 1.016423477443723911e-01 2.663971984178140073e-01 -1.198514856519760849e-02 8.047944297123446056e-01 -2.789894761096740061e-01 2.146118479232802800e-01 7.439719362920807488e-02
3.400000000000000244e-02 4.298786073923110962e-02 9.999933838844299316e-01 7.659061551094055176e-01 -3.388766944408416748e-01 7.914103269577026367e-01 3.491590619087219238e-01 1.126063615083694458e-02 1.002272248268127441e+00 2.520891427993774414e-01 3.388303816318511963e-01 1.206173002719879150e-01 2.835082411766052246e-01 -1.254930626600980759e-02 7.814012169837951660e-01 -3.080940842628479004e-01 2.210351824760437012e-01 8.575931191444396973e-02 4.538801719163441245e-02 1.000000000000000000e+00 7.893631622705788997e-01 -3.247374827387056739e-01 8.060549817073336953e-01 2.884531514908098560e-01 1.348246442379057164e-02 1.001348290899976901e+00 2.233159390768696684e-01 2.887680990267088577e-01 1.043144608717826993e-01 2.663920375369596139e-01 -1.209931600853572306e-02 8.032843596777966555e-01 -2.885877199564400031e-01 2.142091625807314992e-01 7.695672532167018021e-02
3.500000000000000333e-02 4.319833964109420776e-02 9.999932050704956055e-01 7.632433176040649414e-01 -3.498795926570892334e-01 7.877182364463806152e-01 3.481780290603637695e-01 1.092545688152313232e-02 1.002226591110229492e+00 2.509695887565612793e-01 3.381231427192687988e-01 1.256884485483169556e-01 2.831063866615295410e-01 -1.265813782811164856e-02 7.792300581932067871e-01 -3.191184699535369873e-01 2.203304171562194824e-01 9.074983000755310059e-02 4.580645891179846441e-02 1.000000000000000000e+00 7.869821127747925749e-01 -3.348425070695928429e-01 8.009095245897273063e-01 2.887973386685455113e-01 1.315437986889211007e-02 1.001315368785347326e+00 2.228738366625600265e-01 2.890967194369988280e-01 1.070533421913188732e-01 2.663869513568347669e-01 -1.221078448845964830e-02 8.014892081350282194e-01 -2.984550212564740512e-01 2.137304555026962594e-01 7.958800566846639668e-02
3.599999999999999728e-02 4.340881109237670898e-02 9.999930262565612793e-01 7.605804204940795898e-01 -3.608826100826263428e-01 7.840260863304138184e-01 3.471971750259399414e-01 1.059025526046752930e-02 1.002180933952331543e+00 2.498501986265182495e-01 3.374158143997192383e-01 1.307597309350967407e-01 2.827047407627105713e-01 -1.276699081063270569e-02 7.770588994026184082e-01 -3.301430344581604004e-01 2.196258008480072021e-01 9.574046730995178223e-02 4.621439826487219044e-02 1.000000000000000000e+00 7.842757319783743020e-01 -3.451844182329413258e-01 7.958185602950330617e-01 2.891463971317960735e-01 1.281374877203440323e-02 1.001281402916126773e+00 2.223473379470188305e-01 2.894302026547691531e-01 1.098585635970352054e-01 2.663819479322078188e-01 -1.231945319002381196e-02 7.993851768070243669e-01 -3.085839357926296045e-01 2.131693804818641236e-01 8.228904954467147759e-02
3.699999999999999817e-02 4.361927881836891174e-02 9.999928474426269531e-01 7.579174041748046875e-01 -3.718855082988739014e-01 7.803339958190917969e-01 3.462166190147399902e-01 1.025502383708953857e-02 1.002135276794433594e+00 2.487306445837020874e-01 3.367090523242950439e-01 1.358309686183929443e-01 2.823033928871154785e-01 -1.287589780986309052e-02 7.748875617980957031e-01 -3.411674201488494873e-01 2.189210653305053711e-01 1.007312536239624023e-01 4.661143261701666124e-02 1.000000000000000000e+00 7.812153771514364076e-01 -3.557542959436372221e-01 7.907815903092902943e-01 2.894996361659813444e-01 1.245997044201564187e-02 1.001245943345349554e+00 2.217289906949913014e-01 2.897676120463088534e-01 1.127242375260078672e-01 2.663770356907685377e-01 -1.242521500038343968e-02 7.969431000663133036e-01 -3.189675217030908949e-01 2.125181600177007135e-01 8.505800578754776908e-02
3.799999999999999906e-02 4.382973536849021912e-02 9.999926090240478516e-01 7.552543878555297852e-01 -3.828886151313781738e-01 7.766419053077697754e-01 3.452351093292236328e-01 9.919874370098114014e-03 1.002089738845825195e+00 2.476108372211456299e-01 3.360011279582977295e-01 1.409021019935607910e-01 2.819009423255920410e-01 -1.298468559980392456e-02 7.727162241935729980e-01 -3.521921336650848389e-01 2.182160466909408569e-01 1.057217121124267578e-01 4.699712807495584621e-02 1.000000000000000000e+00 7.777645047110697263e-01 -3.665434329447686546e-01 7.857981138101656216e-01 2.898562793994786113e-01 1.209165549782959675e-02 1.001209215384817774e+00 2.210077050659209341e-01 2.901084116744866992e-01 1.156497678863483425e-01 2.663722235282987016e-01 -1.252795448638980950e-02 7.941258747936003060e-01 -3.295994659358291723e-01 2.117668999449440204e-01 8.789319091616833168e-02
3.899999999999999994e-02 4.402630776166915894e-02 9.999924302101135254e-01 7.501717805862426758e-01 -3.926442563533782959e-01 7.726221084594726562e-01 3.439549803733825684e-01 9.538076817989349365e-03 1.002044677734375000e+00 2.449252009391784668e-01 3.350742757320404053e-01 1.443215310573577881e-01 2.814913392066955566e-01 -1.307254005223512650e-02 7.681096196174621582e-01 -3.619563877582550049e-01 2.160945534706115723e-01 1.094181537628173828e-01 4.737100804979242630e-02 1.000000000000000000e+00 7.738740251748200683e-01 -3.775433335291202841e-01 7.808676265883406353e-01 2.902153967315947991e-01 1.170739182612738800e-02 1.001170773829516136e+00 2.201700372212505585e-01 2.904514644593010342e-01 1.186292070082082123e-01 2.663675209595634530e-01 -1.262754484868429915e-02 7.908838162358724500e-01 -3.404743231211569410e-01 2.109023509962214826e-01 9.079315283227176736e-02
4.000000000000000083e-02 4.421403259038925171e-02 9.999923110008239746e-01 7.435505390167236328e-01 -4.016065895557403564e-01 7.683936357498168945e-01 3.424838185310363770e-01 9.126812219619750977e-03 1.001999855041503906e+00 2.412432879209518433e-01 3.340067863464355469e-01 1.466903984546661377e-01 2.810758650302886963e-01 -1.314695179462432861e-02 7.619543075561523438e-01 -3.709191083908081055e-01 2.130717039108276367e-01 1.122912764549255371e-01 4.773253369090076775e-02 1.000000000000000000e+00 7.694726346194710187e-01 -3.887457073018991682e-01 7.759896187781244459e-01 2.905757903803491415e-01 1.130466709528738303e-02 1.001130485758263022e+00 2.191954382967291337e-01 2.907956206250452702e-01 1.216588727545831333e-01 2.663629383712485255e-01 -1.272384271015979292e-02 7.871449919507015336e-01 -3.515880003584336277e-01 2.099053311868475102e-01 9.375680009556207339e-02
4.100000000000000172e-02 4.440172761678695679e-02 9.999921321868896484e-01 7.369291782379150391e-01 -4.105691611766815186e-01 7.641654610633850098e-01 3.410124778747558594e-01 8.715569972991943359e-03 1.001955151557922363e+00 2.375611960887908936e-01 3.329392671585083008e-01 1.490590870380401611e-01 2.806603312492370605e-01 -1.322130486369132996e-02 7.557987570762634277e-01 -3.798821270465850830e-01 2.100487202405929565e-01 1.151642799377441406e-01 4.808106617579865905e-02 1.000000000000000000e+00 7.644418394817846796e-01 -4.001424673428346512e-01 7.711635707146269336e-01 2.909356779884634814e-01 1.087927901945154319e-02 1.001087955600082013e+00 2.180500851098143289e-01 2.911390361529432314e-01 1.247325135641745991e-01 2.663584875205864955e-01 -1.281667807226023921e-02 7.827902600547829159e-01 -3.629390153288387100e-01 2.087440693479330200e-01 9.678373742099427579e-02
4.200000000000000261e-02 4.458945617079734802e-02 9.999919533729553223e-01 7.303080558776855469e-01 -4.195313751697540283e-01 7.599371075630187988e-01 3.395418226718902588e-01 8.304230868816375732e-03 1.001910567283630371e+00 2.338795959949493408e-01 3.318723440170288086e-01 1.514277607202529907e-01 2.802454233169555664e-01 -1.329580694437026978e-02 7.496435046195983887e-01 -3.888446688652038574e-01 2.070261836051940918e-01 1.180373728275299072e-01 4.841576704014594751e-02 1.000000000000000000e+00 7.585079940711240143e-01 -4.117257267014384770e-01 7.663889414960095570e-01 2.912913377077236965e-01 1.042129246318465423e-02 1.001042129760743471e+00 2.166560929577432404e-01 2.914776954813883547e-01 1.278367753783929139e-01 2.663541828481667539e-01 -1.290582776870774495e-02 7.775453934800812261e-01 -3.745338598509223571e-01 2.073454382613547919e-01 9.987569596024539753e-02
4.299999999999999656e-02 4.477716982364654541e-02 9.999917745590209961e-01 7.236862778663635254e-01 -4.284938871860504150e-01 7.557086348533630371e-01 3.380703330039978027e-01 7.892951369285583496e-03 1.001865863800048828e+00 2.301973402500152588e-01 3.308045864105224609e-01 1.537965536117553711e-01 2.798296809196472168e-01 -1.337018143385648727e-02 7.434877157211303711e-01 -3.978075683116912842e-01 2.040030211210250854e-01 1.209104359149932861e-01 4.873519415973067564e-02 1.000000000000000000e+00 7.511010926099733753e-01 -4.233643532070340276e-01 7.616651086592252096e-01 2.916307086163236195e-01 9.911276527425438507e-03 1.000991079829557151e+00 2.148481639055425663e-01 2.917990485807701040e-01 1.309100419028067508e-01 2.663500467884763467e-01 -1.299090785827212817e-02 7.708338692361211830e-01 -3.862711133185107171e-01 2.055556984629805795e-01 1.030056302183190442e-01
4.399999999999999745e-02 4.496489465236663818e-02 9.999915957450866699e-01 7.170652151107788086e-01 -4.374561309814453125e-01 7.514803409576416016e-01 3.365991711616516113e-01 7.481679320335388184e-03 1.001821041107177734e+00 2.265155017375946045e-01 3.297371268272399902e-01 1.561650335788726807e-01 2.794142365455627441e-01 -1.344460621476173401e-02 7.373325824737548828e-01 -4.067701101303100586e-01 2.009802907705307007e-01 1.237832605838775635e-01 4.903859912718944863e-02 1.000000000000000000e+00 7.436275113866493980e-01 -4.347825069549603461e-01 7.569914306784774061e-01 2.919611161212194994e-01 9.405786869804038872e-03 1.000940538058651574e+00 2.130209328917138656e-01 2.921125573189549685e-01 1.339336694651396820e-01 2.663460930231291712e-01 -1.307171918637145720e-02 7.640461393599075057e-01 -3.978079951932291247e-01 2.037456371626546747e-01 1.060821320515698274e-01
4.499999999999999833e-02 4.515258595347404480e-02 9.999914169311523438e-01 7.104438543319702148e-01 -4.464183449745178223e-01 7.472520470619201660e-01 3.351283967494964600e-01 7.070384919643402100e-03 1.001776337623596191e+00 2.228336334228515625e-01 3.286701440811157227e-01 1.585338413715362549e-01 2.789992094039916992e-01 -1.351898349821567535e-02 7.311771512031555176e-01 -4.157328605651855469e-01 1.979575455188751221e-01 1.266563236713409424e-01 4.932627917596658917e-02 1.000000000000000000e+00 7.362282935352888469e-01 -4.459745661034527631e-01 7.523673450728650680e-01 2.922841234057948490e-01 8.910077704987695579e-03 1.000891098378417832e+00 2.112139802783682685e-01 2.924199616344412833e-01 1.369118461064955661e-01 2.663423215285692369e-01 -1.314834110141829479e-02 7.573221697147460851e-01 -4.091314519102192127e-01 2.019525785905705306e-01 1.091017205092979503e-01
4.599999999999999922e-02 4.534031823277473450e-02 9.999912381172180176e-01 7.038226127624511719e-01 -4.553807675838470459e-01 7.430238723754882812e-01 3.336574435234069824e-01 6.659090518951416016e-03 1.001731634140014648e+00 2.191517502069473267e-01 3.276029825210571289e-01 1.609026044607162476e-01 2.785840630531311035e-01 -1.359345484524965286e-02 7.250217795372009277e-01 -4.246956706047058105e-01 1.949347406625747681e-01 1.295295357704162598e-01 4.959854149918601490e-02 1.000000000000000000e+00 7.289026991324515370e-01 -4.569450075987536719e-01 7.477922973404179663e-01 2.925998880462972740e-01 8.424266068338147340e-03 1.000842341009468450e+00 2.094276048626069753e-01 2.927210772311516496e-01 1.398418583191345377e-01 2.663387318597710274e-01 -1.322085559246291911e-02 7.506608418646135705e-01 -4.202453871094480875e-01 2.001762244972570548e-01 1.120654365626081173e-01
4.700000000000000011e-02 4.552804306149482727e-02 9.999910593032836914e-01 6.972012519836425781e-01 -4.643431603908538818e-01 7.387953996658325195e-01 3.321861028671264648e-01 6.247788667678833008e-03 1.001686930656433105e+00 2.154698371887207031e-01 3.265354037284851074e-01 1.632712781429290771e-01 2.781683802604675293e-01 -1.366787124425172806e-02 7.188663482666015625e-01 -4.336583316326141357e-01 1.919118613004684448e-01 1.324024498462677002e-01 4.985568807298033922e-02 1.000000000000000000e+00 7.216499956224016188e-01 -4.676982197068613178e-01 7.432657394963182451e-01 2.929085711325005170e-01 7.947795237919856245e-03 1.000794805120460707e+00 2.076602444799106884e-01 2.930163964006816668e-01 1.427285438877071710e-01 2.663353233559838662e-01 -1.328934324694493359e-02 7.440610766632984596e-01 -4.311536327689152737e-01 1.984162871102048975e-01 1.149743020716842007e-01
4.800000000000000100e-02 4.571575298905372620e-02 9.999908804893493652e-01 6.905795335769653320e-01 -4.733055233955383301e-01 7.345671057701110840e-01 3.307147324085235596e-01 5.836524069309234619e-03 1.001642107963562012e+00 2.117874175310134888e-01 3.254677355289459229e-01 1.656397879123687744e-01 2.777527272701263428e-01 -1.374224945902824402e-02 7.127104997634887695e-01 -4.426210820674896240e-01 1.888885647058486938e-01 1.352753043174743652e-01 5.009801575097587445e-02 1.000000000000000000e+00 7.144694577285536363e-01 -4.782385038598244154e-01 7.387871299870777397e-01 2.932103236846597127e-01 7.480743459067193749e-03 1.000748134411050483e+00 2.059121121374122565e-01 2.933057773872148055e-01 1.455696988262963620e-01 2.663320951602211606e-01 -1.335388327659009847e-02 7.375218328603422302e-01 -4.418599535685098223e-01 1.966724887627390450e-01 1.178293209515403756e-01
4.900000000000000189e-02 4.590344801545143127e-02 9.999907016754150391e-01 6.839582324028015137e-01 -4.822682142257690430e-01 7.303386926651000977e-01 3.292440176010131836e-01 5.425214767456054688e-03 1.001597523689270020e+00 2.081056535243988037e-01 3.244007825851440430e-01 1.680090725421905518e-01 2.773379087448120117e-01 -1.381664909422397614e-02 7.065551280975341797e-01 -4.515842199325561523e-01 1.858659386634826660e-01 1.381488442420959473e-01 5.032581635296986405e-02 1.000000000000000000e+00 7.073603673755790577e-01 -4.885700764045232125e-01 7.343559336126839199e-01 2.935052950691422469e-01 7.023025856567609825e-03 1.000702207849221370e+00 2.041829775940783298e-01 2.935892435165806114e-01 1.483649743971227064e-01 2.663290462277166926e-01 -1.341455354121318631e-02 7.310421053781374079e-01 -4.523680461847566781e-01 1.949445614341996091e-01 1.206314789826998940e-01
5.000000000000000278e-02 4.609115421772003174e-02 9.999905228614807129e-01 6.773368120193481445e-01 -4.912305772304534912e-01 7.261103987693786621e-01 3.277729749679565430e-01 5.013912916183471680e-03 1.001552820205688477e+00 2.044238001108169556e-01 3.233334422111511230e-01 1.703777313232421875e-01 2.769225239753723145e-01 -1.389111485332250595e-02 7.003996372222900391e-01 -4.605469107627868652e-01 1.828431487083435059e-01 1.410219371318817139e-01 5.053937673414995307e-02 1.000000000000000000e+00 7.003220136569174858e-01 -4.986970700596063399e-01 7.299716214824416571e-01 2.937936356447268249e-01 6.574147715220465989e-03 1.000657489189105354e+00 2.024714811555280991e-01 2.938672301930075892e-01 1.511186267470243927e-01 2.663261753366595319e-01 -1.347143056747840753e-02 7.246209238187428792e-01 -4.626815396525322255e-01 1.932322463516414068e-01 1.233817439072648070e-01
5.099999999999999672e-02 4.627888649702072144e-02 9.999903440475463867e-01 6.707155704498291016e-01 -5.001927614212036133e-01 7.218821048736572266e-01 3.263018131256103516e-01 4.602633416652679443e-03 1.001507997512817383e+00 2.007417976856231689e-01 3.222661018371582031e-01 1.727463155984878540e-01 2.765071392059326172e-01 -1.396550610661506653e-02 6.942442059516906738e-01 -4.695095717906951904e-01 1.798202693462371826e-01 1.438948214054107666e-01 5.073897887819465990e-02 1.000000000000000000e+00 6.933536927406765971e-01 -5.086235357059633033e-01 7.256336709248532024e-01 2.940754851006898152e-01 6.134328847010111878e-03 1.000613433771958993e+00 2.007782575845536432e-01 2.941394588894402640e-01 1.538269794792739287e-01 2.663234811051282680e-01 -1.352458957439218491e-02 7.182573512103114233e-01 -4.728039992874194519e-01 1.915352936560827113e-01 1.260810664766442435e-01
5.199999999999999761e-02 4.645715281367301941e-02 9.999901652336120605e-01 6.637872457504272461e-01 -5.094630718231201172e-01 7.176967859268188477e-01 3.247167468070983887e-01 4.193887114524841309e-03 1.001465797424316406e+00 1.967640817165374756e-01 3.210901021957397461e-01 1.752378642559051514e-01 2.760079801082611084e-01 -1.401785574853420258e-02 6.877835988998413086e-01 -4.787943959236145020e-01 1.764937937259674072e-01 1.468865275382995605e-01 5.092489998690805791e-02 1.000000000000000000e+00 6.864547077803173636e-01 -5.183534441136717907e-01 7.213415654012262923e-01 2.943509855239629935e-01 5.703259827577618866e-03 1.000570250742363276e+00 1.991024792827869871e-01 2.944061825848439673e-01 1.564922898735766066e-01 2.663209619957370156e-01 -1.357410449725306341e-02 7.119504823596799481e-01 -4.827389249467285981e-01 1.898534619626048026e-01 1.287303799858722231e-01
5.299999999999999850e-02 4.668874666094779968e-02 9.999900460243225098e-01 6.587478518486022949e-01 -5.171262025833129883e-01 7.136852145195007324e-01 3.227817118167877197e-01 3.795586526393890381e-03 1.001404523849487305e+00 1.942388117313385010e-01 3.194863796234130859e-01 1.767768859863281250e-01 2.751262784004211426e-01 -1.406536251306533813e-02 6.831855177879333496e-01 -4.863923788070678711e-01 1.744975447654724121e-01 1.487059891223907471e-01 5.109741255331042703e-02 1.000000000000000000e+00 6.796243688638704539e-01 -5.278906874202676791e-01 7.170947944479106884e-01 2.946202759719971365e-01 5.280628188289861018e-03 1.000528157422216902e+00 1.974433179939399374e-01 2.946676587762949162e-01 1.591168810061237560e-01 2.663186163286675456e-01 -1.362004800765050962e-02 7.056994426551025379e-01 -4.924897532852147153e-01 1.881865180413310468e-01 1.313306008759591581e-01
5.399999999999999939e-02 4.699568450450897217e-02 9.999899268150329590e-01 6.556692123413085938e-01 -5.223825573921203613e-01 7.095983028411865234e-01 3.205898106098175049e-01 3.422453999519348145e-03 1.001337885856628418e+00 1.932427436113357544e-01 3.175706267356872559e-01 1.767059713602066040e-01 2.738651037216186523e-01 -1.415346190333366394e-02 6.805236935615539551e-01 -4.914952516555786133e-01 1.739858835935592651e-01 1.488011777400970459e-01 5.125678443472569262e-02 1.000000000000000000e+00 6.728619929610186734e-01 -5.372390805994499141e-01 7.128928536168626096e-01 2.948834868505143536e-01 4.866663198967588304e-03 1.000486607343658907e+00 1.958014581911661223e-01 2.949236038769621482e-01 1.616970666261428602e-01 2.663164422943441467e-01 -1.366249153346736460e-02 6.995033869192789355e-01 -5.020598600580716830e-01 1.865342365118261014e-01 1.338826293488802055e-01
5.500000000000000028e-02 4.730261489748954773e-02 9.999898076057434082e-01 6.525907516479492188e-01 -5.276389718055725098e-01 7.055112719535827637e-01 3.183982968330383301e-01 3.049291670322418213e-03 1.001271367073059082e+00 1.922469437122344971e-01 3.156552314758300781e-01 1.766353100538253784e-01 2.726043760776519775e-01 -1.424153801053762436e-02 6.778621673583984375e-01 -4.965984821319580078e-01 1.734744310379028320e-01 1.488966643810272217e-01 5.140327893815371807e-02 1.000000000000000000e+00 6.661669038360573669e-01 -5.464023630938638076e-01 7.087352443910690525e-01 2.951407530417144987e-01 4.460885754485200382e-03 1.000446061466204961e+00 1.941756226847284605e-01 2.951744450209199955e-01 1.642370882990868142e-01 2.663144379566599329e-01 -1.370150528168733936e-02 6.933614979208405638e-01 -5.114525583211682047e-01 1.848963994455658788e-01 1.363873488856729155e-01
5.600000000000000117e-02 4.760954901576042175e-02 9.999896883964538574e-01 6.495121717453002930e-01 -5.328954458236694336e-01 7.014243602752685547e-01 3.162064850330352783e-01 2.676084637641906738e-03 1.001204848289489746e+00 1.912508904933929443e-01 3.137394785881042480e-01 1.765644848346710205e-01 2.713432312011718750e-01 -1.432968024164438248e-02 6.752003431320190430e-01 -5.017013549804687500e-01 1.729628145694732666e-01 1.489919424057006836e-01 5.153715490469554239e-02 1.000000000000000000e+00 6.595384319596319100e-01 -5.553842004217660611e-01 7.046214740993276271e-01 2.953922023319455747e-01 4.063223220604157693e-03 1.000406408476141928e+00 1.925656701962851769e-01 2.954202036032574363e-01 1.667366843569194623e-01 2.663126012674852383e-01 -1.373715826156232320e-02 6.872729853971411007e-01 -5.206711022334112871e-01 1.832727961058773503e-01 1.388456272621537146e-01
5.700000000000000205e-02 4.791647195816040039e-02 9.999895691871643066e-01 6.464334130287170410e-01 -5.381518006324768066e-01 6.973373293876647949e-01 3.140149712562561035e-01 2.302937209606170654e-03 1.001138329505920410e+00 1.902549415826797485e-01 3.118240535259246826e-01 1.764936447143554688e-01 2.700824737548828125e-01 -1.441779546439647675e-02 6.725383996963500977e-01 -5.068043470382690430e-01 1.724512577056884766e-01 1.490873098373413086e-01 5.165866677010833019e-02 1.000000000000000000e+00 6.529759144795873604e-01 -5.641881854353933967e-01 7.005510558746016470e-01 2.956379578520131890e-01 3.673781337641665590e-03 1.000367287924987858e+00 1.909719610705647719e-01 2.956607236477979961e-01 1.691936321792400499e-01 2.663109300742786401e-01 -1.376951830106097271e-02 6.812370849311973897e-01 -5.297186873734470725e-01 1.816632226483475276e-01 1.412583166330126372e-01
5.800000000000000294e-02 4.822340235114097595e-02 9.999894499778747559e-01 6.433550119400024414e-01 -5.434082150459289551e-01 6.932504773139953613e-01 3.118229806423187256e-01 1.929782330989837646e-03 1.001071691513061523e+00 1.892589777708053589e-01 3.099082708358764648e-01 1.764228045940399170e-01 2.688211202621459961e-01 -1.450591348111629486e-02 6.698768734931945801e-01 -5.119073987007141113e-01 1.719396561384201050e-01 1.491825282573699951e-01 5.176926810977153931e-02 1.000000000000000000e+00 6.464786952384213858e-01 -5.658317514633867118e-01 6.965223676026929267e-01 2.956162498185139209e-01 3.379316839492722130e-03 1.000337866659469999e+00 1.891976267558685421e-01 2.956355214014620980e-01 1.694532096492100126e-01 2.663094055182862463e-01 -1.379897256241362918e-02 6.748922017766036952e-01 -5.316209085169285586e-01 1.799712538071178980e-01 1.417655756045830273e-01
5.899999999999999689e-02 4.853033646941184998e-02 9.999893307685852051e-01 6.402764320373535156e-01 -5.486645102500915527e-01 6.891634464263916016e-01 3.096309602260589600e-01 1.556612551212310791e-03 1.001005172729492188e+00 1.882628649473190308e-01 3.079922795295715332e-01 1.763518452644348145e-01 2.675597369670867920e-01 -1.459398027509450912e-02 6.672150492668151855e-01 -5.170103907585144043e-01 1.714279055595397949e-01 1.492776572704315186e-01 5.187108141853182669e-02 1.000000000000000000e+00 6.400461242039289234e-01 -5.663780658968490256e-01 6.925331556296592250e-01 2.955543439966402675e-01 3.103417938232718755e-03 1.000310263185384185e+00 1.874108786824759121e-01 2.955705850678668201e-01 1.693812156560737248e-01 2.663079992190243162e-01 -1.382608633257969427e-02 6.685507303573043902e-01 -5.324312872231576899e-01 1.782801947619763461e-01 1.419816765929251545e-01
5.999999999999999778e-02 4.883725941181182861e-02 9.999892115592956543e-01 6.371977329254150391e-01 -5.539210438728332520e-01 6.850766539573669434e-01 3.074391186237335205e-01 1.183442771434783936e-03 1.000938653945922852e+00 1.872668266296386719e-01 3.060766160488128662e-01 1.762809455394744873e-01 2.662986814975738525e-01 -1.468211784958839417e-02 6.645532250404357910e-01 -5.221133232116699219e-01 1.709162592887878418e-01 1.493729352951049805e-01 5.196432177538709563e-02 1.000000000000000000e+00 6.336775583265172873e-01 -5.668192386151743589e-01 6.885829774086367205e-01 2.954894219984323112e-01 2.833543286173139872e-03 1.000283264718126341e+00 1.856391071590281217e-01 2.955029484161557640e-01 1.692839439246129896e-01 2.663067089122450604e-01 -1.385091692532619372e-02 6.622633171274512343e-01 -5.331403155110784331e-01 1.766035512340194957e-01 1.421707508030489175e-01
6.099999999999999867e-02 4.914420470595359802e-02 9.999890923500061035e-01 6.341195106506347656e-01 -5.591775774955749512e-01 6.809895038604736328e-01 3.052475452423095703e-01 8.102804422378540039e-04 1.000872015953063965e+00 1.862711459398269653e-01 3.041611313819885254e-01 1.762103736400604248e-01 2.650377750396728516e-01 -1.477024145424365997e-02 6.618918180465698242e-01 -5.272164344787597656e-01 1.704049706459045410e-01 1.494683623313903809e-01 5.204917672163315162e-02 1.000000000000000000e+00 6.273723607440648831e-01 -5.671582741146761197e-01 6.846714180892622403e-01 2.954215867077186752e-01 2.569580572095241534e-03 1.000256860026574213e+00 1.838821966245093864e-01 2.954326969678746084e-01 1.691621178360274980e-01 2.663055326347221752e-01 -1.387351431690467610e-02 6.560295341285440340e-01 -5.337507258303719748e-01 1.749412091009805437e-01 1.423335268882027771e-01
6.199999999999999956e-02 4.945113137364387512e-02 9.999889731407165527e-01 6.310408711433410645e-01 -5.644339323043823242e-01 6.769026517868041992e-01 3.030556440353393555e-01 4.371330142021179199e-04 1.000805616378784180e+00 1.852750778198242188e-01 3.022453188896179199e-01 1.761394441127777100e-01 2.637765407562255859e-01 -1.485828589648008347e-02 6.592299938201904297e-01 -5.323193073272705078e-01 1.698932647705078125e-01 1.495635807514190674e-01 5.212583030274193369e-02 1.000000000000000000e+00 6.211299009313382413e-01 -5.673981076004623869e-01 6.807980677910393519e-01 2.953509384412226768e-01 2.311419549770122976e-03 1.000231038086104363e+00 1.821400342447825893e-01 2.953599144589840186e-01 1.690164470711263411e-01 2.663044683978198490e-01 -1.389392754887256755e-02 6.498489609275382994e-01 -5.342651910586132535e-01 1.732930562473811165e-01 1.424707176157400945e-01
6.300000000000000044e-02 4.975807666778564453e-02 9.999888539314270020e-01 6.279624104499816895e-01 -5.696904063224792480e-01 6.728156805038452148e-01 3.008638322353363037e-01 6.393343210220336914e-05 1.000739097595214844e+00 1.842791438102722168e-01 3.003296852111816406e-01 1.760687530040740967e-01 2.625154852867126465e-01 -1.494642812758684158e-02 6.565684676170349121e-01 -5.374224781990051270e-01 1.693817526102066040e-01 1.496589481830596924e-01 5.219446313261956460e-02 1.000000000000000000e+00 6.149495546369375676e-01 -5.675416064757863310e-01 6.769625215362550241e-01 2.952775750085391282e-01 2.058951998894621802e-03 1.000205788074687518e+00 1.804125097320883886e-01 2.952846828668516665e-01 1.688476277141086890e-01 2.663035141910602976e-01 -1.391220474541059009e-02 6.437211842084861191e-01 -5.346863256994736080e-01 1.716589824556350730e-01 1.425830201866395974e-01
6.400000000000000133e-02 5.006498098373413086e-02 9.999887347221374512e-01 6.248838901519775391e-01 -5.749468803405761719e-01 6.687287092208862305e-01 2.986722886562347412e-01 -3.091841936111450195e-04 1.000672578811645508e+00 1.832832843065261841e-01 2.984142899513244629e-01 1.759980320930480957e-01 2.612545788288116455e-01 -1.503451354801654816e-02 6.539067625999450684e-01 -5.425255298614501953e-01 1.688702553510665894e-01 1.497543752193450928e-01 5.225525245664917190e-02 1.000000000000000000e+00 6.088307038208728983e-01 -5.675915718003221588e-01 6.731643791838312074e-01 2.952015917706951598e-01 1.812071686791522909e-03 1.000181099369055637e+00 1.786995151750527255e-01 2.952070824372310387e-01 1.686563423640569659e-01 2.663026679854996748e-01 -1.392839313030989207e-02 6.376457973864605444e-01 -5.350166870582135914e-01 1.700388793030951917e-01 1.426711165489709943e-01
6.500000000000000222e-02 5.037192255258560181e-02 9.999886155128479004e-01 6.218053102493286133e-01 -5.802032947540283203e-01 6.646417975425720215e-01 2.964805960655212402e-01 -6.823986768722534180e-04 1.000605940818786621e+00 1.822873950004577637e-01 2.964986860752105713e-01 1.759272664785385132e-01 2.599936723709106445e-01 -1.512262690812349319e-02 6.512449979782104492e-01 -5.476284027099609375e-01 1.683587431907653809e-01 1.498496830463409424e-01 5.230837221354221050e-02 1.000000000000000000e+00 6.027727365927578740e-01 -5.675507397180054037e-01 6.694032453641037828e-01 2.951230816973322568e-01 1.570674330858632794e-03 1.000156961540947798e+00 1.770009448786777628e-01 2.951271917111984444e-01 1.684432602535142764e-01 2.663019277369190196e-01 -1.394253904363519821e-02 6.316224002426922279e-01 -5.352587763948545296e-01 1.684326400647562783e-01 1.427356737054064906e-01
6.600000000000000311e-02 5.067886412143707275e-02 9.999884963035583496e-01 6.187266111373901367e-01 -5.854597091674804688e-01 6.605548262596130371e-01 2.942882180213928223e-01 -1.055561006069183350e-03 1.000539302825927734e+00 1.812911629676818848e-01 2.945824265480041504e-01 1.758560836315155029e-01 2.587319314479827881e-01 -1.521072816103696823e-02 6.485831141471862793e-01 -5.527315139770507812e-01 1.678468883037567139e-01 1.499446630477905273e-01 5.235399309602191409e-02 1.000000000000000000e+00 5.967750471506211296e-01 -5.674217828550602860e-01 6.656787294145209977e-01 2.950421354225422066e-01 1.334657561752139975e-03 1.000133364353430920e+00 1.753166952138173751e-01 2.950450875520232996e-01 1.682090373735454503e-01 2.663012913888397892e-01 -1.395468795807033001e-02 6.256505985799213354e-01 -5.354150400553842060e-01 1.668401596213490989e-01 1.427773440148762951e-01
6.700000000000000400e-02 5.098579823970794678e-02 9.999883770942687988e-01 6.156479120254516602e-01 -5.907160639762878418e-01 6.564677357673645020e-01 2.920967340469360352e-01 -1.428730785846710205e-03 1.000472784042358398e+00 1.802951693534851074e-01 2.926670908927917480e-01 1.757852584123611450e-01 2.574711441993713379e-01 -1.529886573553085327e-02 6.459212899208068848e-01 -5.578345060348510742e-01 1.673353165388107300e-01 1.500401198863983154e-01 5.239228261036109335e-02 1.000000000000000000e+00 5.908370357203247547e-01 -5.672073116888280975e-01 6.619904453162430702e-01 2.949588412993913722e-01 1.103920887289407083e-03 1.000110297757285549e+00 1.736466644756606281e-01 2.949608451719492597e-01 1.679543166047209879e-01 2.663007568753706367e-01 -1.396488449495208485e-02 6.197300038969896230e-01 -5.354878705813783668e-01 1.652613343725647110e-01 1.427967654884672866e-01
6.800000000000000488e-02 5.129273980855941772e-02 9.999882578849792480e-01 6.125696301460266113e-01 -5.959726572036743164e-01 6.523808836936950684e-01 2.899050414562225342e-01 -1.801908016204833984e-03 1.000406265258789062e+00 1.792993694543838501e-01 2.907515168190002441e-01 1.757146269083023071e-01 2.562101781368255615e-01 -1.538698002696037292e-02 6.432598233222961426e-01 -5.629376173019409180e-01 1.668239235877990723e-01 1.501354873180389404e-01 5.242340513479734621e-02 1.000000000000000000e+00 5.849581084955869370e-01 -5.669098758879926869e-01 6.583380116316424058e-01 2.948732854531648240e-01 8.783656570569606898e-04 1.000087751887471121e+00 1.719907527507677780e-01 2.948745381588638304e-01 1.676797278534907787e-01 2.663003221238944840e-01 -1.397317243999865628e-02 6.138602330817529706e-01 -5.354796077983982050e-01 1.636960621551647177e-01 1.427945620796623183e-01
6.900000000000000577e-02 5.122775584459304810e-02 9.999881982803344727e-01 6.076517105102539062e-01 -5.962601900100708008e-01 6.488723754882812500e-01 2.891525030136108398e-01 -2.035692334175109863e-03 1.000357866287231445e+00 1.778815239667892456e-01 2.899676561355590820e-01 1.752360165119171143e-01 2.555771172046661377e-01 -1.539862249046564102e-02 6.383306384086608887e-01 -5.634521245956420898e-01 1.656901836395263672e-01 1.497983634471893311e-01 5.244752197684708628e-02 1.000000000000000000e+00 5.791376775786012399e-01 -5.665319656247980173e-01 6.547210514426888839e-01 2.947855518333618030e-01 6.578950277097684284e-04 1.000065717059652748e+00 1.703488617922241932e-01 2.947862385028351406e-01 1.673858881934441600e-01 2.662999850576002192e-01 -1.397959475873833228e-02 6.080409081214279698e-01 -5.353925398835290839e-01 1.621442421657403321e-01 1.427713439690176667e-01
7.000000000000000666e-02 5.097335949540138245e-02 9.999881386756896973e-01 6.017971038818359375e-01 -5.940170884132385254e-01 6.456584334373474121e-01 2.891332209110260010e-01 -2.198547124862670898e-03 1.000318646430969238e+00 1.762489527463912964e-01 2.897602617740631104e-01 1.745496988296508789e-01 2.552640438079833984e-01 -1.537134405225515366e-02 6.322464346885681152e-01 -5.616297125816345215e-01 1.642398536205291748e-01 1.492410004138946533e-01 5.246479142954012936e-02 1.000000000000000000e+00 5.733751609212435207e-01 -5.660760128598222307e-01 6.511391922902127760e-01 2.946957222644736585e-01 4.424139289475707837e-04 1.000044183766800376e+00 1.687208949024986970e-01 2.946960166225017774e-01 1.670734020109828910e-01 2.662997435978690652e-01 -1.398419361164447185e-02 6.022716558295257983e-01 -5.352289044124218798e-01 1.606057748878944313e-01 1.427277078433733526e-01
7.099999999999999367e-02 5.071894824504852295e-02 9.999880790710449219e-01 5.959422588348388672e-01 -5.917739272117614746e-01 6.424444317817687988e-01 2.891134917736053467e-01 -2.361312508583068848e-03 1.000279426574707031e+00 1.746160089969635010e-01 2.895524501800537109e-01 1.738631576299667358e-01 2.549504339694976807e-01 -1.534406095743179321e-02 6.261621117591857910e-01 -5.598073005676269531e-01 1.627890765666961670e-01 1.486833691596984863e-01 5.247536886906951220e-02 1.000000000000000000e+00 5.676699821071875540e-01 -5.655443932445323174e-01 6.475920660123363204e-01 2.946038765222859235e-01 2.318285078303244538e-04 1.000023143377386292e+00 1.671067554173574499e-01 2.946039419106509238e-01 1.667428669016264020e-01 2.662995956659230390e-01 -1.398701038029289030e-02 5.965521074863655571e-01 -5.349908900104377585e-01 1.590805619963784334e-01 1.426642373361584060e-01
7.199999999999999456e-02 5.046455189585685730e-02 9.999880194664001465e-01 5.900877714157104492e-01 -5.895308256149291992e-01 6.392306089401245117e-01 2.890939712524414062e-01 -2.524137496948242188e-03 1.000240206718444824e+00 1.729834377765655518e-01 2.893449068069458008e-01 1.731767207384109497e-01 2.546372413635253906e-01 -1.531672663986682892e-02 6.200782060623168945e-01 -5.579848289489746094e-01 1.613386720418930054e-01 1.481259465217590332e-01 5.247940668950028947e-02 1.000000000000000000e+00 5.620215707401742256e-01 -5.649394255332154113e-01 6.440793089698789720e-01 2.945100930046750665e-01 2.598060943655103796e-05 1.000002681029200868e+00 1.655061638963035708e-01 2.945101483963648015e-01 1.663956068207247674e-01 2.662995391861270877e-01 -1.398808565010085936e-02 5.908818989691799750e-01 -5.346806354416623330e-01 1.575685063917511564e-01 1.425815027843556071e-01
7.299999999999999545e-02 5.021014809608459473e-02 9.999880194664001465e-01 5.842331051826477051e-01 -5.872876048088073730e-01 6.360166072845458984e-01 2.890748679637908936e-01 -2.686977386474609375e-03 1.000201225280761719e+00 1.713507920503616333e-01 2.891378104686737061e-01 1.724905967712402344e-01 2.543243765830993652e-01 -1.528943702578544617e-02 6.139940023422241211e-01 -5.561625361442565918e-01 1.598882973194122314e-01 1.475687325000762939e-01 5.247705446251015038e-02 1.000000000000000000e+00 5.564293619917981548e-01 -5.642633744199123669e-01 6.406005617357013460e-01 2.944144462127055162e-01 -1.751008379056242798e-04 9.999826192935360458e-01 1.639193590612153528e-01 2.944145828128058584e-01 1.660308589073976882e-01 2.662995720883199469e-01 -1.398745925308874684e-02 5.852606699399567347e-01 -5.343002327654824413e-01 1.560695119839415335e-01 1.424800620706585252e-01
7.399999999999999634e-02 4.995571821928024292e-02 9.999879598617553711e-01 5.783783197402954102e-01 -5.850443243980407715e-01 6.328025460243225098e-01 2.890550494194030762e-01 -2.849750220775604248e-03 1.000161886215209961e+00 1.697180122137069702e-01 2.889299094676971436e-01 1.718038618564605713e-01 2.540106773376464844e-01 -1.526212505996227264e-02 6.079097986221313477e-01 -5.543398261070251465e-01 1.584376096725463867e-01 1.470109224319458008e-01 5.246845895957302081e-02 1.000000000000000000e+00 5.508927966556874667e-01 -5.635184512601801865e-01 6.371554691081334765e-01 2.943170099035672393e-01 -3.714994195966067158e-04 9.999629426568710233e-01 1.623462625342333709e-01 2.943173048242531675e-01 1.656491255341178970e-01 2.662996923079055112e-01 -1.398517027382580220e-02 5.796880640971141530e-01 -5.338517271649880769e-01 1.545834837591968658e-01 1.423604605772321730e-01
7.499999999999999722e-02 4.970134049654006958e-02 9.999879002571105957e-01 5.725238323211669922e-01 -5.828013420104980469e-01 6.295886635780334473e-01 2.890355288982391357e-01 -3.012567758560180664e-03 1.000122785568237305e+00 1.680854111909866333e-01 2.887224256992340088e-01 1.711175590753555298e-01 2.536973357200622559e-01 -1.523480378091335297e-02 6.018257737159729004e-01 -5.525174140930175781e-01 1.569872349500656128e-01 1.464535593986511230e-01 5.245376420320384953e-02 1.000000000000000000e+00 5.454113210912236998e-01 -5.627068152284457891e-01 6.337436800542370907e-01 2.942178560132329701e-01 -5.633035530282033340e-04 9.999436448985598025e-01 1.607867790368729954e-01 2.942183791109744817e-01 1.652509692747811954e-01 2.662998977883890284e-01 -1.398125706324139690e-02 5.741637288312074761e-01 -5.333371181449856335e-01 1.531103276883309383e-01 1.422232315053556517e-01
7.599999999999999811e-02 4.944693669676780701e-02 9.999879002571105957e-01 5.666689872741699219e-01 -5.805581808090209961e-01 6.263747811317443848e-01 2.890163958072662354e-01 -3.175370395183563232e-03 1.000083684921264648e+00 1.664526909589767456e-01 2.885152697563171387e-01 1.704313158988952637e-01 2.533845603466033936e-01 -1.520756259560585022e-02 5.957416296005249023e-01 -5.506951808929443359e-01 1.555367112159729004e-01 1.458963751792907715e-01 5.243311152994717395e-02 1.000000000000000000e+00 5.399843871179168531e-01 -5.618305746392666666e-01 6.303648476223754349e-01 2.941170553600470639e-01 -7.506692060471701353e-04 9.999248178997144354e-01 1.592406215600307429e-01 2.941179382124983754e-01 1.648377144411006523e-01 2.663001864823653642e-01 -1.397575725550203631e-02 5.686873150866551541e-01 -5.327583604890294700e-01 1.516499506898164318e-01 1.420688961305296705e-01
7.699999999999999900e-02 4.919253289699554443e-02 9.999878406524658203e-01 5.608141422271728516e-01 -5.783150196075439453e-01 6.231607794761657715e-01 2.889969348907470703e-01 -3.338240087032318115e-03 1.000044345855712891e+00 1.648199707269668579e-01 2.883077859878540039e-01 1.697448194026947021e-01 2.530713379383087158e-01 -1.518023852258920670e-02 5.896572470664978027e-01 -5.488724708557128906e-01 1.540862172842025757e-01 1.453387737274169922e-01 5.240663962061071351e-02 1.000000000000000000e+00 5.346114520338085541e-01 -5.608917877705063004e-01 6.270186289337278396e-01 2.940146766061287331e-01 -9.337170359409940282e-04 9.999065058707473641e-01 1.577075981133723437e-01 2.940160794483379081e-01 1.644102960730322860e-01 2.663005563540702392e-01 -1.396870777621461550e-02 5.632584770944282226e-01 -5.321173651560843210e-01 1.502022605585584814e-01 1.418979640417519228e-01
7.799999999999999989e-02 4.893812909722328186e-02 9.999877810478210449e-01 5.549597740173339844e-01 -5.760719180107116699e-01 6.199468374252319336e-01 2.889775931835174561e-01 -3.501050174236297607e-03 1.000005245208740234e+00 1.631874144077301025e-01 2.881004214286804199e-01 1.690586060285568237e-01 2.527581751346588135e-01 -1.515296474099159241e-02 5.835733413696289062e-01 -5.470502376556396484e-01 1.526358723640441895e-01 1.447815001010894775e-01 5.237448454857163843e-02 1.000000000000000000e+00 5.292919785623435569e-01 -5.598924639500597600e-01 6.237046851287745275e-01 2.939107862646585523e-01 -1.112529073276552916e-03 9.998887006086015772e-01 1.561876209831376261e-01 2.939128615904742503e-01 1.639692226767836269e-01 2.663010053808389510e-01 -1.396014485540483449e-02 5.578768722017573012e-01 -5.314160001854707494e-01 1.487671659204854446e-01 1.417109333828413531e-01
7.900000000000000078e-02 4.868374019861221313e-02 9.999877214431762695e-01 5.491049885749816895e-01 -5.738288164138793945e-01 6.167328357696533203e-01 2.889581322669982910e-01 -3.663882613182067871e-03 9.999660849571228027e-01 1.615546643733978271e-01 2.878929674625396729e-01 1.683722883462905884e-01 2.524449527263641357e-01 -1.512566953897476196e-02 5.774891376495361328e-01 -5.452278852462768555e-01 1.511853039264678955e-01 1.442241370677947998e-01 5.233677983784405102e-02 1.000000000000000000e+00 5.240254347567840920e-01 -5.588345647754059398e-01 6.204226812875587305e-01 2.938054488926105101e-01 -1.287162808071596731e-03 9.998713614026215613e-01 1.546806674891441913e-01 2.938083189732494938e-01 1.635147336505314020e-01 2.663015315541767403e-01 -1.395010404308345484e-02 5.525421607079379349e-01 -5.306560916876976730e-01 1.473445761887552663e-01 1.415082911166371804e-01
8.000000000000000167e-02 4.842933639883995056e-02 9.999877214431762695e-01 5.432503223419189453e-01 -5.715855956077575684e-01 6.135190129280090332e-01 2.889388203620910645e-01 -3.826700150966644287e-03 9.999269247055053711e-01 1.599220186471939087e-01 2.876856327056884766e-01 1.676858365535736084e-01 2.521318793296813965e-01 -1.509840413928031921e-02 5.714050531387329102e-01 -5.434054136276245117e-01 1.497348546981811523e-01 1.436666548252105713e-01 5.229365651478518756e-02 1.000000000000000000e+00 5.188112939252171874e-01 -5.577200052267212715e-01 6.171722863635622502e-01 2.936987267815111546e-01 -1.457617468291047894e-03 9.998543672070518973e-01 1.531868740189281097e-01 2.937024276960216729e-01 1.630464218186262471e-01 2.663021328811614463e-01 -1.393862022312873997e-02 5.472540056593823143e-01 -5.298394248555314823e-01 1.459344015091218472e-01 1.412905132946720710e-01
8.100000000000000255e-02 4.817492514848709106e-02 9.999876618385314941e-01 5.373957157135009766e-01 -5.693425536155700684e-01 6.103050708770751953e-01 2.889192998409271240e-01 -3.989510238170623779e-03 9.998877048492431641e-01 1.582893431186676025e-01 2.874780297279357910e-01 1.669995039701461792e-01 2.518185675144195557e-01 -1.507109031081199646e-02 5.653209686279296875e-01 -5.415830612182617188e-01 1.482843756675720215e-01 1.431092619895935059e-01 5.224524313197203423e-02 1.000000000000000000e+00 5.136490346657081041e-01 -5.565506543668079509e-01 6.139531731870879749e-01 2.935906813395636750e-01 -1.623963899217714148e-03 9.998377006468454065e-01 1.517061739442190360e-01 2.935952357764073373e-01 1.625646865658657292e-01 2.663028073849811883e-01 -1.392572761970218079e-02 5.420120729410301541e-01 -5.289677441998552609e-01 1.445365527842396025e-01 1.410580651198588276e-01
8.200000000000000344e-02 4.792052134871482849e-02 9.999876022338867188e-01 5.315412282943725586e-01 -5.670993924140930176e-01 6.070910096168518066e-01 2.888998985290527344e-01 -4.152297973632812500e-03 9.998484849929809570e-01 1.566567569971084595e-01 2.872706651687622070e-01 1.663132309913635254e-01 2.515053153038024902e-01 -1.504379138350486755e-02 5.592368841171264648e-01 -5.397605299949645996e-01 1.468339264392852783e-01 1.425519287586212158e-01 5.219166582471965882e-02 1.000000000000000000e+00 5.085381407678277732e-01 -5.553283365101597813e-01 6.107650183850235059e-01 2.934813724529954371e-01 -1.786279094126648525e-03 9.998213552020165373e-01 1.502384801751627530e-01 2.934867975377242755e-01 1.620700011432861243e-01 2.663035531063049910e-01 -1.391145981241291747e-02 5.368160310322576123e-01 -5.280427546952521922e-01 1.431509416086080844e-01 1.408114012520850777e-01
8.300000000000000433e-02 4.766612127423286438e-02 9.999876022338867188e-01 5.256862640380859375e-01 -5.648561716079711914e-01 6.038770079612731934e-01 2.888802886009216309e-01 -4.315108060836791992e-03 9.998093843460083008e-01 1.550238728523254395e-01 2.870629131793975830e-01 1.656266301870346069e-01 2.511918544769287109e-01 -1.501647382974624634e-02 5.531525015830993652e-01 -5.379380583763122559e-01 1.453832685947418213e-01 1.419942378997802734e-01 5.213304836622650179e-02 1.000000000000000000e+00 5.034781011144214835e-01 -5.540548323581769852e-01 6.076075023014559928e-01 2.933708591331875004e-01 -1.944704233087416996e-03 9.998054173931943955e-01 1.487835233950447200e-01 2.933772317649011585e-01 1.615635618982023125e-01 2.663043681036723065e-01 -1.389584975107152967e-02 5.316655509342752550e-01 -5.270661226019052181e-01 1.417774802491805486e-01 1.405509660272931949e-01
8.400000000000000522e-02 4.741171002388000488e-02 9.999875426292419434e-01 5.198315382003784180e-01 -5.626130700111389160e-01 6.006631255149841309e-01 2.888610064983367920e-01 -4.477918148040771484e-03 9.997701644897460938e-01 1.533912569284439087e-01 2.868556976318359375e-01 1.649404019117355347e-01 2.508789300918579102e-01 -1.498916558921337128e-02 5.470683574676513672e-01 -5.361155271530151367e-01 1.439328640699386597e-01 1.414369344711303711e-01 5.206951219618671106e-02 1.000000000000000000e+00 4.984684096899662520e-01 -5.527318797437607012e-01 6.044803089853704181e-01 2.932591986151019126e-01 -2.099355346842368859e-03 9.997899401744585468e-01 1.473411011289461614e-01 2.932666321799699549e-01 1.610462886291234852e-01 2.663052504552833044e-01 -1.387892976342342162e-02 5.265603059786375661e-01 -5.260394762791923418e-01 1.404160815943482077e-01 1.402771936745825232e-01
8.500000000000000611e-02 4.715730994939804077e-02 9.999874830245971680e-01 5.139770507812500000e-01 -5.603698492050170898e-01 5.974491834640502930e-01 2.888416051864624023e-01 -4.640765488147735596e-03 9.997310638427734375e-01 1.517586559057235718e-01 2.866482436656951904e-01 1.642539799213409424e-01 2.505657374858856201e-01 -1.496190764009952545e-02 5.409843921661376953e-01 -5.342932939529418945e-01 1.424824297428131104e-01 1.408795714378356934e-01 5.200117646068128791e-02 1.000000000000000000e+00 4.935085655411603489e-01 -5.513611745329733971e-01 6.013831261486929369e-01 2.931464461962777213e-01 -2.250304568502309310e-03 9.997749163324981536e-01 1.459111300393413635e-01 2.931550486521605769e-01 1.605186147082780235e-01 2.663061982600203326e-01 -1.386073156585787905e-02 5.214999717060885276e-01 -5.249644069791835621e-01 1.390666591216428716e-01 1.399905085278383976e-01
8.599999999999999312e-02 4.690291732549667358e-02 9.999874830245971680e-01 5.081225037574768066e-01 -5.581268072128295898e-01 5.942352414131164551e-01 2.888217568397521973e-01 -4.803545773029327393e-03 9.996919035911560059e-01 1.501258909702301025e-01 2.864404320716857910e-01 1.635674685239791870e-01 2.502521276473999023e-01 -1.493456214666366577e-02 5.349003672599792480e-01 -5.324708223342895508e-01 1.410318911075592041e-01 1.403219997882843018e-01 5.192815806336074924e-02 1.000000000000000000e+00 4.885980726866885893e-01 -5.499443716778548152e-01 5.983156450931096382e-01 2.930326555208783712e-01 -2.397603642563119787e-03 9.997603117502507075e-01 1.444935804287237335e-01 2.930425107522189321e-01 1.599807499833123259e-01 2.663072096378976128e-01 -1.384128627710482298e-02 5.164842257752375598e-01 -5.238424696839000250e-01 1.377291268733705776e-01 1.396913252489638824e-01
8.699999999999999400e-02 4.664851725101470947e-02 9.999874234199523926e-01 5.022677183151245117e-01 -5.558837056159973145e-01 5.910213589668273926e-01 2.888025343418121338e-01 -4.966355860233306885e-03 9.996526241302490234e-01 1.484932303428649902e-01 2.862331867218017578e-01 1.628811806440353394e-01 2.499390840530395508e-01 -1.490727439522743225e-02 5.288160443305969238e-01 -5.306483507156372070e-01 1.395814418792724609e-01 1.397646069526672363e-01 5.185057171217279104e-02 1.000000000000000000e+00 4.837364400412806353e-01 -5.484830861942022739e-01 5.952775606463672764e-01 2.929178781660199404e-01 -2.541240738045549320e-03 9.997460041725373392e-01 1.430885966772734164e-01 2.929289844711313040e-01 1.594321974423235089e-01 2.663082827309848355e-01 -1.382062443076278492e-02 5.115127477982214232e-01 -5.226751840361733015e-01 1.364033994128127369e-01 1.393800490761774313e-01
8.799999999999999489e-02 4.639410600066184998e-02 9.999873638153076172e-01 4.964129626750946045e-01 -5.536404848098754883e-01 5.878073573112487793e-01 2.887832522392272949e-01 -5.129158496856689453e-03 9.996135234832763672e-01 1.468605548143386841e-01 2.860257625579833984e-01 1.621948778629302979e-01 2.496260404586791992e-01 -1.487995870411396027e-02 5.227318406105041504e-01 -5.288258790969848633e-01 1.381309926509857178e-01 1.392072737216949463e-01 5.176852993960120997e-02 1.000000000000000000e+00 4.789231814514807728e-01 -5.469788937603469181e-01 5.922685711682696974e-01 2.928021650671459586e-01 -2.681274904521638563e-03 9.997319737001579831e-01 1.416961224174358713e-01 2.928145069611315376e-01 1.588732575910443701e-01 2.663094157033941700e-01 -1.379877598071472047e-02 5.065852194909005179e-01 -5.214640344897455426e-01 1.350893918642036007e-01 1.390570758638252913e-01
8.899999999999999578e-02 4.613969475030899048e-02 9.999873042106628418e-01 4.905585050582885742e-01 -5.513974428176879883e-01 5.845933556556701660e-01 2.887638807296752930e-01 -5.292020738124847412e-03 9.995743632316589355e-01 1.452280431985855103e-01 2.858184278011322021e-01 1.615086048841476440e-01 2.493128180503845215e-01 -1.485273428261280060e-02 5.166479349136352539e-01 -5.270034074783325195e-01 1.366806328296661377e-01 1.386499404907226562e-01 5.168214315164738892e-02 1.000000000000000000e+00 4.741578156062631888e-01 -5.454333317137810555e-01 5.892883784792101176e-01 2.926855659013765654e-01 -2.817773379189131896e-03 9.997182139151705726e-01 1.403160753582941289e-01 2.926991237069963558e-01 1.583043268649373114e-01 2.663106067421702194e-01 -1.377577031425456303e-02 5.017013244862563726e-01 -5.202104713098785194e-01 1.337870198630048135e-01 1.387227923493101200e-01
8.999999999999999667e-02 4.588529840111732483e-02 9.999873042106628418e-01 4.847036600112915039e-01 -5.491542220115661621e-01 5.813794136047363281e-01 2.887448072433471680e-01 -5.454815924167633057e-03 9.995351433753967285e-01 1.435953676700592041e-01 2.856113612651824951e-01 1.608223319053649902e-01 2.490000724792480469e-01 -1.482539437711238861e-02 5.105636119842529297e-01 -5.251811146736145020e-01 1.352301388978958130e-01 1.380926370620727539e-01 5.159151967597751937e-02 1.000000000000000000e+00 4.694398659463579482e-01 -5.438479000238164440e-01 5.863366877885107797e-01 2.925681296598003911e-01 -2.950863073709084593e-03 9.997048047894093736e-01 1.389482037957007199e-01 2.925829401176343603e-01 1.577264735883257829e-01 2.663118540572860238e-01 -1.375163626495082454e-02 4.968607483029738869e-01 -5.189159112810088903e-01 1.324961995474989995e-01 1.383775763417172677e-01
9.099999999999999756e-02 4.563090950250625610e-02 9.999872446060180664e-01 4.788490533828735352e-01 -5.469109416007995605e-01 5.781654715538024902e-01 2.887251377105712891e-01 -5.617640912532806396e-03 9.994958639144897461e-01 1.419626176357269287e-01 2.854036688804626465e-01 1.601358056068420410e-01 2.486866414546966553e-01 -1.479813642799854279e-02 5.044795274734497070e-01 -5.233585834503173828e-01 1.337796151638031006e-01 1.375350654125213623e-01 5.149676578919508418e-02 1.000000000000000000e+00 4.647688606624587604e-01 -5.422240619668573514e-01 5.834132076781392007e-01 2.924499039069216599e-01 -3.080657010600940365e-03 9.996918084269775795e-01 1.375922917250124444e-01 2.924660478080062798e-01 1.571406148282732951e-01 2.663131558828319423e-01 -1.372640211999064802e-02 4.920631782120967745e-01 -5.175817384367218388e-01 1.312168475232712295e-01 1.380217969165919989e-01
9.199999999999999845e-02 4.537650197744369507e-02 9.999871850013732910e-01 4.729943871498107910e-01 -5.446678996086120605e-01 5.749515891075134277e-01 2.887051999568939209e-01 -5.780443549156188965e-03 9.994567036628723145e-01 1.403297632932662964e-01 2.851957678794860840e-01 1.594491899013519287e-01 2.483729124069213867e-01 -1.477080490440130234e-02 4.983953535556793213e-01 -5.215360522270202637e-01 1.323288828134536743e-01 1.369773745536804199e-01 5.139798574948116483e-02 1.000000000000000000e+00 4.601443326688386404e-01 -5.405632448715388394e-01 5.805176500714006593e-01 2.923309344370439433e-01 -3.207218645241061497e-03 9.996792184823367622e-01 1.362482583419898641e-01 2.923484888454758179e-01 1.565471171309976428e-01 2.663145104777809857e-01 -1.370009562893717212e-02 4.873083031429708001e-01 -5.162093047667509760e-01 1.299488808381470684e-01 1.376558146045298581e-01
9.299999999999999933e-02 4.512208327651023865e-02 9.999871850013732910e-01 4.671396017074584961e-01 -5.424247384071350098e-01 5.717375278472900391e-01 2.886862754821777344e-01 -5.943290889263153076e-03 9.994175434112548828e-01 1.386972516775131226e-01 2.849888205528259277e-01 1.587630510330200195e-01 2.480602264404296875e-01 -1.474353205412626266e-02 4.923110604286193848e-01 -5.197137594223022461e-01 1.308785825967788696e-01 1.364202797412872314e-01 5.129528185145357938e-02 1.000000000000000000e+00 4.555658194736046385e-01 -5.388668411581515327e-01 5.776497301383601846e-01 2.922112650290881741e-01 -3.330534755969628922e-03 9.996669216981424189e-01 1.349162336790011574e-01 2.922302285779544428e-01 1.559454930567459874e-01 2.663159161262806385e-01 -1.367274401839556688e-02 4.825958135338194732e-01 -5.147999311882600626e-01 1.286922169423607987e-01 1.372799816502288384e-01
9.400000000000000022e-02 4.490551725029945374e-02 9.999871253967285156e-01 4.621316194534301758e-01 -5.403828024864196777e-01 5.689837932586669922e-01 2.900597155094146729e-01 -6.079822778701782227e-03 9.994065165519714355e-01 1.376626193523406982e-01 2.862598896026611328e-01 1.586590558290481567e-01 2.494017034769058228e-01 -1.472694985568523407e-02 4.870952367782592773e-01 -5.180152654647827148e-01 1.300409138202667236e-01 1.365121603012084961e-01 5.118875448220369662e-02 1.000000000000000000e+00 4.510328630362687163e-01 -5.371362093775984281e-01 5.748091661942699160e-01 2.920909397265964436e-01 -3.450730658401068851e-03 9.996550027936563776e-01 1.335959586823057266e-01 2.921113712968010923e-01 1.553368090530678203e-01 2.663173711361569995e-01 -1.364437400691376895e-02 4.779254014919094296e-01 -5.133549079456648512e-01 1.274467737311484050e-01 1.368946421187638707e-01
9.500000000000000111e-02 4.473602399230003357e-02 9.999870657920837402e-01 4.581781327724456787e-01 -5.385916829109191895e-01 5.668034553527832031e-01 2.931689918041229248e-01 -6.183639168739318848e-03 9.994303584098815918e-01 1.373732089996337891e-01 2.893736362457275391e-01 1.592808365821838379e-01 2.528052330017089844e-01 -1.472378429025411606e-02 4.829607307910919189e-01 -5.164711475372314453e-01 1.299668252468109131e-01 1.374133527278900146e-01 5.107850203498891933e-02 1.000000000000000000e+00 4.465450102819241152e-01 -5.353726733350392397e-01 5.719956800011775089e-01 2.919699982393677562e-01 -3.567631229889552634e-03 9.996431225561027700e-01 1.322880089366345602e-01 2.919917203562287233e-01 1.547187740904656106e-01 2.663188738440613879e-01 -1.361501178218196481e-02 4.732967605788826471e-01 -5.118754947030691449e-01 1.262124694877433673e-01 1.365001319209390995e-01
9.600000000000000200e-02 4.456657171249389648e-02 9.999870657920837402e-01 4.542246162891387939e-01 -5.368004441261291504e-01 5.646229386329650879e-01 2.962782382965087891e-01 -6.287515163421630859e-03 9.994543194770812988e-01 1.370837390422821045e-01 2.924873530864715576e-01 1.599026173353195190e-01 2.562087178230285645e-01 -1.472064293920993805e-02 4.788262248039245605e-01 -5.149272680282592773e-01 1.298926770687103271e-01 1.383146047592163086e-01 5.096462108273160790e-02 1.000000000000000000e+00 4.421018124198807797e-01 -5.335775247078428096e-01 5.692089963353861304e-01 2.918484866549028722e-01 -3.681780375127258198e-03 9.996319621729832239e-01 1.309909527309223443e-01 2.918717997625681071e-01 1.540971458797253391e-01 2.663204226064249669e-01 -1.358468304695082882e-02 4.687095866468595773e-01 -5.103629205691857518e-01 1.249892231057785352e-01 1.360967788183015670e-01
9.700000000000000289e-02 4.439709708094596863e-02 9.999870061874389648e-01 4.502712488174438477e-01 -5.350092649459838867e-01 5.624425411224365234e-01 2.993872165679931641e-01 -6.391286849975585938e-03 9.994782209396362305e-01 1.367942392826080322e-01 2.956008017063140869e-01 1.605241596698760986e-01 2.596119046211242676e-01 -1.471745222806930542e-02 4.746918380260467529e-01 -5.133830308914184570e-01 1.298184990882873535e-01 1.392155885696411133e-01 5.084720636203911986e-02 1.000000000000000000e+00 4.377028251250339452e-01 -5.317520230935385284e-01 5.664488430857550494e-01 2.917264380634118637e-01 -3.792581405317981599e-03 9.996205883312085927e-01 1.297065353799694565e-01 2.917509906421125176e-01 1.534649238548382588e-01 2.663220158138163707e-01 -1.355341301540905104e-02 4.641635755109418393e-01 -5.088183885022461439e-01 1.237769534696399470e-01 1.356849036007609921e-01
9.800000000000000377e-02 4.422761127352714539e-02 9.999870061874389648e-01 4.463180303573608398e-01 -5.332182645797729492e-01 5.602621436119079590e-01 3.024960458278656006e-01 -6.495110690593719482e-03 9.995020031929016113e-01 1.365048140287399292e-01 2.987140417098999023e-01 1.611459106206893921e-01 2.630148530006408691e-01 -1.471427828073501587e-02 4.705576002597808838e-01 -5.118392109870910645e-01 1.297443509101867676e-01 1.401166617870330811e-01 5.072635080641077487e-02 1.000000000000000000e+00 4.333476084934305139e-01 -5.298973967185331979e-01 5.637149512133473594e-01 2.916038991816455317e-01 -3.900849188130349476e-03 9.996100693553856553e-01 1.284325642843556214e-01 2.916300887682951593e-01 1.528309048371236933e-01 2.663236518726501134e-01 -1.352122642124446543e-02 4.596584262801973186e-01 -5.072430698018737250e-01 1.225755803413301620e-01 1.352648186136701236e-01
9.900000000000000466e-02 4.405814036726951599e-02 9.999869465827941895e-01 4.423644542694091797e-01 -5.314270257949829102e-01 5.580816268920898438e-01 3.056052923202514648e-01 -6.598956882953643799e-03 9.995259046554565430e-01 1.362153887748718262e-01 3.018278479576110840e-01 1.617677062749862671e-01 2.664183974266052246e-01 -1.471111923456192017e-02 4.664230644702911377e-01 -5.102950930595397949e-01 1.296702623367309570e-01 1.410179436206817627e-01 5.060214557883232350e-02 1.000000000000000000e+00 4.290357269982766897e-01 -5.280148431318383295e-01 5.610070547116682294e-01 2.914808994713700696e-01 -4.005844487211451463e-03 9.995992731029650358e-01 1.271711767603523613e-01 2.915083326510253814e-01 1.521865005234448176e-01 2.663253292267907524e-01 -1.348814752730630867e-02 4.551938374131813125e-01 -5.056381117995384367e-01 1.213850233102331533e-01 1.348368298133605647e-01
1.000000000000000056e-01 4.388865455985069275e-02 9.999869465827941895e-01 4.384110867977142334e-01 -5.296357274055480957e-01 5.559013485908508301e-01 3.087143301963806152e-01 -6.702773272991180420e-03 9.995498657226562500e-01 1.359258443117141724e-01 3.049412965774536133e-01 1.623892039060592651e-01 2.698217034339904785e-01 -1.470793783664703369e-02 4.622886478900909424e-01 -5.087510347366333008e-01 1.295960247516632080e-01 1.419188678264617920e-01 5.047468010377006986e-02 1.000000000000000000e+00 4.247667494463840399e-01 -5.261055298841246231e-01 5.583248905674802476e-01 2.913574836178302041e-01 -4.108388001391713278e-03 9.995892792504650348e-01 1.259201586435269582e-01 2.913865241373153059e-01 1.515405800726920271e-01 2.663270463351243289e-01 -1.345420013315845598e-02 4.507695107966708803e-01 -5.040046309815376935e-01 1.202052028790695365e-01 1.344012349282854568e-01
1.010000000000000064e-01 4.371919482946395874e-02 9.999868869781494141e-01 4.344576299190521240e-01 -5.278445482254028320e-01 5.537208318710327148e-01 3.118235766887664795e-01 -6.806619465351104736e-03 9.995737075805664062e-01 1.356364488601684570e-01 3.080549836158752441e-01 1.630111038684844971e-01 2.732251286506652832e-01 -1.470478251576423645e-02 4.581542313098907471e-01 -5.072069168090820312e-01 1.295219361782073975e-01 1.428201198577880859e-01 5.034404209857568091e-02 1.000000000000000000e+00 4.205402489350483219e-01 -5.241705951924059415e-01 5.556681987221926411e-01 2.912336803190717083e-01 -4.207863231532034919e-03 9.995791325957757989e-01 1.246812998598984673e-01 2.912640249617775012e-01 1.508859354545101783e-01 2.663288016933289537e-01 -1.341940758443019299e-02 4.463851477657995726e-01 -5.023437207316018283e-01 1.190360394042425107e-01 1.339583255285126950e-01
1.019999999999999934e-01 4.354973882436752319e-02 9.999868869781494141e-01 4.305040836334228516e-01 -5.260534286499023438e-01 5.515403747558593750e-01 3.149326443672180176e-01 -6.910480558872222900e-03 9.995975494384765625e-01 1.353468596935272217e-01 3.111684322357177734e-01 1.636327803134918213e-01 2.766283750534057617e-01 -1.470164954662322998e-02 4.540196955204010010e-01 -5.056630373001098633e-01 1.294476985931396484e-01 1.437212228775024414e-01 5.021031760431336061e-02 1.000000000000000000e+00 4.163558028093577446e-01 -5.222111485906476558e-01 5.530367220338076040e-01 2.911095295634180125e-01 -4.304831572879952092e-03 9.995695483824256211e-01 1.234531040136146590e-01 2.911413773491249302e-01 1.502285413784703871e-01 2.663305938149971852e-01 -1.338379278021397875e-02 4.420404525303587850e-01 -5.006564456256935580e-01 1.178774540080842342e-01 1.335083855001516495e-01
1.029999999999999943e-01 4.338024556636810303e-02 9.999868273735046387e-01 4.265506267547607422e-01 -5.242620706558227539e-01 5.493599176406860352e-01 3.180415034294128418e-01 -7.014282047748565674e-03 9.996214509010314941e-01 1.350573599338531494e-01 3.142818212509155273e-01 1.642543375492095947e-01 2.800314426422119141e-01 -1.469841133803129196e-02 4.498852491378784180e-01 -5.041188597679138184e-01 1.293734908103942871e-01 1.446222066879272461e-01 5.007359101574505172e-02 1.000000000000000000e+00 4.122129926213090600e-01 -5.202282715631060261e-01 5.504302062402636198e-01 2.909850621264189474e-01 -4.399062737520143505e-03 9.995601215575679044e-01 1.222362792981039059e-01 2.910183302857942134e-01 1.495655178554592124e-01 2.663324212459176610e-01 -1.334737818170477798e-02 4.377351295568057132e-01 -4.989438466888022616e-01 1.167293678818047548e-01 1.330516924503178655e-01
1.039999999999999952e-01 4.321077466011047363e-02 9.999868273735046387e-01 4.225972294807434082e-01 -5.224709510803222656e-01 5.471795201301574707e-01 3.211509883403778076e-01 -7.118083536624908447e-03 9.996453523635864258e-01 1.347679942846298218e-01 3.173957467079162598e-01 1.648762524127960205e-01 2.834351956844329834e-01 -1.469526439905166626e-02 4.457508027553558350e-01 -5.025748610496520996e-01 1.292994767427444458e-01 1.455235183238983154e-01 4.993394510974880768e-02 1.000000000000000000e+00 4.081114040945555965e-01 -5.182230181515610212e-01 5.478483999264713855e-01 2.908603108713098129e-01 -4.490616938396801462e-03 9.995508601045384189e-01 1.210307215852554075e-01 2.908949239843110490e-01 1.488972385917014529e-01 2.663342825562611260e-01 -1.331018581944330703e-02 4.334688849822158074e-01 -4.972069393223149669e-01 1.155917026619524557e-01 1.325885171526998141e-01
1.049999999999999961e-01 4.304129630327224731e-02 9.999867677688598633e-01 4.186437427997589111e-01 -5.206798911094665527e-01 5.449991822242736816e-01 3.242602646350860596e-01 -7.221952080726623535e-03 9.996693730354309082e-01 1.344785690307617188e-01 3.205095529556274414e-01 1.654979586601257324e-01 2.868388593196868896e-01 -1.469215285032987595e-02 4.416163563728332520e-01 -5.010309219360351562e-01 1.292253434658050537e-01 1.464247107505798340e-01 4.979146107765447526e-02 1.000000000000000000e+00 4.040506270670784494e-01 -5.161964156058729269e-01 5.452910544782503255e-01 2.907353104049390513e-01 -4.579809618516729811e-03 9.995421350382480696e-01 1.198356128025896833e-01 2.907714545370218562e-01 1.482269362884223174e-01 2.663361763407519067e-01 -1.327223730195749296e-02 4.292414265403907692e-01 -4.954467139506529838e-01 1.144643804107289692e-01 1.321191237200516622e-01
1.059999999999999970e-01 4.287182539701461792e-02 9.999867677688598633e-01 4.146902859210968018e-01 -5.188885927200317383e-01 5.428187251091003418e-01 3.273692429065704346e-01 -7.325783371925354004e-03 9.996932148933410645e-01 1.341890692710876465e-01 3.236230313777923584e-01 1.661196500062942505e-01 2.902419865131378174e-01 -1.468895841389894485e-02 4.374818801879882812e-01 -4.994867742061614990e-01 1.291512250900268555e-01 1.473257839679718018e-01 4.964621855261232286e-02 1.000000000000000000e+00 4.000302554562769064e-01 -5.141494649648727933e-01 5.427579240501624325e-01 2.906100864998260036e-01 -4.666194414948888862e-03 9.995332393317516440e-01 1.186522563106592459e-01 2.906474547369012340e-01 1.475493230955658708e-01 2.663381012260003788e-01 -1.323355382339449181e-02 4.250524622105322226e-01 -4.936641389533983904e-01 1.133473232561929001e-01 1.316437703877219034e-01
1.069999999999999979e-01 4.270233213901519775e-02 9.999867081642150879e-01 4.107370376586914062e-01 -5.170974731445312500e-01 5.406382679939270020e-01 3.304785490036010742e-01 -7.429592311382293701e-03 9.997171163558959961e-01 1.338997632265090942e-01 3.267367780208587646e-01 1.667414307594299316e-01 2.936455309391021729e-01 -1.468574255704879761e-02 4.333476126194000244e-01 -4.979428052902221680e-01 1.290771961212158203e-01 1.482270359992980957e-01 4.949829563732745935e-02 1.000000000000000000e+00 3.960498872201797527e-01 -5.120831416362078281e-01 5.402487655312508963e-01 2.904846761056771309e-01 -4.750481316908336353e-03 9.995251057498918401e-01 1.174787294312300001e-01 2.905236162774951780e-01 1.468720526300803519e-01 2.663400558565525711e-01 -1.319415617030841523e-02 4.209017027368964770e-01 -4.918601565710354340e-01 1.122404540631167652e-01 1.311627084187803327e-01
1.079999999999999988e-01 4.253359884023666382e-02 9.999867081642150879e-01 4.067870974540710449e-01 -5.152992010116577148e-01 5.384625196456909180e-01 3.335126042366027832e-01 -7.531777024269104004e-03 9.997407197952270508e-01 1.335814148187637329e-01 3.297734856605529785e-01 1.673211157321929932e-01 2.969647049903869629e-01 -1.468093134462833405e-02 4.292172789573669434e-01 -4.963905811309814453e-01 1.289704889059066772e-01 1.490832269191741943e-01 4.934776893164475459e-02 1.000000000000000000e+00 3.921091243172389884e-01 -5.099983959684422086e-01 5.377633385101863173e-01 2.903591004766047368e-01 -4.831956120786452119e-03 9.995166504233337079e-01 1.163170776374163190e-01 2.903992037698291395e-01 1.461868464973057058e-01 2.663420389134756316e-01 -1.315406472984692772e-02 4.167888582145259924e-01 -4.900356895757413955e-01 1.111436955239291646e-01 1.306761838870268977e-01
1.089999999999999997e-01 4.240234196186065674e-02 9.999867081642150879e-01 4.030292034149169922e-01 -5.131405591964721680e-01 5.365380644798278809e-01 3.326585292816162109e-01 -7.548190653324127197e-03 9.997552633285522461e-01 1.317685097455978394e-01 3.288286924362182617e-01 1.657245755195617676e-01 2.959248721599578857e-01 -1.459024380892515182e-02 4.253114461898803711e-01 -4.944160282611846924e-01 1.271807253360748291e-01 1.476123034954071045e-01 4.919471355962876102e-02 1.000000000000000000e+00 3.882075726665236703e-01 -5.078961538110092766e-01 5.353014052409174051e-01 2.902333962494604847e-01 -4.911460571848080478e-03 9.995089954185836234e-01 1.151650064419933450e-01 2.902750411638256312e-01 1.455028387296330716e-01 2.663440490926747839e-01 -1.311329949602138036e-02 4.127136420120954829e-01 -4.881916346192252121e-01 1.100569712031743697e-01 1.301844358983106908e-01
1.100000000000000006e-01 4.227106273174285889e-02 9.999867081642150879e-01 3.992710113525390625e-01 -5.109819769859313965e-01 5.346134305000305176e-01 3.318037390708923340e-01 -7.564604282379150391e-03 9.997697472572326660e-01 1.299550831317901611e-01 3.278831243515014648e-01 1.641277223825454712e-01 2.948840856552124023e-01 -1.449952926486730576e-02 4.214052557945251465e-01 -4.924416244029998779e-01 1.253904104232788086e-01 1.461409926414489746e-01 4.903920319614854528e-02 1.000000000000000000e+00 3.843448421083113797e-01 -5.057773170622636982e-01 5.328627306088183913e-01 2.901075830057772698e-01 -4.988277898514591885e-03 9.995010557950229080e-01 1.140245640724316389e-01 2.901503907194256104e-01 1.448117283298291924e-01 2.663460851273080077e-01 -1.307188007779498326e-02 4.086757666566301350e-01 -4.863288701623439958e-01 1.089802044418100163e-01 1.296876987100812617e-01
1.110000000000000014e-01 4.213980585336685181e-02 9.999867081642150879e-01 3.955132365226745605e-01 -5.088233351707458496e-01 5.326889157295227051e-01 3.309493064880371094e-01 -7.580995559692382812e-03 9.997842311859130859e-01 1.281421184539794922e-01 3.269380927085876465e-01 1.625311225652694702e-01 2.938439846038818359e-01 -1.440881751477718353e-02 4.174994826316833496e-01 -4.904672205448150635e-01 1.236006021499633789e-01 1.446699798107147217e-01 4.888131009297647794e-02 1.000000000000000000e+00 3.805205463650701003e-01 -5.036427642058838305e-01 5.304470820973270495e-01 2.899816943856779461e-01 -5.063116455532272811e-03 9.994937671371050270e-01 1.128938235971762155e-01 2.900259429369149711e-01 1.441211628899780883e-01 2.663481457660423768e-01 -1.302982570508759430e-02 4.046749477640368964e-01 -4.844482497954677447e-01 1.079133194037147220e-01 1.291861999453748910e-01
1.120000000000000023e-01 4.200852662324905396e-02 9.999866485595703125e-01 3.917551040649414062e-01 -5.066645741462707520e-01 5.307643413543701172e-01 3.300948739051818848e-01 -7.597401738166809082e-03 9.997987151145935059e-01 1.263290047645568848e-01 3.259928822517395020e-01 1.609343290328979492e-01 2.928036749362945557e-01 -1.431807316839694977e-02 4.135934114456176758e-01 -4.884924590587615967e-01 1.218105703592300415e-01 1.431987583637237549e-01 4.872110510441033521e-02 1.000000000000000000e+00 3.767343030028290629e-01 -5.014933508358643266e-01 5.280542297550631092e-01 2.898557511402569675e-01 -5.135522173662083849e-03 9.994864192042677287e-01 1.117740966445678608e-01 2.899012235538559468e-01 1.434257867362994099e-01 2.663502297916227057e-01 -1.298715523643610183e-02 4.007109006217468572e-01 -4.825506088878665500e-01 1.068562401658094407e-01 1.286801623701279151e-01
1.130000000000000032e-01 4.187729954719543457e-02 9.999866485595703125e-01 3.879972398281097412e-01 -5.045059919357299805e-01 5.288397669792175293e-01 3.292403817176818848e-01 -7.613852620124816895e-03 9.998133778572082520e-01 1.245159655809402466e-01 3.250476121902465820e-01 1.593376696109771729e-01 2.917631864547729492e-01 -1.422739494591951370e-02 4.096876382827758789e-01 -4.865180850028991699e-01 1.200206428766250610e-01 1.417277157306671143e-01 4.855865771214771393e-02 1.000000000000000000e+00 3.729857333944846531e-01 -4.993299101670105045e-01 5.256839461643521005e-01 2.897297812486673285e-01 -5.205807107015093631e-03 9.994793884878770962e-01 1.106645569661147410e-01 2.897765261563503558e-01 1.427288191995776667e-01 2.663523360067400758e-01 -1.294388716500838483e-02 3.967833427312082439e-01 -4.806367604125250659e-01 1.058088913949999516e-01 1.281698027767058656e-01
1.140000000000000041e-01 4.174602776765823364e-02 9.999866485595703125e-01 3.842393159866333008e-01 -5.023473501205444336e-01 5.269152522087097168e-01 3.283863961696624756e-01 -7.630266249179840088e-03 9.998278617858886719e-01 1.227030158042907715e-01 3.241029977798461914e-01 1.577411442995071411e-01 2.907235026359558105e-01 -1.413671765476465225e-02 4.057817161083221436e-01 -4.845435619354248047e-01 1.182308346033096313e-01 1.402567923069000244e-01 4.839403604903364658e-02 1.000000000000000000e+00 3.692744626873042391e-01 -4.971532535267749742e-01 5.233360064124977784e-01 2.896038092001650965e-01 -5.274019296689277762e-03 9.994726785791209211e-01 1.095651123341727512e-01 2.896518798721110510e-01 1.420305285006675522e-01 2.663544632413153423e-01 -1.290003962526352355e-02 3.928919924515209550e-01 -4.787074978379887158e-01 1.047711979870431798e-01 1.276553327567119256e-01
1.150000000000000050e-01 4.161475598812103271e-02 9.999866485595703125e-01 3.804811835289001465e-01 -5.001885890960693359e-01 5.249907374382019043e-01 3.275317251682281494e-01 -7.646672427654266357e-03 9.998422861099243164e-01 1.208897382020950317e-01 3.231576085090637207e-01 1.561442017555236816e-01 2.896830439567565918e-01 -1.404597796499729156e-02 4.018756449222564697e-01 -4.825689792633056641e-01 1.164406612515449524e-01 1.387854218482971191e-01 4.822730696895913965e-02 1.000000000000000000e+00 3.656001195084702116e-01 -4.949641713819151745e-01 5.210101879064999997e-01 2.894778574817136185e-01 -5.340082293704965198e-03 9.994661177957434584e-01 1.084760156450597507e-01 2.895271891753416482e-01 1.413297926560442286e-01 2.663566103506775917e-01 -1.285563041152770584e-02 3.890365689754400336e-01 -4.767635957499903876e-01 1.037430850600718490e-01 1.271369588665309525e-01
1.160000000000000059e-01 4.148349910974502563e-02 9.999866485595703125e-01 3.767233490943908691e-01 -4.980300366878509521e-01 5.230661630630493164e-01 3.266770243644714355e-01 -7.663063704967498779e-03 9.998567700386047363e-01 1.190766394138336182e-01 3.222122192382812500e-01 1.545474529266357422e-01 2.886424064636230469e-01 -1.395527180284261703e-02 3.979698419570922852e-01 -4.805945754051208496e-01 1.146506518125534058e-01 1.373142898082733154e-01 4.805853594392708178e-02 1.000000000000000000e+00 3.619623366370596229e-01 -4.927634323296709029e-01 5.187062707667169370e-01 2.893519496238150523e-01 -5.404090013968757857e-03 9.994597770640152312e-01 1.073970428757090034e-01 2.894025293958910061e-01 1.406273990052392120e-01 2.663587762149042248e-01 -1.281067695048799041e-02 3.852167932906095382e-01 -4.748058080922747948e-01 1.027244782107620547e-01 1.266148821577434413e-01
1.170000000000000068e-01 4.135223478078842163e-02 9.999866485595703125e-01 3.729652166366577148e-01 -4.958714544773101807e-01 5.211415290832519531e-01 3.258229792118072510e-01 -7.679499685764312744e-03 9.998713731765747070e-01 1.172635853290557861e-01 3.212673664093017578e-01 1.529509127140045166e-01 2.876026630401611328e-01 -1.386457122862339020e-02 3.940637409687042236e-01 -4.786200523376464844e-01 1.128607690334320068e-01 1.358433365821838379e-01 4.788778720353369794e-02 1.000000000000000000e+00 3.583607503226450275e-01 -4.905517849425379273e-01 5.164240374098612030e-01 2.892261071563555497e-01 -5.466009090767861948e-03 9.994535480483304202e-01 1.063283229912295319e-01 2.892778484146611429e-01 1.399227134130434369e-01 2.663609597391748962e-01 -1.276519633843736443e-02 3.814323872719637687e-01 -4.728348706456236283e-01 1.017153032724699008e-01 1.260892988386755897e-01
1.179999999999999938e-01 4.122097045183181763e-02 9.999866485595703125e-01 3.692071437835693359e-01 -4.937126934528350830e-01 5.192168354988098145e-01 3.249681890010833740e-01 -7.695913314819335938e-03 9.998857975006103516e-01 1.154503375291824341e-01 3.203219175338745117e-01 1.513541340827941895e-01 2.865618765354156494e-01 -1.377383898943662643e-02 3.901576995849609375e-01 -4.766454398632049561e-01 1.110706180334091187e-01 1.343720853328704834e-01 4.771512373505127497e-02 1.000000000000000000e+00 3.547950003722911694e-01 -4.883299579535806956e-01 5.141632725930496139e-01 2.891003517030620862e-01 -5.525879058761369936e-03 9.994474267952245805e-01 1.052697798913469623e-01 2.891531672750294324e-01 1.392159201556369130e-01 2.663631598524125454e-01 -1.271920534123484152e-02 3.776830740446547874e-01 -4.708515006794086188e-01 1.007154864119026161e-01 1.255604001811600756e-01
1.189999999999999947e-01 4.108972102403640747e-02 9.999866485595703125e-01 3.654491901397705078e-01 -4.915541112422943115e-01 5.172922611236572266e-01 3.241138756275177002e-01 -7.712349295616149902e-03 9.999003410339355469e-01 1.136372834444046021e-01 3.193768262863159180e-01 1.497574746608734131e-01 2.855217754840850830e-01 -1.368314120918512344e-02 3.862517476081848145e-01 -4.746709764003753662e-01 1.092806756496429443e-01 1.329010128974914551e-01 4.754060728588466872e-02 1.000000000000000000e+00 3.512647302291095897e-01 -4.860986604753776419e-01 5.119237634525700686e-01 2.889747047900398380e-01 -5.583793088933919346e-03 9.994414864356666595e-01 1.042211861480778629e-01 2.890285608828572772e-01 1.385078064142654386e-01 2.663653755074822937e-01 -1.267272039496777913e-02 3.739685780522987169e-01 -4.688563971623541660e-01 9.972495414732809871e-02 1.250283725767695753e-01
1.199999999999999956e-01 4.095845669507980347e-02 9.999866485595703125e-01 3.616912364959716797e-01 -4.893955290317535400e-01 5.153678059577941895e-01 3.232596814632415771e-01 -7.728777825832366943e-03 9.999148845672607422e-01 1.118242591619491577e-01 3.184319734573364258e-01 1.481609046459197998e-01 2.844818532466888428e-01 -1.359246671199798584e-02 3.823458552360534668e-01 -4.726965427398681641e-01 1.074907779693603516e-01 1.314300894737243652e-01 4.736429839215947069e-02 1.000000000000000000e+00 3.477695869010080099e-01 -4.838585825188262968e-01 5.097052994532497161e-01 2.888491874953940663e-01 -5.639862637436019593e-03 9.994358270699484903e-01 1.031822616039089757e-01 2.889041225790537348e-01 1.377993666800864103e-01 2.663676056810860837e-01 -1.262575761357571588e-02 3.702886249870279700e-01 -4.668502413089795633e-01 9.874363332994148812e-02 1.244933976825916971e-01
1.209999999999999964e-01 4.082717746496200562e-02 9.999866485595703125e-01 3.579330742359161377e-01 -4.872367084026336670e-01 5.134432315826416016e-01 3.224050402641296387e-01 -7.745161652565002441e-03 9.999294281005859375e-01 1.100110337138175964e-01 3.174866437911987305e-01 1.465640068054199219e-01 2.834413349628448486e-01 -1.350166741758584976e-02 3.784397244453430176e-01 -4.707219898700714111e-01 1.057006940245628357e-01 1.299587786197662354e-01 4.718625641487569911e-02 1.000000000000000000e+00 3.443092208398580434e-01 -4.816103955880398635e-01 5.075076723086552333e-01 2.887238195115223172e-01 -5.694125542932309755e-03 9.994304455168331325e-01 1.021529296288655742e-01 2.887798720388503049e-01 1.370907743761956843e-01 2.663698493739329320e-01 -1.257833279850590312e-02 3.666429416048807011e-01 -4.648336973393885629e-01 9.777145109468607376e-02 1.239556526239868478e-01
1.219999999999999973e-01 4.069592058658599854e-02 9.999865889549255371e-01 3.541751503944396973e-01 -4.850781261920928955e-01 5.115187168121337891e-01 3.215506076812744141e-01 -7.761582732200622559e-03 9.999437928199768066e-01 1.081980019807815552e-01 3.165414333343505859e-01 1.449673175811767578e-01 2.824010848999023438e-01 -1.341102551668882370e-02 3.745338618755340576e-01 -4.687474966049194336e-01 1.039107218384742737e-01 1.284876763820648193e-01 4.700653954912164395e-02 1.000000000000000000e+00 3.408832859761691259e-01 -4.793547529640175831e-01 5.053306759942244319e-01 2.885986199121751694e-01 -5.746618574021097360e-03 9.994253380994607694e-01 1.011331149033695559e-01 2.886558279756689105e-01 1.363821936038700777e-01 2.663721056101468476e-01 -1.253046144114374795e-02 3.630312558803223677e-01 -4.628074125390659321e-01 9.680833490141929620e-02 1.234153100104175838e-01
1.229999999999999982e-01 4.056464880704879761e-02 9.999865889549255371e-01 3.504173159599304199e-01 -4.829195439815521240e-01 5.095941424369812012e-01 3.206959962844848633e-01 -7.777981460094451904e-03 9.999583959579467773e-01 1.063847988843917847e-01 3.155961334705352783e-01 1.433705985546112061e-01 2.813606262207031250e-01 -1.332027651369571686e-02 3.706280887126922607e-01 -4.667730033397674561e-01 1.021206900477409363e-01 1.270165443420410156e-01 4.682520483548518325e-02 1.000000000000000000e+00 3.374914397426496127e-01 -4.770922900140803780e-01 5.031741067537638390e-01 2.884736065012836193e-01 -5.797313818118921686e-03 9.994204105047861386e-01 1.001229207912258251e-01 2.885319443990965738e-01 1.356730674192569985e-01 2.663743734376169958e-01 -1.248215872587121744e-02 3.594532969736145001e-01 -4.607720176706518456e-01 9.585421252624598543e-02 1.228725380453572630e-01
1.239999999999999991e-01 4.043337702751159668e-02 9.999865889549255371e-01 3.466593027114868164e-01 -4.807607829570770264e-01 5.076695680618286133e-01 3.198419213294982910e-01 -7.794387638568878174e-03 9.999728202819824219e-01 1.045718789100646973e-01 3.146513700485229492e-01 1.417739987373352051e-01 2.803207039833068848e-01 -1.322957593947649002e-02 3.667220175266265869e-01 -4.647983610630035400e-01 1.003308594226837158e-01 1.255455613136291504e-01 4.664230819088641122e-02 1.000000000000000000e+00 3.341333429797441745e-01 -4.748236247137460064e-01 5.010377630359134082e-01 2.883487964974146833e-01 -5.846182656404029336e-03 9.994155684023958708e-01 9.912245103166478222e-02 2.884081747214921609e-01 1.349628335715441774e-01 2.663766519270774347e-01 -1.243343953825322597e-02 3.559087952742652217e-01 -4.587281272922449915e-01 9.490901207306999543e-02 1.223275006110681046e-01
1.250000000000000000e-01 4.030213505029678345e-02 9.999865889549255371e-01 3.429012894630432129e-01 -4.786022007465362549e-01 5.057449936866760254e-01 3.189878463745117188e-01 -7.810823619365692139e-03 9.999873638153076172e-01 1.027589291334152222e-01 3.137065768241882324e-01 1.401774883270263672e-01 2.792809009552001953e-01 -1.313888002187013626e-02 3.628160357475280762e-01 -4.628240764141082764e-01 9.854100644588470459e-02 1.240746378898620605e-01 4.645790443785689783e-02 1.000000000000000000e+00 3.308086598450161175e-01 -4.725493581415284305e-01 4.989214454332826509e-01 2.882242072190908111e-01 -5.893259911874227687e-03 9.994108083099842998e-01 9.813163094653507001e-02 2.882845360381821043e-01 1.342516421813518546e-01 2.663789401712045035e-01 -1.238431847281018690e-02 3.523974824462761668e-01 -4.566763400509865622e-01 9.397266198562513606e-02 1.217803573467878542e-01
1.260000000000000009e-01 4.017086327075958252e-02 9.999865889549255371e-01 3.391430675983428955e-01 -4.764433801174163818e-01 5.038203001022338867e-01 3.181331753730773926e-01 -7.827244699001312256e-03 1.000001907348632812e+00 1.009456142783164978e-01 3.127611875534057617e-01 1.385805904865264893e-01 2.782403230667114258e-01 -1.304814592003822327e-02 3.589098751544952393e-01 -4.608493745326995850e-01 9.675087779760360718e-02 1.226034164428710938e-01 4.627204731443310126e-02 1.000000000000000000e+00 3.275170578389726694e-01 -4.702700747561485151e-01 4.968249566909290205e-01 2.880998554317688587e-01 -5.938580174768005350e-03 9.994061273642457222e-01 9.715038498806287393e-02 2.881610453218850787e-01 1.335396433100536628e-01 2.663812372849590493e-01 -1.233480983567058174e-02 3.489190913970167673e-01 -4.546172390676841979e-01 9.304509103920974300e-02 1.212312637513978664e-01
1.270000000000000018e-01 4.003960639238357544e-02 9.999865889549255371e-01 3.353851437568664551e-01 -4.742847979068756104e-01 5.018957853317260742e-01 3.172789216041564941e-01 -7.843665778636932373e-03 1.000016331672668457e+00 9.913266450166702271e-02 3.118161559104919434e-01 1.369839906692504883e-01 2.772002816200256348e-01 -1.295747142285108566e-02 3.550040125846862793e-01 -4.588747918605804443e-01 9.496095031499862671e-02 1.211323440074920654e-01 4.608478948373270073e-02 1.000000000000000000e+00 3.242582078346858965e-01 -4.679863426711874386e-01 4.947481017170841100e-01 2.879757581139957834e-01 -5.982250310347944980e-03 9.994016260503778559e-01 9.617843463270502047e-02 2.880377920866479258e-01 1.328277982603518204e-01 2.663835424049241229e-01 -1.228492764709414840e-02 3.454733564311132654e-01 -4.525513919928536022e-01 9.212622838168396666e-02 1.206803711982516042e-01
1.280000000000000027e-01 3.990834951400756836e-02 9.999865889549255371e-01 3.316271305084228516e-01 -4.721261560916900635e-01 4.999711513519287109e-01 3.164243698120117188e-01 -7.860071957111358643e-03 1.000030875205993652e+00 9.731942415237426758e-02 3.108709454536437988e-01 1.353871822357177734e-01 2.761598825454711914e-01 -1.286675967276096344e-02 3.510980606079101562e-01 -4.569003880023956299e-01 9.317086637020111084e-02 1.196611523628234863e-01 4.589618256640530525e-02 1.000000000000000000e+00 3.210317839627435110e-01 -4.656987141723186174e-01 4.926906875083021387e-01 2.878519315183548644e-01 -6.024357700755142431e-03 9.993973781593291639e-01 9.521555423012208197e-02 2.879148464320570588e-01 1.321168528219050509e-01 2.663858546894584678e-01 -1.223468565013746158e-02 3.420600130699616437e-01 -4.504793517001505210e-01 9.121600348539025960e-02 1.201278271202367159e-01
1.290000000000000036e-01 3.977707028388977051e-02 9.999865889549255371e-01 3.278691172599792480e-01 -4.699675142765045166e-01 4.980466067790985107e-01 3.155702948570251465e-01 -7.876515388488769531e-03 1.000045418739318848e+00 9.550645947456359863e-02 3.099260926246643066e-01 1.337906420230865479e-01 2.751199603080749512e-01 -1.277610566467046738e-02 3.471920192241668701e-01 -4.549258649349212646e-01 9.138104319572448730e-02 1.181902289390563965e-01 4.570627716377095862e-02 1.000000000000000000e+00 3.178374635493524392e-01 -4.634077261253011781e-01 4.906525231064434167e-01 2.877283908153974723e-01 -6.064934734789573928e-03 9.993933804522200370e-01 9.426167003704759295e-02 2.877922234566245296e-01 1.314069399066394583e-01 2.663881733185883283e-01 -1.218409731682202485e-02 3.386787979872228904e-01 -4.484016567381703400e-01 9.031434612997160660e-02 1.195737751303119351e-01
1.300000000000000044e-01 3.964579850435256958e-02 9.999865889549255371e-01 3.241109251976013184e-01 -4.678088724613189697e-01 4.961218833923339844e-01 3.147159814834594727e-01 -7.892936468124389648e-03 1.000059843063354492e+00 9.369324892759323120e-02 3.089811801910400391e-01 1.321940720081329346e-01 2.740798592567443848e-01 -1.268537156283855438e-02 3.432858884334564209e-01 -4.529513120651245117e-01 8.959101140499114990e-02 1.167192608118057251e-01 4.551512286830828452e-02 1.000000000000000000e+00 3.146749271335791409e-01 -4.611139002460181713e-01 4.886334196026470011e-01 2.876051506544056724e-01 -6.104011644187946374e-03 9.993896275161094911e-01 9.331671295080462558e-02 2.876699362080344380e-01 1.306981707391157710e-01 2.663904974934480085e-01 -1.213317585090531274e-02 3.353294491259335430e-01 -4.463188314333964568e-01 8.942118643357191421e-02 1.190183550488754100e-01
1.310000000000000053e-01 3.951454907655715942e-02 9.999865293502807617e-01 3.203530907630920410e-01 -4.656501114368438721e-01 4.941974878311157227e-01 3.138611316680908203e-01 -7.909290492534637451e-03 1.000074386596679688e+00 9.188014268875122070e-02 3.080355525016784668e-01 1.305971294641494751e-01 2.730391025543212891e-01 -1.259460672736167908e-02 3.393800556659698486e-01 -4.509768187999725342e-01 8.780096471309661865e-02 1.152478456497192383e-01 4.532276827197530972e-02 1.000000000000000000e+00 3.115438585001986116e-01 -4.588177433483289769e-01 4.866331901505444590e-01 2.874822243618383455e-01 -6.141538676596823045e-03 9.993860014837483430e-01 9.238083551115633396e-02 2.875479176957032035e-01 1.299897640816541633e-01 2.663928264366989263e-01 -1.208193419011632970e-02 3.320117056566576075e-01 -4.442313862841546501e-01 8.853645484171923652e-02 1.184617030089437639e-01
1.320000000000000062e-01 3.938329964876174927e-02 9.999865293502807617e-01 3.165952563285827637e-01 -4.634914696216583252e-01 4.922729134559631348e-01 3.130068480968475342e-01 -7.925741374492645264e-03 1.000088810920715332e+00 9.006720036268234253e-02 3.070906400680541992e-01 1.290005594491958618e-01 2.719991207122802734e-01 -1.250392571091651917e-02 3.354742825031280518e-01 -4.490023255348205566e-01 8.601115643978118896e-02 1.137768477201461792e-01 4.512926099922548451e-02 1.000000000000000000e+00 3.084439445498345367e-01 -4.565197478450856994e-01 4.846516498835080067e-01 2.873596251549169200e-01 -6.177500974640293650e-03 9.993824347765218885e-01 9.145409167496450220e-02 2.874261360065663573e-01 1.292813315099229643e-01 2.663951593911367821e-01 -1.203038501490360200e-02 3.287253080564320196e-01 -4.421398181491909551e-01 8.766008214831509660e-02 1.179039515062555860e-01
1.330000000000000071e-01 3.925203531980514526e-02 9.999865293502807617e-01 3.128371834754943848e-01 -4.613328874111175537e-01 4.903483688831329346e-01 3.121527135372161865e-01 -7.942177355289459229e-03 1.000103473663330078e+00 8.825409412384033203e-02 3.061457872390747070e-01 1.274039447307586670e-01 2.709591090679168701e-01 -1.241321675479412079e-02 3.315682411193847656e-01 -4.470278322696685791e-01 8.422117680311203003e-02 1.123059093952178955e-01 4.493464772519293465e-02 1.000000000000000000e+00 3.053748752609838912e-01 -4.542203920866077493e-01 4.826886158864757137e-01 2.872373662585356313e-01 -6.211928663720070465e-03 9.993789243818895773e-01 9.053640872647328308e-02 2.873046044137345656e-01 1.285729902569085481e-01 2.663974956193003174e-01 -1.197854075326837756e-02 3.254699981233074579e-01 -4.400446105257239671e-01 8.679199949950627824e-02 1.173452294734025209e-01
1.340000000000000080e-01 3.912076354026794434e-02 9.999865293502807617e-01 3.090792000293731689e-01 -4.591741263866424561e-01 4.884237051010131836e-01 3.112976551055908203e-01 -7.958546280860900879e-03 1.000117897987365723e+00 8.644081652164459229e-02 3.051999509334564209e-01 1.258069574832916260e-01 2.699180841445922852e-01 -1.232252456247806549e-02 3.276622891426086426e-01 -4.450532793998718262e-01 8.243098109960556030e-02 1.108344495296478271e-01 4.473897418643661000e-02 1.000000000000000000e+00 3.023363437006209020e-01 -4.519201406202270621e-01 4.807439071965565192e-01 2.871154604774096009e-01 -6.244854876286734351e-03 9.993754723687610086e-01 8.962770433037423046e-02 2.871833393145874491e-01 1.278648935587247404e-01 2.663998344035707899e-01 -1.192641358363292180e-02 3.222455189625380023e-01 -4.379462338733928206e-01 8.593213839002532273e-02 1.167856623662825721e-01
1.350000000000000089e-01 3.898950666189193726e-02 9.999865293502807617e-01 3.053211271762847900e-01 -4.570154845714569092e-01 4.864991605281829834e-01 3.104435801506042480e-01 -7.975012063980102539e-03 1.000132441520690918e+00 8.462782204151153564e-02 3.042552471160888672e-01 1.242104470729827881e-01 2.688783407211303711e-01 -1.223183423280715942e-02 3.237562477588653564e-01 -4.430788159370422363e-01 8.064112812280654907e-02 1.093635559082031250e-01 4.454228521639597843e-02 1.000000000000000000e+00 2.993280458655100951e-01 -4.496194446947517909e-01 4.788173447040430242e-01 2.869939217655673724e-01 -6.276464798186364054e-03 9.993722970397851402e-01 8.872747105351358465e-02 2.870625095845999453e-01 1.271588982181232619e-01 2.664021750445956793e-01 -1.187401544423051340e-02 3.190516150777919502e-01 -4.358451457239717608e-01 8.508043068743156856e-02 1.162253721931187783e-01
1.360000000000000098e-01 3.885824233293533325e-02 9.999865293502807617e-01 3.015632927417755127e-01 -4.548568427562713623e-01 4.845745563507080078e-01 3.095890581607818604e-01 -7.991403341293334961e-03 1.000146865844726562e+00 8.281479775905609131e-02 3.033098876476287842e-01 1.226137727499008179e-01 2.678378224372863770e-01 -1.214109361171722412e-02 3.198504447937011719e-01 -4.411043226718902588e-01 7.885120809078216553e-02 1.078923940658569336e-01 4.434462472052978083e-02 1.000000000000000000e+00 2.963496809333650561e-01 -4.473187421574376654e-01 4.769087512949424235e-01 2.868727607118339296e-01 -6.306662525676647382e-03 9.993692192326386614e-01 8.783598391506597380e-02 2.869420025358442872e-01 1.264537183611093851e-01 2.664045168645042261e-01 -1.182135802660931254e-02 3.158880320561029964e-01 -4.337417915909726474e-01 8.423680854833547060e-02 1.156644777577136851e-01
1.370000000000000107e-01 3.872697800397872925e-02 9.999865293502807617e-01 2.978053092956542969e-01 -4.526982009410858154e-01 4.826499521732330322e-01 3.087348043918609619e-01 -8.007772266864776611e-03 1.000161409378051758e+00 8.100175857543945312e-02 3.023649454116821289e-01 1.210171431303024292e-01 2.667977809906005859e-01 -1.205036602914333344e-02 3.159444630146026611e-01 -4.391297996044158936e-01 7.706125080585479736e-02 1.064213812351226807e-01 4.414603568746552215e-02 1.000000000000000000e+00 2.934009512768862016e-01 -4.450184577209764236e-01 4.750179518536044587e-01 2.867519916897454668e-01 -6.335756168604748766e-03 9.993666330411083987e-01 8.695239046509153913e-02 2.868221104669634869e-01 1.257525910046808637e-01 2.664068592018020154e-01 -1.176845277837685645e-02 3.127545175154498036e-01 -4.316366035531550294e-01 8.340120467071127086e-02 1.151030942806208629e-01
1.380000000000000115e-01 3.859570622444152832e-02 9.999865293502807617e-01 2.940472662448883057e-01 -4.505395591259002686e-01 4.807254672050476074e-01 3.078806102275848389e-01 -8.024200797080993652e-03 1.000175952911376953e+00 7.918866723775863647e-02 3.014200329780578613e-01 1.194204986095428467e-01 2.657577991485595703e-01 -1.195967383682727814e-02 3.120385408401489258e-01 -4.371552765369415283e-01 7.527136802673339844e-02 1.049503833055496216e-01 4.394656026780414948e-02 1.000000000000000000e+00 2.904815619979006502e-01 -4.427190038823435314e-01 4.731447729835262517e-01 2.866316179807781861e-01 -6.363027774834521463e-03 9.993634794500281249e-01 8.607869765098871695e-02 2.867020975513451808e-01 1.250472747973363496e-01 2.664092014207055104e-01 -1.171531092464494182e-02 3.096508188406510986e-01 -4.295300045716244353e-01 8.257355169091890046e-02 1.145413345526632293e-01
1.390000000000000124e-01 3.846444189548492432e-02 9.999865293502807617e-01 2.902891039848327637e-01 -4.483809769153594971e-01 4.788008332252502441e-01 3.070261180400848389e-01 -8.040636777877807617e-03 1.000190496444702148e+00 7.737544178962707520e-02 3.004748821258544922e-01 1.178237497806549072e-01 2.647175490856170654e-01 -1.186897419393062592e-02 3.081323802471160889e-01 -4.351809024810791016e-01 7.348124682903289795e-02 1.034792065620422363e-01 4.374623975607787318e-02 1.000000000000000000e+00 2.875912211272184660e-01 -4.404207808773273336e-01 4.712890431200913999e-01 2.865116607826737605e-01 -6.389516731570658685e-03 9.993611901851963131e-01 8.521201215928016215e-02 2.865829891135078245e-01 1.243491932812858941e-01 2.664115428907492533e-01 -1.166194346231008358e-02 3.065766870816449274e-01 -4.274224017527270547e-01 8.175378322172074941e-02 1.139793071339106623e-01
1.400000000000000133e-01 3.833317756652832031e-02 9.999864697456359863e-01 2.865312695503234863e-01 -4.462222754955291748e-01 4.768764376640319824e-01 3.061713874340057373e-01 -8.057013154029846191e-03 1.000204920768737793e+00 7.556233555078506470e-02 2.995294034481048584e-01 1.162268891930580139e-01 2.636768817901611328e-01 -1.177823916077613831e-02 3.042266070842742920e-01 -4.332062602043151855e-01 7.169118523597717285e-02 1.020079255104064941e-01 4.354511460515697596e-02 1.000000000000000000e+00 2.847296396022088172e-01 -4.381241769572997713e-01 4.694505925125130319e-01 2.863921216296550498e-01 -6.414412847118078354e-03 9.993585770207448205e-01 8.435459595992146620e-02 2.864639571138338225e-01 1.236490775219087762e-01 2.664138830131121405e-01 -1.160836116505587802e-02 3.035318721785151275e-01 -4.253141952247414537e-01 8.094183258093072542e-02 1.134171187265783642e-01
1.409999999999999865e-01 3.820192813873291016e-02 9.999864697456359863e-01 2.827729582786560059e-01 -4.440634548664093018e-01 4.749517440795898438e-01 3.053171634674072266e-01 -8.073449134826660156e-03 1.000219464302062988e+00 7.374908775091171265e-02 2.985844910144805908e-01 1.146301478147506714e-01 2.626368403434753418e-01 -1.168752182275056839e-02 3.003202974796295166e-01 -4.312316775321960449e-01 6.990113854408264160e-02 1.005368083715438843e-01 4.334322443177530959e-02 1.000000000000000000e+00 2.818965313083084401e-01 -4.358295685798634356e-01 4.676292532433831139e-01 2.862730133132325161e-01 -6.438022655272802874e-03 9.993560347632858276e-01 8.350559675051154318e-02 2.863452927048747987e-01 1.229501557440776244e-01 2.664162211985526829e-01 -1.155457458385084936e-02 3.005161269673677360e-01 -4.232057712004912431e-01 8.013763385802355477e-02 1.128548723203031262e-01
1.419999999999999873e-01 3.807066380977630615e-02 9.999864697456359863e-01 2.790152132511138916e-01 -4.419048726558685303e-01 4.730271399021148682e-01 3.044626712799072266e-01 -8.089877665042877197e-03 1.000234007835388184e+00 7.193609327077865601e-02 2.976392209529876709e-01 1.130335479974746704e-01 2.615965008735656738e-01 -1.159681938588619232e-02 2.964145839214324951e-01 -4.292572438716888428e-01 6.811118125915527344e-02 9.906575083732604980e-02 4.314060804476770733e-02 1.000000000000000000e+00 2.790916129549317892e-01 -4.335373208118868948e-01 4.658248591511679471e-01 2.861543496202210157e-01 -6.460783490988045684e-03 9.993541442591634683e-01 8.266379658654435247e-02 2.862274182249447962e-01 1.222571218613809629e-01 2.664185568741769816e-01 -1.150059405478105583e-02 2.975292057963200287e-01 -4.210975047149612682e-01 7.934112154560499230e-02 1.122926679237545161e-01
1.429999999999999882e-01 3.793941438198089600e-02 9.999864697456359863e-01 2.752574682235717773e-01 -4.397462606430053711e-01 4.711026251316070557e-01 3.036079406738281250e-01 -8.106283843517303467e-03 1.000248432159423828e+00 7.012303173542022705e-02 2.966938018798828125e-01 1.114367395639419556e-01 2.605559229850769043e-01 -1.150611974298954010e-02 2.925088703632354736e-01 -4.272826910018920898e-01 6.632126867771148682e-02 9.759457409381866455e-02 4.293730346297635475e-02 1.000000000000000000e+00 2.763146040206733156e-01 -4.312477876264120824e-01 4.640372457936189354e-01 2.860361302560960328e-01 -6.481815847850132262e-03 9.993516211985323805e-01 8.183164770627865403e-02 2.861094365047862076e-01 1.215599379476050429e-01 2.664208894937700189e-01 -1.144642970428182832e-02 2.945708625867983765e-01 -4.189897633605834670e-01 7.855223002321735926e-02 1.117306035630305644e-01
1.439999999999999891e-01 3.780814260244369507e-02 9.999864697456359863e-01 2.714990973472595215e-01 -4.375874698162078857e-01 4.691779315471649170e-01 3.027540147304534912e-01 -8.122697472572326660e-03 1.000262856483459473e+00 6.830998510122299194e-02 2.957491278648376465e-01 1.098401695489883423e-01 2.595162391662597656e-01 -1.141540519893169403e-02 2.886025309562683105e-01 -4.253081083297729492e-01 6.453135609626770020e-02 9.612360596656799316e-02 4.273334792247297093e-02 1.000000000000000000e+00 2.735652267761866652e-01 -4.289613120973520544e-01 4.622662504568267328e-01 2.859183743676293465e-01 -6.502139354762651209e-03 9.993498728609708781e-01 8.100630692632024288e-02 2.859923536209201811e-01 1.208698174120039770e-01 2.664232185138589726e-01 -1.139209145000620767e-02 2.916408551529407478e-01 -4.168828997603002962e-01 7.777089470741954669e-02 1.111687732693216885e-01
1.449999999999999900e-01 3.767690062522888184e-02 9.999864697456359863e-01 2.677413225173950195e-01 -4.354290068149566650e-01 4.672534763813018799e-01 3.018994033336639404e-01 -8.139148354530334473e-03 1.000277400016784668e+00 6.649693846702575684e-02 2.948037981986999512e-01 1.082434207201004028e-01 2.584757506847381592e-01 -1.132471766322851181e-02 2.846968770027160645e-01 -4.233337342739105225e-01 6.274138391017913818e-02 9.465248882770538330e-02 4.252877788869754982e-02 1.000000000000000000e+00 2.708432062711375043e-01 -4.266782266390360401e-01 4.605117121432781291e-01 2.858010836025280943e-01 -6.521127333966200874e-03 9.993479745313806895e-01 8.018951979744601277e-02 2.858755259865412013e-01 1.201795554855643877e-01 2.664255434196027283e-01 -1.133758900520276912e-02 2.887389405147334220e-01 -4.147772602639596684e-01 7.699705080389741829e-02 1.106072694036303455e-01
1.459999999999999909e-01 3.754560649394989014e-02 9.999864697456359863e-01 2.639833092689514160e-01 -4.332703948020935059e-01 4.653289020061492920e-01 3.010448813438415527e-01 -8.155509829521179199e-03 1.000291943550109863e+00 6.468380987644195557e-02 2.938585877418518066e-01 1.066468581557273865e-01 2.574353814125061035e-01 -1.123399566859006882e-02 2.807908654212951660e-01 -4.213593006134033203e-01 6.095138192176818848e-02 9.318144619464874268e-02 4.232362906301850858e-02 1.000000000000000000e+00 2.681482703637746989e-01 -4.243988531941670361e-01 4.587734715849288714e-01 2.856842660414397606e-01 -6.538802520001582401e-03 9.993459223235919842e-01 7.938122053285116830e-02 2.857589609091863436e-01 1.194892157526900728e-01 2.664278637076442080e-01 -1.128293187970660048e-02 2.858648780026015745e-01 -4.126731796168052191e-01 7.623063413409830735e-02 1.100461812313565935e-01
1.469999999999999918e-01 3.741434961557388306e-02 9.999864697456359863e-01 2.602254152297973633e-01 -4.311117827892303467e-01 4.634043276309967041e-01 3.001908361911773682e-01 -8.171938359737396240e-03 1.000306367874145508e+00 6.287089735269546509e-02 2.929138243198394775e-01 1.050503402948379517e-01 2.563955187797546387e-01 -1.114329602569341660e-02 2.768850028514862061e-01 -4.193848073482513428e-01 5.916160345077514648e-02 9.171052277088165283e-02 4.211793641560863249e-02 1.000000000000000000e+00 2.654801495463448568e-01 -4.221235036535049834e-01 4.570513711369715293e-01 2.855679362498200757e-01 -6.555840817581696199e-03 9.993446384736248689e-01 7.857952155655206772e-02 2.856433203480251981e-01 1.188061720752877637e-01 2.664301788855098496e-01 -1.122812938868607106e-02 2.830184291379336803e-01 -4.105709813539870079e-01 7.547158110336865677e-02 1.094855950274947337e-01
1.479999999999999927e-01 3.728308528661727905e-02 9.999864697456359863e-01 2.564672231674194336e-01 -4.289530813694000244e-01 4.614797532558441162e-01 2.993364334106445312e-01 -8.188366889953613281e-03 1.000321030616760254e+00 6.105764210224151611e-02 2.919688224792480469e-01 1.034535542130470276e-01 2.553553581237792969e-01 -1.105259731411933899e-02 2.729788124561309814e-01 -4.174103140830993652e-01 5.737146735191345215e-02 9.023934602737426758e-02 4.191173419053923627e-02 1.000000000000000000e+00 2.628385769789602922e-01 -4.198524800198343843e-01 4.553452547937612560e-01 2.854520912995267556e-01 -6.571269831369711163e-03 9.993427103591595584e-01 7.778712966196298095e-02 2.855276145992842185e-01 1.181193577556872987e-01 2.664324884884151090e-01 -1.117319065473959365e-02 2.801993546369465071e-01 -4.084709834458157829e-01 7.471982790324442625e-02 1.089255955857227065e-01
1.489999999999999936e-01 3.715183585882186890e-02 9.999864101409912109e-01 2.527092397212982178e-01 -4.267942309379577637e-01 4.595551490783691406e-01 2.984817028045654297e-01 -8.204780519008636475e-03 1.000335454940795898e+00 5.924446880817413330e-02 2.910232841968536377e-01 1.018566340208053589e-01 2.543147206306457520e-01 -1.096187531948089600e-02 2.690728306770324707e-01 -4.154356718063354492e-01 5.558142066001892090e-02 8.876806497573852539e-02 4.170505591692436759e-02 1.000000000000000000e+00 2.602232884776143895e-01 -4.175860746255565803e-01 4.536549681779687426e-01 2.853367477406634767e-01 -6.586015782406969693e-03 9.993414161531282147e-01 7.700145779803800605e-02 2.854127566843500108e-01 1.174389515304639087e-01 2.664347920528187252e-01 -1.111812460970084543e-02 2.774074191373499532e-01 -4.063734900071176992e-01 7.397531176995358893e-02 1.083662640018792922e-01
1.499999999999999944e-01 3.702055662870407104e-02 9.999864101409912109e-01 2.489511966705322266e-01 -4.246356785297393799e-01 4.576305747032165527e-01 2.976278364658355713e-01 -8.221186697483062744e-03 1.000349998474121094e+00 5.743150413036346436e-02 2.900787591934204102e-01 1.002602279186248779e-01 2.532750964164733887e-01 -1.087116450071334839e-02 2.651668787002563477e-01 -4.134611487388610840e-01 5.379158258438110352e-02 8.729717135429382324e-02 4.149793441611041023e-02 1.000000000000000000e+00 2.576340225336604117e-01 -4.153245703148579770e-01 4.519803585481819153e-01 2.852219081301889947e-01 -6.599691091544539721e-03 9.993401731117710352e-01 7.622358080162416893e-02 2.852983431692941996e-01 1.167604342587428290e-01 2.664370891399108765e-01 -1.106293999758964017e-02 2.746423869809390683e-01 -4.042787991414925619e-01 7.323796986153237321e-02 1.078076797709144052e-01
1.509999999999999953e-01 3.688929229974746704e-02 9.999864101409912109e-01 2.451931834220886230e-01 -4.224769473075866699e-01 4.557060003280639648e-01 2.967728972434997559e-01 -8.237585425376892090e-03 1.000364542007446289e+00 5.561820417642593384e-02 2.891330122947692871e-01 9.866323322057723999e-02 2.522342503070831299e-01 -1.078043878078460693e-02 2.612608969211578369e-01 -4.114866852760314941e-01 5.200137197971343994e-02 8.582575619220733643e-02 4.129040181814468830e-02 1.000000000000000000e+00 2.550705202588359199e-01 -4.130682407039382165e-01 4.503212747631078483e-01 2.851075760528025693e-01 -6.612034891475201091e-03 9.993385786363957468e-01 7.545421950287797830e-02 2.851840977093091367e-01 1.160807065917346254e-01 2.664393793246349063e-01 -1.100764537852085868e-02 2.719040241054227480e-01 -4.021871997362678752e-01 7.250773976152469213e-02 1.072499199299015715e-01
1.519999999999999962e-01 3.681378811597824097e-02 9.999864101409912109e-01 2.436647117137908936e-01 -4.200582504272460938e-01 4.538552463054656982e-01 2.963669598102569580e-01 -8.192844688892364502e-03 1.000381350517272949e+00 5.572034418582916260e-02 2.887145876884460449e-01 9.723521769046783447e-02 2.516430020332336426e-01 -1.070970389991998672e-02 2.596121430397033691e-01 -4.090862572193145752e-01 5.199104547500610352e-02 8.439929783344268799e-02 4.108248958430731068e-02 1.000000000000000000e+00 2.525325252762285477e-01 -4.108173504857327574e-01 4.486775672144061589e-01 2.849937664834263917e-01 -6.623906456800957021e-03 9.993378178536519441e-01 7.469097122124129795e-02 2.850708665662842756e-01 1.154092042608838575e-01 2.664416621879349689e-01 -1.095224913437463192e-02 2.691920992923503286e-01 -4.000989693759276489e-01 7.178455981121815987e-02 1.066930585000271103e-01
1.529999999999999971e-01 3.675707429647445679e-02 9.999864101409912109e-01 2.428892552852630615e-01 -4.175517559051513672e-01 4.520296156406402588e-01 2.961124777793884277e-01 -8.127346634864807129e-03 1.000398874282836914e+00 5.646944046020507812e-02 2.884742319583892822e-01 9.586419165134429932e-02 2.512036561965942383e-01 -1.064568758010864258e-02 2.587257027626037598e-01 -4.065420925617218018e-01 5.258187651634216309e-02 8.298780024051666260e-02 4.087422851100749877e-02 1.000000000000000000e+00 2.500197837601947359e-01 -4.085721555734107002e-01 4.470490878465767093e-01 2.848804748341302595e-01 -6.634314541274367871e-03 9.993364544503201552e-01 7.393659152518437805e-02 2.849576416924369249e-01 1.147346597334333862e-01 2.664439373385047993e-01 -1.089675947079149672e-02 2.665063802871627252e-01 -3.980143815705171062e-01 7.106836807661788546e-02 1.061371684189250930e-01
1.539999999999999980e-01 3.670037537813186646e-02 9.999864101409912109e-01 2.421139329671859741e-01 -4.150452017784118652e-01 4.502039849758148193e-01 2.958572506904602051e-01 -8.061826229095458984e-03 1.000416636466979980e+00 5.721816420555114746e-02 2.882329225540161133e-01 9.449273347854614258e-02 2.507632672786712646e-01 -1.058163866400718689e-02 2.578394412994384766e-01 -4.039978981018066406e-01 5.317236483097076416e-02 8.157595992088317871e-02 4.066564877508064418e-02 1.000000000000000000e+00 2.475320441281422812e-01 -4.063329035791909405e-01 4.454356899739925768e-01 2.847677134725456471e-01 -6.643920262848959819e-03 9.993353939027836974e-01 7.318922876531182287e-02 2.848450709772587519e-01 1.140642953585507546e-01 2.664462043863048413e-01 -1.084118442809207765e-02 2.638466381949611250e-01 -3.959336978346758018e-01 7.035910351873354840e-02 1.055823194228063533e-01
1.549999999999999989e-01 3.664365410804748535e-02 9.999864101409912109e-01 2.413385212421417236e-01 -4.125388860702514648e-01 4.483783543109893799e-01 2.956025004386901855e-01 -7.996283471584320068e-03 1.000434279441833496e+00 5.796717107295989990e-02 2.879921197891235352e-01 9.312173724174499512e-02 2.503233551979064941e-01 -1.051755156368017197e-02 2.569530010223388672e-01 -4.014539718627929688e-01 5.376304686069488525e-02 8.016446232795715332e-02 4.045677984647397946e-02 1.000000000000000000e+00 2.450690578492672467e-01 -4.040998332163122653e-01 4.438372287490010004e-01 2.846554870341587717e-01 -6.652669222479140089e-03 9.993345284939887385e-01 7.244902538057225450e-02 2.847330854260232691e-01 1.133973299462990303e-01 2.664484629607963284e-01 -1.078553185877340753e-02 2.612126451019980977e-01 -3.938571727390745569e-01 6.965670536060666884e-02 1.050285793973026738e-01
1.559999999999999998e-01 3.658695518970489502e-02 9.999864101409912109e-01 2.405630648136138916e-01 -4.100323617458343506e-01 4.465526044368743896e-01 2.953479290008544922e-01 -7.930830121040344238e-03 1.000451922416687012e+00 5.871618539094924927e-02 2.877515554428100586e-01 9.175069630146026611e-02 2.498837411403656006e-01 -1.045358180999755859e-02 2.560666501522064209e-01 -3.989098370075225830e-01 5.435375869274139404e-02 7.875299453735351562e-02 4.024765058570634740e-02 1.000000000000000000e+00 2.426305787058221919e-01 -4.018731752081446396e-01 4.422535607279900471e-01 2.845437999288340514e-01 -6.660509600422422072e-03 9.993337546928773296e-01 7.171611597758248413e-02 2.846216187281508936e-01 1.127330129961048449e-01 2.664507127044658530e-01 -1.072980945323302390e-02 2.586041743833508710e-01 -3.917850530797923891e-01 6.896111316896372245e-02 1.044760141548166515e-01
1.570000000000000007e-01 3.653024137020111084e-02 9.999864101409912109e-01 2.397876679897308350e-01 -4.075257778167724609e-01 4.447268843650817871e-01 2.950931191444396973e-01 -7.865317165851593018e-03 1.000469446182250977e+00 5.946510285139083862e-02 2.875106930732727051e-01 9.037940949201583862e-02 2.494437992572784424e-01 -1.038948632776737213e-02 2.551802992820739746e-01 -3.963655233383178711e-01 5.494441092014312744e-02 7.734128832817077637e-02 4.003828924510918763e-02 1.000000000000000000e+00 2.402163628475898205e-01 -3.996531523968970823e-01 4.406845439001870202e-01 2.844326570617140559e-01 -6.667460893751159072e-03 9.993330705497420752e-01 7.099043572003470304e-02 2.845106761434008091e-01 1.120713938168384771e-01 2.664529532721301441e-01 -1.067402474006806830e-02 2.560210008683705962e-01 -3.897175778126646395e-01 6.827226689829832273e-02 1.039246874169043044e-01
1.580000000000000016e-01 3.647354990243911743e-02 9.999864101409912109e-01 2.390122413635253906e-01 -4.050192236900329590e-01 4.429011940956115723e-01 2.948381304740905762e-01 -7.799841463565826416e-03 1.000487089157104492e+00 6.021407246589660645e-02 2.872696816921234131e-01 8.900810778141021729e-02 2.490036785602569580e-01 -1.032550539821386337e-02 2.542939186096191406e-01 -3.938213288784027100e-01 5.553503334522247314e-02 7.592952251434326172e-02 3.982872347002474472e-02 1.000000000000000000e+00 2.378261688507047056e-01 -3.974399798552686880e-01 4.391300377189666926e-01 2.843220630910920921e-01 -6.673542248488810447e-03 9.993324741499807207e-01 7.027192014948727139e-02 2.844002626876614426e-01 1.114125196821970365e-01 2.664551843313081037e-01 -1.061818508640851276e-02 2.534629008247554771e-01 -3.876549783182486331e-01 6.759010688666342026e-02 1.033746608850476395e-01
1.590000000000000024e-01 3.641685843467712402e-02 9.999864101409912109e-01 2.382368594408035278e-01 -4.025127291679382324e-01 4.410755336284637451e-01 2.945832610130310059e-01 -7.734335958957672119e-03 1.000504732131958008e+00 6.096288561820983887e-02 2.870287299156188965e-01 8.763684332370758057e-02 2.485637664794921875e-01 -1.026143692433834076e-02 2.534075379371643066e-01 -3.912772238254547119e-01 5.612564086914062500e-02 7.451781630516052246e-02 3.961898030973699109e-02 1.000000000000000000e+00 2.354597576935111014e-01 -3.952338650748838389e-01 4.375899030848863780e-01 2.842120224348834157e-01 -6.678772465820359203e-03 9.993319636134750938e-01 6.956050518820115769e-02 2.842903831389332336e-01 1.107564358829938728e-01 2.664574055619527981e-01 -1.056229770082042600e-02 2.509296519615035748e-01 -3.855974785751177802e-01 6.691457385645839528e-02 1.028259942868662152e-01
1.600000000000000033e-01 3.636014461517333984e-02 9.999864101409912109e-01 2.374614477157592773e-01 -4.000062942504882812e-01 4.392498135566711426e-01 2.943285703659057617e-01 -7.668837904930114746e-03 1.000522375106811523e+00 6.171187758445739746e-02 2.867880165576934814e-01 8.626587688922882080e-02 2.481239736080169678e-01 -1.019741874188184738e-02 2.525211572647094727e-01 -3.887331485748291016e-01 5.671636760234832764e-02 7.310640811920166016e-02 3.940908622820880891e-02 1.000000000000000000e+00 2.331168927326601747e-01 -3.930350081505950000e-01 4.360640023289479861e-01 2.841025392769473412e-01 -6.683170008189309036e-03 9.993315370939800379e-01 6.885612714184005667e-02 2.841810420431877260e-01 1.101031857782984041e-01 2.664596166561854496e-01 -1.050636963615779809e-02 2.484210334316002966e-01 -3.835452953295749867e-01 6.624560891514609529e-02 1.022787454213741343e-01
1.610000000000000042e-01 3.630345314741134644e-02 9.999864101409912109e-01 2.366859912872314453e-01 -3.974996507167816162e-01 4.374240338802337646e-01 2.940739393234252930e-01 -7.603354752063751221e-03 1.000540018081665039e+00 6.246088445186614990e-02 2.865474820137023926e-01 8.489450067281723022e-02 2.476842999458312988e-01 -1.013346109539270401e-02 2.516347765922546387e-01 -3.861888349056243896e-01 5.730709433555603027e-02 7.169471681118011475e-02 3.919906711462966403e-02 1.000000000000000000e+00 2.307973396794457122e-01 -3.908436019607417489e-01 4.345521991960853425e-01 2.839936175732635792e-01 -6.686753005283435289e-03 9.993311927785273330e-01 6.815872270203526817e-02 2.840722437201050887e-01 1.094528108454480703e-01 2.664618173180341443e-01 -1.045040779236393845e-02 2.459368258344415414e-01 -3.814986382618525962e-01 6.558315355589870721e-02 1.017329702033000771e-01
1.620000000000000051e-01 3.624674677848815918e-02 9.999864101409912109e-01 2.359105646610260010e-01 -3.949931561946868896e-01 4.355983138084411621e-01 2.938193380832672119e-01 -7.537856698036193848e-03 1.000557661056518555e+00 6.320995092391967773e-02 2.863068282604217529e-01 8.352360129356384277e-02 2.472446560859680176e-01 -1.006938144564628601e-02 2.507483661174774170e-01 -3.836447298526763916e-01 5.789788067340850830e-02 7.028327882289886475e-02 3.898894829377683863e-02 1.000000000000000000e+00 2.285008665763747504e-01 -3.886598323434506952e-01 4.330543588288713330e-01 2.838852610579667424e-01 -6.689539259911496394e-03 9.993309288868360563e-01 6.746822894881658594e-02 2.839639922686927331e-01 1.088053507289532401e-01 2.664640072631743739e-01 -1.039441891922340128e-02 2.434768112179923616e-01 -3.794577101488734172e-01 6.492714965817361628e-02 1.011887227064900557e-01
1.630000000000000060e-01 3.619002550840377808e-02 9.999864101409912109e-01 2.351352572441101074e-01 -3.924865424633026123e-01 4.337726533412933350e-01 2.935640215873718262e-01 -7.472351193428039551e-03 1.000575184822082520e+00 6.395865976810455322e-02 2.860654294490814209e-01 8.215193450450897217e-02 2.468042075634002686e-01 -1.000534743070602417e-02 2.498621195554733276e-01 -3.811004161834716797e-01 5.848832428455352783e-02 6.887125968933105469e-02 3.877875453619379631e-02 1.000000000000000000e+00 2.262272437739720199e-01 -3.864838782690592778e-01 4.315703477514435393e-01 2.837774732492417962e-01 -6.691546253772843490e-03 9.993307436707363767e-01 6.678458335291000136e-02 2.838562915727870228e-01 1.081608432883160720e-01 2.664661862186741281e-01 -1.033840961906527800e-02 2.410407730806820581e-01 -3.774227070236355619e-01 6.427753948821861296e-02 1.006460552064102759e-01
1.640000000000000069e-01 3.613334149122238159e-02 9.999864101409912109e-01 2.343598008155822754e-01 -3.899801671504974365e-01 4.319470226764678955e-01 2.933093905448913574e-01 -7.406882941722869873e-03 1.000592947006225586e+00 6.470765173435211182e-02 2.858249545097351074e-01 8.078084886074066162e-02 2.463645339012145996e-01 -9.941354393959045410e-03 2.489757388830184937e-01 -3.785564005374908447e-01 5.907896161079406738e-02 6.745974719524383545e-02 3.856851006818883681e-02 1.000000000000000000e+00 2.239762439078140099e-01 -3.843159120087460967e-01 4.301000338536425938e-01 2.836702574550838962e-01 -6.692791153122097485e-03 9.993306354136024527e-01 6.610772377790390120e-02 2.837491453064409086e-01 1.075193246447843226e-01 2.664683539227414855e-01 -1.028238634941879177e-02 2.386284963730354314e-01 -3.753938183312914290e-01 6.363426569950698941e-02 1.001050182217680107e-01
1.650000000000000078e-01 3.607662022113800049e-02 9.999864101409912109e-01 2.335844188928604126e-01 -3.874737024307250977e-01 4.301213026046752930e-01 2.930547595024108887e-01 -7.341369986534118652e-03 1.000610589981079102e+00 6.545660644769668579e-02 2.855841219425201416e-01 7.940992712974548340e-02 2.459247708320617676e-01 -9.877288714051246643e-03 2.480893582105636597e-01 -3.760123252868652344e-01 5.966970324516296387e-02 6.604833900928497314e-02 3.835823858165754441e-02 1.000000000000000000e+00 2.217476418757931000e-01 -3.821560992994484374e-01 4.286432863753625311e-01 2.835636167789246653e-01 -6.693290814330754047e-03 9.993306024297975432e-01 6.543758848228403702e-02 2.836425569391974877e-01 1.068808292270599647e-01 2.664705101244760899e-01 -1.022635542562205097e-02 2.362397674990438512e-01 -3.733712270819861678e-01 6.299727133310308036e-02 9.956566055526866466e-02
1.660000000000000087e-01 3.601994365453720093e-02 9.999864101409912109e-01 2.328089326620101929e-01 -3.849672675132751465e-01 4.282956421375274658e-01 2.928001880645751953e-01 -7.275909185409545898e-03 1.000628232955932617e+00 6.620562821626663208e-02 2.853435575962066650e-01 7.803876698017120361e-02 2.454850971698760986e-01 -9.813295677304267883e-03 2.472029179334640503e-01 -3.734682500362396240e-01 6.026044487953186035e-02 6.463679671287536621e-02 3.814796324373199987e-02 1.000000000000000000e+00 2.195412148156067333e-01 -3.800045995051442027e-01 4.271999758911086964e-01 2.834575541251292963e-01 -6.693061789347820763e-03 9.993306430641266669e-01 6.477411612134013896e-02 2.835365297412547614e-01 1.062453898159834986e-01 2.664726545836239024e-01 -1.017032302338483248e-02 2.338743743172748413e-01 -3.713551100005184069e-01 6.236649981795827635e-02 9.902802933352519710e-02
1.670000000000000095e-01 3.596322238445281982e-02 9.999864101409912109e-01 2.320336103439331055e-01 -3.824606537818908691e-01 4.264699518680572510e-01 2.925450503826141357e-01 -7.210396230220794678e-03 1.000645875930786133e+00 6.695445626974105835e-02 2.851023674011230469e-01 7.666743546724319458e-02 2.450448274612426758e-01 -9.749220684170722961e-03 2.463166713714599609e-01 -3.709239363670349121e-01 6.085096299648284912e-02 6.322497129440307617e-02 3.793770670626003816e-02 1.000000000000000000e+00 2.173567420824709662e-01 -3.778615657745756362e-01 4.257699742947594346e-01 2.833520722043658679e-01 -6.692120331061267129e-03 9.993307556913008094e-01 6.411724574894482609e-02 2.834310667885213131e-01 1.056130375882127909e-01 2.664747870703352284e-01 -1.011429518130619806e-02 2.315321061417245918e-01 -3.693456376728866397e-01 6.174189497113821007e-02 9.849217004613719517e-02
1.680000000000000104e-01 3.590652346611022949e-02 9.999864101409912109e-01 2.312581390142440796e-01 -3.799540996551513672e-01 4.246442615985870361e-01 2.922903299331665039e-01 -7.144875824451446533e-03 1.000663518905639648e+00 6.770348548889160156e-02 2.848616838455200195e-01 7.529620826244354248e-02 2.446050494909286499e-01 -9.685238823294639587e-03 2.454302161931991577e-01 -3.683798313140869141e-01 6.144171953201293945e-02 6.181330978870391846e-02 3.772749111511760484e-02 1.000000000000000000e+00 2.151940052270556181e-01 -3.757271451954906638e-01 4.243531547845298402e-01 2.832471735388513157e-01 -6.690482398562270193e-03 9.993309387154111212e-01 6.346691681920602068e-02 2.833261709675645723e-01 1.049838021589173664e-01 2.664769073649266296e-01 -1.005827780334783705e-02 2.292127537424143435e-01 -3.673429746897849402e-01 6.112340099798185822e-02 9.795812658395641748e-02
1.690000000000000113e-01 3.582552820444107056e-02 9.999864101409912109e-01 2.305037826299667358e-01 -3.773495554924011230e-01 4.233013093471527100e-01 2.922846376895904541e-01 -7.039740681648254395e-03 1.000668287277221680e+00 6.858338415622711182e-02 2.848212420940399170e-01 7.444425672292709351e-02 2.440096139907836914e-01 -9.568021632730960846e-03 2.445515990257263184e-01 -3.657597899436950684e-01 6.207610666751861572e-02 6.085956096649169922e-02 3.751733811935050594e-02 1.000000000000000000e+00 2.130527879737086350e-01 -3.736014789454314977e-01 4.229493918481737613e-01 2.831428604668690396e-01 -6.688163604213059367e-03 9.993311904870944007e-01 6.282306934997858305e-02 2.832218449222381751e-01 1.043577109734691727e-01 2.664790152576462234e-01 -1.000227666126206512e-02 2.269161093457224276e-01 -3.653472797871947786e-01 6.051096249219016510e-02 9.742594127657802638e-02
1.700000000000000122e-01 3.573408722877502441e-02 9.999864101409912109e-01 2.297582626342773438e-01 -3.747027516365051270e-01 4.221656024456024170e-01 2.923868298530578613e-01 -6.917580962181091309e-03 1.000667810440063477e+00 6.951987743377685547e-02 2.848678529262542725e-01 7.381587475538253784e-02 2.433483749628067017e-01 -9.428090415894985199e-03 2.436760663986206055e-01 -3.631072044372558594e-01 6.272965669631958008e-02 6.010307371616363525e-02 3.730726888009421732e-02 1.000000000000000000e+00 2.109328761995304946e-01 -3.714847024388145957e-01 4.215585612487482425e-01 2.830391351415096901e-01 -6.685178618095854834e-03 9.993315084520691949e-01 6.218564559878117515e-02 2.831180904565742673e-01 1.037347826283734897e-01 2.664811105484475307e-01 -9.946297396961076634e-03 2.246419666343605626e-01 -3.633587059849139878e-01 5.990452443581997799e-02 9.689565492928257917e-02
1.710000000000000131e-01 3.559475392103195190e-02 9.999863505363464355e-01 2.287037074565887451e-01 -3.723937571048736572e-01 4.211545288562774658e-01 2.929382622241973877e-01 -6.836399435997009277e-03 1.000660300254821777e+00 6.962581723928451538e-02 2.853737473487854004e-01 7.322875410318374634e-02 2.434765249490737915e-01 -9.330210275948047638e-03 2.424911409616470337e-01 -3.608746826648712158e-01 6.259949505329132080e-02 5.935287475585937500e-02 3.709730407954151682e-02 1.000000000000000000e+00 2.088340579115705309e-01 -3.693769454720453038e-01 4.201805400093562293e-01 2.829359995476847800e-01 -6.681542335190278695e-03 9.993318907972078557e-01 6.155458682395865966e-02 2.830149097039845740e-01 1.031150399138082846e-01 2.664831930467517207e-01 -9.890345524898503174e-03 2.223901207474202057e-01 -3.613774007194828775e-01 5.930403219929578085e-02 9.636730685848113320e-02
1.719999999999999862e-01 3.541154414415359497e-02 9.999863505363464355e-01 2.274265289306640625e-01 -3.700108826160430908e-01 4.202508032321929932e-01 2.938736677169799805e-01 -6.790347397327423096e-03 1.000651121139526367e+00 6.877310574054718018e-02 2.862773239612579346e-01 7.222738862037658691e-02 2.443821430206298828e-01 -9.282093495130538940e-03 2.410801351070404053e-01 -3.586604297161102295e-01 6.157121062278747559e-02 5.814500153064727783e-02 3.688746392957852754e-02 1.000000000000000000e+00 2.067561232259914894e-01 -3.672783323642820896e-01 4.188152063990967511e-01 2.828334555038748421e-01 -6.677269590165814221e-03 9.993323360390435894e-01 6.092983409462893879e-02 2.829123048411132935e-01 1.024985066069186296e-01 2.664852625712250123e-01 -9.834426434363260916e-03 2.201603682799324613e-01 -3.594035059764604800e-01 5.870943154129256575e-02 9.584093492698952943e-02
1.729999999999999871e-01 3.522832691669464111e-02 9.999863505363464355e-01 2.261493206024169922e-01 -3.676278591156005859e-01 4.193470776081085205e-01 2.948091924190521240e-01 -6.744243204593658447e-03 1.000642061233520508e+00 6.792031973600387573e-02 2.871808111667633057e-01 7.122582197189331055e-02 2.452877610921859741e-01 -9.233859367668628693e-03 2.396690696477890015e-01 -3.564459681510925293e-01 6.054295599460601807e-02 5.693700909614562988e-02 3.667776818028134489e-02 1.000000000000000000e+00 2.046988643473372782e-01 -3.651889820951750298e-01 4.174624399191401158e-01 2.827315046645684782e-01 -6.672374948820689565e-03 9.993328427209966502e-01 6.031132888658543439e-02 2.828102778784843951e-01 1.018852051227197575e-01 2.664873189495606254e-01 -9.778545391736359962e-03 2.179525072821893728e-01 -3.574371584198681173e-01 5.812066860855485961e-02 9.531657557854668339e-02
1.739999999999999880e-01 3.504511713981628418e-02 9.999862909317016602e-01 2.248720079660415649e-01 -3.652452230453491211e-01 4.184433817863464355e-01 2.957444787025451660e-01 -6.698101758956909180e-03 1.000632882118225098e+00 6.706731766462326050e-02 2.880841791629791260e-01 7.022449374198913574e-02 2.461932301521301270e-01 -9.185636416077613831e-03 2.382579147815704346e-01 -3.542319536209106445e-01 5.951447784900665283e-02 5.572925508022308350e-02 3.646823612828862388e-02 1.000000000000000000e+00 2.026620755477528957e-01 -3.631090084397058382e-01 4.161221212888359111e-01 2.826301485248175482e-01 -6.666872712800099229e-03 9.993334094129024958e-01 5.969901308323263822e-02 2.827088306648534166e-01 1.012751565512765572e-01 2.664893620182601786e-01 -9.722707542714774734e-03 2.157663372588628781e-01 -3.554784895186027249e-01 5.753768993566184264e-02 9.479426387152518896e-02
1.749999999999999889e-01 3.486190736293792725e-02 9.999862909317016602e-01 2.235947549343109131e-01 -3.628622889518737793e-01 4.175397455692291260e-01 2.966801226139068604e-01 -6.652049720287322998e-03 1.000623583793640137e+00 6.621450185775756836e-02 2.889880537986755371e-01 6.922301650047302246e-02 2.470991611480712891e-01 -9.137514978647232056e-03 2.368468493223190308e-01 -3.520176112651824951e-01 5.848607420921325684e-02 5.452135205268859863e-02 3.625888662502718685e-02 1.000000000000000000e+00 2.006455531464116093e-01 -3.610385201000291255e-01 4.147941324320051359e-01 2.825293884246879994e-01 -6.660776924229350367e-03 9.993340347105487131e-01 5.909282897641069537e-02 2.826079648914671671e-01 1.006683806940278786e-01 2.664913916224204704e-01 -9.666917914496293493e-03 2.136016591678897847e-01 -3.535276256701996300e-01 5.696044244472999590e-02 9.427403351193441861e-02
1.759999999999999898e-01 3.467869013547897339e-02 9.999862313270568848e-01 2.223175168037414551e-01 -3.604792058467864990e-01 4.166359901428222656e-01 2.976154983043670654e-01 -6.605923175811767578e-03 1.000614523887634277e+00 6.536172330379486084e-02 2.898913919925689697e-01 6.822138279676437378e-02 2.480046153068542480e-01 -9.089339524507522583e-03 2.354357838630676270e-01 -3.498031497001647949e-01 5.745778977870941162e-02 5.331324040889739990e-02 3.604973808479338543e-02 1.000000000000000000e+00 1.986490954891466654e-01 -3.589776208343803954e-01 4.134783564634079145e-01 2.824292255536064444e-01 -6.654101370263456987e-03 9.993347172352190499e-01 5.849271926710848668e-02 2.825076820962308388e-01 1.000648960992723269e-01 2.664934076155222598e-01 -9.611181417926118950e-03 2.114582754191258185e-01 -3.515846883219947427e-01 5.638887344505421478e-02 9.375591688573059468e-02
1.769999999999999907e-01 3.449546545743942261e-02 9.999862313270568848e-01 2.210402637720108032e-01 -3.580963611602783203e-01 4.157323539257049561e-01 2.985512018203735352e-01 -6.559863686561584473e-03 1.000605344772338867e+00 6.450887024402618408e-02 2.907951772212982178e-01 6.722008436918258667e-02 2.489104717969894409e-01 -9.041149169206619263e-03 2.340247184038162231e-01 -3.475889563560485840e-01 5.642940104007720947e-02 5.210547149181365967e-02 3.584080849269283969e-02 1.000000000000000000e+00 1.966725029282853365e-01 -3.569264095831120032e-01 4.121746776753890673e-01 2.823296609546041003e-01 -6.646859587554864758e-03 9.993354556332494365e-01 5.789862706606910964e-02 2.824079836677873545e-01 9.946472009683382520e-02 2.664954098592235976e-01 -9.555502849605851390e-03 2.093359898727721324e-01 -3.496497940897406176e-01 5.582293063268808919e-02 9.323994509044782053e-02
1.779999999999999916e-01 3.431226313114166260e-02 9.999861717224121094e-01 2.197631895542144775e-01 -3.557134270668029785e-01 4.148285388946533203e-01 2.994858622550964355e-01 -6.513707339763641357e-03 1.000596046447753906e+00 6.365586817264556885e-02 2.916979789733886719e-01 6.621816009283065796e-02 2.498152852058410645e-01 -8.992918767035007477e-03 2.326137572526931763e-01 -3.453745543956756592e-01 5.540089309215545654e-02 5.089710652828216553e-02 3.563211541244124675e-02 1.000000000000000000e+00 1.947155778026845585e-01 -3.548849805919170874e-01 4.108829815246945460e-01 2.822306955284634156e-01 -6.639064866640880663e-03 9.993362485755855618e-01 5.731049589428921509e-02 2.823088708495072874e-01 9.886786883192218156e-02 2.664973982231561012e-01 -9.499886893965662701e-03 2.072346078375791323e-01 -3.477230548737256788e-01 5.526256208996509212e-02 9.272614796616289456e-02
1.789999999999999925e-01 3.412904590368270874e-02 9.999861717224121094e-01 2.184858024120330811e-01 -3.533305823802947998e-01 4.139248430728912354e-01 3.004219830036163330e-01 -6.467677652835845947e-03 1.000586867332458496e+00 6.280322372913360596e-02 2.926021516323089600e-01 6.521714478731155396e-02 2.507215738296508789e-01 -8.944792672991752625e-03 2.312025725841522217e-01 -3.431603610515594482e-01 5.437274277210235596e-02 4.968972504138946533e-02 3.542367599402826417e-02 1.000000000000000000e+00 1.927781244179638809e-01 -3.528534235323036450e-01 4.096031546194605077e-01 2.821323300377664989e-01 -6.630730256252085134e-03 9.993370947573543273e-01 5.672826968341421888e-02 2.822103447433943479e-01 9.827435729820717392e-02 2.664993725847242256e-01 -9.444338125300079378e-03 2.051539360688307556e-01 -3.458045779724459590e-01 5.470771628496094718e-02 9.221455412580821520e-02
1.799999999999999933e-01 3.394582867622375488e-02 9.999861121177673340e-01 2.172086238861083984e-01 -3.509475588798522949e-01 4.130211770534515381e-01 3.013569414615631104e-01 -6.421536207199096680e-03 1.000577688217163086e+00 6.195020675659179688e-02 2.935051321983337402e-01 6.421532481908798218e-02 2.516266703605651855e-01 -8.896574378013610840e-03 2.297915518283843994e-01 -3.409459590911865234e-01 5.334417521953582764e-02 4.848147928714752197e-02 3.521550698124757683e-02 1.000000000000000000e+00 1.908599490269365095e-01 -3.508318236193751494e-01 4.083350847063686451e-01 2.820345651108486784e-01 -6.621868567543483068e-03 9.993379928974404081e-01 5.615189277603208767e-02 2.821124063139050508e-01 9.768419937012058629e-02 2.665013328289091432e-01 -9.388861009768321650e-03 2.030937827661141448e-01 -3.438944661938807545e-01 5.415834207089885444e-02 9.170519098484485043e-02
1.809999999999999942e-01 3.376264125108718872e-02 9.999861121177673340e-01 2.159313410520553589e-01 -3.485648334026336670e-01 4.121174216270446777e-01 3.022928237915039062e-01 -6.375484168529510498e-03 1.000568509101867676e+00 6.109745055437088013e-02 2.944091558456420898e-01 6.321413069963455200e-02 2.525328099727630615e-01 -8.848438970744609833e-03 2.283803969621658325e-01 -3.387317359447479248e-01 5.231595039367675781e-02 4.727385938167572021e-02 3.500762471909504153e-02 1.000000000000000000e+00 1.889608598102339165e-01 -3.488202617269757777e-01 4.070786606579677724e-01 2.819374012456601353e-01 -6.612492378249710395e-03 9.993389417380701412e-01 5.558130992586785696e-02 2.820150563916869468e-01 9.709740783440384826e-02 2.665032788480740655e-01 -9.333459907359648033e-03 2.010539575708779336e-01 -3.419928179644161070e-01 5.361438868549848330e-02 9.119808479030909465e-02
1.819999999999999951e-01 3.357942402362823486e-02 9.999860525131225586e-01 2.146541029214859009e-01 -3.461821079254150391e-01 4.112137556076049805e-01 3.032280504703521729e-01 -6.329402327537536621e-03 1.000559329986572266e+00 6.024464219808578491e-02 2.953124046325683594e-01 6.221272051334381104e-02 2.534381151199340820e-01 -8.800243958830833435e-03 2.269694060087203979e-01 -3.365176618099212646e-01 5.128757655620574951e-02 4.606603085994720459e-02 3.480004516103755302e-02 1.000000000000000000e+00 1.870806668571239062e-01 -3.468188145002565337e-01 4.058337724601580043e-01 2.818408388135361653e-01 -6.602614036765690024e-03 9.993399400444040737e-01 5.501646629788049803e-02 2.819182956772342541e-01 9.651399442091602998e-02 2.665052105417756723e-01 -9.278139073824345426e-03 1.990342715637844762e-01 -3.400997274354676247e-01 5.307580575026975972e-02 9.069326064924508601e-02
1.829999999999999960e-01 3.339622169733047485e-02 9.999860525131225586e-01 2.133768945932388306e-01 -3.437991440296173096e-01 4.103100895881652832e-01 3.041635155677795410e-01 -6.283290684223175049e-03 1.000550150871276855e+00 5.939173698425292969e-02 2.962159514427185059e-01 6.121116131544113159e-02 2.543437778949737549e-01 -8.752087131142616272e-03 2.255583256483078003e-01 -3.343032896518707275e-01 5.025917291641235352e-02 4.485805332660675049e-02 3.459278387615485895e-02 1.000000000000000000e+00 1.852191821465191679e-01 -3.448275544657161129e-01 4.046003111998357493e-01 2.817448780628795113e-01 -6.592245666154203897e-03 9.993409866041360612e-01 5.445730746826552698e-02 2.818221247444662736e-01 9.593396983271779144e-02 2.665071278165760948e-01 -9.222902662571069027e-03 1.970345372618593494e-01 -3.382152845878436676e-01 5.254254326975289074e-02 9.019074255653507233e-02
1.839999999999999969e-01 3.321298956871032715e-02 9.999859929084777832e-01 2.120996564626693726e-01 -3.414163589477539062e-01 4.094062745571136475e-01 3.050984442234039307e-01 -6.237149238586425781e-03 1.000540971755981445e+00 5.853866040706634521e-02 2.971189022064208984e-01 6.020953506231307983e-02 2.552487552165985107e-01 -8.703866973519325256e-03 2.241472303867340088e-01 -3.320891261100769043e-01 4.923056066036224365e-02 4.364989697933197021e-02 3.438585605615650242e-02 1.000000000000000000e+00 1.833762195281753160e-01 -3.428465501387729653e-01 4.033781690526963559e-01 2.816495191227546546e-01 -6.581399168081731622e-03 9.993420802270992498e-01 5.390377942436366809e-02 2.817265440442244806e-01 9.535734377544730078e-02 2.665090305858599518e-01 -9.167754726531075066e-03 1.950545686154432079e-01 -3.363395753338994099e-01 5.201455163070535515e-02 8.969055342214049542e-02
1.849999999999999978e-01 3.302977979183197021e-02 9.999859929084777832e-01 2.108223736286163330e-01 -3.390333056449890137e-01 4.085026383399963379e-01 3.060340881347656250e-01 -6.191059947013854980e-03 1.000531792640686035e+00 5.768585950136184692e-02 2.980227470397949219e-01 5.920796841382980347e-02 2.561546564102172852e-01 -8.655681274831295013e-03 2.227361351251602173e-01 -3.298746347427368164e-01 4.820224642753601074e-02 4.244190454483032227e-02 3.417927652227646662e-02 1.000000000000000000e+00 1.815515947040753086e-01 -3.408758661289166270e-01 4.021672392711927446e-01 2.815547620063991174e-01 -6.570086226683886227e-03 9.993432197448798293e-01 5.335582856448026212e-02 2.816315539076968411e-01 9.478412498600191638e-02 2.665109187696541038e-01 -9.112699219989963892e-03 1.930941810049503493e-01 -3.344726816175216388e-01 5.149178160123762948e-02 8.919271509776438567e-02
1.859999999999999987e-01 3.284656256437301636e-02 9.999859333038330078e-01 2.095451802015304565e-01 -3.366501033306121826e-01 4.075988233089447021e-01 3.069695830345153809e-01 -6.144963204860687256e-03 1.000522613525390625e+00 5.683313310146331787e-02 2.989262342453002930e-01 5.820630863308906555e-02 2.570602893829345703e-01 -8.607485331594944000e-03 2.213251143693923950e-01 -3.276600241661071777e-01 4.717402160167694092e-02 4.123389720916748047e-02 3.397305973204714502e-02 1.000000000000000000e+00 1.797451252099996066e-01 -3.389155632424956099e-01 4.009674161726483055e-01 2.814606066146507768e-01 -6.558318312361759335e-03 9.993444040104386694e-01 5.281340169761607195e-02 2.815371545497638572e-01 9.421432126054141154e-02 2.665127922944505734e-01 -9.057740000387453846e-03 1.911531912374370978e-01 -3.326146815119896405e-01 5.097418432989805209e-02 8.869724840294794521e-02
1.869999999999999996e-01 3.266334533691406250e-02 9.999859333038330078e-01 2.082679271697998047e-01 -3.342675268650054932e-01 4.066951870918273926e-01 3.079051673412322998e-01 -6.098873913288116455e-03 1.000513553619384766e+00 5.598025768995285034e-02 2.998299598693847656e-01 5.720517784357070923e-02 2.579660415649414062e-01 -8.559321984648704529e-03 2.199139744043350220e-01 -3.254460096359252930e-01 4.614563286304473877e-02 4.002629220485687256e-02 3.376721978595536439e-02 1.000000000000000000e+00 1.779566303972796304e-01 -3.369656985831865903e-01 3.997785951275195648e-01 2.813670527392942988e-01 -6.546106685510465553e-03 9.993456318977350650e-01 5.227644604311135895e-02 2.814433460722736147e-01 9.364793948182634220e-02 2.665146510930330725e-01 -9.002880830085886743e-03 1.892314175429870016e-01 -3.307656493157554167e-01 5.046171134470894826e-02 8.820417315061168662e-02
1.880000000000000004e-01 3.248014301061630249e-02 9.999858736991882324e-01 2.069908678531646729e-01 -3.318843841552734375e-01 4.057914912700653076e-01 3.088396489620208740e-01 -6.052762269973754883e-03 1.000504255294799805e+00 5.512725561857223511e-02 3.007324934005737305e-01 5.620292201638221741e-02 2.588706016540527344e-01 -8.511094376444816589e-03 2.185031026601791382e-01 -3.232314288616180420e-01 4.511705040931701660e-02 3.881755471229553223e-02 3.356177043398224369e-02 1.000000000000000000e+00 1.761859314147325439e-01 -3.350263256501984088e-01 3.986006725478091761e-01 2.812741000663283586e-01 -6.533462400181184494e-03 9.993469023013648034e-01 5.174490923020697020e-02 2.813501284672432767e-01 9.308498564590646229e-02 2.665164951043063057e-01 -8.948125378107860475e-03 1.873286795709146191e-01 -3.289256556461824244e-01 4.995431455215414152e-02 8.771350817205263162e-02
1.890000000000000013e-01 3.229693323373794556e-02 9.999858736991882324e-01 2.057135701179504395e-01 -3.295015096664428711e-01 4.048877954483032227e-01 3.097754418849945068e-01 -6.006665527820587158e-03 1.000495076179504395e+00 5.427448451519012451e-02 3.016363978385925293e-01 5.520166456699371338e-02 2.597767114639282227e-01 -8.462957106530666351e-03 2.170920073986053467e-01 -3.210172057151794434e-01 4.408878087997436523e-02 3.760989010334014893e-02 3.335672508202897762e-02 1.000000000000000000e+00 1.744328511907762280e-01 -3.330974944342586785e-01 3.974335458756249051e-01 2.811817481791565876e-01 -6.520396307677830613e-03 9.993482141361972326e-01 5.121873929752353283e-02 2.812575016199909683e-01 9.252546488817259274e-02 2.665183242731289925e-01 -8.893477221843682640e-03 1.854447983857944737e-01 -3.270947675312876890e-01 4.945194623612022417e-02 8.722527134140849181e-02
1.900000000000000022e-01 3.211372345685958862e-02 9.999858140945434570e-01 2.044363021850585938e-01 -3.271186649799346924e-01 4.039840400218963623e-01 3.107109665870666504e-01 -5.960553884506225586e-03 1.000485777854919434e+00 5.342163145542144775e-02 3.025399446487426758e-01 5.420031398534774780e-02 2.606822848320007324e-01 -8.414737880229949951e-03 2.156809270381927490e-01 -3.188029527664184570e-01 4.306048154830932617e-02 3.640206158161163330e-02 3.315209679823077210e-02 1.000000000000000000e+00 1.726972144157214450e-01 -3.311792515114276858e-01 3.962771135718834992e-01 2.810899965617001395e-01 -6.506919060089808894e-03 9.993495663370235427e-01 5.069788469246092055e-02 2.811654653121974379e-01 9.196938150878564144e-02 2.665201385501492770e-01 -8.838939848729141305e-03 1.835795964633178123e-01 -3.252730484995228766e-01 4.895455905679149677e-02 8.673947959959980858e-02
1.910000000000000031e-01 3.193052858114242554e-02 9.999858140945434570e-01 2.031590640544891357e-01 -3.247359693050384521e-01 4.030804038047790527e-01 3.116461634635925293e-01 -5.914501845836639404e-03 1.000476598739624023e+00 5.256868898868560791e-02 3.034432530403137207e-01 5.319885909557342529e-02 2.615876197814941406e-01 -8.366568945348262787e-03 2.142698466777801514e-01 -3.165888786315917969e-01 4.203197360038757324e-02 3.519424796104431152e-02 3.294789831916059009e-02 1.000000000000000000e+00 1.709788475242412509e-01 -3.292716401347891009e-01 3.951312751051573868e-01 2.809988446014395347e-01 -6.493041113761717671e-03 9.993509578582087105e-01 5.018229427052102454e-02 2.810740192249009950e-01 9.141673899749648557e-02 2.665219378916439674e-01 -8.784516657894017935e-03 1.817328976859835243e-01 -3.234605586676370659e-01 4.846210604950101225e-02 8.625614897775964185e-02
1.920000000000000040e-01 3.174728900194168091e-02 9.999857544898986816e-01 2.018818557262420654e-01 -3.223529160022735596e-01 4.021766483783721924e-01 3.125818371772766113e-01 -5.868352949619293213e-03 1.000467419624328613e+00 5.171599984169006348e-02 3.043469786643981934e-01 5.219750851392745972e-02 2.624934911727905273e-01 -8.318366482853889465e-03 2.128587812185287476e-01 -3.143743872642517090e-01 4.100374877452850342e-02 3.398637473583221436e-02 3.274414205592502541e-02 1.000000000000000000e+00 1.692775786780139069e-01 -3.273747003240622400e-01 3.939959309406613208e-01 2.809082915923811763e-01 -6.478772732701396780e-03 9.993523876733524380e-01 4.967191729455480709e-02 2.809831629414250020e-01 9.086754005786981669e-02 2.665237222593606625e-01 -8.730210961782034623e-03 1.799045273386261634e-01 -3.216573548266594695e-01 4.797454062353796733e-02 8.577529462016250661e-02
1.930000000000000049e-01 3.156408667564392090e-02 9.999857544898986816e-01 2.006045579910278320e-01 -3.199701011180877686e-01 4.012729525566101074e-01 3.135169446468353271e-01 -5.822256207466125488e-03 1.000458240509033203e+00 5.086297541856765747e-02 3.052501678466796875e-01 5.119582638144493103e-02 2.633987367153167725e-01 -8.270193822681903839e-03 2.114477008581161499e-01 -3.121601939201354980e-01 3.997522592544555664e-02 3.277832269668579102e-02 3.254084010015408090e-02 1.000000000000000000e+00 1.675932377485389313e-01 -3.254884689531780118e-01 3.928709825293776325e-01 2.808183367379547546e-01 -6.464123991927471155e-03 9.993538547749526435e-01 4.916670343393687859e-02 2.808928959502403622e-01 9.032178663092441107e-02 2.665254916203622093e-01 -8.676025987742650228e-03 1.780943121037862620e-01 -3.198634905260361871e-01 4.749181656091316928e-02 8.529693080666060634e-02
1.940000000000000058e-01 3.138086944818496704e-02 9.999856948852539062e-01 1.993272900581359863e-01 -3.175871670246124268e-01 4.003691971302032471e-01 3.144526481628417969e-01 -5.776196718215942383e-03 1.000449061393737793e+00 5.001018941402435303e-02 3.061539530754089355e-01 5.019449442625045776e-02 2.643046677112579346e-01 -8.222069591283798218e-03 2.100365459918975830e-01 -3.099458813667297363e-01 3.894688189029693604e-02 3.157050907611846924e-02 3.233800422988653001e-02 1.000000000000000000e+00 1.659256563001242912e-01 -3.236129798358662324e-01 3.917563322973180995e-01 2.807289791538412627e-01 -6.449104780757360447e-03 9.993553581740776126e-01 4.866660276366894383e-02 2.808032176477648911e-01 8.977947991820348084e-02 2.665272459468758792e-01 -8.621964879595185940e-03 1.763020800569274626e-01 -3.180790161559650664e-01 4.701388801508364634e-02 8.482107097464008927e-02
1.950000000000000067e-01 3.119765967130661011e-02 9.999856948852539062e-01 1.980501115322113037e-01 -3.152044117450714111e-01 3.994656205177307129e-01 3.153882622718811035e-01 -5.730099976062774658e-03 1.000439882278442383e+00 4.915736615657806396e-02 3.070577383041381836e-01 4.919318854808807373e-02 2.652105093002319336e-01 -8.173849433660507202e-03 2.086255699396133423e-01 -3.077316582202911377e-01 3.791856765747070312e-02 3.036272525787353516e-02 3.213564591535313097e-02 1.000000000000000000e+00 1.642746675730423767e-01 -3.217482638092927782e-01 3.906518836349196500e-01 2.806402178707328443e-01 -6.433724806036994134e-03 9.993568969000429236e-01 4.817156576341493496e-02 2.807141273410986848e-01 8.924062040428615283e-02 2.665289852161434325e-01 -8.568030699165819775e-03 1.745276606615041304e-01 -3.163039790279577046e-01 4.654070950963716535e-02 8.434772774050404431e-02
1.960000000000000075e-01 3.101446479558944702e-02 9.999856352806091309e-01 1.967729330062866211e-01 -3.128210902214050293e-01 3.985618054866790771e-01 3.163233995437622070e-01 -5.683995783329010010e-03 1.000430703163146973e+00 4.830455034971237183e-02 3.079609274864196777e-01 4.819129407405853271e-02 2.661156654357910156e-01 -8.125673979520797729e-03 2.072145491838455200e-01 -3.055170178413391113e-01 3.689022362232208252e-02 2.915437519550323486e-02 3.193377632465912302e-02 1.000000000000000000e+00 1.626401064668541174e-01 -3.198943488157912074e-01 3.895575408865730727e-01 2.805520518370266947e-01 -6.417993595313285088e-03 9.993584700000937016e-01 4.768154331646878852e-02 2.806256242507003118e-01 8.870520787875359192e-02 2.665307094102755681e-01 -8.514226427797928765e-03 1.727708847638849132e-01 -3.145384234536690582e-01 4.607223593693872410e-02 8.387691292069376914e-02
1.970000000000000084e-01 3.083122521638870239e-02 9.999856352806091309e-01 1.954956203699111938e-01 -3.104384243488311768e-01 3.976581394672393799e-01 3.172587454319000244e-01 -5.637906491756439209e-03 1.000421404838562012e+00 4.745157063007354736e-02 3.088643252849578857e-01 4.718997329473495483e-02 2.670211791992187500e-01 -8.077481761574745178e-03 2.058033943176269531e-01 -3.033028542995452881e-01 3.586171567440032959e-02 2.794669568538665771e-02 3.173240632936796812e-02 1.000000000000000000e+00 1.610218095238983849e-01 -3.180512599827288178e-01 3.884732093402820108e-01 2.804644799214547346e-01 -6.401920499950314834e-03 9.993600765390938667e-01 4.719648670865824597e-02 2.805377075129998343e-01 8.817324145762130139e-02 2.665324185161089265e-01 -8.460554967836191737e-03 1.710315845881357766e-01 -3.127823908220279114e-01 4.560842255673924067e-02 8.340863755225694232e-02
1.980000000000000093e-01 3.064803779125213623e-02 9.999856352806091309e-01 1.942183375358581543e-01 -3.080554902553558350e-01 3.967544138431549072e-01 3.181945383548736572e-01 -5.591832101345062256e-03 1.000412225723266602e+00 4.659883677959442139e-02 3.097681999206542969e-01 4.618850350379943848e-02 2.679272294044494629e-01 -8.029315620660781860e-03 2.043923139572143555e-01 -3.010885715484619141e-01 3.483349084854125977e-02 2.673882246017456055e-02 3.153154650998810787e-02 1.000000000000000000e+00 1.594196149129464557e-01 -3.162190197005457781e-01 3.873987952174500204e-01 2.803775009156494469e-01 -6.385514698190476041e-03 9.993617155992188250e-01 4.671634762718583633e-02 2.804503761829560404e-01 8.764471960424842500e-02 2.665341125250657583e-01 -8.407019144085018172e-03 1.693095937306669241e-01 -3.110359196747018440e-01 4.514922499474810502e-02 8.294291191297162302e-02
1.990000000000000102e-01 3.046480566263198853e-02 9.999855756759643555e-01 1.929411590099334717e-01 -3.056724369525909424e-01 3.958506286144256592e-01 3.191294968128204346e-01 -5.545690655708312988e-03 1.000403046607971191e+00 4.574585705995559692e-02 3.106712102890014648e-01 4.518664628267288208e-02 2.688323259353637695e-01 -7.981129921972751617e-03 2.029812633991241455e-01 -2.988741099834442139e-01 3.380495309829711914e-02 2.553048729896545410e-02 3.133120716136437306e-02 1.000000000000000000e+00 1.578333624130184853e-01 -3.143976476990099078e-01 3.863342056627956378e-01 2.802911135366479289e-01 -6.368785198161375401e-03 9.993633862796558187e-01 4.624107815940895622e-02 2.803636292365539462e-01 8.711964014973741510e-02 2.665357914330165334e-01 -8.353621705241646642e-03 1.676047471547486845e-01 -3.092990457799322801e-01 4.469459924117071686e-02 8.247974554103550127e-02
2.000000000000000111e-01 3.028160333633422852e-02 9.999855756759643555e-01 1.916639655828475952e-01 -3.032898902893066406e-01 3.949470221996307373e-01 3.200650513172149658e-01 -5.499601364135742188e-03 1.000393986701965332e+00 4.489310085773468018e-02 3.115747869014739990e-01 4.418557882308959961e-02 2.697379589080810547e-01 -7.932921871542930603e-03 2.015702724456787109e-01 -2.966601848602294922e-01 3.277671337127685547e-02 2.432304620742797852e-02 3.113139829797580832e-02 1.000000000000000000e+00 1.562628933973614909e-01 -3.125871611217212465e-01 3.852793487343911805e-01 2.802053164293359377e-01 -6.351740840829644442e-03 9.993650876963084961e-01 4.577063079156212799e-02 2.802774655732460651e-01 8.659800031283351740e-02 2.665374552401455488e-01 -8.300365325304486994e-03 1.659168811848992509e-01 -3.075718022047712052e-01 4.424450164921196055e-02 8.201914725432905839e-02
2.010000000000000120e-01 3.009840101003646851e-02 9.999855160713195801e-01 1.903867870569229126e-01 -3.009068667888641357e-01 3.940432667732238770e-01 3.210002183914184570e-01 -5.453519523143768311e-03 1.000384688377380371e+00 4.404030740261077881e-02 3.124780654907226562e-01 4.318390041589736938e-02 2.706432938575744629e-01 -7.884737104177474976e-03 2.001592367887496948e-01 -2.944457530975341797e-01 3.174842894077301025e-02 2.311488986015319824e-02 3.093212965914141077e-02 1.000000000000000000e+00 1.547080508175861790e-01 -3.107875745989078786e-01 3.842341333938253389e-01 2.801201081688326489e-01 -6.334390302902579394e-03 9.993668189815057001e-01 4.530495840742181091e-02 2.801918840183391657e-01 8.607979671933592425e-02 2.665391039508187565e-01 -8.247252604956983868e-03 1.642458335011498516e-01 -3.058542193857506919e-01 4.379888893354681734e-02 8.156112516926090905e-02
2.020000000000000129e-01 2.991516143083572388e-02 9.999855160713195801e-01 1.891094297170639038e-01 -2.985239326953887939e-01 3.931395709514617920e-01 3.219362497329711914e-01 -5.407445132732391357e-03 1.000375628471374512e+00 4.318740218877792358e-02 3.133822083473205566e-01 4.218260198831558228e-02 2.715495824813842773e-01 -7.836591452360153198e-03 1.987480372190475464e-01 -2.922314107418060303e-01 3.071999549865722656e-02 2.190713584423065186e-02 3.073341071413565606e-02 1.000000000000000000e+00 1.531686791879622866e-01 -3.089989003185463212e-01 3.831984694964865601e-01 2.800354872628174618e-01 -6.316742099678581551e-03 9.993685792837179171e-01 4.484401428691699165e-02 2.801068833253255730e-01 8.556502542103208708e-02 2.665407375734553663e-01 -8.194286072927584388e-03 1.625914431331909327e-01 -3.041463251980205951e-01 4.335771816875940571e-02 8.110568671920433126e-02
2.030000000000000138e-01 2.973197400569915771e-02 9.999854564666748047e-01 1.878322660923004150e-01 -2.961410284042358398e-01 3.922358751296997070e-01 3.228708803653717041e-01 -5.361318588256835938e-03 1.000366330146789551e+00 4.233445227146148682e-02 3.142848908901214600e-01 4.118076711893081665e-02 2.724542915821075439e-01 -7.788353599607944489e-03 1.973370611667633057e-01 -2.900171875953674316e-01 2.969148755073547363e-02 2.069884538650512695e-02 3.053525066721519965e-02 1.000000000000000000e+00 1.516446245698694628e-01 -3.072211480958459973e-01 3.821722677819671121e-01 2.799514521538002954e-01 -6.298804587847321897e-03 9.993703677672760577e-01 4.438775210468610261e-02 2.800224621781620127e-01 8.505368191416425028e-02 2.665423561204007807e-01 -8.141468187326151781e-03 1.609535504544028217e-01 -3.024481450229808410e-01 4.292094678775113664e-02 8.065283867253263128e-02
2.039999999999999869e-01 2.954908460378646851e-02 9.999854564666748047e-01 1.865561157464981079e-01 -2.937606573104858398e-01 3.913413286209106445e-01 3.238059580326080322e-01 -5.314789712429046631e-03 1.000357389450073242e+00 4.147553443908691406e-02 3.151891827583312988e-01 4.017435014247894287e-02 2.733629941940307617e-01 -7.739692926406860352e-03 1.959277540445327759e-01 -2.878029942512512207e-01 2.865733206272125244e-02 1.948881149291992188e-02 3.033765846255837353e-02 1.000000000000000000e+00 1.501357345564035273e-01 -3.054543254411294373e-01 3.811554398645836117e-01 2.798680012213369817e-01 -6.280585968240602265e-03 9.993721836120970092e-01 4.393612592858394533e-02 2.799386191934957191e-01 8.454576115743989151e-02 2.665439596078033047e-01 -8.088801336957246457e-03 1.593319971757763132e-01 -3.007597018144422818e-01 4.248853258011957984e-02 8.020258715026203078e-02
2.049999999999999878e-01 2.939190715551376343e-02 9.999853968620300293e-01 1.853641271591186523e-01 -2.915776073932647705e-01 3.911679089069366455e-01 3.246968984603881836e-01 -5.232974886894226074e-03 1.000374317169189453e+00 4.013895988464355469e-02 3.161363601684570312e-01 3.876803070306777954e-02 2.744957804679870605e-01 -7.652912288904190063e-03 1.946558952331542969e-01 -2.856024503707885742e-01 2.716514468193054199e-02 1.809942722320556641e-02 3.014064278911902234e-02 1.000000000000000000e+00 1.486418582571356894e-01 -3.036984376261458451e-01 3.801478982240146243e-01 2.797851327841905933e-01 -6.262094288534737936e-03 9.993740260134129638e-01 4.348909021813920917e-02 2.798553529228403614e-01 8.404125758959618553e-02 2.665455480554926315e-01 -8.036287842610697826e-03 1.577266263397260060e-01 -2.990810161633450925e-01 4.206043369050861680e-02 7.975493764330993107e-02
2.059999999999999887e-01 2.923469990491867065e-02 9.999853968620300293e-01 1.841720193624496460e-01 -2.893950939178466797e-01 3.909945487976074219e-01 3.255887031555175781e-01 -5.151197314262390137e-03 1.000391125679016113e+00 3.880254924297332764e-02 3.170844912528991699e-01 3.736246749758720398e-02 2.756295204162597656e-01 -7.566070184111595154e-03 1.933838874101638794e-01 -2.834024429321289062e-01 2.567313611507415771e-02 1.671089231967926025e-02 2.994421208539623999e-02 1.000000000000000000e+00 1.471628462830230633e-01 -3.019534877488496694e-01 3.791495561960533389e-01 2.797028451024395346e-01 -6.243337445905482522e-03 9.993758941815067409e-01 4.304659982296357712e-02 2.797726618547011768e-01 8.354016514652748415e-02 2.665471214868618266e-01 -7.983929958329867571e-03 1.561372823138012234e-01 -2.974121063610627447e-01 4.163660861693139342e-02 7.930989502937592361e-02
2.069999999999999896e-01 2.907754480838775635e-02 9.999853968620300293e-01 1.829800903797149658e-01 -2.872121632099151611e-01 3.908210396766662598e-01 3.264794945716857910e-01 -5.069427192211151123e-03 1.000408053398132324e+00 3.746597468852996826e-02 3.180315494537353516e-01 3.595620766282081604e-02 2.767621874809265137e-01 -7.479300722479820251e-03 1.921121478080749512e-01 -2.812020182609558105e-01 2.418094873428344727e-02 1.532152295112609863e-02 2.974837454412140522e-02 1.000000000000000000e+00 1.456985507314698947e-01 -3.002194767966783195e-01 3.781603279634718207e-01 2.796211363795350624e-01 -6.224323189636244563e-03 9.993777873414495527e-01 4.260860998111687392e-02 2.796905444166511434e-01 8.304247727798692857e-02 2.665486799287510311e-01 -7.931729872657975605e-03 1.545638107842976505e-01 -2.957529884613211424e-01 4.121701620906675217e-02 7.886746358945355417e-02
2.079999999999999905e-01 2.892035990953445435e-02 9.999853372573852539e-01 1.817880421876907349e-01 -2.850292921066284180e-01 3.906475901603698730e-01 3.273707628250122070e-01 -4.987627267837524414e-03 1.000424742698669434e+00 3.612940013408660889e-02 3.189791440963745117e-01 3.455018997192382812e-02 2.778953611850738525e-01 -7.392436265945434570e-03 1.908401846885681152e-01 -2.790016531944274902e-01 2.268871665000915527e-02 1.393242180347442627e-02 2.955313811686397993e-02 1.000000000000000000e+00 1.442488251715368652e-01 -2.984964037083615018e-01 3.771801285469976173e-01 2.795400047643068486e-01 -6.205059123680478801e-03 9.993797047328462080e-01 4.217507631742665325e-02 2.796089989773599127e-01 8.254818696387083987e-02 2.665502234113339974e-01 -7.879689709862894645e-03 1.530060587497739100e-01 -2.941036763407622323e-01 4.080161566653034422e-02 7.842764702398070942e-02
2.089999999999999913e-01 2.876318991184234619e-02 9.999853372573852539e-01 1.805960983037948608e-01 -2.828463912010192871e-01 3.904741406440734863e-01 3.282616734504699707e-01 -4.905834794044494629e-03 1.000441551208496094e+00 3.479275107383728027e-02 3.199263513088226318e-01 3.314395248889923096e-02 2.790281772613525391e-01 -7.305635139346122742e-03 1.895683705806732178e-01 -2.768012285232543945e-01 2.119649946689605713e-02 1.254312694072723389e-02 2.935851051891348248e-02 1.000000000000000000e+00 1.428135246223672938e-01 -2.967842654339851172e-01 3.762088737923749426e-01 2.794594484285803926e-01 -6.185559979069509690e-03 9.993816559098337438e-01 4.174593457347826331e-02 2.795280311333346868e-01 8.205736806776947612e-02 2.665517519679522218e-01 -7.827811531233366815e-03 1.514638745171198175e-01 -2.924641817409010525e-01 4.039036653782213104e-02 7.799044846401639863e-02
2.099999999999999922e-01 2.860601246356964111e-02 9.999852776527404785e-01 1.794041246175765991e-01 -2.806636691093444824e-01 3.903007507324218750e-01 3.291531503200531006e-01 -4.824079573154449463e-03 1.000458478927612305e+00 3.345634043216705322e-02 3.208741545677185059e-01 3.173816576600074768e-02 2.801614999771118164e-01 -7.218800485134124756e-03 1.882964819669723511e-01 -2.746010422706604004e-01 1.970449090003967285e-02 1.115429401397705078e-02 2.916449925058651332e-02 1.000000000000000000e+00 1.413925052042020458e-01 -2.950830569751129451e-01 3.752464801672973915e-01 2.793794616610495996e-01 -6.165473118460469172e-03 9.993831300853304178e-01 4.132214460592598809e-02 2.794472784027040579e-01 8.156598495122101278e-02 2.665532656376393139e-01 -7.776097340877043650e-03 1.499371068689298592e-01 -2.908345152062400407e-01 3.998322849849770405e-02 7.755587072200480214e-02
2.109999999999999931e-01 2.844883501529693604e-02 9.999852776527404785e-01 1.782120913267135620e-01 -2.784808576107025146e-01 3.901271820068359375e-01 3.300443887710571289e-01 -4.742279648780822754e-03 1.000475287437438965e+00 3.211988508701324463e-02 3.218215703964233398e-01 3.033216670155525208e-02 2.812946438789367676e-01 -7.132021710276603699e-03 1.870245933532714844e-01 -2.724007368087768555e-01 1.821248233318328857e-02 9.765282273292541504e-03 2.897111154729423849e-02 1.000000000000000000e+00 1.399856251857455325e-01 -2.933927714924007280e-01 3.742928653692290109e-01 2.793000532153273041e-01 -6.145837403563043574e-03 9.993855883663536055e-01 4.090078707270204672e-02 2.793677728646619673e-01 8.108557280831642233e-02 2.665547644524753901e-01 -7.724549071839618281e-03 1.484256084313782531e-01 -2.892146819816830416e-01 3.958016224830540608e-02 7.712391519493366765e-02
2.119999999999999940e-01 2.829165011644363403e-02 9.999852776527404785e-01 1.770200878381729126e-01 -2.762978374958038330e-01 3.899538815021514893e-01 3.309354484081268311e-01 -4.660509526729583740e-03 1.000492095947265625e+00 3.078325092792510986e-02 3.227689564228057861e-01 2.892599254846572876e-02 2.824276089668273926e-01 -7.045246660709381104e-03 1.857526898384094238e-01 -2.702001929283142090e-01 1.672022044658660889e-02 8.376017212867736816e-03 2.877835443694121836e-02 1.000000000000000000e+00 1.385927439508537751e-01 -2.917134003260765107e-01 3.733479477251546719e-01 2.792212105824272705e-01 -6.125656228742795695e-03 9.993876079672195933e-01 4.048461717303698110e-02 2.792885069093867800e-01 8.060489320600443264e-02 2.665562484622146511e-01 -7.673168602504684341e-03 1.469292301380520915e-01 -2.876046901979967263e-01 3.918112803675122963e-02 7.669458405261572742e-02
2.129999999999999949e-01 2.813447266817092896e-02 9.999852180480957031e-01 1.758281141519546509e-01 -2.741150856018066406e-01 3.897804021835327148e-01 3.318266868591308594e-01 -4.578702151775360107e-03 1.000508904457092285e+00 2.944672107696533203e-02 3.237164616584777832e-01 2.752001956105232239e-02 2.835606932640075684e-01 -6.958393380045890808e-03 1.844808310270309448e-01 -2.680000066757202148e-01 1.522806286811828613e-02 6.987020373344421387e-03 2.858623473979924126e-02 1.000000000000000000e+00 1.372137220435761529e-01 -2.900449330371557277e-01 3.724116462172566422e-01 2.791429316327181387e-01 -6.104933515784148786e-03 9.993891839439745794e-01 4.007360075368709279e-02 2.792094756305808501e-01 8.012390342012368216e-02 2.665577177121574715e-01 -7.621957755591441362e-03 1.454478252693804097e-01 -2.860045437213614150e-01 3.878608673861789341e-02 7.626787832603726391e-02
2.139999999999999958e-01 2.797731012105941772e-02 9.999852180480957031e-01 1.746360212564468384e-01 -2.719322443008422852e-01 3.896069824695587158e-01 3.327181339263916016e-01 -4.496969282627105713e-03 1.000525712966918945e+00 2.811032533645629883e-02 3.246642947196960449e-01 2.611408382654190063e-02 2.846941947937011719e-01 -6.871644407510757446e-03 1.832089275121688843e-01 -2.657996416091918945e-01 1.373606920242309570e-02 5.597993731498718262e-03 2.839475904912085180e-02 1.000000000000000000e+00 1.358484216355509977e-01 -2.883873574971931864e-01 3.714838807541537835e-01 2.790652247215031356e-01 -6.084682962342871301e-03 9.993917423313690707e-01 3.966488861039837305e-02 2.791316861233745783e-01 7.965386020227861741e-02 2.665591722428260479e-01 -7.570918292965504552e-03 1.439812499642537935e-01 -2.844142421711059465e-01 3.839499999039164974e-02 7.584379791207239430e-02
2.149999999999999967e-01 2.782009541988372803e-02 9.999852180480957031e-01 1.734441369771957397e-01 -2.697493433952331543e-01 3.894335627555847168e-01 3.336091041564941406e-01 -4.415139555931091309e-03 1.000542521476745605e+00 2.677366137504577637e-02 3.256114721298217773e-01 2.470793575048446655e-02 2.858269214630126953e-01 -6.784776225686073303e-03 1.819371134042739868e-01 -2.635992765426635742e-01 1.224373281002044678e-02 4.208743572235107422e-03 2.820393374646912657e-02 1.000000000000000000e+00 1.344967062904333932e-01 -2.867406599290379110e-01 3.705645720338243132e-01 2.789880763745902215e-01 -6.063827459787713044e-03 9.993937468752810416e-01 3.926146040938382348e-02 2.790540503571371511e-01 7.918262764741777759e-02 2.665606121126616324e-01 -7.520051920726670940e-03 1.425293588884862517e-01 -2.828337883475642855e-01 3.800782903688287861e-02 7.542234355921351163e-02
2.159999999999999976e-01 2.766292542219161987e-02 9.999851584434509277e-01 1.722520887851715088e-01 -2.675667107105255127e-01 3.892601132392883301e-01 3.345006108283996582e-01 -4.333354532718658447e-03 1.000559329986572266e+00 2.543719112873077393e-02 3.265593051910400391e-01 2.330217137932777405e-02 2.869603633880615234e-01 -6.697931326925754547e-03 1.806651502847671509e-01 -2.613992094993591309e-01 1.075173914432525635e-02 2.820014953613281250e-03 2.801376501772960895e-02 1.000000000000000000e+00 1.331584406813837718e-01 -2.851048249239037102e-01 3.696536413790695308e-01 2.789114860755951830e-01 -6.042537408957414542e-03 9.993954291042211890e-01 3.886281792640140093e-02 2.789767305047674562e-01 7.871202896749993072e-02 2.665620373735675397e-01 -7.469360292411573662e-03 1.410920093487852689e-01 -2.812631803466927316e-01 3.762453582645718109e-02 7.500351475945309099e-02
2.169999999999999984e-01 2.750575542449951172e-02 9.999851584434509277e-01 1.710600405931472778e-01 -2.653839886188507080e-01 3.890866637229919434e-01 3.353913426399230957e-01 -4.251569509506225586e-03 1.000576019287109375e+00 2.410055696964263916e-02 3.275063335895538330e-01 2.189605310559272766e-02 2.880929708480834961e-01 -6.611127406358718872e-03 1.793932616710662842e-01 -2.591989338397979736e-01 9.259432554244995117e-03 1.430749893188476562e-03 2.782425883659015581e-02 1.000000000000000000e+00 1.318334910224452095e-01 -2.834798355405311332e-01 3.687510109880612341e-01 2.788354609991230970e-01 -6.021724471816519882e-03 9.993980710501277898e-01 3.846639647056082634e-02 2.789006316557651188e-01 7.825218241198528268e-02 2.665634480743566126e-01 -7.418845004735333953e-03 1.396690610872174110e-01 -2.797024128156104794e-01 3.724508295650342388e-02 7.458731008390555306e-02
2.179999999999999993e-01 2.734111249446868896e-02 9.999850988388061523e-01 1.694891750812530518e-01 -2.643171250820159912e-01 3.889629542827606201e-01 3.362188339233398438e-01 -4.190884530544281006e-03 1.000588893890380859e+00 2.257505059242248535e-02 3.284274339675903320e-01 2.116082608699798584e-02 2.892379164695739746e-01 -6.516334600746631622e-03 1.777740269899368286e-01 -2.581409215927124023e-01 7.606297731399536133e-03 7.048994302749633789e-04 2.763542097485286939e-02 1.000000000000000000e+00 1.305217249250170131e-01 -2.818656733450678464e-01 3.678566038507586344e-01 2.787599869533979313e-01 -6.000253410003006035e-03 9.994000546602387347e-01 3.807533783853239706e-02 2.788246077735606065e-01 7.779030482490198461e-02 2.665648442811403007e-01 -7.368507601238658521e-03 1.382603724577424753e-01 -2.781514836283395797e-01 3.686943265536910680e-02 7.417372896747267963e-02
2.190000000000000002e-01 2.717577666044235229e-02 9.999850988388061523e-01 1.678824126720428467e-01 -2.633559107780456543e-01 3.888439834117889404e-01 3.370400071144104004e-01 -4.132226109504699707e-03 1.000601291656494141e+00 2.103163301944732666e-02 3.293457925319671631e-01 2.048869803547859192e-02 2.903836369514465332e-01 -6.420798599720001221e-03 1.761218458414077759e-01 -2.571910321712493896e-01 5.937889218330383301e-03 4.157423973083496094e-05 2.744725701888886885e-02 1.000000000000000000e+00 1.292230110848004154e-01 -2.802623184119461541e-01 3.669703435665513380e-01 2.786850650500003468e-01 -5.978461122415513508e-03 9.994018479336260752e-01 3.768867972173370329e-02 2.787489881252882551e-01 7.733008547235517560e-02 2.665662260515826998e-01 -7.318349575551952486e-03 1.368658047449198278e-01 -2.766103855583592619e-01 3.649754793208901532e-02 7.376276948255235111e-02
2.200000000000000011e-01 2.701040357351303101e-02 9.999850392341613770e-01 1.662755459547042847e-01 -2.623945176601409912e-01 3.887249231338500977e-01 3.378607630729675293e-01 -4.073485732078552246e-03 1.000613689422607422e+00 1.948782801628112793e-02 3.302637934684753418e-01 1.981649175286293030e-02 2.915289998054504395e-01 -6.325163878500461578e-03 1.744696050882339478e-01 -2.562411129474639893e-01 4.269003868103027344e-03 -6.220787763595581055e-04 2.725977235768595880e-02 1.000000000000000000e+00 1.279372196318185329e-01 -2.786697494226578753e-01 3.660921545477128780e-01 2.786107010637384751e-01 -5.957134902104184102e-03 9.994045572256182730e-01 3.730420423856446038e-02 2.786745534091947807e-01 7.688025411212161264e-02 2.665675934421432580e-01 -7.268372368523066604e-03 1.354852211928216366e-01 -2.750791087668401080e-01 3.612939231798808354e-02 7.335442900420469092e-02
2.210000000000000020e-01 2.684507519006729126e-02 9.999849796295166016e-01 1.646688282489776611e-01 -2.614332437515258789e-01 3.886059224605560303e-01 3.386816978454589844e-01 -4.014797508716583252e-03 1.000626087188720703e+00 1.794427633285522461e-02 3.311819434165954590e-01 1.914435625076293945e-02 2.926744818687438965e-01 -6.229597143828868866e-03 1.728174537420272827e-01 -2.552911639213562012e-01 2.600461244583129883e-03 -1.285523176193237305e-03 2.707297218790911258e-02 1.000000000000000000e+00 1.266642220975490174e-01 -2.770879437145134516e-01 3.652219620002091216e-01 2.785368803317655462e-01 -5.935103753142084888e-03 9.994065143547166130e-01 3.692515297898719961e-02 2.786001219965403286e-01 7.642763054910237108e-02 2.665689465256473323e-01 -7.218577370339072236e-03 1.341184837985809619e-01 -2.735576465747691088e-01 3.576492901294599930e-02 7.294870575324560735e-02
2.220000000000000029e-01 2.667970955371856689e-02 9.999849796295166016e-01 1.630620062351226807e-01 -2.604719996452331543e-01 3.884868919849395752e-01 3.395029306411743164e-01 -3.956072032451629639e-03 1.000638484954833984e+00 1.640075445175170898e-02 3.321004211902618408e-01 1.847233995795249939e-02 2.938203215599060059e-01 -6.133998744189739227e-03 1.711652725934982300e-01 -2.543413043022155762e-01 9.319186210632324219e-04 -1.948878169059753418e-03 2.688686152967584286e-02 1.000000000000000000e+00 1.254038910958861219e-01 -2.755168772683724288e-01 3.643596917377859845e-01 2.784636056073145904e-01 -5.912871090603696519e-03 9.994084237887452815e-01 3.655009953561850350e-02 2.785261902627393371e-01 7.597777021312097923e-02 2.665702853647312631e-01 -7.168965923573363853e-03 1.327654577733452801e-01 -2.720459868532046355e-01 3.540412207299638292e-02 7.254559649449332515e-02
2.230000000000000038e-01 2.651435136795043945e-02 9.999849200248718262e-01 1.614553630352020264e-01 -2.595107257366180420e-01 3.883679807186126709e-01 3.403239846229553223e-01 -3.897368907928466797e-03 1.000650882720947266e+00 1.485733687877655029e-02 3.330186605453491211e-01 1.780034974217414856e-02 2.949659824371337891e-01 -6.038387306034564972e-03 1.695131659507751465e-01 -2.533913254737854004e-01 -7.365792989730834961e-04 -2.612233161926269531e-03 2.670144522028515544e-02 1.000000000000000000e+00 1.241561005505862347e-01 -2.739565247930955683e-01 3.635052703142502839e-01 2.783908810452523919e-01 -5.891077504359952879e-03 9.994111845327250387e-01 3.617723513156683585e-02 2.784533921281429070e-01 7.553776437210953099e-02 2.665716100229140184e-01 -7.119539321997891274e-03 1.314260097611940903e-01 -2.705441157344993242e-01 3.504693593621294873e-02 7.214509752889100569e-02
2.240000000000000047e-01 2.634902298450469971e-02 9.999848604202270508e-01 1.598486006259918213e-01 -2.585494816303253174e-01 3.882489502429962158e-01 3.411452174186706543e-01 -3.838673233985900879e-03 1.000663399696350098e+00 1.331384479999542236e-02 3.339371085166931152e-01 1.712848991155624390e-02 2.961118221282958984e-01 -5.942798219621181488e-03 1.678610295057296753e-01 -2.524415254592895508e-01 -2.405032515525817871e-03 -3.275424242019653320e-03 2.651672791399432502e-02 1.000000000000000000e+00 1.229207257910256285e-01 -2.724068597946877057e-01 3.626586250792338539e-01 2.783186917703537322e-01 -5.868539877347742940e-03 9.994131117393343366e-01 3.580983528522497378e-02 2.783805340526471217e-01 7.509430015315791962e-02 2.665729205788234246e-01 -7.070298811148264910e-03 1.301000053597739792e-01 -2.690520223281568923e-01 3.469333476261874522e-02 7.174720595421135716e-02
2.250000000000000056e-01 2.618366479873657227e-02 9.999848604202270508e-01 1.582418382167816162e-01 -2.575882375240325928e-01 3.881299793720245361e-01 3.419663906097412109e-01 -3.779955208301544189e-03 1.000675797462463379e+00 1.177029311656951904e-02 3.348554968833923340e-01 1.645633950829505920e-02 2.972575724124908447e-01 -5.847245454788208008e-03 1.662088334560394287e-01 -2.514915764331817627e-01 -4.073604941368103027e-03 -3.938898444175720215e-03 2.633271409652104128e-02 1.000000000000000000e+00 1.216976432433966165e-01 -2.708678545546907568e-01 3.618196839981630553e-01 2.782470421505864877e-01 -5.845924362179938556e-03 9.994151409647127338e-01 3.544602005666833144e-02 2.783082757289112585e-01 7.465475677734334514e-02 2.665742170993631310e-01 -7.021245591018517723e-03 1.287873136440092214e-01 -2.675696900052080829e-01 3.434328363849863813e-02 7.135191733500380329e-02
2.260000000000000064e-01 2.601832896471023560e-02 9.999848008155822754e-01 1.566351205110549927e-01 -2.566270530223846436e-01 3.880108296871185303e-01 3.427867293357849121e-01 -3.721266984939575195e-03 1.000688195228576660e+00 1.022663712501525879e-02 3.357730507850646973e-01 1.578402519226074219e-02 2.984024286270141602e-01 -5.751668475568294525e-03 1.645567119121551514e-01 -2.505416870117187500e-01 -5.742341279983520508e-03 -4.602566361427307129e-03 2.614940808460019042e-02 1.000000000000000000e+00 1.204867305107219233e-01 -2.693394801859300136e-01 3.609883756987511960e-01 2.781759345393955418e-01 -5.823706306205445223e-03 9.994179375686855771e-01 3.508444148700578386e-02 2.782370857159339184e-01 7.422437949068048935e-02 2.665754996545463551e-01 -6.972380816593844004e-03 1.274878045643867142e-01 -2.660971012904903010e-01 3.399674788372525347e-02 7.095922701047177594e-02
2.270000000000000073e-01 2.585297077894210815e-02 9.999847412109375000e-01 1.550284177064895630e-01 -2.556657493114471436e-01 3.878919184207916260e-01 3.436082005500793457e-01 -3.662541508674621582e-03 1.000700473785400391e+00 8.683189749717712402e-03 3.366916179656982422e-01 1.511226594448089600e-02 2.995483875274658203e-01 -5.656044930219650269e-03 1.629045903682708740e-01 -2.495918273925781250e-01 -7.410764694213867188e-03 -5.265772342681884766e-03 2.596681402094865032e-02 1.000000000000000000e+00 1.192878666061304993e-01 -2.678217067332863133e-01 3.601646296070359909e-01 2.781053541515202676e-01 -5.800718378263987687e-03 9.994198395538274049e-01 3.472833125005658078e-02 2.781657865229468229e-01 7.379003489240723579e-02 2.665767683279126055e-01 -6.923705596964657011e-03 1.262013472858005969e-01 -2.646342413872025401e-01 3.365369260957879610e-02 7.056913103668097098e-02
2.280000000000000082e-01 2.568763494491577148e-02 9.999847412109375000e-01 1.534216552972793579e-01 -2.547044157981872559e-01 3.877729177474975586e-01 3.444291353225708008e-01 -3.603853285312652588e-03 1.000712871551513672e+00 7.139682769775390625e-03 3.376098573207855225e-01 1.444013416767120361e-02 3.006939291954040527e-01 -5.560494959354400635e-03 1.612524390220642090e-01 -2.486418932676315308e-01 -9.079337120056152344e-03 -5.929231643676757812e-03 2.578493588773844714e-02 1.000000000000000000e+00 1.181009316488198652e-01 -2.663145031422571862e-01 3.593483757700403070e-01 2.780353067683646873e-01 -5.777769078383485774e-03 9.994219846474042823e-01 3.437541274378822648e-02 2.780951807212763693e-01 7.336069775118872482e-02 2.665780231901083708e-01 -6.875220997764696848e-03 1.249278146432669934e-01 -2.631810895804820305e-01 3.331408390495722155e-02 7.018162388838045107e-02
2.290000000000000091e-01 2.552226930856704712e-02 9.999846816062927246e-01 1.518147885799407959e-01 -2.537431120872497559e-01 3.876539170742034912e-01 3.452505469322204590e-01 -3.545179963111877441e-03 1.000725388526916504e+00 5.596160888671875000e-03 3.385284543037414551e-01 1.376808062195777893e-02 3.018400073051452637e-01 -5.464910529553890228e-03 1.596001982688903809e-01 -2.476919293403625488e-01 -1.074784994125366211e-02 -6.592541933059692383e-03 2.560377751013352340e-02 1.000000000000000000e+00 1.169258068260788652e-01 -2.648178372837916017e-01 3.585395448334878221e-01 2.779657929330356381e-01 -5.755166581797064446e-03 9.994248018060840622e-01 3.402480423522492858e-02 2.780255695708729879e-01 7.293974561536237244e-02 2.665792643169953569e-01 -6.826928042909319663e-03 1.236670798382909914e-01 -2.617376251468676585e-01 3.297788795676269424e-02 6.979670003882824936e-02
2.300000000000000100e-01 2.535693347454071045e-02 9.999846220016479492e-01 1.502080112695693970e-01 -2.527819573879241943e-01 3.875347971916198730e-01 3.460708856582641602e-01 -3.486454486846923828e-03 1.000737786293029785e+00 4.052445292472839355e-03 3.394459784030914307e-01 1.309582218527793884e-02 3.029848635196685791e-01 -5.369327962398529053e-03 1.579479873180389404e-01 -2.467420846223831177e-01 -1.241661608219146729e-02 -7.256209850311279297e-03 2.542334254874068986e-02 1.000000000000000000e+00 1.157623747194298364e-01 -2.633316760843242843e-01 3.577380682322168215e-01 2.778967982006425030e-01 -5.731782360941042181e-03 9.994266844713318720e-01 3.367962940759056112e-02 2.779558146910778849e-01 7.251448199992112376e-02 2.665804917962202314e-01 -6.778827712870518982e-03 1.224190155575358013e-01 -2.603038296744049629e-01 3.264507081539240463e-02 6.941435457998633429e-02
2.310000000000000109e-01 2.519159018993377686e-02 9.999846220016479492e-01 1.486012339591979980e-01 -2.518205642700195312e-01 3.874158263206481934e-01 3.468929529190063477e-01 -3.427803516387939453e-03 1.000750184059143066e+00 2.509132027626037598e-03 3.403652310371398926e-01 1.242416724562644958e-02 3.041316270828247070e-01 -5.273788236081600189e-03 1.562958508729934692e-01 -2.457920759916305542e-01 -1.408484578132629395e-02 -7.919102907180786133e-03 2.524363451145545181e-02 1.000000000000000000e+00 1.146105190238529969e-01 -2.618559854896926886e-01 3.569438780263121669e-01 2.778283295435290401e-01 -5.708544926945986406e-03 9.994289408680471221e-01 3.333727728968853554e-02 2.778868391429456519e-01 7.209522720372940618e-02 2.665817057017147440e-01 -6.730920946720795120e-03 1.211834982876258821e-01 -2.588796787556722490e-01 3.231559954344072338e-02 6.903458100172876755e-02
2.320000000000000118e-01 2.502625435590744019e-02 9.999845623970031738e-01 1.469946205615997314e-01 -2.508593797683715820e-01 3.872968554496765137e-01 3.477130532264709473e-01 -3.369033336639404297e-03 1.000762581825256348e+00 9.654611349105834961e-04 3.412826061248779297e-01 1.175174117088317871e-02 3.052762150764465332e-01 -5.178213119506835938e-03 1.546438038349151611e-01 -2.448422759771347046e-01 -1.575362682342529297e-02 -8.582949638366699219e-03 2.506465675947181296e-02 1.000000000000000000e+00 1.134701244197420106e-01 -2.603907304599440420e-01 3.561569068262183668e-01 2.777603857050485736e-01 -5.685595297877209763e-03 9.994317635482473650e-01 3.299733235885006499e-02 2.778187768983700900e-01 7.168349116151702394e-02 2.665829061145721934e-01 -6.683208644652519244e-03 1.199604044282876897e-01 -2.574651487515490778e-01 3.198944118076014337e-02 6.865737300007176969e-02
2.330000000000000127e-01 2.486088871955871582e-02 9.999845027923583984e-01 1.453878581523895264e-01 -2.498980611562728882e-01 3.871779143810272217e-01 3.485345542430877686e-01 -3.310382366180419922e-03 1.000774979591369629e+00 -5.780160427093505859e-04 3.422012329101562500e-01 1.107987016439437866e-02 3.064222633838653564e-01 -5.082626827061176300e-03 1.529916375875473022e-01 -2.438923269510269165e-01 -1.742215454578399658e-02 -9.246125817298889160e-03 2.488641249916888343e-02 1.000000000000000000e+00 1.123410769448469765e-01 -2.589358751206434772e-01 3.553770880101473351e-01 2.776929528234798883e-01 -5.661866118162378093e-03 9.994336330625684939e-01 3.266274796907191885e-02 2.777505510969193736e-01 7.126726448530949776e-02 2.665840931257951740e-01 -6.635691665935328568e-03 1.187496101408482552e-01 -2.560602179037382298e-01 3.166656270429125258e-02 6.828272477452065892e-02
2.340000000000000135e-01 2.469553798437118530e-02 9.999845027923583984e-01 1.437811106443405151e-01 -2.489367872476577759e-01 3.870588541030883789e-01 3.493551015853881836e-01 -3.251656889915466309e-03 1.000787377357482910e+00 -2.121672034263610840e-03 3.431190252304077148e-01 1.040760800242424011e-02 3.075674176216125488e-01 -4.987022839486598969e-03 1.513395011425018311e-01 -2.429424673318862915e-01 -1.909083127975463867e-02 -9.909778833389282227e-03 2.470890479186371030e-02 1.000000000000000000e+00 1.112232637566175908e-01 -2.574913827296409496e-01 3.546043555852984586e-01 2.776260388387839506e-01 -5.638383572844829147e-03 9.994359964601435831e-01 3.233064107279445820e-02 2.776831828996169094e-01 7.085796298001854898e-02 2.665852668121890257e-01 -6.588370830462337430e-03 1.175509954551106767e-01 -2.546648584819752870e-01 3.134693212142242863e-02 6.791062892870122769e-02
2.349999999999999867e-01 2.453018724918365479e-02 9.999844431877136230e-01 1.421743929386138916e-01 -2.479755133390426636e-01 3.869398832321166992e-01 3.501766324043273926e-01 -3.192961215972900391e-03 1.000799894332885742e+00 -3.665044903755187988e-03 3.440377116203308105e-01 9.735830128192901611e-03 3.087134957313537598e-01 -4.891466349363327026e-03 1.496873646974563599e-01 -2.419925332069396973e-01 -2.075923979282379150e-02 -1.057286560535430908e-02 2.453213656112151683e-02 1.000000000000000000e+00 1.101165729392351716e-01 -2.560572156448385761e-01 3.538386440749564654e-01 2.775596407043831038e-01 -5.615121537084756705e-03 9.994388098869104731e-01 3.200106234135401823e-02 2.776166390005396223e-01 7.045522904463896730e-02 2.665864272595055984e-01 -6.541246921715595034e-03 1.163644399143947128e-01 -2.532790442431665512e-01 3.103051731038907607e-02 6.754107846450421726e-02
2.359999999999999876e-01 2.423942834138870239e-02 9.999843239784240723e-01 1.404114067554473877e-01 -2.463255971670150757e-01 3.882049024105072021e-01 3.633710145950317383e-01 -3.373838961124420166e-03 1.000725269317626953e+00 -1.878917217254638672e-03 3.575845360755920410e-01 1.425793021917343140e-02 3.235659003257751465e-01 -5.084942094981670380e-03 1.477608382701873779e-01 -2.404105961322784424e-01 -1.867949962615966797e-02 -5.423337221145629883e-03 2.435611058548827271e-02 1.000000000000000000e+00 1.090208938782327303e-01 -2.546333354852199915e-01 3.530798887377356032e-01 2.774937453837477142e-01 -5.591096194865792166e-03 9.994406726730441504e-01 3.167673246077471610e-02 2.775499264688255918e-01 7.004799056314628403e-02 2.665875745613963121e-01 -6.494320684783345954e-03 1.151898231076852602e-01 -2.519027503291844661e-01 3.071728616212793597e-02 6.717406675467911537e-02
2.369999999999999885e-01 2.392242103815078735e-02 9.999842643737792969e-01 1.386158168315887451e-01 -2.445315420627593994e-01 3.897595107555389404e-01 3.791546821594238281e-01 -3.604941070079803467e-03 1.000632643699645996e+00 6.041526794433593750e-04 3.737739324569702148e-01 1.986728236079216003e-02 3.412865400314331055e-01 -5.338952876627445221e-03 1.457769721746444702e-01 -2.386964112520217896e-01 -1.581527292728424072e-02 9.429901838302612305e-04 2.418082950591495320e-02 1.000000000000000000e+00 1.079361170839901463e-01 -2.532197031092844330e-01 3.523280254644757248e-01 2.774283615603659880e-01 -5.567409067126026685e-03 9.994431390185886110e-01 3.135455859986435029e-02 2.774841421749424941e-01 6.964850881607424771e-02 2.665887087971729463e-01 -6.447592827366638996e-03 1.140270284997525335e-01 -2.505359460345416567e-01 3.040720759997731990e-02 6.680958560933791812e-02
2.379999999999999893e-01 2.360540628433227539e-02 9.999841451644897461e-01 1.368201225996017456e-01 -2.427374124526977539e-01 3.913141787052154541e-01 3.949399888515472412e-01 -3.836005926132202148e-03 1.000539898872375488e+00 3.087610006332397461e-03 3.899649977684020996e-01 2.547716721892356873e-02 3.590090572834014893e-01 -5.592973902821540833e-03 1.437930166721343994e-01 -2.369821518659591675e-01 -1.295061409473419189e-02 7.309958338737487793e-03 2.400629583347261078e-02 1.000000000000000000e+00 1.068621339569870432e-01 -2.518162785606087306e-01 3.515829906407908489e-01 2.773634844068345040e-01 -5.543866899728773848e-03 9.994459286620428484e-01 3.103505760706004937e-02 2.774190855446790338e-01 6.925455873874412915e-02 2.665898300567132728e-01 -6.401064022929714263e-03 1.128759387212857068e-01 -2.491786028040302581e-01 3.010025032556241931e-02 6.644762741407495010e-02
2.389999999999999902e-01 2.328842133283615112e-02 9.999840259552001953e-01 1.350246369838714600e-01 -2.409433871507644653e-01 3.928688168525695801e-01 4.107236266136169434e-01 -4.067115485668182373e-03 1.000447154045104980e+00 5.570799112319946289e-03 4.061543941497802734e-01 3.108654543757438660e-02 3.767296671867370605e-01 -5.846990272402763367e-03 1.418092548847198486e-01 -2.352680265903472900e-01 -1.008631289005279541e-02 1.367622613906860352e-02 2.383251194386136473e-02 1.000000000000000000e+00 1.057988371256864540e-01 -2.504230212241703168e-01 3.508447213450737179e-01 2.772991019531158008e-01 -5.519591782994538037e-03 9.994477913835643212e-01 3.072065516162229490e-02 2.773538699853636547e-01 6.885625565609850007e-02 2.665909384356528466e-01 -6.354734909026635986e-03 1.117364367421756072e-01 -2.478306929053407937e-01 2.979638313133680522e-02 6.608818477502102773e-02
2.399999999999999911e-01 2.294257283210754395e-02 9.999839067459106445e-01 1.330982148647308350e-01 -2.388798296451568604e-01 3.949297070503234863e-01 4.313091933727264404e-01 -4.416927695274353027e-03 1.000354170799255371e+00 9.345158934593200684e-03 4.272707104682922363e-01 3.862314298748970032e-02 3.998178243637084961e-01 -6.240669637918472290e-03 1.396748572587966919e-01 -2.333033084869384766e-01 -5.755186080932617188e-03 2.222548425197601318e-02 2.365948008247382647e-02 1.000000000000000000e+00 1.047461203475034824e-01 -2.490398898262827232e-01 3.501131552907002509e-01 2.772352234014209826e-01 -5.495738234956081512e-03 9.994503568608659183e-01 3.040811094145026705e-02 2.772896456856679959e-01 6.846645628804812200e-02 2.665920340154840917e-01 -6.308606087780611361e-03 1.106084093543160951e-01 -2.464921829847094015e-01 2.949557582784262041e-02 6.573124879599569204e-02
2.409999999999999920e-01 2.255906164646148682e-02 9.999837875366210938e-01 1.311899274587631226e-01 -2.367189079523086548e-01 3.972926437854766846e-01 4.548166394233703613e-01 -4.810087382793426514e-03 1.000281095504760742e+00 1.398390531539916992e-02 4.513512253761291504e-01 4.754192382097244263e-02 4.260780811309814453e-01 -6.689272820949554443e-03 1.375330090522766113e-01 -2.312502861022949219e-01 -4.700422286987304688e-04 3.228807449340820312e-02 2.348720237186578338e-02 1.000000000000000000e+00 1.037038782535359277e-01 -2.476668423642930383e-01 3.493882306764310997e-01 2.771718421519538400e-01 -5.471945885163400670e-03 9.994531084237091578e-01 3.009840795466228042e-02 2.772260448119505671e-01 6.808106817285707046e-02 2.665931168897173742e-01 -6.262678129023873871e-03 1.094917422181681393e-01 -2.451630424479180337e-01 2.919779792473552182e-02 6.537681131912473353e-02
2.419999999999999929e-01 2.217554301023483276e-02 9.999836683273315430e-01 1.292816996574401855e-01 -2.345580309629440308e-01 3.996556401252746582e-01 4.783250093460083008e-01 -5.203202366828918457e-03 1.000208258628845215e+00 1.862311363220214844e-02 4.754326939582824707e-01 5.646115541458129883e-02 4.523394107818603516e-01 -7.137855514883995056e-03 1.353911608457565308e-01 -2.291972637176513672e-01 4.815608263015747070e-03 4.235120117664337158e-02 2.331568080854780692e-02 1.000000000000000000e+00 1.026720066137929016e-01 -2.463038362415075622e-01 3.486698863420629180e-01 2.771089475417947146e-01 -5.447465096314486194e-03 9.994549779727522898e-01 2.979361453497683318e-02 2.771623095176749541e-01 6.769164423997868496e-02 2.665941871553462184e-01 -6.216951569069970041e-03 1.083863216381716482e-01 -2.438432408946027141e-01 2.890301910361182253e-02 6.502486423885171785e-02
2.429999999999999938e-01 2.179200947284698486e-02 9.999834895133972168e-01 1.273734420537948608e-01 -2.323970496654510498e-01 4.020187556743621826e-01 5.018326044082641602e-01 -5.596317350864410400e-03 1.000135421752929688e+00 2.326190471649169922e-02 4.995133280754089355e-01 6.537996977567672729e-02 4.785998165607452393e-01 -7.586501538753509521e-03 1.332492977380752563e-01 -2.271441668272018433e-01 1.010075211524963379e-02 5.241380631923675537e-02 2.314491726583311690e-02 1.000000000000000000e+00 1.016504023303480969e-01 -2.449508282992071129e-01 3.479580617646711449e-01 2.770465490664132391e-01 -5.423481043998163581e-03 9.994576389902090074e-01 2.949040516216367910e-02 2.770996209178102077e-01 6.731138660705955623e-02 2.665952448957571441e-01 -6.171426910725510452e-03 1.072920376260048658e-01 -2.425327426303313660e-01 2.861121003360594939e-02 6.467539803476865523e-02
2.439999999999999947e-01 2.140846103429794312e-02 9.999833703041076660e-01 1.254651546478271484e-01 -2.302360832691192627e-01 4.043818414211273193e-01 5.253413915634155273e-01 -5.989462137222290039e-03 1.000062465667724609e+00 2.790109813213348389e-02 5.235950946807861328e-01 7.429935038089752197e-02 5.048614740371704102e-01 -8.035108447074890137e-03 1.311074495315551758e-01 -2.250910550355911255e-01 1.538634300231933594e-02 6.247709691524505615e-02 2.297491350063453688e-02 1.000000000000000000e+00 1.006389631810281765e-01 -2.436077747380324954e-01 3.472526969082700976e-01 2.769846383614176788e-01 -5.399466253838271917e-03 9.994603383958645670e-01 2.919022898616516551e-02 2.770374439275078426e-01 6.693433547682314799e-02 2.665962902076366436e-01 -6.126104626282780248e-03 1.062087788131390598e-01 -2.412315152772487037e-01 2.832234101673425375e-02 6.432840407363192570e-02
2.449999999999999956e-01 2.102497220039367676e-02 9.999832510948181152e-01 1.235568970441818237e-01 -2.280752509832382202e-01 4.067446887493133545e-01 5.488485693931579590e-01 -6.382599472999572754e-03 9.999898076057434082e-01 3.253990411758422852e-02 5.476753115653991699e-01 8.321805298328399658e-02 5.311213731765747070e-01 -8.483774960041046143e-03 1.289656162261962891e-01 -2.230380624532699585e-01 2.067153155803680420e-02 7.253965735435485840e-02 2.280567115267033429e-02 1.000000000000000000e+00 9.963758797935348688e-02 -2.422746312130851509e-01 3.465537323178391471e-01 2.769232063110113606e-01 -5.374821726251742884e-03 9.994622218814658288e-01 2.889473465645171768e-02 2.769751718536834217e-01 6.655373154170136918e-02 2.665973231887478478e-01 -6.080985156773987578e-03 1.051364347927281756e-01 -2.399395259547990322e-01 2.803638261150094221e-02 6.398387358825896598e-02
2.459999999999999964e-01 2.064145356416702271e-02 9.999831318855285645e-01 1.216485649347305298e-01 -2.259142547845840454e-01 4.091077148914337158e-01 5.723561644554138184e-01 -6.775684654712677002e-03 9.999167323112487793e-01 3.717862069606781006e-02 5.717560052871704102e-01 9.213671088218688965e-02 5.573819875717163086e-01 -8.932338096201419830e-03 1.268236637115478516e-01 -2.209849357604980469e-01 2.595670521259307861e-02 8.260208368301391602e-02 2.263719174537159873e-02 1.000000000000000000e+00 9.864617667489239405e-02 -2.409513529099599483e-01 3.458611091785567804e-01 2.768622624540040822e-01 -5.350738662141038895e-03 9.994649718131585203e-01 2.860058013769881807e-02 2.769139920483533190e-01 6.618284662651201244e-02 2.665983439241356168e-01 -6.036068911610476678e-03 1.040748986884691279e-01 -2.386567369235091662e-01 2.775330631690861583e-02 6.364179651288751072e-02
2.469999999999999973e-01 2.025794237852096558e-02 9.999829530715942383e-01 1.197402775287628174e-01 -2.237534373998641968e-01 4.114706218242645264e-01 5.958637595176696777e-01 -7.168866693973541260e-03 9.998438954353332520e-01 4.181763529777526855e-02 5.958367586135864258e-01 1.010556593537330627e-01 5.836423635482788086e-01 -9.380968287587165833e-03 1.246818229556083679e-01 -2.189319431781768799e-01 3.124207258224487305e-02 9.266498684883117676e-02 2.246947669189551869e-02 1.000000000000000000e+00 9.766463010463698191e-02 -2.396378944621125051e-01 3.451747691698477394e-01 2.768017967401142920e-01 -5.326529371040221103e-03 9.994676084419803486e-01 2.830966153299798241e-02 2.768532090732450102e-01 6.581393058694404163e-02 2.665993525131962749e-01 -5.991356271373206657e-03 1.030240620462801043e-01 -2.373831142421867768e-01 2.747308321224705904e-02 6.330216379764039281e-02
2.479999999999999982e-01 1.987443119287490845e-02 9.999828338623046875e-01 1.178321018815040588e-01 -2.215924561023712158e-01 4.138337075710296631e-01 6.193720698356628418e-01 -7.561996579170227051e-03 9.997710585594177246e-01 4.645669460296630859e-02 6.199180483818054199e-01 1.099748313426971436e-01 6.099035739898681641e-01 -9.829610586166381836e-03 1.225400269031524658e-01 -2.168788909912109375e-01 3.652751445770263672e-02 1.027279198169708252e-01 2.230252729629913708e-02 1.000000000000000000e+00 9.669285003626319763e-02 -2.383342099948397297e-01 3.444946544909182062e-01 2.767418017685904785e-01 -5.301760979747400376e-03 9.994695131790104492e-01 2.802316463944143354e-02 2.767923829052978402e-01 6.544208510040630533e-02 2.666003490539539111e-01 -5.946847587437734638e-03 1.019838176996657186e-01 -2.361186227391760817e-01 2.719568472002294526e-02 6.296496606410847963e-02
2.489999999999999991e-01 1.949089765548706055e-02 9.999827146530151367e-01 1.159237623214721680e-01 -2.194315046072006226e-01 4.161967337131500244e-01 6.428799629211425781e-01 -7.955111563205718994e-03 9.996981620788574219e-01 5.109556019306182861e-02 6.439990997314453125e-01 1.188937127590179443e-01 6.361643671989440918e-01 -1.027817558497190475e-02 1.203981265425682068e-01 -2.148257642984390259e-01 4.181282222270965576e-02 1.127907335758209229e-01 2.213634475314096156e-02 1.000000000000000000e+00 9.573073937480480744e-02 -2.370402532511389493e-01 3.438207079826326451e-01 2.766822868430843241e-01 -5.277603387734842132e-03 9.994723385369751467e-01 2.773780710025198007e-02 2.767326797443476760e-01 6.508034586364752627e-02 2.666013336329273176e-01 -5.902543181426655496e-03 1.009540617757868075e-01 -2.348632229160156626e-01 2.692108314017413462e-02 6.263019277749973246e-02
2.500000000000000000e-01 1.910737901926040649e-02 9.999825954437255859e-01 1.140155345201492310e-01 -2.172705382108688354e-01 4.185597300529479980e-01 6.663879752159118652e-01 -8.348241448402404785e-03 9.996252655982971191e-01 5.573453754186630249e-02 6.680800914764404297e-01 1.278128176927566528e-01 6.624252796173095703e-01 -1.072683185338973999e-02 1.182562932372093201e-01 -2.127726972103118896e-01 4.709817469120025635e-02 1.228536069393157959e-01 2.197093015250021694e-02 1.000000000000000000e+00 9.477820194685042388e-02 -2.357559775181311545e-01 3.431528730007643024e-01 2.766232388674946252e-01 -5.253077533394322728e-03 9.994746922466604122e-01 2.745629762545219801e-02 2.766731123638808132e-01 6.471770484016094171e-02 2.666023063528373260e-01 -5.858443347762285619e-03 9.993468850946637949e-02 -2.336168798103497035e-01 2.664925026919102991e-02 6.229783461609323530e-02
2.500100000000000100e-01 1.910355687141418457e-02 9.999825954437255859e-01 1.139964237809181213e-01 -2.172489613294601440e-01 4.185833334922790527e-01 6.666231751441955566e-01 -8.352160453796386719e-03 9.996244311332702637e-01 5.578100681304931641e-02 6.683210730552673340e-01 1.279021054506301880e-01 6.626880168914794922e-01 -1.073132269084453583e-02 1.182348504662513733e-01 -2.127522379159927368e-01 4.715111851692199707e-02 1.229543834924697876e-01 2.197093015250021694e-02 1.000000000000000000e+00 9.477820194685042388e-02 -2.357559775181311545e-01 3.431528730007643024e-01 1.009765333029857493e+00 -2.136952481934894718e-02 9.978630475180655379e-01 1.007417358657160950e-01 1.009991427875621905e+00 2.360328480135388540e-01 9.997586488231402502e-01 -2.196916255410856847e-02 9.993468850946848892e-02 -2.336168798103489264e-01 9.993468850946846116e-02 2.336168798103489264e-01
2.510100000000000109e-01 1.872005313634872437e-02 9.999824166297912598e-01 1.120880693197250366e-01 -2.150880247354507446e-01 4.209463000297546387e-01 6.901310086250305176e-01 -8.745312690734863281e-03 9.995516538619995117e-01 6.041985750198364258e-02 6.924018859863281250e-01 1.368209123611450195e-01 6.889486312866210938e-01 -1.117995381355285645e-02 1.160929128527641296e-01 -2.106991559267044067e-01 5.243639647960662842e-02 1.330170184373855591e-01 2.130971984508363629e-02 1.000000000000000000e+00 9.383514287897049000e-02 -2.344892353532478657e-01 3.497877406493701824e-01 1.009721015533566302e+00 -2.072769836046709641e-02 9.979272301629353858e-01 9.960773790877190670e-02 1.009933715745037874e+00 2.348237223140763608e-01 9.997729565081774350e-01 -2.130810707686825803e-02 9.881035996121961817e-02 -2.324365468188518136e-01 9.881035995905534941e-02 2.324365468189438233e-01
2.520100000000000118e-01 1.833652704954147339e-02 9.999822974205017090e-01 1.101799309253692627e-01 -2.129271477460861206e-01 4.233092665672302246e-01 7.136388421058654785e-01 -9.138450026512145996e-03 9.994786977767944336e-01 6.505886465311050415e-02 7.164827585220336914e-01 1.457399874925613403e-01 7.152093648910522461e-01 -1.162853743880987167e-02 1.139511689543724060e-01 -2.086461335420608521e-01 5.772180855274200439e-02 1.430799365043640137e-01 2.066836019779424993e-02 1.000000000000000000e+00 9.290146738771759560e-02 -2.332475762814538445e-01 3.563560213517496522e-01 1.009676883488301868e+00 -2.010568281204237404e-02 9.979894317178999996e-01 9.849006585271530279e-02 1.009877021137426611e+00 2.336368384664830877e-01 9.997864170450039278e-01 -2.066688870757328253e-02 9.770212691859712917e-02 -2.312777742835199213e-01 9.770212691669265259e-02 2.312777742836008565e-01
2.530100000000000127e-01 1.795299351215362549e-02 9.999821782112121582e-01 1.082716360688209534e-01 -2.107661515474319458e-01 4.256723821163177490e-01 7.371467351913452148e-01 -9.531535208225250244e-03 9.994059205055236816e-01 6.969781965017318726e-02 7.405637502670288086e-01 1.546589136123657227e-01 7.414702177047729492e-01 -1.207715086638927460e-02 1.118092685937881470e-01 -2.065930515527725220e-01 6.300716102123260498e-02 1.531426906585693359e-01 2.004623866724969047e-02 1.000000000000000000e+00 9.197708212451947973e-02 -2.320305037270067317e-01 3.628583872476952021e-01 1.009632968578400902e+00 -1.950286362106461863e-02 9.980497136371638822e-01 9.738835373446372290e-02 1.009821297283737929e+00 2.324718297941990031e-01 9.997990808866920043e-01 -2.004489609223937888e-02 9.660962950315921116e-02 -2.301402133098517100e-01 9.660962950160836837e-02 2.301402133099176295e-01
2.540100000000000136e-01 1.756198704242706299e-02 9.999819993972778320e-01 1.059821695089340210e-01 -2.097278088331222534e-01 4.280853271484375000e-01 7.605901956558227539e-01 -9.945914149284362793e-03 9.993289113044738770e-01 7.414648681879043579e-02 7.646178603172302246e-01 1.642522513866424561e-01 7.677425146102905273e-01 -1.251774374395608902e-02 1.093179136514663696e-01 -2.056890577077865601e-01 6.813029944896697998e-02 1.638723164796829224e-01 1.944276158581910788e-02 1.000000000000000000e+00 9.106189464990201154e-02 -2.308375308431215023e-01 3.692955037667636775e-01 1.009589299806376461e+00 -1.891864511236758875e-02 9.981081354882439527e-01 9.630224777424276073e-02 1.009766527772993694e+00 2.313283334725839968e-01 9.998109954682444789e-01 -1.944153664740886148e-02 9.553251984348977432e-02 -2.290235183463026347e-01 9.553251984238637917e-02 2.290235183463495694e-01
2.550100000000000144e-01 1.716901361942291260e-02 9.999818801879882812e-01 1.035940200090408325e-01 -2.089803218841552734e-01 4.305112659931182861e-01 7.840166091918945312e-01 -1.036571711301803589e-02 9.992509484291076660e-01 7.854588329792022705e-02 7.886646389961242676e-01 1.740204095840454102e-01 7.940174341201782227e-01 -1.295615918934345245e-02 1.067360639572143555e-01 -2.050828337669372559e-01 7.321149110794067383e-02 1.747746616601943970e-01 1.885735370864229793e-02 1.000000000000000000e+00 9.015581344418381604e-02 -2.296681804232776902e-01 3.756680295552493609e-01 1.009545903661719146e+00 -1.835245004332958577e-02 9.981647549954021370e-01 9.523140594489223898e-02 1.009712696434401202e+00 2.302059906968240144e-01 9.998222053803627052e-01 -1.885623611697116730e-02 9.447046164628282450e-02 -2.279273473608412481e-01 9.447046164572073246e-02 2.279273473608651457e-01
2.560100000000000153e-01 1.677604764699935913e-02 9.999817013740539551e-01 1.012059226632118225e-01 -2.082328051328659058e-01 4.329373538494110107e-01 8.074433803558349609e-01 -1.078556478023529053e-02 9.991729259490966797e-01 8.294541388750076294e-02 8.127118349075317383e-01 1.837887167930603027e-01 8.202927112579345703e-01 -1.339468173682689667e-02 1.041542813181877136e-01 -2.044765800237655640e-01 7.829279452562332153e-02 1.856772452592849731e-01 1.828945764353280545e-02 1.000000000000000000e+00 8.925874789833619649e-02 -2.285219847103889812e-01 3.819766165459760332e-01 1.009502804286971145e+00 -1.780371903938914382e-02 9.982196280960942136e-01 9.417549749526721303e-02 1.009659787322078950e+00 2.291044467523874473e-01 9.998327525409339556e-01 -1.828843801049807177e-02 9.342312972545147032e-02 -2.268513619272838344e-01 9.342312972552345440e-02 2.268513619272807535e-01
2.570100000000000162e-01 1.638307422399520874e-02 9.999815225601196289e-01 9.881773591041564941e-02 -2.074849605560302734e-01 4.353632330894470215e-01 8.308699131011962891e-01 -1.120538264513015747e-02 9.990948438644409180e-01 8.734468370676040649e-02 8.367588520050048828e-01 1.935566663742065430e-01 8.465676307678222656e-01 -1.383315492421388626e-02 1.015723720192909241e-01 -2.038699835538864136e-01 8.337384462356567383e-02 1.965793967247009277e-01 1.773853330530647879e-02 1.000000000000000000e+00 8.837060830612912532e-02 -2.273984852157654446e-01 3.882219100187889738e-01 1.009460023632850367e+00 -1.727191005337476090e-02 9.982728089949848282e-01 9.313420249891116165e-02 1.009607783295674466e+00 2.280233510809453190e-01 9.998426763554483232e-01 -1.773760306527554301e-02 9.239020955607757379e-02 -2.257952273060910287e-01 9.239020955676442715e-02 2.257952273060618575e-01
2.580100000000000171e-01 1.599011570215225220e-02 9.999814033508300781e-01 9.642957150936126709e-02 -2.067376524209976196e-01 4.377892017364501953e-01 8.542960882186889648e-01 -1.162522286176681519e-02 9.990169405937194824e-01 9.174400568008422852e-02 8.608052730560302734e-01 2.033246606588363647e-01 8.728424310684204102e-01 -1.427157595753669739e-02 9.899052232503890991e-02 -2.032638788223266602e-01 8.845494687557220459e-02 2.074817121028900146e-01 1.720405736972125885e-02 1.000000000000000000e+00 8.749130585348575961e-02 -2.262972325270522500e-01 3.944045486810741630e-01 1.009417581605282610e+00 -1.675649782369046520e-02 9.983243502181980977e-01 9.210721141122293898e-02 1.009556667932258955e+00 2.269623573270212469e-01 9.998520138694310111e-01 -1.720320870722370776e-02 9.137139683721530459e-02 -2.247586125065101359e-01 9.137139683842322724e-02 2.247586125064587881e-01
2.590100000000000180e-01 1.559714227914810181e-02 9.999812245368957520e-01 9.404142200946807861e-02 -2.059898972511291504e-01 4.402151107788085938e-01 8.777229785919189453e-01 -1.204507797956466675e-02 9.989389181137084961e-01 9.614349901676177979e-02 8.848526477813720703e-01 2.130928486585617065e-01 8.991178274154663086e-01 -1.471007615327835083e-02 9.640870243310928345e-02 -2.026574015617370605e-01 9.353625774383544922e-02 2.183841317892074585e-01 1.668552275235460000e-02 1.000000000000000000e+00 8.662075260921844877e-02 -2.252177861266890513e-01 4.005251647382751523e-01 1.009375496202522315e+00 -1.625697335695388754e-02 9.983743026650725438e-01 9.109422465106910283e-02 1.009506426008723867e+00 2.259211233817051412e-01 9.998607999108120037e-01 -1.668474853614713982e-02 9.036639707870545990e-02 -2.237411903447681372e-01 9.036639708034059637e-02 2.237411903446986372e-01
2.600100000000000189e-01 1.520416140556335449e-02 9.999811053276062012e-01 9.165329486131668091e-02 -2.052422910928726196e-01 4.426411986351013184e-01 9.011504650115966797e-01 -1.246489584445953369e-02 9.988609552383422852e-01 1.005430296063423157e-01 9.089005589485168457e-01 2.228613197803497314e-01 9.253939390182495117e-01 -1.514854282140731812e-02 9.382682293653488159e-02 -2.020511031150817871e-01 9.861758351325988770e-02 2.292868942022323608e-01 1.618243811035461818e-02 1.000000000000000000e+00 8.575886151707415306e-02 -2.241597142200030535e-01 4.065843839549408978e-01 1.009333783643118876e+00 -1.577284343307450848e-02 9.984227156576171991e-01 9.009495220503366264e-02 1.009457042534918081e+00 2.248993114236108593e-01 9.998690672230209353e-01 -1.618173183331451589e-02 8.937492521021211944e-02 -2.227426374985509994e-01 8.937492521218062813e-02 2.227426374984673163e-01
2.610100000000000198e-01 1.481119543313980103e-02 9.999809265136718750e-01 8.926516771316528320e-02 -2.044945508241653442e-01 4.450671374797821045e-01 9.245768785476684570e-01 -1.288472861051559448e-02 9.987829923629760742e-01 1.049424409866333008e-01 9.329473376274108887e-01 2.326291352510452271e-01 9.516688585281372070e-01 -1.558701414614915848e-02 9.124498069286346436e-02 -2.014445364475250244e-01 1.036987826228141785e-01 2.401889860630035400e-01 1.569432735455886241e-02 1.000000000000000000e+00 8.490554638702878243e-02 -2.231225935624824019e-01 4.125828257211240357e-01 1.009292458486334310e+00 -1.530363012020863854e-02 9.984696369890165846e-01 8.910911324564108060e-02 1.009408502751819814e+00 2.238965879498385492e-01 9.998768465905217839e-01 -1.569368307887887906e-02 8.839670520422007738e-02 -2.217626345513538377e-01 8.839670520642810281e-02 2.217626345512599406e-01
2.620100000000000207e-01 1.445955038070678711e-02 9.999808073043823242e-01 8.720210939645767212e-02 -2.037935554981231689e-01 4.480592608451843262e-01 9.393714666366577148e-01 -1.305355131626129150e-02 9.987637400627136230e-01 1.069795116782188416e-01 9.481457471847534180e-01 2.382097244262695312e-01 9.682142734527587891e-01 -1.574184745550155640e-02 8.905355632305145264e-02 -2.008358389139175415e-01 1.061165630817413330e-01 2.464336901903152466e-01 1.522072917662103085e-02 1.000000000000000000e+00 8.406072188666778577e-02 -2.221060092904695027e-01 4.185211031180979813e-01 1.009251533745034068e+00 -1.484887030431794423e-02 9.985151129706739681e-01 8.813643576611965291e-02 1.009360792129607942e+00 2.229126238005675886e-01 9.998841669567576362e-01 -1.522014148383653287e-02 8.743146971540653734e-02 -2.208008660300120884e-01 8.743146971776026566e-02 2.208008660299120296e-01
2.630100000000000215e-01 1.417533308267593384e-02 9.999806880950927734e-01 8.566914498805999756e-02 -2.031686753034591675e-01 4.519750773906707764e-01 9.400800466537475586e-01 -1.281268894672393799e-02 9.988403916358947754e-01 1.051615476608276367e-01 9.489047527313232422e-01 2.369567304849624634e-01 9.688827991485595703e-01 -1.543382648378610611e-02 8.749893307685852051e-02 -2.002232372760772705e-01 1.041880100965499878e-01 2.450778186321258545e-01 1.476119659069343761e-02 1.000000000000000000e+00 8.322430353265281022e-02 -2.211095547552073548e-01 4.243998229834027303e-01 1.009211020991506835e+00 -1.440811523291910846e-02 9.985591884778383109e-01 8.717665623097377303e-02 1.009313896365641616e+00 2.219470941777156869e-01 9.998910555349637130e-01 -1.476066053611375939e-02 8.647895973566019356e-02 -2.198570204358653302e-01 8.647895973806574155e-02 2.198570204357630786e-01
2.640100000000000224e-01 1.389110833406448364e-02 9.999806284904479980e-01 8.413642644882202148e-02 -2.025432288646697998e-01 4.558907747268676758e-01 9.407887458801269531e-01 -1.257185637950897217e-02 9.989170432090759277e-01 1.033435091376304626e-01 9.496638178825378418e-01 2.357034087181091309e-01 9.695513248443603516e-01 -1.512577664107084274e-02 8.594443649053573608e-02 -1.996100544929504395e-01 1.022594347596168518e-01 2.437215447425842285e-01 1.431529648922558705e-02 1.000000000000000000e+00 8.239620768227320924e-02 -2.201328313601716158e-01 4.302195859752211415e-01 1.009170930456649184e+00 -1.398093007262132641e-02 9.986019069938483206e-01 8.622951924166612214e-02 1.009267801382359497e+00 2.209996786580731010e-01 9.998975379122787555e-01 -1.431480756038007104e-02 8.553892426405561300e-02 -2.189307902699784980e-01 8.553892426641916680e-02 2.189307902698779951e-01
2.650100000000000233e-01 1.360693573951721191e-02 9.999805092811584473e-01 8.260363340377807617e-02 -2.019178420305252075e-01 4.598064422607421875e-01 9.414973258972167969e-01 -1.233101636171340942e-02 9.989936947822570801e-01 1.015255451202392578e-01 9.504227638244628906e-01 2.344500273466110229e-01 9.702198505401611328e-01 -1.481776125729084015e-02 8.438995480537414551e-02 -1.989969611167907715e-01 1.003309711813926697e-01 2.423652261495590210e-01 1.388260921245196289e-02 1.000000000000000000e+00 8.157635152508146970e-02 -2.191754484016241455e-01 4.359809866360939146e-01 1.009131271122919449e+00 -1.356689348005758050e-02 9.986433106530409054e-01 8.529477721673972557e-02 1.009222493325106385e+00 2.200700612012956581e-01 9.999036381475655544e-01 -1.388216329119546302e-02 8.461111999111822768e-02 -2.180218720528168119e-01 8.461111999334593181e-02 2.180218720527221099e-01
2.660100000000000242e-01 1.332270354032516479e-02 9.999803900718688965e-01 8.107082545757293701e-02 -2.012926787137985229e-01 4.637221992015838623e-01 9.422059059143066406e-01 -1.209019124507904053e-02 9.990704059600830078e-01 9.970764070749282837e-02 9.511818885803222656e-01 2.331970483064651489e-01 9.708883762359619141e-01 -1.450975704938173294e-02 8.283540606498718262e-02 -1.983840912580490112e-01 9.840245544910430908e-02 2.410092949867248535e-01 1.346272813115438789e-02 1.000000000000000000e+00 8.076465307461201670e-02 -2.182370229123236083e-01 4.416846134559792580e-01 1.009092050811443153e+00 -1.316559718582489651e-02 9.986834402823561163e-01 8.437219008574033119e-02 1.009177958559888344e+00 2.191579301531174362e-01 9.999093788633165447e-01 -1.346232145910865839e-02 8.369531099674608343e-02 -2.171299663387508128e-01 8.369531099874412405e-02 2.171299663386658529e-01
2.670100000000000251e-01 1.303849369287490845e-02 9.999803304672241211e-01 7.953801751136779785e-02 -2.006674855947494507e-01 4.676380455493927002e-01 9.429146051406860352e-01 -1.184933632612228394e-02 9.991470575332641602e-01 9.788957983255386353e-02 9.519408941268920898e-01 2.319437265396118164e-01 9.715569019317626953e-01 -1.420174725353717804e-02 8.128087967634201050e-02 -1.977711170911788940e-01 9.647386521100997925e-02 2.396530807018280029e-01 1.305525924229606997e-02 1.000000000000000000e+00 7.996103116018234147e-02 -2.173171795083309044e-01 4.473310489346616348e-01 1.009053276263628840e+00 -1.277664559105783949e-02 9.987223354416806531e-01 8.346152499632757127e-02 1.009134183671075657e+00 2.182629782441215527e-01 9.999147813320083955e-01 -1.305488838933215566e-02 8.279126846118188554e-02 -2.162547777257426418e-01 8.279126846285637942e-02 2.162547777256714487e-01
2.680100000000000260e-01 1.275428384542465210e-02 9.999802112579345703e-01 7.800517976284027100e-02 -2.000424414873123169e-01 4.715538024902343750e-01 9.436231851577758789e-01 -1.160853356122970581e-02 9.992238283157348633e-01 9.607167541980743408e-02 9.526999592781066895e-01 2.306907474994659424e-01 9.722254276275634766e-01 -1.389371883124113083e-02 7.972635328769683838e-02 -1.971583813428878784e-01 9.454537183046340942e-02 2.382971644401550293e-01 1.265982077713627071e-02 1.000000000000000000e+00 7.916540541877586934e-02 -2.164155502388481478e-01 4.529208696435164105e-01 1.009014953217629795e+00 -1.239965537626870791e-02 9.987600344629632421e-01 8.256255603398937604e-02 1.009091155459052036e+00 2.173849025843854754e-01 9.999198655572349992e-01 -1.265948261262915368e-02 8.189877038845434776e-02 -2.153960148605431890e-01 8.189877038971148104e-02 2.153960148604897595e-01
2.690100000000000269e-01 1.247006654739379883e-02 9.999800920486450195e-01 7.647232711315155029e-02 -1.994173824787139893e-01 4.754695594310760498e-01 9.443318843841552734e-01 -1.136771589517593384e-02 9.993004798889160156e-01 9.425365179777145386e-02 9.534590244293212891e-01 2.294377237558364868e-01 9.728939533233642578e-01 -1.358573511242866516e-02 7.817177474498748779e-02 -1.965455412864685059e-01 9.261682629585266113e-02 2.369412034749984741e-01 1.227604282144583586e-02 1.000000000000000000e+00 7.837769628700523572e-02 -2.155317744390312373e-01 4.584546462866372352e-01 1.008977086479969199e+00 -1.203425512209713340e-02 9.987965744881402985e-01 8.167506395379986461e-02 1.009048860937815428e+00 2.165234046543011437e-01 9.999246503499430450e-01 -1.227573448805652050e-02 8.101760134173546790e-02 -2.145533904397128044e-01 8.101760134248139900e-02 2.145533904396811076e-01
2.700099999999999723e-01 1.218584924936294556e-02 9.999800324440002441e-01 7.493962347507476807e-02 -1.987920105457305908e-01 4.793853461742401123e-01 9.450405836105346680e-01 -1.112686842679977417e-02 9.993771910667419434e-01 9.243576973676681519e-02 9.542181491851806641e-01 2.281843721866607666e-01 9.735623598098754883e-01 -1.327770017087459564e-02 7.661737501621246338e-02 -1.959324330091476440e-01 9.068833291530609131e-02 2.355849742889404297e-01 1.190356694745495908e-02 1.000000000000000000e+00 7.759782499315602544e-02 -2.146654985857164577e-01 4.639329437613297080e-01 1.008939679992626459e+00 -1.168008494162048327e-02 9.988319915059036269e-01 8.079883592368709844e-02 1.009007287332545078e+00 2.156781902918484539e-01 9.999291534000598336e-01 -1.190328583721676943e-02 8.014755219008309894e-02 -2.137266212067562010e-01 8.014755219022397237e-02 2.137266212067501781e-01
2.710099999999999731e-01 1.190163940191268921e-02 9.999799132347106934e-01 7.340680807828903198e-02 -1.981666982173919678e-01 4.833011031150817871e-01 9.457490444183349609e-01 -1.088602095842361450e-02 9.994537234306335449e-01 9.061773866415023804e-02 9.549771547317504883e-01 2.269311547279357910e-01 9.742308855056762695e-01 -1.296967454254627228e-02 7.506282627582550049e-02 -1.953194290399551392e-01 8.875977993011474609e-02 2.342287749052047729e-01 1.154204585957392844e-02 1.000000000000000000e+00 7.682571354986574008e-02 -2.138163761584401801e-01 4.693563212139916230e-01 1.008902736896047037e+00 -1.133679612627522780e-02 9.988663203871371854e-01 7.993366527989451131e-02 1.008966422828845522e+00 2.148489696787317382e-01 9.999333913438006594e-01 -1.154178959206289372e-02 7.928841986731888225e-02 -2.129154279478606970e-01 7.928841986681901821e-02 2.129154279478819578e-01
2.720099999999999740e-01 1.161743700504302979e-02 9.999797940254211426e-01 7.187406718730926514e-02 -1.975414305925369263e-01 4.872168600559234619e-01 9.464576244354248047e-01 -1.064519584178924561e-02 9.995303750038146973e-01 8.879988640546798706e-02 9.557361006736755371e-01 2.256778925657272339e-01 9.748992919921875000e-01 -1.266164612025022507e-02 7.350837439298629761e-02 -1.947064846754074097e-01 8.683142066001892090e-02 2.328726053237915039e-01 1.119114304872455279e-02 1.000000000000000000e+00 7.606128474638194914e-02 -2.129840675009477269e-01 4.747253320989554548e-01 1.008866259588021785e+00 -1.100405080025858642e-02 9.988995949194798829e-01 7.907935129172975752e-02 1.008926256686389467e+00 2.140354573215034195e-01 9.999373798269437508e-01 -1.119090945114330563e-02 7.844000714003129815e-02 -2.121195354822593970e-01 7.844000713898026389e-02 2.121195354823040558e-01
2.730099999999999749e-01 1.133321225643157959e-02 9.999797344207763672e-01 7.034120708703994751e-02 -1.969162970781326294e-01 4.911326467990875244e-01 9.471664428710937500e-01 -1.040437072515487671e-02 9.996072053909301758e-01 8.698178827762603760e-02 9.564952254295349121e-01 2.244247943162918091e-01 9.755680561065673828e-01 -1.235365681350231171e-02 7.195381075143814087e-02 -1.940936446189880371e-01 8.490273356437683105e-02 2.315166145563125610e-01 1.085053244969992441e-02 1.000000000000000000e+00 7.530446213904480601e-02 -2.121682396774873247e-01 4.800405242499940495e-01 1.008830249778144506e+00 -1.068152157787030307e-02 9.989318478415040170e-01 7.823569893256278329e-02 1.008886776803887386e+00 2.132373720227949410e-01 9.999411335642331977e-01 -1.085031953876229756e-02 7.760212238150507313e-02 -2.113386726421543071e-01 7.760212237999675189e-02 2.113386726422184225e-01
2.740099999999999758e-01 1.104901731014251709e-02 9.999796152114868164e-01 6.880840659141540527e-02 -1.962910294532775879e-01 4.950482845306396484e-01 9.478749036788940430e-01 -1.016353070735931396e-02 9.996837973594665527e-01 8.516388386487960815e-02 9.572542309761047363e-01 2.231714725494384766e-01 9.762364625930786133e-01 -1.204561907798051834e-02 7.039932161569595337e-02 -1.934806108474731445e-01 8.297426253557205200e-02 2.301604002714157104e-01 1.051989812172812559e-02 1.000000000000000000e+00 7.455517004478512400e-02 -2.113685663447407714e-01 4.853024399301521519e-01 1.008794708539715534e+00 -1.036889124390397848e-02 9.989631108747299981e-01 7.740251866683126036e-02 1.008847971226247919e+00 2.124544368613292544e-01 9.999446663951927494e-01 -1.051970408710193282e-02 7.677457936186972420e-02 -2.105725722614741613e-01 7.677457935999791594e-02 2.105725722615537365e-01
2.750099999999999767e-01 1.076480746269226074e-02 9.999794960021972656e-01 6.727565079927444458e-02 -1.956657469272613525e-01 4.989640414714813232e-01 9.485836029052734375e-01 -9.922675788402557373e-03 9.997604489326477051e-01 8.334599435329437256e-02 9.580131769180297852e-01 2.219183892011642456e-01 9.769048690795898438e-01 -1.173758786171674728e-02 6.884481757879257202e-02 -1.928676068782806396e-01 8.104582130908966064e-02 2.288043200969696045e-01 1.019893393409843085e-02 1.000000000000000000e+00 7.381333353359681437e-02 -2.105847276214613539e-01 4.905116158888740419e-01 1.008759636357997813e+00 -1.006585243902202893e-02 9.989934147550914023e-01 7.657962624371614235e-02 1.008809828196960412e+00 2.116863791652619231e-01 9.999479913365930672e-01 -1.019875712329933355e-02 7.595719704469899858e-02 -2.098209711575542424e-01 7.595719704255758653e-02 2.098209711576452530e-01
2.760099999999999776e-01 1.048059761524200439e-02 9.999794363975524902e-01 6.574288010597229004e-02 -1.950403302907943726e-01 5.028797984123229980e-01 9.492921829223632812e-01 -9.681865572929382324e-03 9.998371005058288574e-01 8.152793347835540771e-02 9.587723612785339355e-01 2.206650674343109131e-01 9.775735139846801758e-01 -1.142959296703338623e-02 6.729031354188919067e-02 -1.922544836997985840e-01 7.911722362041473389e-02 2.274480909109115601e-01 9.887343261344262030e-03 1.000000000000000000e+00 7.307887842104382470e-02 -2.098164099605145105e-01 4.956685834188278017e-01 1.008725033175363883e+00 -9.772107354603879609e-03 9.990227892634505613e-01 7.576684249948985317e-02 1.008772336155520977e+00 2.109329304831732699e-01 9.999511206317553969e-01 -9.887182165953922047e-03 7.514979939218070781e-02 -2.090836101101877231e-01 7.514979938986350583e-02 2.090836101102862277e-01
2.770099999999999785e-01 1.019637286663055420e-02 9.999793171882629395e-01 6.421002000570297241e-02 -1.944153457880020142e-01 5.067955255508422852e-01 9.500008821487426758e-01 -9.441010653972625732e-03 9.999138116836547852e-01 7.970996946096420288e-02 9.595313072204589844e-01 2.194120138883590698e-01 9.782419204711914062e-01 -1.112154964357614517e-02 6.573574244976043701e-02 -1.916417777538299561e-01 7.718870788812637329e-02 2.260921150445938110e-01 9.584838687865091314e-03 1.000000000000000000e+00 7.235173126084147588e-02 -2.090633060234525775e-01 5.007738684121398887e-01 1.008690898433527439e+00 -9.487367436959274342e-03 9.990512632551766803e-01 7.496399316823998404e-02 1.008735483734853000e+00 2.101938265530496064e-01 9.999540657968851720e-01 -9.584691930957067729e-03 7.435221517856603624e-02 -2.083602338384021868e-01 7.435221517616689979e-02 2.083602338385041886e-01
2.780099999999999794e-01 9.912163019180297852e-03 9.999791979789733887e-01 6.267712265253067017e-02 -1.937900632619857788e-01 5.107114911079406738e-01 9.507097005844116211e-01 -9.200163185596466064e-03 9.999905228614807129e-01 7.789187878370285034e-02 9.602904915809631348e-01 2.181586474180221558e-01 9.789106845855712891e-01 -1.081354171037673950e-02 6.418115645647048950e-02 -1.910287290811538696e-01 7.526006549596786499e-02 2.247358560562133789e-01 9.291141721697484049e-03 1.000000000000000000e+00 7.163181933751165686e-02 -2.083251145575733543e-01 5.058279914160433988e-01 1.008657231113047725e+00 -9.211353100625849916e-03 9.990788646888156821e-01 7.417090870059638019e-02 1.008699259758717881e+00 2.094688072694249337e-01 9.999568376646066348e-01 -9.291008046364514564e-03 7.356427781152970191e-02 -2.076505909751396317e-01 7.356427780914245873e-02 2.076505909752411061e-01
2.790099999999999802e-01 9.627953171730041504e-03 9.999791383743286133e-01 6.114436686038970947e-02 -1.931649595499038696e-01 5.146271586418151855e-01 9.514181613922119141e-01 -8.959367871284484863e-03 1.000067234039306641e+00 7.607395946979522705e-02 9.610494971275329590e-01 2.169056087732315063e-01 9.795790910720825195e-01 -1.050553750246763229e-02 6.262666732072830200e-02 -1.904158890247344971e-01 7.333159446716308594e-02 2.233798801898956299e-01 9.005982517154263040e-03 1.000000000000000000e+00 7.091907065911111363e-02 -2.076015402754128603e-01 5.108314676879472938e-01 1.008624029770271768e+00 -8.943793450478475932e-03 9.991056206538799778e-01 7.338742409010694245e-02 1.008663653239124880e+00 2.087576166488400164e-01 9.999594464248798831e-01 -9.005860776040089041e-03 7.278582516109019518e-02 -2.069544340400066018e-01 7.278582515880868686e-02 2.069544340401036076e-01
2.800099999999999811e-01 9.343720972537994385e-03 9.999790191650390625e-01 5.961159616708755493e-02 -1.925397515296936035e-01 5.185430049896240234e-01 9.521268606185913086e-01 -8.718475699424743652e-03 1.000143766403198242e+00 7.425609230995178223e-02 9.618085026741027832e-01 2.156525701284408569e-01 9.802474975585937500e-01 -1.019750442355871201e-02 6.107218191027641296e-02 -1.898030191659927368e-01 7.140319049358367920e-02 2.220238894224166870e-01 8.729099606059132280e-03 1.000000000000000000e+00 7.021341395003206920e-02 -2.068922937366245163e-01 5.157848072499311431e-01 1.008591292571870968e+00 -8.684426012384919777e-03 9.991315573977830322e-01 7.261337870692217977e-02 1.008628653373741857e+00 2.080600027937690444e-01 9.999619016634471169e-01 -8.728988751806467800e-03 7.201669939575365553e-02 -2.062715194102537064e-01 7.201669939367173756e-02 2.062715194103421912e-01
2.810099999999999820e-01 9.059526026248931885e-03 9.999788999557495117e-01 5.807881802320480347e-02 -1.919145286083221436e-01 5.224587917327880859e-01 9.528355598449707031e-01 -8.477680385112762451e-03 1.000220417976379395e+00 7.243807613849639893e-02 9.625676870346069336e-01 2.143993377685546875e-01 9.809161424636840820e-01 -9.889466688036918640e-03 5.951769649982452393e-02 -1.891900300979614258e-01 6.947456300258636475e-02 2.206677347421646118e-01 8.460239637312128025e-03 1.000000000000000000e+00 6.951477864387439753e-02 -2.061970912321970106e-01 5.206885149426738746e-01 1.008559017327127938e+00 -8.432996472150148734e-03 9.991567003519442602e-01 7.184861613846614536e-02 1.008594249543307342e+00 2.073757178551523805e-01 9.999642123979678443e-01 -8.460138713846283159e-03 7.125674682556093487e-02 -2.056016072901310776e-01 7.125674682377243496e-02 2.056016072902071001e-01
2.820099999999999829e-01 8.775308728218078613e-03 9.999788403511047363e-01 5.654606223106384277e-02 -1.912892758846282959e-01 5.263745188713073730e-01 9.535441398620605469e-01 -8.236818015575408936e-03 1.000297188758850098e+00 7.062011957168579102e-02 9.633266925811767578e-01 2.131461799144744873e-01 9.815845489501953125e-01 -9.581441059708595276e-03 5.796318873763084412e-02 -1.885771006345748901e-01 6.754606962203979492e-02 2.193116545677185059e-01 8.199156973822667449e-03 1.000000000000000000e+00 6.882309483207220413e-02 -2.055156544972206456e-01 5.255430907956942788e-01 1.008527201518810479e+00 -8.189258269877605981e-03 9.991810741742530588e-01 7.109298396621467619e-02 1.008560483549747699e+00 2.067045178178515408e-01 9.999663871135090476e-01 -8.199065107220062862e-03 7.050581768819831618e-02 -2.049444615148475202e-01 7.050581769083925920e-02 2.049444615147352489e-01
2.830099999999999838e-01 8.491113781929016113e-03 9.999787211418151855e-01 5.501322448253631592e-02 -1.906637102365493774e-01 5.302901864051818848e-01 9.542527198791503906e-01 -7.996015250682830811e-03 1.000373840332031250e+00 6.880208104848861694e-02 9.640856385231018066e-01 2.118926197290420532e-01 9.822531938552856445e-01 -9.273439645767211914e-03 5.640863999724388123e-02 -1.879637539386749268e-01 6.561754643917083740e-02 2.179551422595977783e-01 7.945613823967013351e-03 1.000000000000000000e+00 6.813829336507129519e-02 -2.048477110280981783e-01 5.303490293065846739e-01 1.008495842283696486e+00 -7.952972739430129098e-03 9.992047027247399349e-01 7.034633385722340038e-02 1.008527164055413428e+00 2.060461628641530596e-01 9.999684337634616726e-01 -7.945530220075521302e-03 6.976376620694339781e-02 -2.042998498602330015e-01 6.976376620414055651e-02 2.042998498603521562e-01
2.840099999999999847e-01 8.206881582736968994e-03 9.999786019325256348e-01 5.348041653633117676e-02 -1.900388151407241821e-01 5.342060327529907227e-01 9.549612998962402344e-01 -7.755152881145477295e-03 1.000450491905212402e+00 6.698418408632278442e-02 9.648447632789611816e-01 2.106398642063140869e-01 9.829214811325073242e-01 -8.965380489826202393e-03 5.485409125685691833e-02 -1.873511821031570435e-01 6.368900835514068604e-02 2.165993899106979370e-01 7.699379797714617571e-03 1.000000000000000000e+00 6.746030578899427088e-02 -2.041929937442872600e-01 5.351068198969900491e-01 1.008464936647629040e+00 -7.723908645972550439e-03 9.992276091367562341e-01 6.960852099348742439e-02 1.008494552427577240e+00 2.054004172799917816e-01 9.999703599354409222e-01 -7.699303726851017098e-03 6.903045010425355732e-02 -2.036675440960034611e-01 6.903045010713411422e-02 2.036675440958810035e-01
2.850099999999999856e-01 7.922671735286712646e-03 9.999785423278808594e-01 5.194763094186782837e-02 -1.894135475158691406e-01 5.381217598915100098e-01 9.556699991226196289e-01 -7.514342665672302246e-03 1.000527262687683105e+00 6.516622006893157959e-02 9.656037688255310059e-01 2.093865573406219482e-01 9.835901260375976562e-01 -8.657395839691162109e-03 5.329962819814682007e-02 -1.867381483316421509e-01 6.176048517227172852e-02 2.152432352304458618e-01 7.460231564782138919e-03 1.000000000000000000e+00 6.678906430434532193e-02 -2.035512407489286912e-01 5.398169472105170952e-01 1.008434481130715099e+00 -7.501841867615956921e-03 9.992498158118878759e-01 6.887940466564121400e-02 1.008462347077131671e+00 2.047670488286780499e-01 9.999721725879181511e-01 -7.460162365680164318e-03 6.830573107791475251e-02 -2.030473191516795894e-01 6.830573107504067654e-02 2.030473191518017417e-01
2.860099999999999865e-01 7.638454437255859375e-03 9.999784231185913086e-01 5.041474848985671997e-02 -1.887884438037872314e-01 5.420374870300292969e-01 9.563785791397094727e-01 -7.273487746715545654e-03 1.000603914260864258e+00 6.334820389747619629e-02 9.663627147674560547e-01 2.081333845853805542e-01 9.842586517333984375e-01 -8.349396288394927979e-03 5.174502730369567871e-02 -1.861253082752227783e-01 5.983196198940277100e-02 2.138871699571609497e-01 7.227952726094413055e-03 1.000000000000000000e+00 6.612450178624884600e-02 -2.029221953311040050e-01 5.444798909706769496e-01 1.008404472313841449e+00 -7.286555239091838457e-03 9.992713444773986264e-01 6.815884707845171198e-02 1.008430833621203337e+00 2.041458294863423562e-01 9.999738784764212740e-01 -7.227889790287188483e-03 6.758947374475533787e-02 -2.024389541101579149e-01 6.758947374753875026e-02 2.024389541100396206e-01
2.870099999999999874e-01 7.354229688644409180e-03 9.999783039093017578e-01 4.888194799423217773e-02 -1.881631910800933838e-01 5.459533333778381348e-01 9.570872783660888672e-01 -7.032640278339385986e-03 1.000680565834045410e+00 6.153023988008499146e-02 9.671218991279602051e-01 2.068801671266555786e-01 9.849271774291992188e-01 -8.041342720389366150e-03 5.019050464034080505e-02 -1.855123043060302734e-01 5.790345370769500732e-02 2.125310301780700684e-01 7.002333598211874476e-03 1.000000000000000000e+00 6.546655177773677559e-02 -2.023056058631461096e-01 5.490961260315211367e-01 1.008374906288795003e+00 -7.077838363185566181e-03 9.992922161624556709e-01 6.744671442790355076e-02 1.008399712147662886e+00 2.035365346629475491e-01 9.999754837497262239e-01 -7.002276375071319475e-03 6.688154658001210784e-02 -2.018422311724120122e-01 6.688154657740354170e-02 2.018422311725229235e-01
2.880099999999999882e-01 7.070049643516540527e-03 9.999782443046569824e-01 4.734923690557479858e-02 -1.875376552343368530e-01 5.498690605163574219e-01 9.577959775924682617e-01 -6.791822612285614014e-03 1.000757217407226562e+00 5.971221625804901123e-02 9.678809642791748047e-01 2.056267559528350830e-01 9.855958223342895508e-01 -7.733352482318878174e-03 4.863606393337249756e-02 -1.848990917205810547e-01 5.597482621669769287e-02 2.111746221780776978e-01 6.783171004449178171e-03 1.000000000000000000e+00 6.481514848310276911e-02 -2.017012256999825559e-01 5.536661224277518167e-01 1.008345779239737006e+00 -6.875487373781801956e-03 9.993124512637258094e-01 6.674287560287052445e-02 1.008369249856451821e+00 2.029389438813666013e-01 9.999769943946258399e-01 -6.783118986834963011e-03 6.618182075815101650e-02 -2.012569365994166526e-01 6.618182076050055374e-02 2.012569365993167880e-01
2.890099999999999891e-01 6.785839796066284180e-03 9.999781250953674316e-01 4.581643640995025635e-02 -1.869127750396728516e-01 5.537847876548767090e-01 9.585044384002685547e-01 -6.550990045070648193e-03 1.000833868980407715e+00 5.789440125226974487e-02 9.686398506164550781e-01 2.043738812208175659e-01 9.862641096115112305e-01 -7.425309158861637115e-03 4.708155244588851929e-02 -1.842865049839019775e-01 5.404646694660186768e-02 2.098188251256942749e-01 6.570268072478260141e-03 1.000000000000000000e+00 6.417022676132243253e-02 -2.011088130804726259e-01 5.581903454243062335e-01 1.008317086927070561e+00 -6.679304758679347268e-03 9.993320695231894257e-01 6.604720319538889828e-02 1.008339183324548083e+00 2.023528400442770880e-01 9.999784158566387138e-01 -6.570220801672748030e-03 6.549017103422045960e-02 -2.006828597391188962e-01 6.549017103221413394e-02 2.006828597392042168e-01
2.900099999999999900e-01 6.501607596874237061e-03 9.999780058860778809e-01 4.428359866142272949e-02 -1.862877458333969116e-01 5.577006340026855469e-01 9.592131376266479492e-01 -6.310172379016876221e-03 1.000910639762878418e+00 5.607640743255615234e-02 9.693989753723144531e-01 2.031208425760269165e-01 9.869326353073120117e-01 -7.117312401533126831e-03 4.552699252963066101e-02 -1.836736947298049927e-01 5.211791396141052246e-02 2.084628343582153320e-01 6.363434038215526507e-03 1.000000000000000000e+00 6.353172211953900250e-02 -2.005281310306976372e-01 5.626692555654243533e-01 1.008288825195835736e+00 -6.489099138817868567e-03 9.993510900868601832e-01 6.535957235992460868e-02 1.008309726502540693e+00 2.017780100214925376e-01 9.999797534291724466e-01 -6.363391091883118661e-03 6.480647472492001571e-02 -2.001197938439692181e-01 6.480647472649891938e-02 2.001197938439021051e-01
2.910099999999999909e-01 6.217427551746368408e-03 9.999779462814331055e-01 4.275083541870117188e-02 -1.856624335050582886e-01 5.616163015365600586e-01 9.599218368530273438e-01 -6.069332361221313477e-03 1.000987291336059570e+00 5.425848066806793213e-02 9.701580405235290527e-01 2.018677145242691040e-01 9.876011610031127930e-01 -6.809279322624206543e-03 4.397251084446907043e-02 -1.830607205629348755e-01 5.018948018550872803e-02 2.071068584918975830e-01 6.162484055798957659e-03 1.000000000000000000e+00 6.289957070661403304e-02 -1.999589472691665759e-01 5.671033087232020264e-01 1.008260989561521104e+00 -6.304685098384221753e-03 9.993695314896601234e-01 6.467986161338003248e-02 1.008280687268784392e+00 2.012142440504177676e-01 9.999810119500065486e-01 -6.162445051477736038e-03 6.413061240509042304e-02 -1.995675352789810231e-01 6.413061240402312402e-02 1.995675352790263757e-01
2.920099999999999918e-01 5.933210253715515137e-03 9.999778270721435547e-01 4.121793806552886963e-02 -1.850370019674301147e-01 5.655320286750793457e-01 9.606302976608276367e-01 -5.828507244586944580e-03 1.001063942909240723e+00 5.244043469429016113e-02 9.709170460700988770e-01 2.006142139434814453e-01 9.882695674896240234e-01 -6.501269526779651642e-03 4.241792857646942139e-02 -1.824475228786468506e-01 4.826083779335021973e-02 2.057504802942276001e-01 5.967239013466750334e-03 1.000000000000000000e+00 6.227370930674196864e-02 -1.994010341138987286e-01 5.714929561456385532e-01 1.008233575577842656e+00 -6.125882982751219841e-03 9.993874117019463377e-01 6.400795199373034150e-02 1.008252191492496008e+00 2.006613361445540034e-01 9.999821960842539825e-01 -5.967203599908038093e-03 6.346246715422430851e-02 -1.990258840967027987e-01 6.346246715469583410e-02 1.990258840966827592e-01
2.930099999999999927e-01 5.648985505104064941e-03 9.999777078628540039e-01 3.968521952629089355e-02 -1.844117194414138794e-01 5.694478154182434082e-01 9.613389968872070312e-01 -5.587629973888397217e-03 1.001140594482421875e+00 5.062242597341537476e-02 9.716761112213134766e-01 1.993609815835952759e-01 9.889382123947143555e-01 -6.193215027451515198e-03 4.086346179246902466e-02 -1.818344742059707642e-01 4.633229970932006836e-02 2.043942213058471680e-01 5.777525355370852905e-03 1.000000000000000000e+00 6.165407533320890754e-02 -1.988541683916285330e-01 5.758386445036081103e-01 1.008206578592604208e+00 -5.952518732050315724e-03 9.994047481268896194e-01 6.334372750663312679e-02 1.008224153071970441e+00 2.001190837153616897e-01 9.999833101477949571e-01 -5.777493213273968663e-03 6.280192494154554494e-02 -1.984946435453165958e-01 6.280192494174671736e-02 1.984946435453080471e-01
2.940099999999999936e-01 5.364775657653808594e-03 9.999776482582092285e-01 3.815236687660217285e-02 -1.837868541479110718e-01 5.733637213706970215e-01 9.620476961135864258e-01 -5.346827208995819092e-03 1.001217246055603027e+00 4.880449920892715454e-02 9.724350571632385254e-01 1.981080919504165649e-01 9.896067380905151367e-01 -5.885218270123004913e-03 3.930893540382385254e-02 -1.812219172716140747e-01 4.440382122993469238e-02 2.030384242534637451e-01 5.593174911693419779e-03 1.000000000000000000e+00 6.104060682327579201e-02 -1.983181313524885747e-01 5.801408159297607448e-01 1.008179993908500327e+00 -5.784423703328112239e-03 9.994215576292764247e-01 6.268707472497545008e-02 1.008196577066264421e+00 1.995872877198756334e-01 9.999843582341700898e-01 -5.593145749478575443e-03 6.214887426316041685e-02 -1.979736202883094487e-01 6.214887426232872103e-02 1.979736202883447815e-01
2.950099999999999945e-01 5.080558359622955322e-03 9.999775290489196777e-01 3.661949932575225830e-02 -1.831615567207336426e-01 5.772794485092163086e-01 9.627562761306762695e-01 -5.105979740619659424e-03 1.001293897628784180e+00 4.698645323514938354e-02 9.731941819190979004e-01 1.968548595905303955e-01 9.902751445770263672e-01 -5.577228963375091553e-03 3.775434568524360657e-02 -1.806088984012603760e-01 4.247516393661499023e-02 2.016822248697280884e-01 5.414024725385616944e-03 1.000000000000000000e+00 6.043324242987029027e-02 -1.977927085750213754e-01 5.843999080801453028e-01 1.008153816769377764e+00 -5.621434497733549494e-03 9.994378565508741374e-01 6.203788275056260765e-02 1.008169506923466185e+00 1.990657525744988776e-01 9.999853442106056978e-01 -5.413998276107100452e-03 6.150320609901414187e-02 -1.974626243109925405e-01 6.150320610039216457e-02 1.974626243109339485e-01
2.960099999999999953e-01 4.796370863914489746e-03 9.999774098396301270e-01 3.508678078651428223e-02 -1.825362741947174072e-01 5.811950564384460449e-01 9.634648561477661133e-01 -4.865154623985290527e-03 1.001370549201965332e+00 4.516855627298355103e-02 9.739532470703125000e-01 1.956015974283218384e-01 9.909437894821166992e-01 -5.269195884466171265e-03 3.619989380240440369e-02 -1.799958795309066772e-01 4.054674506187438965e-02 2.003260850906372070e-01 5.239916891201965368e-03 1.000000000000000000e+00 5.983192141587252016e-02 -1.972776898819980085e-01 5.886163541772733154e-01 1.008128042273086500e+00 -5.463392803563126704e-03 9.994536607187789468e-01 6.139604333694415050e-02 1.008142822392820825e+00 1.985542859832650220e-01 9.999862716583683975e-01 -5.239892913148926600e-03 6.086481401307370503e-02 -1.969614687077655690e-01 6.086481401123353119e-02 1.969614687078438120e-01
2.970099999999999962e-01 4.514530301094055176e-03 9.999773502349853516e-01 3.356878459453582764e-02 -1.819069534540176392e-01 5.850971937179565430e-01 9.641706943511962891e-01 -4.625923931598663330e-03 1.001446485519409180e+00 4.336561262607574463e-02 9.747084975242614746e-01 1.943498998880386353e-01 9.916077852249145508e-01 -4.963589832186698914e-03 3.466032445430755615e-02 -1.793788671493530273e-01 3.863508999347686768e-02 1.989728808403015137e-01 5.070698399745199834e-03 1.000000000000000000e+00 5.923658364851079605e-02 -1.967728692580086869e-01 5.927905830523557684e-01 1.008102665596393832e+00 -5.310145229113494292e-03 9.994689854781309002e-01 6.076145035821543805e-02 1.008116679657982351e+00 1.980526991690077787e-01 9.999871440470475825e-01 -5.070676669663048627e-03 6.023359367592517888e-02 -1.964699700155895790e-01 6.023359367814330734e-02 1.964699700154952933e-01
2.980099999999999971e-01 4.477404057979583740e-03 9.999772906303405762e-01 3.355057537555694580e-02 -1.808783859014511108e-01 5.876001119613647461e-01 9.645923376083374023e-01 -4.553884267807006836e-03 1.001443982124328613e+00 4.309512674808502197e-02 9.750774502754211426e-01 1.932549178600311279e-01 9.918226003646850586e-01 -4.906424321234226227e-03 3.463710471987724304e-02 -1.783628910779953003e-01 3.844046592712402344e-02 1.979210972785949707e-01 4.906220985109790815e-03 1.000000000000000000e+00 5.864716959334814045e-02 -1.962780447670523787e-01 5.969230191904127958e-01 1.008077681688950511e+00 -5.161543164909142105e-03 9.994838456823287309e-01 6.013400039430888411e-02 1.008090863174687213e+00 1.975608064203403236e-01 9.999879645102148773e-01 -4.906201302748425946e-03 5.960944337421955619e-02 -1.959879476201252801e-01 5.960944337170766272e-02 1.959879476202320558e-01
2.990099999999999980e-01 4.440277814865112305e-03 9.999772906303405762e-01 3.353250026702880859e-02 -1.798493117094039917e-01 5.901030302047729492e-01 9.650138616561889648e-01 -4.481844604015350342e-03 1.001441597938537598e+00 4.282470047473907471e-02 9.754462838172912598e-01 1.921595335006713867e-01 9.920372962951660156e-01 -4.849324002861976624e-03 3.461404517292976379e-02 -1.773462891578674316e-01 3.824584186077117920e-02 1.968690454959869385e-01 4.746340977261078418e-03 1.000000000000000000e+00 5.806362030832874777e-02 -1.957930184717577293e-01 6.010140827749130832e-01 1.008053085682692585e+00 -5.017442615860491506e-03 9.994982557396927536e-01 5.951359181447675450e-02 1.008065607573680245e+00 1.970784255608371560e-01 9.999887361577507461e-01 -4.746323155943884750e-03 5.899226319334551633e-02 -1.955152244122754790e-01 5.899226319606698521e-02 1.955152244121597938e-01
3.000099999999999989e-01 4.403136670589447021e-03 9.999772310256958008e-01 3.351451456546783447e-02 -1.788204163312911987e-01 5.926060080528259277e-01 9.654355049133300781e-01 -4.409760236740112305e-03 1.001439094543457031e+00 4.255430400371551514e-02 9.758153557777404785e-01 1.910644620656967163e-01 9.922521114349365234e-01 -4.792207852005958557e-03 3.459104523062705994e-02 -1.763300597667694092e-01 3.805130720138549805e-02 1.958171427249908447e-01 4.590919159003372697e-03 1.000000000000000000e+00 5.748587743788360904e-02 -1.953175963542042592e-01 6.050641897319465334e-01 1.008028872432129130e+00 -4.877704080238168607e-03 9.995122295906384569e-01 5.890012568875660492e-02 1.008040636830258130e+00 1.966053773000068228e-01 9.999894617357326654e-01 -4.590903032872779496e-03 5.838195581572678400e-02 -1.950516259282436549e-01 5.838195581287990849e-02 1.950516259283646692e-01
3.010099999999999998e-01 4.366025328636169434e-03 9.999771714210510254e-01 3.349642455577850342e-02 -1.777917593717575073e-01 5.951089262962341309e-01 9.658569097518920898e-01 -4.337772727012634277e-03 1.001436591148376465e+00 4.228389263153076172e-02 9.761841893196105957e-01 1.899694800376892090e-01 9.924668073654174805e-01 -4.735106602311134338e-03 3.456793725490570068e-02 -1.753139495849609375e-01 3.785672783851623535e-02 1.947655081748962402e-01 4.439820627394797277e-03 1.000000000000000000e+00 5.691388320709479115e-02 -1.948515882383106135e-01 6.090737517739347462e-01 1.008005037040854646e+00 -4.742192385130419852e-03 9.995257807628440405e-01 5.829350462849601511e-02 1.008016229191071256e+00 1.961414858551245588e-01 9.999901440262338737e-01 -4.439806040470884591e-03 5.777842548939851608e-02 -1.945969812127701093e-01 5.777842549228659474e-02 1.945969812126473186e-01
3.020100000000000007e-01 4.328884184360504150e-03 9.999771714210510254e-01 3.347830474376678467e-02 -1.767628192901611328e-01 5.976118445396423340e-01 9.662785530090332031e-01 -4.265651106834411621e-03 1.001434087753295898e+00 4.201337695121765137e-02 9.765531420707702637e-01 1.888740956783294678e-01 9.926816225051879883e-01 -4.677911289036273956e-03 3.454480320215225220e-02 -1.742975860834121704e-01 3.766208887100219727e-02 1.937133669853210449e-01 4.292914659470942369e-03 1.000000000000000000e+00 5.634758041591777372e-02 -1.943948077137603869e-01 6.130431764428844188e-01 1.007981574316177298e+00 -4.610776578298904013e-03 9.995389223408334134e-01 5.769363388088483841e-02 1.007992082964249692e+00 1.956865781937197069e-01 9.999907854425319487e-01 -4.292901474344972164e-03 5.718157898864321270e-02 -1.941511218117555337e-01 5.718157898579809967e-02 1.941511218118764925e-01
3.030100000000000016e-01 4.291735589504241943e-03 9.999771118164062500e-01 3.346022963523864746e-02 -1.757340580224990845e-01 6.001147627830505371e-01 9.667001962661743164e-01 -4.193603992462158203e-03 1.001431703567504883e+00 4.174293577671051025e-02 9.769220352172851562e-01 1.877790689468383789e-01 9.928964376449584961e-01 -4.620769992470741272e-03 3.452171757817268372e-02 -1.732813715934753418e-01 3.746747970581054688e-02 1.926615834236145020e-01 4.150074582143798568e-03 1.000000000000000000e+00 5.578691243346132339e-02 -1.939470720614340227e-01 6.169728671531887754e-01 1.007958479345051783e+00 -4.483329769684598481e-03 9.995516670243085322e-01 5.710042006862050407e-02 1.007968485181365725e+00 1.952404847208217276e-01 9.999913884656176366e-01 -4.150062668677835694e-03 5.659132449398635717e-02 -1.937138827238622796e-01 5.659132449670429416e-02 1.937138827237467609e-01
3.040100000000000025e-01 4.254616796970367432e-03 9.999770522117614746e-01 3.344203531742095947e-02 -1.747055649757385254e-01 6.026178598403930664e-01 9.671217203140258789e-01 -4.121579229831695557e-03 1.001429200172424316e+00 4.147239029407501221e-02 9.772910475730895996e-01 1.866841018199920654e-01 9.931112527847290039e-01 -4.563694819808006287e-03 3.449853509664535522e-02 -1.722654700279235840e-01 3.727278113365173340e-02 1.916098296642303467e-01 4.011177646146574932e-03 1.000000000000000000e+00 5.523182319232426696e-02 -1.935082021803171959e-01 6.208632232339813539e-01 1.007935746931049703e+00 -4.359729032313948947e-03 9.995640270955910012e-01 5.651377232444570325e-02 1.007945143296871571e+00 1.948030385004640430e-01 9.999919552258000888e-01 -4.011166890374191947e-03 5.600757258870318195e-02 -1.932851013643264171e-01 5.600757258619658979e-02 1.932851013644329985e-01
3.050100000000000033e-01 4.217475652694702148e-03 9.999770522117614746e-01 3.342406451702117920e-02 -1.736763864755630493e-01 6.051207780838012695e-01 9.675433635711669922e-01 -4.049532115459442139e-03 1.001426815986633301e+00 4.120197892189025879e-02 9.776600599288940430e-01 1.855887323617935181e-01 9.933260679244995117e-01 -4.506535828113555908e-03 3.447556868195533752e-02 -1.712488234043121338e-01 3.707823157310485840e-02 1.905577778816223145e-01 3.876104903898728443e-03 1.000000000000000000e+00 5.468225718298858756e-02 -1.930780225158566787e-01 6.247146399710477027e-01 1.007913372151994391e+00 -4.239855252635457532e-03 9.995760144757752652e-01 5.593360107209583570e-02 1.007922318296486486e+00 1.943740759210851043e-01 9.999924879251449461e-01 -3.876095197524887480e-03 5.543023517579183379e-02 -1.928646184865723812e-01 5.543023517800288458e-02 1.928646184864783730e-01
3.060100000000000042e-01 4.180334508419036865e-03 9.999769926071166992e-01 3.340597450733184814e-02 -1.726478338241577148e-01 6.076238155364990234e-01 9.679647684097290039e-01 -3.977470099925994873e-03 1.001424193382263184e+00 4.093155264854431152e-02 9.780288934707641602e-01 1.844938695430755615e-01 9.935407638549804688e-01 -4.449381493031978607e-03 3.445243090391159058e-02 -1.702328622341156006e-01 3.688368201255798340e-02 1.895060837268829346e-01 3.744741091169799790e-03 1.000000000000000000e+00 5.413815944826834425e-02 -1.926563609897347928e-01 6.285275086482990936e-01 1.007891349847258367e+00 -4.123593036676728545e-03 9.995876406954720128e-01 5.535981905782073886e-02 1.007899761594680976e+00 1.939534359835324295e-01 9.999929884565263993e-01 -3.744732339445056013e-03 5.485922638392395217e-02 -1.924522772358214229e-01 5.485922638209261848e-02 1.924522772358992773e-01
3.070100000000000051e-01 4.143193364143371582e-03 9.999769926071166992e-01 3.338792920112609863e-02 -1.716190576553344727e-01 6.101267933845520020e-01 9.683864116668701172e-01 -3.905408084392547607e-03 1.001421809196472168e+00 4.066111147403717041e-02 9.783978462219238281e-01 1.833987832069396973e-01 9.937555789947509766e-01 -4.392254166305065155e-03 3.442936018109321594e-02 -1.692166179418563843e-01 3.668905794620513916e-02 1.884542703628540039e-01 3.616974512424040063e-03 1.000000000000000000e+00 5.359947557781380434e-02 -1.922430489310348600e-01 6.323022165888113610e-01 1.007869675089369199e+00 -4.010830572024878804e-03 9.995989169434399413e-01 5.479234031479705835e-02 1.007877673300763721e+00 1.935409608573464835e-01 9.999934587612028247e-01 -3.616966625610418609e-03 5.429446164699284344e-02 -1.920479239223488455e-01 5.429446164836026351e-02 1.920479239222907253e-01
3.080100000000000060e-01 4.106074571609497070e-03 9.999769330024719238e-01 3.336983919143676758e-02 -1.705900281667709351e-01 6.126297116279602051e-01 9.688080549240112305e-01 -3.833353519439697266e-03 1.001419305801391602e+00 4.039068520069122314e-02 9.787667393684387207e-01 1.823035031557083130e-01 9.939702749252319336e-01 -4.335104487836360931e-03 3.440625220537185669e-02 -1.682002544403076172e-01 3.649450838565826416e-02 1.874021887779235840e-01 3.492696929731740809e-03 1.000000000000000000e+00 5.306615170267028198e-02 -1.918379210087688413e-01 6.360391471954383036e-01 1.007848342789606333e+00 -3.901459535465207681e-03 9.996098540460686133e-01 5.423108094865012468e-02 1.007855883603137048e+00 1.931364953227314163e-01 9.999939005363556177e-01 -3.492689828722711758e-03 5.373585839311839640e-02 -1.916514072834797355e-01 5.373585839229907957e-02 1.916514072835145688e-01
3.090100000000000069e-01 4.068933427333831787e-03 9.999768733978271484e-01 3.335182368755340576e-02 -1.695611029863357544e-01 6.151325702667236328e-01 9.692296981811523438e-01 -3.761291503906250000e-03 1.001416802406311035e+00 4.012012481689453125e-02 9.791358113288879395e-01 1.812081336975097656e-01 9.941850900650024414e-01 -4.277998581528663635e-03 3.438323363661766052e-02 -1.671838164329528809e-01 3.629976511001586914e-02 1.863501667976379395e-01 3.371803455136492770e-03 1.000000000000000000e+00 5.253813448989109319e-02 -1.914408151657419344e-01 6.397386799909953181e-01 1.007827348015826852e+00 -3.795374969447659966e-03 9.996204625031430702e-01 5.367595842754833979e-02 1.007834496904353561e+00 1.927398871304316363e-01 9.999943154769868059e-01 -3.371797066059994009e-03 5.318333541240292950e-02 -1.912625789901014617e-01 5.318333541258996044e-02 1.912625789900934958e-01
3.100100000000000078e-01 4.031792283058166504e-03 9.999768733978271484e-01 3.333351016044616699e-02 -1.685326248407363892e-01 6.176355481147766113e-01 9.696511030197143555e-01 -3.689236938953399658e-03 1.001414299011230469e+00 3.984963893890380859e-02 9.795047044754028320e-01 1.801132857799530029e-01 9.943997859954833984e-01 -4.220833070576190948e-03 3.435993939638137817e-02 -1.661679595708847046e-01 3.610512614250183105e-02 1.852985620498657227e-01 3.254192447146093958e-03 1.000000000000000000e+00 5.201537113762001729e-02 -1.910515725549585264e-01 6.434011906550707316e-01 1.007806685784078171e+00 -3.692475188254856766e-03 9.996307524814022072e-01 5.312689197999399121e-02 1.007813456405308949e+00 1.923509866859267337e-01 9.999947051227517925e-01 -3.254186703517338627e-03 5.263681320377348177e-02 -1.908812932362677905e-01 5.263681320425838556e-02 1.908812932362471959e-01
3.110100000000000087e-01 3.994688391685485840e-03 9.999768137931823730e-01 3.331559896469116211e-02 -1.675034761428833008e-01 6.201384067535400391e-01 9.700727462768554688e-01 -3.617204725742340088e-03 1.001411795616149902e+00 3.957922756671905518e-02 9.798735976219177246e-01 1.790180504322052002e-01 9.946147203445434570e-01 -4.163774661719799042e-03 3.433701395988464355e-02 -1.651513874530792236e-01 3.591060638427734375e-02 1.842465698719024658e-01 3.139765410052723638e-03 1.000000000000000000e+00 5.149780937005359743e-02 -1.906700374767294204e-01 6.470270510616538129e-01 1.007786351157889060e+00 -3.592661672037890646e-03 9.996407338322893521e-01 5.258380234691333033e-02 1.007792740945351762e+00 1.919696471300635088e-01 9.999950709355889256e-01 -3.139760251594494057e-03 5.209621375139937560e-02 -1.905074068663846210e-01 5.209621375032045393e-02 1.905074068664304732e-01
3.120100000000000096e-01 3.957554697990417480e-03 9.999768137931823730e-01 3.329746425151824951e-02 -1.664748042821884155e-01 6.226413249969482422e-01 9.704942703247070312e-01 -3.545150160789489746e-03 1.001409411430358887e+00 3.930881619453430176e-02 9.802425503730773926e-01 1.779229938983917236e-01 9.948292970657348633e-01 -4.106606356799602509e-03 3.431386500597000122e-02 -1.641352772712707520e-01 3.571605682373046875e-02 1.831947565078735352e-01 3.028426892841796017e-03 1.000000000000000000e+00 5.098539743049249756e-02 -1.902960573112947584e-01 6.506166293303159431e-01 1.007766339279510648e+00 -3.495838963738231824e-03 9.996504161043724412e-01 5.204661167456977461e-02 1.007772423142230256e+00 1.915957243276319444e-01 9.999954143263525275e-01 -3.028422263353914862e-03 5.156146042543221369e-02 -1.901407793794173129e-01 5.156146042702097060e-02 1.901407793793497281e-01
3.130100000000000104e-01 3.920398652553558350e-03 9.999767541885375977e-01 3.327943384647369385e-02 -1.654457896947860718e-01 6.251444816589355469e-01 9.709159135818481445e-01 -3.473073244094848633e-03 1.001406908035278320e+00 3.903828561305999756e-02 9.806114435195922852e-01 1.768276989459991455e-01 9.950442314147949219e-01 -4.049472510814666748e-03 3.429081663489341736e-02 -1.631188094615936279e-01 3.552135825157165527e-02 1.821426451206207275e-01 2.920084396308697105e-03 1.000000000000000000e+00 5.047808407716992268e-02 -1.899294824608180887e-01 6.541702898575988412e-01 1.007746645222677095e+00 -3.401914582906476799e-03 9.996598085407628620e-01 5.151524378831226492e-02 1.007752361211048386e+00 1.912290766342160109e-01 9.999957365471311421e-01 -2.920080246884200394e-03 5.103247821986213462e-02 -1.897812726292878449e-01 5.103247821784774596e-02 1.897812726293734709e-01
3.140100000000000113e-01 3.888994455337524414e-03 9.999766945838928223e-01 3.336587548255920410e-02 -1.644975394010543823e-01 6.276985406875610352e-01 9.713859558105468750e-01 -3.404125571250915527e-03 1.001405358314514160e+00 3.887091577053070068e-02 9.810351133346557617e-01 1.758035868406295776e-01 9.953100681304931641e-01 -3.995897248387336731e-03 3.437916934490203857e-02 -1.621808558702468872e-01 3.543043136596679688e-02 1.811517179012298584e-01 2.814648281273310088e-03 1.000000000000000000e+00 4.997581857818627488e-02 -1.895701662897206208e-01 6.576883933547268413e-01 1.007727264255489086e+00 -3.310798920676715634e-03 9.996689201090389609e-01 5.098962360394086041e-02 1.007732733346109688e+00 1.908695651892935718e-01 9.999960388913268217e-01 -2.814644564362261177e-03 5.050919322833469921e-02 -1.894287512396961026e-01 5.050919323069053696e-02 1.894287512395959605e-01
3.150100000000000122e-01 3.868862986564636230e-03 9.999766945838928223e-01 3.365775942802429199e-02 -1.637066155672073364e-01 6.303534507751464844e-01 9.719510078430175781e-01 -3.341227769851684570e-03 1.001405596733093262e+00 3.890608251094818115e-02 9.815664291381835938e-01 1.749182790517807007e-01 9.956765174865722656e-01 -3.949318081140518188e-03 3.468653559684753418e-02 -1.613957583904266357e-01 3.554321825504302979e-02 1.802796721458435059e-01 2.712031679542127593e-03 1.000000000000000000e+00 4.947855070643590591e-02 -1.892179650660238410e-01 6.611712968853411532e-01 1.007708191488174254e+00 -3.222405167390594675e-03 9.996777594820334123e-01 5.046967783261147728e-02 1.007713309947693592e+00 1.905170534178434461e-01 9.999963224320297384e-01 -2.712028355573407098e-03 4.999153326316585488e-02 -1.890830819454877021e-01 4.999153326055274377e-02 1.890830819455988077e-01
3.160100000000000131e-01 3.848716616630554199e-03 9.999766349792480469e-01 3.394976258277893066e-02 -1.629159450531005859e-01 6.330081820487976074e-01 9.725161790847778320e-01 -3.278352320194244385e-03 1.001405835151672363e+00 3.894139826297760010e-02 9.820975661277770996e-01 1.740332841873168945e-01 9.960427284240722656e-01 -3.902701660990715027e-03 3.499398380517959595e-02 -1.606110036373138428e-01 3.565613925457000732e-02 1.794079244136810303e-01 2.612150407641732151e-03 1.000000000000000000e+00 4.898623073458423932e-02 -1.888727379038539211e-01 6.646193539028402153e-01 1.007689422306997873e+00 -3.136649204778170583e-03 9.996863350808310456e-01 4.995533403476232204e-02 1.007694340038002956e+00 1.901714075449562891e-01 9.999965883502540676e-01 -2.612147436429323663e-03 4.947942701559843171e-02 -1.887441343074749422e-01 4.947942701838461965e-02 1.887441343073565092e-01
3.170100000000000140e-01 3.828585147857666016e-03 9.999766349792480469e-01 3.424169123172760010e-02 -1.621251404285430908e-01 6.356630325317382812e-01 9.730813503265380859e-01 -3.215454518795013428e-03 1.001406073570251465e+00 3.897663950920104980e-02 9.826288819313049316e-01 1.731481701135635376e-01 9.964091777801513672e-01 -3.856123425066471100e-03 3.530143201351165771e-02 -1.598260402679443359e-01 3.576895594596862793e-02 1.785360872745513916e-01 2.514922883237541429e-03 1.000000000000000000e+00 4.849880943009490797e-02 -1.885343467070839107e-01 6.680329142873306925e-01 1.007670951883975707e+00 -3.053449545752115555e-03 9.996946550440740653e-01 4.944652161709109373e-02 1.007675541017372556e+00 1.898324959211183938e-01 9.999968375695339473e-01 -2.514920232798159572e-03 4.897280493320158717e-02 -1.884117798142561917e-01 4.897280493032650506e-02 1.884117798143783995e-01
3.180100000000000149e-01 3.808453679084777832e-03 9.999765753746032715e-01 3.453366458415985107e-02 -1.613342165946960449e-01 6.383177042007446289e-01 9.736464023590087891e-01 -3.152593970298767090e-03 1.001406192779541016e+00 3.901182115077972412e-02 9.831600785255432129e-01 1.722628176212310791e-01 9.967755079269409180e-01 -3.809594549238681793e-03 3.560890257358551025e-02 -1.590408980846405029e-01 3.588171303272247314e-02 1.776640117168426514e-01 2.420270044154277430e-03 1.000000000000000000e+00 4.801623805030636599e-02 -1.882026561140927035e-01 6.714123243821928932e-01 1.007652775714070525e+00 -2.972727226859440183e-03 9.997027272786670471e-01 4.894317067139267174e-02 1.007657197906532076e+00 1.895001896712125156e-01 9.999970711614879493e-01 -2.420267680642384286e-03 4.847159819033965145e-02 -1.880858927788294777e-01 4.847159819321943813e-02 1.880858927787070478e-01
3.190100000000000158e-01 3.788307309150695801e-03 9.999765753746032715e-01 3.482557833194732666e-02 -1.605434268712997437e-01 6.409726142883300781e-01 9.742116928100585938e-01 -3.089666366577148438e-03 1.001406550407409668e+00 3.904694318771362305e-02 9.836914539337158203e-01 1.713776290416717529e-01 9.971419572830200195e-01 -3.762994892895221710e-03 3.591628745198249817e-02 -1.582559794187545776e-01 3.599441051483154297e-02 1.767920255661010742e-01 2.328115269917512779e-03 1.000000000000000000e+00 4.753846833755753093e-02 -1.878775334436171285e-01 6.747579270302654919e-01 1.007634889054766614e+00 -2.894405756612952480e-03 9.997105594230231151e-01 4.844521312078040043e-02 1.007639009920965778e+00 1.891743619308852431e-01 9.999972899276160510e-01 -2.328113167429767243e-03 4.797573969771953828e-02 -1.877663493193894029e-01 4.797573969491923662e-02 1.877663493195084188e-01
3.200100000000000167e-01 3.768168389797210693e-03 9.999765157699584961e-01 3.511755168437957764e-02 -1.597526073455810547e-01 6.436274051666259766e-01 9.747768640518188477e-01 -3.026790916919708252e-03 1.001406669616699219e+00 3.908218443393707275e-02 9.842224717140197754e-01 1.704924702644348145e-01 9.975081682205200195e-01 -3.716390579938888550e-03 3.622370213270187378e-02 -1.574710309505462646e-01 3.610727190971374512e-02 1.759201884269714355e-01 2.238384305737776622e-03 1.000000000000000000e+00 4.706545251436185240e-02 -1.875588486416770728e-01 6.780700616096507760e-01 1.007617287498744796e+00 -2.818411011188581144e-03 9.997181589001199464e-01 4.795258148579909646e-02 1.007621263250766175e+00 1.888548885425929413e-01 9.999974948313258283e-01 -2.238382435965018558e-03 4.748516300885041730e-02 -1.874530283192862579e-01 4.748516301148705127e-02 1.874530283191742086e-01
3.210100000000000176e-01 3.748014569282531738e-03 9.999765157699584961e-01 3.540949523448944092e-02 -1.589618921279907227e-01 6.462822556495666504e-01 9.753419160842895508e-01 -2.963922917842864990e-03 1.001406908035278320e+00 3.911739587783813477e-02 9.847537279129028320e-01 1.696072816848754883e-01 9.978746175765991211e-01 -3.669831901788711548e-03 3.653113543987274170e-02 -1.566861122846603394e-01 3.622005879878997803e-02 1.750482618808746338e-01 2.151005188861415326e-03 1.000000000000000000e+00 4.659714327862943956e-02 -1.872464742295508189e-01 6.813490640691494127e-01 1.007599966411232950e+00 -2.744671187681507231e-03 9.997255328801094576e-01 4.746521003708253916e-02 1.007603673741871875e+00 1.885416472904521135e-01 9.999976865779069968e-01 -2.151003530672729140e-03 4.699980333552272738e-02 -1.871458104053178584e-01 4.699980333313394376e-02 1.871458104054193883e-01
3.220100000000000184e-01 3.727883100509643555e-03 9.999764561653137207e-01 3.570140898227691650e-02 -1.581712365150451660e-01 6.489371061325073242e-01 9.759070873260498047e-01 -2.901040017604827881e-03 1.001407146453857422e+00 3.915256261825561523e-02 9.852850437164306641e-01 1.687222868204116821e-01 9.982409477233886719e-01 -3.623276948928833008e-03 3.683855757117271423e-02 -1.559012532234191895e-01 3.633286058902740479e-02 1.741764843463897705e-01 2.065908177214706865e-03 1.000000000000000000e+00 4.613349379893679630e-02 -1.869402852527811132e-01 6.845952669633241783e-01 1.007582921470341786e+00 -2.673116706043425668e-03 9.997326883303619960e-01 4.698303363112605463e-02 1.007586493924781390e+00 1.882345185559773093e-01 9.999978660221426896e-01 -2.065906707216242765e-03 4.651959651605681173e-02 -1.868445788525803508e-01 4.651959651811354846e-02 1.868445788524928930e-01
3.230100000000000193e-01 3.707729279994964600e-03 9.999764561653137207e-01 3.599339723587036133e-02 -1.573802977800369263e-01 6.515918374061584473e-01 9.764722585678100586e-01 -2.838164567947387695e-03 1.001407384872436523e+00 3.918783366680145264e-02 9.858163595199584961e-01 1.678369790315628052e-01 9.986073970794677734e-01 -3.576714545488357544e-03 3.714599832892417908e-02 -1.551162004470825195e-01 3.644567728042602539e-02 1.733044385910034180e-01 1.983025680269779982e-03 1.000000000000000000e+00 4.567445770984347037e-02 -1.866401592311906221e-01 6.878089994871995350e-01 1.007566148170096376e+00 -2.603680163669894621e-03 9.997396319828624200e-01 4.650598872659052196e-02 1.007569491091400371e+00 1.879333846388097640e-01 9.999980337974336830e-01 -1.983024380962736082e-03 4.604447991051564826e-02 -1.865492186787662543e-01 4.604447990887512721e-02 1.865492186788360041e-01
3.240100000000000202e-01 3.687597811222076416e-03 9.999763965606689453e-01 3.628532588481903076e-02 -1.565894782543182373e-01 6.542467474937438965e-01 9.770374298095703125e-01 -2.775281667709350586e-03 1.001407623291015625e+00 3.922294080257415771e-02 9.863475561141967773e-01 1.669518351554870605e-01 9.989738464355468750e-01 -3.530152142047882080e-03 3.745343908667564392e-02 -1.543312370777130127e-01 3.655840456485748291e-02 1.724325120449066162e-01 1.902292192063442713e-03 1.000000000000000000e+00 4.521998910725545662e-02 -1.863459761098874012e-01 6.909905875105984974e-01 1.007549642260618050e+00 -2.536296246590217379e-03 9.997463703758766584e-01 4.603401243213663813e-02 1.007552849283881891e+00 1.876381302847870414e-01 9.999981906481145710e-01 -1.902291044500975569e-03 4.557439155655812479e-02 -1.862596173754448581e-01 4.557439155769821976e-02 1.862596173753963968e-01
3.250100000000000211e-01 3.667473793029785156e-03 9.999763965606689453e-01 3.657722473144531250e-02 -1.557988077402114868e-01 6.569014787673950195e-01 9.776024818420410156e-01 -2.712398767471313477e-03 1.001407861709594727e+00 3.925818204879760742e-02 9.868786931037902832e-01 1.660667359828948975e-01 9.993400573730468750e-01 -3.483560867607593536e-03 3.776082396507263184e-02 -1.535464227199554443e-01 3.667131066322326660e-02 1.715606749057769775e-01 1.823644226301929586e-03 1.000000000000000000e+00 4.477004254383463999e-02 -1.860576182112405053e-01 6.941403536121224516e-01 1.007533399384729522e+00 -2.470901681810482812e-03 9.997529098315579565e-01 4.556704324360336122e-02 1.007536422055814507e+00 1.873486421799388790e-01 9.999983371586896874e-01 -1.823643215616593165e-03 4.510927081820428897e-02 -1.859756642368721735e-01 4.510927081764878888e-02 1.859756642368957935e-01
3.260100000000000220e-01 3.647312521934509277e-03 9.999763369560241699e-01 3.686915338039398193e-02 -1.550079882144927979e-01 6.595563292503356934e-01 9.781677722930908203e-01 -2.649515867233276367e-03 1.001408100128173828e+00 3.929331898689270020e-02 9.874099493026733398e-01 1.651815176010131836e-01 9.997065067291259766e-01 -3.436975181102752686e-03 3.806820139288902283e-02 -1.527614295482635498e-01 3.678402304649353027e-02 1.706887483596801758e-01 1.747020253509693226e-03 1.000000000000000000e+00 4.432457302447131986e-02 -1.857749701878501636e-01 6.972586171126535781e-01 1.007517415350176471e+00 -2.407435160808470576e-03 9.997592564838668761e-01 4.510502044631568147e-02 1.007520290160629273e+00 1.870648092635839310e-01 9.999984739599828698e-01 -1.747019364860350529e-03 4.464905785512263137e-02 -1.856972507992991628e-01 4.464905785501152580e-02 1.856972507993038812e-01
3.270100000000000229e-01 3.627195954322814941e-03 9.999763369560241699e-01 3.716117143630981445e-02 -1.542170643806457520e-01 6.622110009193420410e-01 9.787328243255615234e-01 -2.586625516414642334e-03 1.001408338546752930e+00 3.932860493659973145e-02 9.879411458969116211e-01 1.642963886260986328e-01 1.000072836875915527e+00 -3.390410915017127991e-03 3.837570175528526306e-02 -1.519763767719268799e-01 3.689688444137573242e-02 1.698168516159057617e-01 1.672360641157039909e-03 1.000000000000000000e+00 4.388353600259166376e-02 -1.854979189784220217e-01 7.003456941029062577e-01 1.007501685966992522e+00 -2.345837287150557161e-03 9.997654162716386184e-01 4.464788443309589128e-02 1.007504426678546672e+00 1.867865224839153904e-01 9.999986016088426855e-01 -1.672359861449500490e-03 4.419369390129013891e-02 -1.854242705233283550e-01 4.419369390204294645e-02 1.854242705232963528e-01
3.280100000000000238e-01 3.607049584388732910e-03 9.999762773513793945e-01 3.745308518409729004e-02 -1.534262746572494507e-01 6.648657917976379395e-01 9.792979955673217773e-01 -2.523750066757202148e-03 1.001408576965332031e+00 3.936383128166198730e-02 9.884724020957946777e-01 1.634110957384109497e-01 1.000439286231994629e+00 -3.343823365867137909e-03 3.868308663368225098e-02 -1.511913686990737915e-01 3.700973093509674072e-02 1.689448654651641846e-01 1.599607592967765236e-03 1.000000000000000000e+00 4.344688737447292143e-02 -1.852263537593921428e-01 7.034018974850837491e-01 1.007486207089973496e+00 -2.286050513325383043e-03 9.997713949480516726e-01 4.419557658883820073e-02 1.007488783755051243e+00 1.865136748135670930e-01 9.999987206218781122e-01 -1.599606911094785065e-03 4.374312116045020460e-02 -1.851566188304840932e-01 4.374312115913988469e-02 1.851566188305397986e-01
3.290100000000000247e-01 3.586910665035247803e-03 9.999762773513793945e-01 3.774501383304595947e-02 -1.526355594396591187e-01 6.675208210945129395e-01 9.798631668090820312e-01 -2.460837364196777344e-03 1.001408815383911133e+00 3.939896821975708008e-02 9.890036582946777344e-01 1.625260412693023682e-01 1.000805616378784180e+00 -3.297244198620319366e-03 3.899050503969192505e-02 -1.504065394401550293e-01 3.712244331836700439e-02 1.680730283260345459e-01 1.528705091711529207e-03 1.000000000000000000e+00 4.301458347476270344e-02 -1.849601659004752874e-01 7.064275370059618364e-01 1.007470974701138777e+00 -2.228019079124705839e-03 9.997771980929257563e-01 4.374803909354727655e-02 1.007473461370919310e+00 1.862461613200345478e-01 9.999988315390521132e-01 -1.528704495899863361e-03 4.329728262976551001e-02 -1.848941932128454757e-01 4.329728263154915269e-02 1.848941932127696752e-01
3.300100000000000255e-01 3.566756844520568848e-03 9.999762177467346191e-01 3.803701698780059814e-02 -1.518448442220687866e-01 6.701755523681640625e-01 9.804283380508422852e-01 -2.397954463958740234e-03 1.001409053802490234e+00 3.943423926830291748e-02 9.895348548889160156e-01 1.616409718990325928e-01 1.001171946525573730e+00 -3.250702284276485443e-03 3.929796442389488220e-02 -1.496216654777526855e-01 3.723531961441040039e-02 1.672012209892272949e-01 1.459598844449065897e-03 1.000000000000000000e+00 4.258658107258880832e-02 -1.846992489224263401e-01 7.094229192857554045e-01 1.007455984710181829e+00 -2.171688966190680591e-03 9.997828311023598813e-01 4.330521531944985653e-02 1.007458297300452443e+00 1.859838788747880389e-01 9.999989347755512403e-01 -1.459598326670449040e-03 4.285612244858602593e-02 -1.846368928520250308e-01 4.285612244641325008e-02 1.846368928521174013e-01
3.310100000000000264e-01 3.546625375747680664e-03 9.999761581420898438e-01 3.832888603210449219e-02 -1.510539054870605469e-01 6.728302836418151855e-01 9.809935092926025391e-01 -2.335064113140106201e-03 1.001409173011779785e+00 3.946933150291442871e-02 9.900661706924438477e-01 1.607557088136672974e-01 1.001538395881652832e+00 -3.204057924449443817e-03 3.960533812642097473e-02 -1.488366127014160156e-01 3.734801709651947021e-02 1.663292050361633301e-01 1.392234356049981605e-03 1.000000000000000000e+00 4.216283738664036718e-02 -1.845312018169872337e-01 7.123883495249623277e-01 1.007444520670373045e+00 -2.118102421383137330e-03 9.997881897579876664e-01 4.286757549808206669e-02 1.007446753306990628e+00 1.858156429768193507e-01 9.999990308441462084e-01 -1.392233906181037642e-03 4.241970711485962969e-02 -1.844723224503548864e-01 4.241970711532687399e-02 1.844723224503350134e-01
3.320100000000000273e-01 3.526479005813598633e-03 9.999761581420898438e-01 3.862081468105316162e-02 -1.502633839845657349e-01 6.754851341247558594e-01 9.815586805343627930e-01 -2.272173762321472168e-03 1.001409530639648438e+00 3.950457274913787842e-02 9.905973076820373535e-01 1.598707139492034912e-01 1.001904845237731934e+00 -3.157496452331542969e-03 3.991271927952766418e-02 -1.480518877506256104e-01 3.746086359024047852e-02 1.654574275016784668e-01 1.326380520533584602e-03 1.000000000000000000e+00 4.174331008883772759e-02 -1.850431966230697556e-01 7.153243013259229510e-01 1.007458592183198665e+00 -2.074370677355362198e-03 9.997925629325603580e-01 4.243850462346163838e-02 1.007460741949278260e+00 1.863367673151864745e-01 9.999991203627517367e-01 -1.326380131375858376e-03 4.198871097665490826e-02 -1.849876663659778819e-01 4.198871097775331435e-02 1.849876663659311971e-01
3.330099999999999727e-01 3.506354987621307373e-03 9.999760985374450684e-01 3.891286253929138184e-02 -1.494723409414291382e-01 6.781399250030517578e-01 9.821237325668334961e-01 -2.209298312664031982e-03 1.001409649848937988e+00 3.953984379768371582e-02 9.911286234855651855e-01 1.589853763580322266e-01 1.002271056175231934e+00 -3.110961988568305969e-03 4.022023826837539673e-02 -1.472667157649993896e-01 3.757373988628387451e-02 1.645853519439697266e-01 1.261892133242068772e-03 1.000000000000000000e+00 4.132795715827852767e-02 -1.855014207034252072e-01 7.182311691709899470e-01 1.007470693617090296e+00 -2.031175954549348066e-03 9.997968824049559000e-01 4.201349172695317824e-02 1.007472760858836525e+00 1.868033007005841795e-01 9.999992038215362866e-01 -1.261891798002874295e-03 4.156200695746826296e-02 -1.854491216161549549e-01 4.156200695899339714e-02 1.854491216160901179e-01
3.340099999999999736e-01 3.486216068267822266e-03 9.999760985374450684e-01 3.920475393533706665e-02 -1.486816257238388062e-01 6.807946562767028809e-01 9.826889038085937500e-01 -2.146452665328979492e-03 1.001410007476806641e+00 3.957501053810119629e-02 9.916597604751586914e-01 1.581002473831176758e-01 1.002637505531311035e+00 -3.064387477934360504e-03 4.052765294909477234e-02 -1.464817821979522705e-01 3.768648207187652588e-02 1.637135148048400879e-01 1.198752263105968847e-03 1.000000000000000000e+00 4.091673705920119419e-02 -1.859074022283668248e-01 7.211092231631952565e-01 1.007480882000887590e+00 -1.988521977958198836e-03 9.998011478026783694e-01 4.159251133955670782e-02 1.007482867159376960e+00 1.872167898178515311e-01 9.999992815050215977e-01 -1.198751975612320168e-03 4.113956450591868541e-02 -1.858582196528779096e-01 4.113956450767826400e-02 1.858582196528031083e-01
3.350099999999999745e-01 3.466062247753143311e-03 9.999760389328002930e-01 3.949666023254394531e-02 -1.478908061981201172e-01 6.834495067596435547e-01 9.832541942596435547e-01 -2.083554863929748535e-03 1.001410245895385742e+00 3.961010277271270752e-02 9.921910762786865234e-01 1.572150886058807373e-01 1.003003835678100586e+00 -3.017826937139034271e-03 4.083504155278205872e-02 -1.456968784332275391e-01 3.779916465282440186e-02 1.628415882587432861e-01 1.136943871016081811e-03 1.000000000000000000e+00 4.050960866910895825e-02 -1.862626338040051510e-01 7.239587312782927997e-01 1.007489213027458863e+00 -1.946411904414496524e-03 9.998053588100439537e-01 4.117553761018604569e-02 1.007491116480509596e+00 1.875787460462583489e-01 9.999993536880159573e-01 -1.136943625672164103e-03 4.072135258035958216e-02 -1.862164562967010550e-01 4.072135258216134923e-02 1.862164562966244774e-01
3.360099999999999754e-01 3.445923328399658203e-03 9.999760389328002930e-01 3.978861868381500244e-02 -1.471001058816909790e-01 6.861044168472290039e-01 9.838193655014038086e-01 -2.020664513111114502e-03 1.001410365104675293e+00 3.964537382125854492e-02 9.927223920822143555e-01 1.563300043344497681e-01 1.003370285034179688e+00 -2.971219830214977264e-03 4.114248976111412048e-02 -1.449120044708251953e-01 3.791204094886779785e-02 1.619697511196136475e-01 1.076449827251245092e-03 1.000000000000000000e+00 4.010653127468468554e-02 -1.865685732549391407e-01 7.267799593725992047e-01 1.007495741083179519e+00 -1.904848349961540651e-03 9.998095151654489143e-01 4.076254432832890351e-02 1.007497563144732711e+00 1.878906461906640901e-01 9.999994206358490123e-01 -1.076449618995788809e-03 4.030733968856280852e-02 -1.865252925198023493e-01 4.030733969021448038e-02 1.865252925197320999e-01
3.370099999999999763e-01 3.425784409046173096e-03 9.999759793281555176e-01 4.008056223392486572e-02 -1.463091373443603516e-01 6.887591481208801270e-01 9.843844175338745117e-01 -1.957774162292480469e-03 1.001410603523254395e+00 3.968055546283721924e-02 9.932535886764526367e-01 1.554446518421173096e-01 1.003736615180969238e+00 -2.924662083387374878e-03 4.144990071654319763e-02 -1.441268771886825562e-01 3.802484273910522461e-02 1.610976755619049072e-01 1.017252928052019738e-03 1.000000000000000000e+00 3.970746456771941102e-02 -1.868266443904107454e-01 7.295731711912220030e-01 1.007500519276722128e+00 -1.863833416166398721e-03 9.998136166587362483e-01 4.035350494606664701e-02 1.007502260196397437e+00 1.881539331991854136e-01 9.999994826045525143e-01 -1.017252752318174511e-03 3.989749392600813044e-02 -1.867861552124538693e-01 3.989749392731744421e-02 1.867861552123981916e-01
3.380099999999999771e-01 3.405638039112091064e-03 9.999759793281555176e-01 4.037251323461532593e-02 -1.455185115337371826e-01 6.914139986038208008e-01 9.849497079849243164e-01 -1.894898712635040283e-03 1.001410961151123047e+00 3.971563279628753662e-02 9.937847852706909180e-01 1.545595675706863403e-01 1.004103183746337891e+00 -2.878084778785705566e-03 4.175734519958496094e-02 -1.433421075344085693e-01 3.813755512237548828e-02 1.602258384227752686e-01 9.593359113839477646e-04 1.000000000000000000e+00 3.931236864108131335e-02 -1.870382377533315321e-01 7.323386283764893312e-01 1.007503599467208133e+00 -1.823368715406320463e-03 9.998176631286681548e-01 3.994839259971448564e-02 1.007505259430018230e+00 1.883700168671277320e-01 9.999995398410475023e-01 -9.593357640615532466e-04 3.949178301268557734e-02 -1.870004379324385069e-01 3.949178301346027709e-02 1.870004379324055610e-01
3.390099999999999780e-01 3.385499119758605957e-03 9.999759197235107422e-01 4.066444933414459229e-02 -1.447278261184692383e-01 6.940687894821166992e-01 9.855147600173950195e-01 -1.832008361816406250e-03 1.001411080360412598e+00 3.975103795528411865e-02 9.943159222602844238e-01 1.536746621131896973e-01 1.004469275474548340e+00 -2.831497229635715485e-03 4.206476733088493347e-02 -1.425572484731674194e-01 3.825050592422485352e-02 1.593541502952575684e-01 9.026814719220301129e-04 1.000000000000000000e+00 3.892120398472490722e-02 -1.872047113526021100e-01 7.350765904765768077e-01 1.007505032291743374e+00 -1.783455395165441581e-03 9.998216544604963119e-01 3.954718013105456426e-02 1.007506611417956277e+00 1.885402745274168956e-01 9.999995925833367050e-01 -9.026813493221726549e-04 3.909017432844325013e-02 -1.871695016378238097e-01 3.909017432849105911e-02 1.871695016378217558e-01
3.400099999999999789e-01 3.365375101566314697e-03 9.999759197235107422e-01 4.095634073019027710e-02 -1.439373195171356201e-01 6.967235803604125977e-01 9.860799312591552734e-01 -1.769170165061950684e-03 1.001411318778991699e+00 3.978618979454040527e-02 9.948472380638122559e-01 1.527896225452423096e-01 1.004835605621337891e+00 -2.784974873065948486e-03 4.237211868166923523e-02 -1.417725682258605957e-01 3.836323320865631104e-02 1.584824025630950928e-01 8.472722754957216556e-04 1.000000000000000000e+00 3.853393148220340958e-02 -1.873273913637401034e-01 7.377873149512592654e-01 1.007504867192842601e+00 -1.744094161323548990e-03 9.998255905836787027e-01 3.914984011271129688e-02 1.007506367743441045e+00 1.886660517202221610e-01 9.999996410615137332e-01 -8.472721742795266166e-04 3.869263494534507658e-02 -1.872946753899159267e-01 3.869263494464445646e-02 1.872946753899457084e-01
3.410099999999999798e-01 3.345228731632232666e-03 9.999758601188659668e-01 4.124822467565536499e-02 -1.431463509798049927e-01 6.993784308433532715e-01 9.866451025009155273e-01 -1.706250011920928955e-03 1.001411557197570801e+00 3.982131183147430420e-02 9.953784942626953125e-01 1.519041657447814941e-01 1.005202054977416992e+00 -2.738320268690586090e-03 4.267948865890502930e-02 -1.409874260425567627e-01 3.847600519657135010e-02 1.576102972030639648e-01 7.930909724492682302e-04 1.000000000000000000e+00 3.815051240638871882e-02 -1.874075728421155940e-01 7.404710571833069688e-01 1.007503152444448213e+00 -1.705285300639602366e-03 9.998294714695969976e-01 3.875634486507913146e-02 1.007504579369736364e+00 1.887486628642973674e-01 9.999996854973514093e-01 -7.930908895872891247e-04 3.829913166140159336e-02 -1.873772570657106507e-01 3.829913166014415477e-02 1.873772570657641079e-01
3.420099999999999807e-01 3.325082361698150635e-03 9.999758601188659668e-01 4.154024273157119751e-02 -1.423554122447967529e-01 7.020332813262939453e-01 9.872102737426757812e-01 -1.643359661102294922e-03 1.001411795616149902e+00 3.985646367073059082e-02 9.959096908569335938e-01 1.510189175605773926e-01 1.005568623542785645e+00 -2.691776491701602936e-03 4.298699647188186646e-02 -1.402023136615753174e-01 3.858876228332519531e-02 1.567382216453552246e-01 7.401202101554684755e-04 1.000000000000000000e+00 3.777090841491489992e-02 -1.874465204298088328e-01 7.431280704921725544e-01 1.007499935176912276e+00 -1.667028702358116848e-03 9.998332971293267812e-01 3.836666646936917613e-02 1.007501293371090956e+00 1.887893919188153857e-01 9.999997261032830265e-01 -7.401201429457467465e-04 3.790963103409292212e-02 -1.874185140626685731e-01 3.790963103247094179e-02 1.874185140627375179e-01
3.430099999999999816e-01 3.304958343505859375e-03 9.999758005142211914e-01 4.183221608400344849e-02 -1.415645331144332886e-01 7.046880722045898438e-01 9.877753257751464844e-01 -1.580469310283660889e-03 1.001412034034729004e+00 3.989176452159881592e-02 9.964409470558166504e-01 1.501338034868240356e-01 1.005934834480285645e+00 -2.645207569003105164e-03 4.329445213079452515e-02 -1.394173204898834229e-01 3.870163857936859131e-02 1.558663547039031982e-01 6.883426454383403514e-04 1.000000000000000000e+00 3.739508154693089309e-02 -1.874454690050028627e-01 7.457586061394543275e-01 1.007495261402774345e+00 -1.629323878811880918e-03 9.998370676116351552e-01 3.798077679267959639e-02 1.007496555696020035e+00 1.887894930117665349e-01 9.999997630836172657e-01 -6.883425914792462141e-04 3.752409940828352330e-02 -1.874196839510207380e-01 3.752409940648927106e-02 1.874196839510969825e-01
3.440099999999999825e-01 3.284804522991180420e-03 9.999758005142211914e-01 4.212414473295211792e-02 -1.407738327980041504e-01 7.073427438735961914e-01 9.883404970169067383e-01 -1.517586410045623779e-03 1.001412272453308105e+00 3.992687165737152100e-02 9.969722032546997070e-01 1.492486596107482910e-01 1.006301164627075195e+00 -2.598622813820838928e-03 4.360184445977210999e-02 -1.386324465274810791e-01 3.881438076496124268e-02 1.549945175647735596e-01 6.377409561011654999e-04 1.000000000000000000e+00 3.702299421930611845e-02 -1.874056243365809504e-01 7.483629133383672416e-01 1.007489176041402201e+00 -1.592169985280639894e-03 9.998407830009934383e-01 3.759864750692116370e-02 1.007490411200316682e+00 1.887501910662491844e-01 9.999997966347440315e-01 -6.377409132658924109e-04 3.714250294480440223e-02 -1.873819751290831948e-01 3.714250294303014788e-02 1.873819751291586344e-01
3.450099999999999834e-01 3.264680504798889160e-03 9.999757409095764160e-01 4.241611063480377197e-02 -1.399829983711242676e-01 7.099975943565368652e-01 9.889057874679565430e-01 -1.454718410968780518e-03 1.001412510871887207e+00 3.996217250823974609e-02 9.975033998489379883e-01 1.483635604381561279e-01 1.006667375564575195e+00 -2.552063204348087311e-03 4.390927776694297791e-02 -1.378474533557891846e-01 3.892724215984344482e-02 1.541226804256439209e-01 5.882978502569654157e-04 1.000000000000000000e+00 3.665460921949788980e-02 -1.873281638289112649e-01 7.509412392858435537e-01 1.007481722952102698e+00 -1.555565838651684412e-03 9.998444434159333705e-01 3.722025012423575696e-02 1.007482914211513814e+00 1.886726825592775769e-01 9.999998269492428316e-01 -5.882978164885256569e-04 3.676480763469403695e-02 -1.873065675776253436e-01 3.676480763394723850e-02 1.873065675776570682e-01
3.460099999999999842e-01 3.244534134864807129e-03 9.999757409095764160e-01 4.270809888839721680e-02 -1.391920745372772217e-01 7.126524448394775391e-01 9.894709587097167969e-01 -1.391820609569549561e-03 1.001412749290466309e+00 3.999729454517364502e-02 9.980347156524658203e-01 1.474781930446624756e-01 1.007034063339233398e+00 -2.505486831068992615e-03 4.421674087643623352e-02 -1.370623409748077393e-01 3.904001414775848389e-02 1.532505154609680176e-01 5.399960720555062538e-04 1.000000000000000000e+00 3.628988969221715738e-02 -1.872142374345990845e-01 7.534938292366391011e-01 1.007472944937685577e+00 -1.519509936571833593e-03 9.998480490058162529e-01 3.684555588549565802e-02 1.007474065606147828e+00 1.885581361842967041e-01 9.999998541927725970e-01 -5.399960462460592263e-04 3.639097937166283631e-02 -1.871946137211443761e-01 3.639097936971039116e-02 1.871946137212273931e-01
3.470099999999999851e-01 3.224395215511322021e-03 9.999756813049316406e-01 4.300007224082946777e-02 -1.384013742208480835e-01 7.153072357177734375e-01 9.900360107421875000e-01 -1.328907907009124756e-03 1.001412987709045410e+00 4.003256559371948242e-02 9.985659122467041016e-01 1.465931981801986694e-01 1.007400274276733398e+00 -2.458893693983554840e-03 4.452416673302650452e-02 -1.362775117158889771e-01 3.915278613567352295e-02 1.523787975311279297e-01 4.928184365460835806e-04 1.000000000000000000e+00 3.592879918884734486e-02 -1.870649666393680577e-01 7.560209261590704610e-01 1.007462883796464093e+00 -1.484000473370921530e-03 9.998515999530703802e-01 3.647453617830235389e-02 1.007463996277211615e+00 1.884076924624401017e-01 9.999998785722286065e-01 -4.928184162619380151e-04 3.602098386900712268e-02 -1.870472375654918529e-01 3.602098387051728967e-02 1.870472375654276542e-01
3.480099999999999860e-01 3.204248845577239990e-03 9.999756813049316406e-01 4.329189658164978027e-02 -1.376106441020965576e-01 7.179620265960693359e-01 9.906010627746582031e-01 -1.266032457351684570e-03 1.001413226127624512e+00 4.006776213645935059e-02 9.990970492362976074e-01 1.457079797983169556e-01 1.007766604423522949e+00 -2.412336878478527069e-03 4.483152925968170166e-02 -1.354925930500030518e-01 3.926561772823333740e-02 1.515068113803863525e-01 4.467478055503173659e-04 1.000000000000000000e+00 3.557130159292213462e-02 -1.868814472511701463e-01 7.585227712172556425e-01 1.007451580267321845e+00 -1.449035361421671881e-03 9.998550964642493044e-01 3.610716186332090655e-02 1.007452641096332702e+00 1.882224653490496558e-01 9.999999002151569449e-01 -4.467477903672475580e-04 3.565478690030352699e-02 -1.868655372172754736e-01 3.565478690175438031e-02 1.868655372172138007e-01
3.490099999999999869e-01 3.184117376804351807e-03 9.999756217002868652e-01 4.358397424221038818e-02 -1.368197947740554810e-01 7.206168174743652344e-01 9.911662340164184570e-01 -1.203149557113647461e-03 1.001413345336914062e+00 4.010297358036041260e-02 9.996283054351806641e-01 1.448228657245635986e-01 1.008133172988891602e+00 -2.365734428167343140e-03 4.513906687498092651e-02 -1.347076892852783203e-01 3.937847912311553955e-02 1.506349444389343262e-01 4.017671177771170291e-04 1.000000000000000000e+00 3.521736116190568588e-02 -1.866647485918123683e-01 7.609996034786350450e-01 1.007439074147419289e+00 -1.414612242323660691e-03 9.998585387752323417e-01 3.574340391220515167e-02 1.007440041683265619e+00 1.880035424952266887e-01 9.999999192820799854e-01 -4.017671074095921567e-04 3.529235409828639092e-02 -1.866505843275905463e-01 3.529235409630171461e-02 1.866505843276748955e-01
3.500099999999999878e-01 3.163956105709075928e-03 9.999756217002868652e-01 4.387582093477249146e-02 -1.360290944576263428e-01 7.232716679573059082e-01 9.917315244674682617e-01 -1.140274107456207275e-03 1.001413583755493164e+00 4.013806581497192383e-02 1.000159621238708496e+00 1.439376771450042725e-01 1.008499503135681152e+00 -2.319163642823696136e-03 4.544639587402343750e-02 -1.339228451251983643e-01 3.949108719825744629e-02 1.497630178928375244e-01 3.578593832129050157e-04 1.000000000000000000e+00 3.486694249465891599e-02 -1.864159149366552970e-01 7.634516601179301976e-01 1.007425404343859743e+00 -1.380728500617645549e-03 9.998619271497601879e-01 3.538323339129762629e-02 1.007426341992064378e+00 1.877519866694459527e-01 9.999999359651700059e-01 -3.578593757215805604e-04 3.493365095261138226e-02 -1.864034255307510934e-01 3.493365095195100772e-02 1.864034255307791543e-01
3.510099999999999887e-01 3.143832087516784668e-03 9.999755620956420898e-01 4.416776448488235474e-02 -1.352383792400360107e-01 7.259265184402465820e-01 9.922966957092285156e-01 -1.077376306056976318e-03 1.001413941383361816e+00 4.017335176467895508e-02 1.000690817832946777e+00 1.430525779724121094e-01 1.008865833282470703e+00 -2.272563055157661438e-03 4.575384035706520081e-02 -1.331379115581512451e-01 3.960405290126800537e-02 1.488912105560302734e-01 3.150095731092223436e-04 1.000000000000000000e+00 3.453766468891509428e-02 -1.861359648737734573e-01 7.658791763490852000e-01 1.007410829849710199e+00 -1.346721125322475213e-03 9.998653278874035655e-01 3.504429067552738974e-02 1.007411726896578541e+00 1.874688742243996176e-01 9.999999503833306713e-01 -3.150095679529578223e-04 3.459629758790713078e-02 -1.861250759411385847e-01 3.459629758766633034e-02 1.861250759411488265e-01
3.520099999999999896e-01 3.123685717582702637e-03 9.999755620956420898e-01 4.445972293615341187e-02 -1.344475001096725464e-01 7.285813093185424805e-01 9.928617477416992188e-01 -1.014508306980133057e-03 1.001414060592651367e+00 4.020856320858001709e-02 1.001221895217895508e+00 1.421673893928527832e-01 1.009232163429260254e+00 -2.226013690233230591e-03 4.606125131249427795e-02 -1.323528885841369629e-01 3.971686959266662598e-02 1.480192542076110840e-01 2.733230212430610333e-04 1.000000000000000000e+00 3.439968321310897525e-02 -1.858258922871513785e-01 7.682823981825779303e-01 1.007397519334728653e+00 -1.306327065738194324e-03 9.998693672932894572e-01 3.489690491479696677e-02 1.007398359660280462e+00 1.871556056568375592e-01 9.999999626447945156e-01 -2.733230179544247971e-04 3.445047242770041956e-02 -1.858164831153184815e-01 3.445047242718536629e-02 1.858164831153403806e-01
3.530099999999999905e-01 3.103561699390411377e-03 9.999755024909973145e-01 4.475165158510208130e-02 -1.336565613746643066e-01 7.312360405921936035e-01 9.934269189834594727e-01 -9.516105055809020996e-04 1.001414418220520020e+00 4.024372994899749756e-02 1.001753211021423340e+00 1.412820816040039062e-01 1.009598612785339355e+00 -2.179439179599285126e-03 4.636862501502037048e-02 -1.315678060054779053e-01 3.982965648174285889e-02 1.471472382545471191e-01 2.329654530825882286e-04 1.000000000000000000e+00 3.437885464388384937e-02 -1.854866693102160402e-01 7.706615770338096638e-01 1.007384580479820491e+00 -1.262504531147232547e-03 9.998737495469144365e-01 3.486690582599209082e-02 1.007385373014615171e+00 1.868130070930622832e-01 9.999999728640751595e-01 -2.329654509508993603e-04 3.442206569528485915e-02 -1.854786551925651505e-01 3.442206569539464633e-02 1.854786551925604599e-01
3.540099999999999913e-01 3.083422780036926270e-03 9.999754428863525391e-01 4.504355788230895996e-02 -1.328659504652023315e-01 7.338907122611999512e-01 9.939920902252197266e-01 -8.887574076652526855e-04 1.001414656639099121e+00 4.027892649173736572e-02 1.002284526824951172e+00 1.403971463441848755e-01 1.009964823722839355e+00 -2.132896333932876587e-03 4.667608067393302917e-02 -1.307830810546875000e-01 3.994235396385192871e-02 1.462755501270294189e-01 1.940182854557288090e-04 1.000000000000000000e+00 3.443953756571421776e-02 -1.851192430218307206e-01 7.730169533749412514e-01 1.007371602396651467e+00 -1.216683295666493763e-03 9.998783316705768254e-01 3.491864364730114245e-02 1.007372344109334295e+00 1.864419664925939246e-01 9.999999811810384998e-01 -1.940182841185600165e-04 3.447545342929873163e-02 -1.851125576433630959e-01 3.447545342983827921e-02 1.851125576433401698e-01
3.550099999999999922e-01 3.063276410102844238e-03 9.999754428863525391e-01 4.533557593822479248e-02 -1.320751756429672241e-01 7.365457415580749512e-01 9.945572614669799805e-01 -8.258298039436340332e-04 1.001414895057678223e+00 4.031418263912200928e-02 1.002815723419189453e+00 1.395120173692703247e-01 1.010331273078918457e+00 -2.086278051137924194e-03 4.698355123400688171e-02 -1.299980878829956055e-01 4.005524516105651855e-02 1.454036235809326172e-01 1.565328761831684976e-04 1.000000000000000000e+00 3.456560509474378845e-02 -1.847245375852867577e-01 7.753487627251763881e-01 1.007358417812900697e+00 -1.169531000352136202e-03 9.998830468997567111e-01 3.503599431305048917e-02 1.007359086597239939e+00 1.860433923295983782e-01 9.999999877449731178e-01 -1.565328757180708377e-04 3.459452014319769342e-02 -1.847191246602080117e-01 3.459452014241422291e-02 1.847191246602413184e-01
3.560099999999999931e-01 3.043144941329956055e-03 9.999753832817077637e-01 4.562748968601226807e-02 -1.312844604253768921e-01 7.392005324363708496e-01 9.951224327087402344e-01 -7.629543542861938477e-04 1.001415014266967773e+00 4.034936428070068359e-02 1.003346920013427734e+00 1.386268436908721924e-01 1.010697603225708008e+00 -2.039717510342597961e-03 4.729096591472625732e-02 -1.292132735252380371e-01 4.016804695129394531e-02 1.445317566394805908e-01 1.205439823722851230e-04 1.000000000000000000e+00 3.474701323872375625e-02 -1.843034548181062549e-01 7.776572370420974378e-01 1.007344934870816111e+00 -1.121470299606207310e-03 9.998878529702825979e-01 3.520891866105690937e-02 1.007345570963348980e+00 1.856181839898488062e-01 9.999999927389634502e-01 -1.205439818768018706e-04 3.476922964824390172e-02 -1.842992649455093002e-01 3.476922964915965530e-02 1.842992649454703313e-01
3.570099999999999940e-01 3.023006021976470947e-03 9.999753832817077637e-01 4.591938853263854980e-02 -1.304937601089477539e-01 7.418552637100219727e-01 9.956876039505004883e-01 -7.000938057899475098e-04 1.001415252685546875e+00 4.038456082344055176e-02 1.003878235816955566e+00 1.377417743206024170e-01 1.011063933372497559e+00 -1.993167214095592499e-03 4.759834706783294678e-02 -1.284283548593521118e-01 4.028081893920898438e-02 1.436599195003509521e-01 8.607517063848965796e-05 1.000000000000000000e+00 3.497664418399205888e-02 -1.838568746141013288e-01 7.799426052490716632e-01 1.007331097495506977e+00 -1.072802657315995341e-03 9.998927197345920392e-01 3.543030354612668881e-02 1.007331684517275949e+00 1.851672243075761781e-01 9.999999963013792570e-01 -8.607517026108407233e-05 3.499246955242929502e-02 -1.838538633254451493e-01 3.499246955364904155e-02 1.838538633253933297e-01
3.580099999999999949e-01 3.002852201461791992e-03 9.999753236770629883e-01 4.621140658855438232e-02 -1.297028660774230957e-01 7.445101141929626465e-01 9.962526559829711914e-01 -6.371587514877319336e-04 1.001415491104125977e+00 4.041972756385803223e-02 1.004409432411193848e+00 1.368565559387207031e-01 1.011430382728576660e+00 -1.946552656590938568e-03 4.790581017732620239e-02 -1.276433318853378296e-01 4.039359092712402344e-02 1.427879035472869873e-01 5.314175369603239536e-05 1.000000000000000000e+00 3.524907016666585513e-02 -1.833856555733383853e-01 7.822050935681437167e-01 1.007316870006549570e+00 -1.023757641890913391e-03 9.998976242354631339e-01 3.569472546513857009e-02 1.007317373296283680e+00 1.846913780097074465e-01 9.999999985816907522e-01 -5.314175396255080400e-05 3.525881556709447445e-02 -1.833837821029652981e-01 3.525881556578289167e-02 1.833837821030210591e-01
3.590099999999999958e-01 2.982705831527709961e-03 9.999753236770629883e-01 4.650329053401947021e-02 -1.289120316505432129e-01 7.471649646759033203e-01 9.968178272247314453e-01 -5.742907524108886719e-04 1.001415729522705078e+00 4.045487940311431885e-02 1.004940748214721680e+00 1.359712183475494385e-01 1.011796832084655762e+00 -1.899979077279567719e-03 4.821315035223960876e-02 -1.268583238124847412e-01 4.050634801387786865e-02 1.419158875942230225e-01 2.175262371178611438e-05 1.000000000000000000e+00 3.555995285684441370e-02 -1.828906352502505939e-01 7.844449256450712893e-01 1.007302229640990809e+00 -9.745172835273590824e-04 9.999025482719756663e-01 3.599784991401080991e-02 1.007302717043514262e+00 1.841914909374973430e-01 9.999999997693485021e-01 -2.175262343472342288e-05 3.556393118555491173e-02 -1.828898616979407477e-01 3.556393118679367776e-02 1.828898616978880398e-01
3.600099999999999967e-01 2.962566912174224854e-03 9.999752640724182129e-01 4.679525643587112427e-02 -1.281210780143737793e-01 7.498196959495544434e-01 9.973829984664916992e-01 -5.114004015922546387e-04 1.001416087150573730e+00 4.049012064933776855e-02 1.005471825599670410e+00 1.350860446691513062e-01 1.012163162231445312e+00 -1.853385008871555328e-03 4.852060973644256592e-02 -1.260732412338256836e-01 4.061916470527648926e-02 1.410439312458038330e-01 -8.088488309817363483e-06 1.000000000000000000e+00 3.590570617802796294e-02 -1.823726309995156725e-01 7.866623227801257112e-01 1.007287162204532738e+00 -9.252299959043527606e-04 9.999074770008259394e-01 3.633609355010795905e-02 1.007287607425872533e+00 1.836683889805816594e-01 9.999999999748162560e-01 8.088488658885927725e-06 3.590423104014769939e-02 -1.823729214332107385e-01 3.590423104171854007e-02 1.823729214331439585e-01
3.610099999999999976e-01 2.942442893981933594e-03 9.999752640724182129e-01 4.708722978830337524e-02 -1.273303776979446411e-01 7.524744272232055664e-01 9.979482889175415039e-01 -4.485398530960083008e-04 1.001416087150573730e+00 4.052536189556121826e-02 1.006003022193908691e+00 1.342009007930755615e-01 1.012529373168945312e+00 -1.806835643947124481e-03 4.882805421948432922e-02 -1.252883374691009521e-01 4.073204100131988525e-02 1.401721239089965820e-01 -3.638210279761485365e-05 1.000000000000000000e+00 3.628329355473475931e-02 -1.818324401427531545e-01 7.888575039466918515e-01 1.007271659670630148e+00 -8.760190843913876662e-04 9.999123980911507337e-01 3.670642196704892307e-02 1.007272020609368823e+00 1.831228788343357838e-01 9.999999993307540080e-01 3.638210244553817557e-05 3.627667810172968688e-02 -1.818337600683886668e-01 3.627667810018182781e-02 1.818337600684544475e-01
3.620099999999999985e-01 2.922289073467254639e-03 9.999752044677734375e-01 4.737906903028488159e-02 -1.265398859977722168e-01 7.551293969154357910e-01 9.985133409500122070e-01 -3.856718540191650391e-04 1.001416444778442383e+00 4.056054353713989258e-02 1.006534337997436523e+00 1.333159953355789185e-01 1.012895822525024414e+00 -1.760252751410007477e-03 4.913543909788131714e-02 -1.245037168264389038e-01 4.084479808807373047e-02 1.393004357814788818e-01 -6.313229502431538006e-05 1.000000000000000000e+00 3.669009543134318235e-02 -1.812708402982944611e-01 7.910306858314146705e-01 1.007255718562430680e+00 -8.269884131638158406e-04 9.999173011590836158e-01 3.710621735934741677e-02 1.007256077563186247e+00 1.825557482861358549e-01 9.999999980143943201e-01 6.313229531805315180e-05 3.667865129693521908e-02 -1.812731562831055576e-01 3.667865129844539995e-02 1.812731562830413867e-01
3.630099999999999993e-01 2.902157604694366455e-03 9.999752044677734375e-01 4.767111688852310181e-02 -1.257486492395401001e-01 7.577841877937316895e-01 9.990785121917724609e-01 -3.227740526199340820e-04 1.001416683197021484e+00 4.059578478336334229e-02 1.007065653800964355e+00 1.324304491281509399e-01 1.013262271881103516e+00 -1.713698729872703552e-03 4.944294318556785583e-02 -1.237182915210723877e-01 4.095764458179473877e-02 1.384281516075134277e-01 -8.834615240173810454e-05 1.000000000000000000e+00 3.712381728247789170e-02 -1.806885901568123232e-01 7.931820829888740487e-01 1.007239338622829772e+00 -7.782264172928409331e-04 9.999221773578843564e-01 3.753318576524925648e-02 1.007239620432051286e+00 1.819677652425245040e-01 9.999999960904933927e-01 8.834615196278123672e-05 3.710785401240830617e-02 -1.806918691825071532e-01 3.710785401095050701e-02 1.806918691825691037e-01
3.640100000000000002e-01 2.882018685340881348e-03 9.999751448631286621e-01 4.796306043863296509e-02 -1.249580979347229004e-01 7.604390978813171387e-01 9.996436834335327148e-01 -2.598911523818969727e-04 1.001416802406311035e+00 4.063098132610321045e-02 1.007596850395202637e+00 1.315455287694931030e-01 1.013628602027893066e+00 -1.667123287916183472e-03 4.975036159157752991e-02 -1.229336336255073547e-01 4.107040166854858398e-02 1.375564336776733398e-01 -1.120333363113329520e-04 1.000000000000000000e+00 3.758242561477207616e-02 -1.800864297551166282e-01 7.953119078506193373e-01 1.007222522311461255e+00 -7.298089298357523158e-04 9.999270191073850178e-01 3.798529424088221279e-02 1.007222804678169048e+00 1.813596800874654191e-01 9.999999937309308473e-01 1.120333363860904130e-04 3.756224967962572270e-02 -1.800906391243082272e-01 3.756224968101644357e-02 1.800906391242491078e-01
3.650100000000000011e-01 2.861887216567993164e-03 9.999751448631286621e-01 4.825504869222640991e-02 -1.241672635078430176e-01 7.630937695503234863e-01 1.000208854675292969e+00 -1.970231533050537109e-04 1.001417160034179688e+00 4.066617786884307861e-02 1.008128046989440918e+00 1.306603103876113892e-01 1.013994932174682617e+00 -1.620554365217685699e-03 5.005785450339317322e-02 -1.221485882997512817e-01 4.118324816226959229e-02 1.366845071315765381e-01 -1.342057276554414421e-04 1.000000000000000000e+00 3.806409984619210651e-02 -1.794650811763977838e-01 7.974203708531516499e-01 1.007205273947237911e+00 -6.818013633614306793e-04 9.999318198640383404e-01 3.846072168468787217e-02 1.007205522965021416e+00 1.807322241611895031e-01 9.999999910011795334e-01 1.342057275666529278e-04 3.804001424568488610e-02 -1.794701879955162560e-01 3.804001424709790857e-02 1.794701879954562207e-01
3.660100000000000020e-01 2.841740846633911133e-03 9.999750852584838867e-01 4.854694008827209473e-02 -1.233766525983810425e-01 7.657487392425537109e-01 1.000774025917053223e+00 -1.341179013252258301e-04 1.001417398452758789e+00 4.070137441158294678e-02 1.008659362792968750e+00 1.297752857208251953e-01 1.014361381530761719e+00 -1.573984511196613312e-03 5.036523938179016113e-02 -1.213638186454772949e-01 4.129602015018463135e-02 1.358127295970916748e-01 -1.548771101825750741e-04 1.000000000000000000e+00 3.856719844018827864e-02 -1.788252481469271571e-01 7.995076802371133828e-01 1.007187599452448401e+00 -6.342602823470002609e-04 9.999365739714064505e-01 3.895782573378638730e-02 1.007187781655470404e+00 1.800861106968892900e-01 9.999999880000500774e-01 1.548771092622192415e-04 3.853950205538372864e-02 -1.788312191639040150e-01 3.853950205402871532e-02 1.788312191639616078e-01
3.670100000000000029e-01 2.821579575538635254e-03 9.999750852584838867e-01 4.883888363838195801e-02 -1.225858479738235474e-01 7.684035897254943848e-01 1.001339197158813477e+00 -7.120519876480102539e-05 1.001417636871337891e+00 4.073655605316162109e-02 1.009190559387207031e+00 1.288902163505554199e-01 1.014727711677551270e+00 -1.527348533272743225e-03 5.067260935902595520e-02 -1.205789297819137573e-01 4.140882194042205811e-02 1.349408924579620361e-01 -1.740629253341312332e-04 1.000000000000000000e+00 3.909022959015483883e-02 -1.781676170982880447e-01 8.015740422733576009e-01 1.007169506004009563e+00 -5.872347619087089302e-04 9.999412765233977041e-01 3.947511340609535790e-02 1.007169657133120788e+00 1.794220356841599029e-01 9.999999848436058603e-01 1.740629241099203150e-04 3.905921663911633007e-02 -1.781744185423317084e-01 3.905921663756305867e-02 1.781744185423977667e-01
3.680100000000000038e-01 2.801470458507537842e-03 9.999750256538391113e-01 4.913078248500823975e-02 -1.217948645353317261e-01 7.710582017898559570e-01 1.001904368400573730e+00 -8.367002010345458984e-06 1.001417756080627441e+00 4.077172279357910156e-02 1.009721755981445312e+00 1.280047446489334106e-01 1.015094161033630371e+00 -1.480842940509319305e-03 5.097999423742294312e-02 -1.197937279939651489e-01 4.152156412601470947e-02 1.340687274932861328e-01 -1.917800574169722288e-04 1.000000000000000000e+00 3.963182943160541843e-02 -1.774928576211344811e-01 8.036196613168583580e-01 1.007151001712502270e+00 -5.407674284780971275e-04 9.999459232574652301e-01 4.001121909676842725e-02 1.007151162158134383e+00 1.787406778028811094e-01 9.999999816158690047e-01 1.917800565040945452e-04 3.959778909913194700e-02 -1.775004549641487073e-01 3.959778910031391125e-02 1.775004549640984697e-01
3.690100000000000047e-01 2.781316637992858887e-03 9.999750256538391113e-01 4.942270368337631226e-02 -1.210042387247085571e-01 7.737130522727966309e-01 1.002469420433044434e+00 5.453079938888549805e-05 1.001417994499206543e+00 4.080699384212493896e-02 1.010253071784973145e+00 1.271197795867919922e-01 1.015460371971130371e+00 -1.434271223843097687e-03 5.128741264343261719e-02 -1.190089732408523560e-01 4.163444042205810547e-02 1.331969797611236572e-01 -2.080466345138376645e-04 1.000000000000000000e+00 4.019074544056922688e-02 -1.768016224541274217e-01 8.056447397154711254e-01 1.007132095410267381e+00 -4.948952814099416521e-04 9.999505104723008797e-01 4.056488800113096371e-02 1.007132238572244320e+00 1.780426983620864712e-01 9.999999783662970598e-01 2.080466333841190585e-04 4.015396156962670188e-02 -1.768099801949649663e-01 4.015396157129630383e-02 1.768099801948939676e-01
3.700100000000000056e-01 2.761155366897583008e-03 9.999749660491943359e-01 4.971465468406677246e-02 -1.202133148908615112e-01 7.763677835464477539e-01 1.003034591674804688e+00 1.174062490463256836e-04 1.001418232917785645e+00 4.084201157093048096e-02 1.010784268379211426e+00 1.262344717979431152e-01 1.015826940536499023e+00 -1.387664116919040680e-03 5.159480124711990356e-02 -1.182238757610321045e-01 4.174704849720001221e-02 1.323249340057373047e-01 -2.228818734473059606e-04 1.000000000000000000e+00 4.076582158740674894e-02 -1.760945482237694926e-01 8.076494779498462062e-01 1.007112796555169609e+00 -4.496504108563159348e-04 9.999550349586536768e-01 4.113496154458270299e-02 1.007112884209511172e+00 1.773287425051018606e-01 9.999999751571174711e-01 2.228818713830432458e-04 4.072657230347354052e-02 -1.761036298019524882e-01 4.072657230248855759e-02 1.761036298019943713e-01
3.710100000000000064e-01 2.741031348705291748e-03 9.999749660491943359e-01 5.000662058591842651e-02 -1.194227337837219238e-01 7.790226340293884277e-01 1.003599882125854492e+00 1.803040504455566406e-04 1.001418471336364746e+00 4.087729752063751221e-02 1.011315464973449707e+00 1.253495216369628906e-01 1.016193151473999023e+00 -1.341097988188266754e-03 5.190230533480644226e-02 -1.174391210079193115e-01 4.185996949672698975e-02 1.314532458782196045e-01 -2.363059316077445286e-04 1.000000000000000000e+00 4.135598701768013197e-02 -1.753722556637538066e-01 8.096340746149766066e-01 1.007093115127475347e+00 -4.050605715757397561e-04 9.999594939432230323e-01 4.172036621592222633e-02 1.007093215162213617e+00 1.765994396510574271e-01 9.999999720866449282e-01 2.363059297281162668e-04 4.131454434272109622e-02 -1.753820234475242656e-01 4.131454434415900850e-02 1.753820234474631479e-01
3.720100000000000073e-01 2.720922231674194336e-03 9.999749064445495605e-01 5.029856413602828979e-02 -1.186316758394241333e-01 7.816773653030395508e-01 1.004164934158325195e+00 2.431571483612060547e-04 1.001418709754943848e+00 4.091256856918334961e-02 1.011846780776977539e+00 1.244640499353408813e-01 1.016559600830078125e+00 -1.294546760618686676e-03 5.220972746610641479e-02 -1.166538894176483154e-01 4.197280108928680420e-02 1.305810511112213135e-01 -2.483397732224046513e-04 1.000000000000000000e+00 4.196024660518784394e-02 -1.746353498153523920e-01 8.115987263922407324e-01 1.007073061350145959e+00 -3.611496817396890146e-04 9.999638850316771022e-01 4.232010349088051460e-02 1.007073118838125225e+00 1.758554024022007944e-01 9.999999691609818830e-01 2.483397705447129241e-04 4.191687641497655881e-02 -1.746457648222828341e-01 4.191687641441391166e-02 1.746457648223067594e-01
3.730100000000000082e-01 2.672910690307617188e-03 9.999748468399047852e-01 5.029559880495071411e-02 -1.188085079193115234e-01 7.843911647796630859e-01 1.004661679267883301e+00 2.861246466636657715e-04 1.001406908035278320e+00 4.079952836036682129e-02 1.012290596961975098e+00 1.243692263960838318e-01 1.016818881034851074e+00 -1.239680685102939606e-03 5.222732946276664734e-02 -1.168618425726890564e-01 4.191309213638305664e-02 1.304646432399749756e-01 -2.590050530494354274e-04 1.000000000000000000e+00 4.257767287465356876e-02 -1.738844203416801126e-01 8.135436280567263090e-01 1.007052645802377411e+00 -3.179382359586122725e-04 9.999682061758717877e-01 4.293324257723055842e-02 1.007052670020609719e+00 1.750972284041051874e-01 9.999999664485578199e-01 2.590050497067576760e-04 4.253263452637514458e-02 -1.738954423201815591e-01 4.253263452436482212e-02 1.738954423202670185e-01
3.740100000000000091e-01 2.592340111732482910e-03 9.999747872352600098e-01 4.994750767946243286e-02 -1.201173663139343262e-01 7.871738076210021973e-01 1.005078673362731934e+00 3.056749701499938965e-04 1.001381158828735352e+00 4.051302373409271240e-02 1.012632131576538086e+00 1.251987218856811523e-01 1.016953349113464355e+00 -1.175230368971824646e-03 5.190582945942878723e-02 -1.182313635945320129e-01 4.165156185626983643e-02 1.312319040298461914e-01 -2.683240264365480609e-04 1.000000000000000000e+00 4.320739859766943580e-02 -1.731200421796736943e-01 8.154689726006822958e-01 1.007031879233360350e+00 -2.754436868233111680e-04 9.999724556307344470e-01 4.355891257537559957e-02 1.007031888451075607e+00 1.743255001004334059e-01 9.999999639905560178e-01 2.683240227272115121e-04 4.316094480097107389e-02 -1.731316295070329248e-01 4.316094479876862733e-02 1.731316295071265443e-01
3.750100000000000100e-01 2.511791884899139404e-03 9.999747276306152344e-01 4.959940165281295776e-02 -1.214261353015899658e-01 7.899564504623413086e-01 1.005495667457580566e+00 3.252699971199035645e-04 1.001355290412902832e+00 4.022647440433502197e-02 1.012973785400390625e+00 1.260280609130859375e-01 1.017087697982788086e+00 -1.110758632421493530e-03 5.158435925841331482e-02 -1.196008175611495972e-01 4.138998687267303467e-02 1.319990754127502441e-01 -2.763194514999172823e-04 1.000000000000000000e+00 4.384861120977347204e-02 -1.723427756737511418e-01 8.173749511879827567e-01 1.007010772520034791e+00 -2.336807525890212660e-04 9.999766319244395296e-01 4.419629700985088644e-02 1.007010784919241564e+00 1.735407850394042606e-01 9.999999618183239569e-01 2.763194477304688787e-04 4.380098788798552495e-02 -1.723548853061714903e-01 4.380098788684652633e-02 1.723548853062199238e-01
3.760100000000000109e-01 2.431228756904602051e-03 9.999746680259704590e-01 4.925130307674407959e-02 -1.227348446846008301e-01 7.927388548851013184e-01 1.005912423133850098e+00 3.448501229286193848e-04 1.001329421997070312e+00 3.993998467922210693e-02 1.013315320014953613e+00 1.268574744462966919e-01 1.017221927642822266e+00 -1.046288758516311646e-03 5.126287788152694702e-02 -1.209703236818313599e-01 4.112848639488220215e-02 1.327663064002990723e-01 -2.830145100569691520e-04 1.000000000000000000e+00 4.450054763431701699e-02 -1.715531669625561251e-01 8.192617531936819963e-01 1.006989336619840136e+00 -1.926616949906035910e-04 9.999807338307485916e-01 4.484462868817924025e-02 1.006989367124212276e+00 1.727436362874429920e-01 9.999999599558715424e-01 2.830145064866014092e-04 4.445199380673094808e-02 -1.715657544026276127e-01 4.445199380766557545e-02 1.715657544025878667e-01
3.770100000000000118e-01 2.350687980651855469e-03 9.999746084213256836e-01 4.890318214893341064e-02 -1.240436434745788574e-01 7.955214381217956543e-01 1.006329417228698730e+00 3.644302487373352051e-04 1.001303553581237793e+00 3.965343534946441650e-02 1.013656854629516602e+00 1.276869624853134155e-01 1.017356276512145996e+00 -9.818281978368759155e-04 5.094131827354431152e-02 -1.223397925496101379e-01 4.086692631244659424e-02 1.335334777832031250e-01 -2.884327380929674204e-04 1.000000000000000000e+00 4.516248977465887188e-02 -1.707517483748790810e-01 8.211295662508276694e-01 1.006967582520596816e+00 -1.523965631545815978e-04 9.999847603442523214e-01 4.550318518084160019e-02 1.006967621743694030e+00 1.719345927645196670e-01 9.999999584135486064e-01 2.884327345701367387e-04 4.511323747811819829e-02 -1.707647676354665245e-01 4.511323748026173364e-02 1.707647676353753752e-01
3.780100000000000127e-01 2.270109951496124268e-03 9.999745488166809082e-01 4.855509102344512939e-02 -1.253522187471389771e-01 7.983040213584899902e-01 1.006746292114257812e+00 3.840401768684387207e-04 1.001277685165405273e+00 3.936691582202911377e-02 1.013998508453369141e+00 1.285161972045898438e-01 1.017490625381469727e+00 -9.173518046736717224e-04 5.061983689665794373e-02 -1.237090080976486206e-01 4.060538113117218018e-02 1.343005895614624023e-01 -2.925979514279734785e-04 1.000000000000000000e+00 4.583376090926587210e-02 -1.699390385557841832e-01 8.229785762030112917e-01 1.006945521219898554e+00 -1.128934036774554677e-04 9.999887106601877962e-01 4.617128531574537370e-02 1.006945554636867302e+00 1.711141795232752061e-01 9.999999572032672868e-01 2.925979477190008963e-04 4.578403510954665717e-02 -1.699524421678983710e-01 4.578403511164354928e-02 1.699524421678092201e-01
3.790100000000000136e-01 2.189524471759796143e-03 9.999744892120361328e-01 4.820708930492401123e-02 -1.266609728336334229e-01 8.010866045951843262e-01 1.007163166999816895e+00 4.036501049995422363e-04 1.001251816749572754e+00 3.908048570156097412e-02 1.014340043067932129e+00 1.293456107378005981e-01 1.017624855041503906e+00 -8.528698235750198364e-04 5.029838532209396362e-02 -1.250784844160079956e-01 4.034391045570373535e-02 1.350677907466888428e-01 -2.955341887059255261e-04 1.000000000000000000e+00 4.651372220186851536e-02 -1.691155428416972195e-01 8.248089671453114891e-01 1.006923163688813183e+00 -7.415845349576537162e-05 9.999925841548610306e-01 4.684828568080245947e-02 1.006923176685692534e+00 1.702829080786116278e-01 9.999999563335799646e-01 2.955341845805487823e-04 4.646374073747081695e-02 -1.691292818597448233e-01 4.646374073826550766e-02 1.691292818597110170e-01
3.800100000000000144e-01 2.108968794345855713e-03 9.999744296073913574e-01 4.785886406898498535e-02 -1.279698163270950317e-01 8.038691282272338867e-01 1.007580041885375977e+00 4.231780767440795898e-04 1.001226067543029785e+00 3.879387676715850830e-02 1.014681696891784668e+00 1.301750093698501587e-01 1.017759203910827637e+00 -7.884483784437179565e-04 4.997681081295013428e-02 -1.264479756355285645e-01 4.008226096630096436e-02 1.358349919319152832e-01 -2.972656698259546382e-04 1.000000000000000000e+00 4.720176941585655511e-02 -1.682817538054151851e-01 8.266209215342740224e-01 1.006900520871037763e+00 -3.619631046780035058e-05 9.999963803694156272e-01 4.753357743180094963e-02 1.006900544071674286e+00 1.694412771116382277e-01 9.999999558249250686e-01 2.972656658358789530e-04 4.715174292285805036e-02 -1.682957778540732086e-01 4.715174292460362626e-02 1.682957778539989901e-01
3.810100000000000153e-01 2.019554376602172852e-03 9.999743700027465820e-01 4.752487689256668091e-02 -1.292291730642318726e-01 8.064913153648376465e-01 1.008147001266479492e+00 4.707202315330505371e-04 1.001203060150146484e+00 3.843648731708526611e-02 1.015133500099182129e+00 1.314522325992584229e-01 1.017872095108032227e+00 -6.865030154585838318e-04 4.964295774698257446e-02 -1.277632713317871094e-01 3.968729078769683838e-02 1.370045244693756104e-01 -2.978167298508751126e-04 1.000000000000000000e+00 4.789733068591558313e-02 -1.674381511950973622e-01 8.284146200752128264e-01 1.006877603578157920e+00 9.899140650387506226e-07 1.000000098991432385e+00 4.822658379162652470e-02 1.006877604828781303e+00 1.685897718413815194e-01 9.999999556530617673e-01 2.978167254699187402e-04 4.784746267877073439e-02 -1.674524083968607080e-01 4.784746267886750420e-02 1.674524083968565724e-01
3.820100000000000162e-01 1.920536160469055176e-03 9.999743103981018066e-01 4.720594733953475952e-02 -1.304351389408111572e-01 8.089399933815002441e-01 1.008876442909240723e+00 5.485489964485168457e-04 1.001183152198791504e+00 3.800214827060699463e-02 1.015704512596130371e+00 1.332143694162368774e-01 1.017961740493774414e+00 -5.439324304461479187e-04 4.929548874497413635e-02 -1.290201097726821899e-01 3.914766013622283936e-02 1.386096775531768799e-01 -2.972117632763504060e-04 1.000000000000000000e+00 4.859986436496281648e-02 -1.665852020311605064e-01 8.301902416606656843e-01 1.006854422564215312e+00 3.739846246771391474e-05 1.000003739845753969e+00 4.892675829600327125e-02 1.006854399234210717e+00 1.677288648713620156e-01 9.999999558236737363e-01 2.972117584872899817e-04 4.855035115868049089e-02 -1.665996391049038849e-01 4.855035115682077018e-02 1.665996391049829606e-01
3.830100000000000171e-01 1.821495592594146729e-03 9.999742507934570312e-01 4.688706248998641968e-02 -1.316413134336471558e-01 8.113887310028076172e-01 1.009606122970581055e+00 6.263703107833862305e-04 1.001163363456726074e+00 3.756783902645111084e-02 1.016275525093078613e+00 1.349765360355377197e-01 1.018051505088806152e+00 -4.014605656266212463e-04 4.894807934761047363e-02 -1.302770972251892090e-01 3.860801458358764648e-02 1.402149796485900879e-01 -2.954752147089376537e-04 1.000000000000000000e+00 4.930885619875056275e-02 -1.657233614842292813e-01 8.319479636147393276e-01 1.006830988506873359e+00 7.302880377059561942e-05 1.000007302881086302e+00 4.963358191505064937e-02 1.006831025735247964e+00 1.668590169541068480e-01 9.999999563600246999e-01 2.954752110044806652e-04 4.925988687094251528e-02 -1.657379238232869478e-01 4.925988687361931156e-02 1.657379238231731777e-01
3.840100000000000180e-01 1.722499728202819824e-03 9.999741911888122559e-01 4.656818509101867676e-02 -1.328472197055816650e-01 8.138373494148254395e-01 1.010335445404052734e+00 7.041320204734802246e-04 1.001143455505371094e+00 3.713352978229522705e-02 1.016846537590026855e+00 1.367384344339370728e-01 1.018141031265258789e+00 -2.590036019682884216e-04 4.860069975256919861e-02 -1.315337866544723511e-01 3.806836903095245361e-02 1.418200135231018066e-01 -2.926315242897500803e-04 1.000000000000000000e+00 5.002381782400833199e-02 -1.648530728010519364e-01 8.336879615768930663e-01 1.006807311812433214e+00 1.078815151246880150e-04 1.000010788150837326e+00 5.034656088830487264e-02 1.006807284676322967e+00 1.659806755960923919e-01 9.999999571711868374e-01 2.926315195468992200e-04 4.997557450552841257e-02 -1.648677042610759702e-01 4.997557450298041604e-02 1.648677042611843002e-01
3.850100000000000189e-01 1.623474061489105225e-03 9.999741315841674805e-01 4.624924808740615845e-02 -1.340534240007400513e-01 8.162860870361328125e-01 1.011065006256103516e+00 7.819533348083496094e-04 1.001123666763305664e+00 3.669923543930053711e-02 1.017417550086975098e+00 1.385008096694946289e-01 1.018230795860290527e+00 -1.164851710200309753e-04 4.825317859649658203e-02 -1.327908039093017578e-01 3.752873837947845459e-02 1.434253752231597900e-01 -2.887050977058115892e-04 1.000000000000000000e+00 5.074428497026405721e-02 -1.639747676379040564e-01 8.354104095423267040e-01 1.006783402973372654e+00 1.419581984430475289e-04 1.000014195820234653e+00 5.106522637684383220e-02 1.006783432014482615e+00 1.650942782004795051e-01 9.999999583317420448e-01 2.887050940226678470e-04 5.069694248797586983e-02 -1.639894109533755473e-01 5.069694248944919129e-02 1.639894109533128752e-01
3.860100000000000198e-01 1.524455845355987549e-03 9.999740719795227051e-01 4.593034088611602783e-02 -1.352593004703521729e-01 8.187347650527954102e-01 1.011794447898864746e+00 8.597895503044128418e-04 1.001103758811950684e+00 3.626497089862823486e-02 1.017988562583923340e+00 1.402626782655715942e-01 1.018320441246032715e+00 2.600438892841339111e-05 4.790581390261650085e-02 -1.340474784374237061e-01 3.698910772800445557e-02 1.450303792953491211e-01 -2.837202760150766266e-04 1.000000000000000000e+00 5.146981589813450636e-02 -1.630888663252714199e-01 8.371154798783243534e-01 1.006759272127376814e+00 1.752613669916414096e-04 1.000017526136830925e+00 5.178913122448454420e-02 1.006759293808519473e+00 1.642002490470943210e-01 9.999999597537865270e-01 2.837202723191947014e-04 5.142354220340748100e-02 -1.631034627967141715e-01 5.142354220390490949e-02 1.631034627966930217e-01
3.870100000000000207e-01 1.425437629222869873e-03 9.999740123748779297e-01 4.561141878366470337e-02 -1.364653408527374268e-01 8.211833834648132324e-01 1.012523889541625977e+00 9.375363588333129883e-04 1.001083850860595703e+00 3.583058714866638184e-02 1.018559575080871582e+00 1.420248299837112427e-01 1.018409967422485352e+00 1.684855669736862183e-04 4.755831882357597351e-02 -1.353042721748352051e-01 3.644940257072448730e-02 1.466355919837951660e-01 -2.777013126234031742e-04 1.000000000000000000e+00 5.219998990904382158e-02 -1.621957781983003055e-01 8.388033433710606612e-01 1.006734929371805531e+00 2.077943782559919003e-04 1.000020779437274188e+00 5.251784973254412792e-02 1.006734923895767686e+00 1.632990020750846594e-01 9.999999614310070006e-01 2.777013085909052059e-04 5.215494594001186812e-02 -1.622102679275256309e-01 5.215494593792793787e-02 1.622102679276142267e-01
3.880100000000000215e-01 1.326397061347961426e-03 9.999739527702331543e-01 4.529255628585815430e-02 -1.376712620258331299e-01 8.236320614814758301e-01 1.013253331184387207e+00 1.015350222587585449e-03 1.001064062118530273e+00 3.539624810218811035e-02 1.019130587577819824e+00 1.437867581844329834e-01 1.018499732017517090e+00 3.109686076641082764e-04 4.721092060208320618e-02 -1.365610957145690918e-01 3.590974211692810059e-02 1.482406556606292725e-01 -2.706723405127378656e-04 1.000000000000000000e+00 5.293440618945146475e-02 -1.612959017163073938e-01 8.404741691860567743e-01 1.006710384678124903e+00 2.395613526008089620e-04 1.000023956135980940e+00 5.325097621956303984e-02 1.006710448378275835e+00 1.623909404295660330e-01 9.999999633812968192e-01 2.706723378132651673e-04 5.289074588086653539e-02 -1.613102237163692998e-01 5.289074588359106432e-02 1.613102237162534758e-01
3.890100000000000224e-01 1.227393746376037598e-03 9.999738931655883789e-01 4.497361183166503906e-02 -1.388774067163467407e-01 8.260806798934936523e-01 1.013982892036437988e+00 1.093134284019470215e-03 1.001044273376464844e+00 3.496199846267700195e-02 1.019701600074768066e+00 1.455490291118621826e-01 1.018589377403259277e+00 4.534907639026641846e-04 4.686344787478446960e-02 -1.378180235624313354e-01 3.537011146545410156e-02 1.498460173606872559e-01 -2.626573501101739957e-04 1.000000000000000000e+00 5.367268260997386242e-02 -1.603896247232909356e-01 8.421281248875989167e-01 1.006685647685646945e+00 2.705670928990428284e-04 1.000027056708649997e+00 5.398812304253497452e-02 1.006685652792669083e+00 1.614764551942683979e-01 9.999999654939656368e-01 2.626573465523566520e-04 5.363055327242245707e-02 -1.604037166891549016e-01 5.363055327000317701e-02 1.604037166892577637e-01
3.900100000000000233e-01 1.128368079662322998e-03 9.999738335609436035e-01 4.465475678443908691e-02 -1.400834619998931885e-01 8.285294771194458008e-01 1.014712333679199219e+00 1.170992851257324219e-03 1.001024246215820312e+00 3.452777862548828125e-02 1.020272612571716309e+00 1.473110914230346680e-01 1.018678903579711914e+00 5.959775298833847046e-04 4.651608318090438843e-02 -1.390748918056488037e-01 3.483060002326965332e-02 1.514511406421661377e-01 -2.536801708143618383e-04 1.000000000000000000e+00 5.441445460465273165e-02 -1.594773247250904635e-01 8.437653764684284186e-01 1.006660728090904566e+00 3.008170400504568643e-04 1.000030081704314400e+00 5.472892102240044243e-02 1.006660788127541561e+00 1.605559286715294853e-01 9.999999678287815330e-01 2.536801683531375801e-04 5.437399660585384709e-02 -1.594911234739933570e-01 5.437399660702199600e-02 1.594911234739437023e-01
3.910100000000000242e-01 1.029349863529205322e-03 9.999737739562988281e-01 4.433576017618179321e-02 -1.412894278764724731e-01 8.309780359268188477e-01 1.015441775321960449e+00 1.248762011528015137e-03 1.001004457473754883e+00 3.409330546855926514e-02 1.020843744277954102e+00 1.490730792284011841e-01 1.018768668174743652e+00 7.384996861219406128e-04 4.616855084896087646e-02 -1.403316259384155273e-01 3.429080545902252197e-02 1.530562937259674072e-01 -2.437644528671688337e-04 1.000000000000000000e+00 5.515937416819124278e-02 -1.585593691331117772e-01 8.453860883679802374e-01 1.006635635220312075e+00 3.303171932026546689e-04 1.000033031719548937e+00 5.547301678937904129e-02 1.006635700591981708e+00 1.596297313975093002e-01 9.999999702935923329e-01 2.437644506453480161e-04 5.512072138218256784e-02 -1.585728103260848620e-01 5.512072138304773689e-02 1.585728103260480859e-01
3.920100000000000251e-01 9.303241968154907227e-04 9.999737143516540527e-01 4.401692003011703491e-02 -1.424955427646636963e-01 8.334267735481262207e-01 1.016171216964721680e+00 1.326605677604675293e-03 1.000984668731689453e+00 3.365907073020935059e-02 1.021414637565612793e+00 1.508352160453796387e-01 1.018858313560485840e+00 8.809976279735565186e-04 4.582116007804870605e-02 -1.415885686874389648e-01 3.375121951103210449e-02 1.546614170074462891e-01 -2.329336543851333481e-04 1.000000000000000000e+00 5.590710888765909603e-02 -1.576361155523022251e-01 8.469904235139567028e-01 1.006610378312340348e+00 3.590740709267391164e-04 1.000035907406491065e+00 5.622007293056049959e-02 1.006610412964188628e+00 1.586982245977008044e-01 9.999999728600565962e-01 2.329336517729920506e-04 5.587038864064410720e-02 -1.576491338985841484e-01 5.587038863836890634e-02 1.576491338986808488e-01
3.930100000000000260e-01 8.313059806823730469e-04 9.999736547470092773e-01 4.369807988405227661e-02 -1.437015086412429810e-01 8.358755111694335938e-01 1.016900777816772461e+00 1.404404640197753906e-03 1.000964879989624023e+00 3.322485089302062988e-02 1.021985769271850586e+00 1.525973081588745117e-01 1.018948078155517578e+00 1.023482531309127808e-03 4.547380656003952026e-02 -1.428453624248504639e-01 3.321166336536407471e-02 1.562666296958923340e-01 -2.212110171859582163e-04 1.000000000000000000e+00 5.665734122159420821e-02 -1.567079118709201191e-01 8.485785432746980606e-01 1.006584966488510036e+00 3.870946577378374387e-04 1.000038709466497977e+00 5.696976718589856492e-02 1.006585076307592530e+00 1.577617601017413662e-01 9.999999755459683115e-01 2.212110159907129518e-04 5.662267428804433622e-02 -1.567204412940112479e-01 5.662267429078370051e-02 1.567204412938947855e-01
3.940100000000000269e-01 7.322803139686584473e-04 9.999735951423645020e-01 4.337918013334274292e-02 -1.449074894189834595e-01 8.383241891860961914e-01 1.017630219459533691e+00 1.482211053371429443e-03 1.000944972038269043e+00 3.279043734073638916e-02 1.022556781768798828e+00 1.543592810630798340e-01 1.019037604331970215e+00 1.165952533483505249e-03 4.512631893157958984e-02 -1.441020965576171875e-01 3.267192840576171875e-02 1.578717231750488281e-01 -2.086195686685617871e-04 1.000000000000000000e+00 5.740976750851603527e-02 -1.557750967109727269e-01 8.501506075820179920e-01 1.006559408510217191e+00 4.143863508966372537e-04 1.000041438634428070e+00 5.772179049110236215e-02 1.006559461471827177e+00 1.568206789119115929e-01 9.999999782269454185e-01 2.086195665989094763e-04 5.737726855429613887e-02 -1.557870700952414256e-01 5.737726855179296759e-02 1.557870700953478404e-01
3.950099999999999723e-01 6.332769989967346191e-04 9.999735355377197266e-01 4.306018352508544922e-02 -1.461133956909179688e-01 8.407726287841796875e-01 1.018359541893005371e+00 1.559950411319732666e-03 1.000925183296203613e+00 3.235615789890289307e-02 1.023127675056457520e+00 1.561212390661239624e-01 1.019127249717712402e+00 1.308469101786613464e-03 4.477886110544204712e-02 -1.453588753938674927e-01 3.213232755661010742e-02 1.594767868518829346e-01 -1.951820934104383902e-04 1.000000000000000000e+00 5.816409745234187023e-02 -1.548379994048235953e-01 8.517067748340904076e-01 1.006533713166080757e+00 4.409569325614582291e-04 1.000044095692414370e+00 5.847584801439601604e-02 1.006533768612249524e+00 1.558753141917507690e-01 9.999999809367110526e-01 1.951820914632292048e-04 5.813387477539951748e-02 -1.548493490113424242e-01 5.813387477221458599e-02 1.548493490114778159e-01
3.960099999999999731e-01 5.342587828636169434e-04 9.999734759330749512e-01 4.274122416973114014e-02 -1.473196297883987427e-01 8.432214260101318359e-01 1.019089102745056152e+00 1.637764275074005127e-03 1.000905275344848633e+00 3.192186355590820312e-02 1.023698806762695312e+00 1.578835248947143555e-01 1.019216895103454590e+00 1.450924202799797058e-03 4.443135857582092285e-02 -1.466159224510192871e-01 3.159265220165252686e-02 1.610821187496185303e-01 -1.809210963484073726e-04 1.000000000000000000e+00 5.892005375251504334e-02 -1.538969398556788437e-01 8.532472017295595901e-01 1.006507888949440765e+00 4.668145053561167826e-04 1.000046681450292407e+00 5.923165757256579345e-02 1.006507985318354503e+00 1.549259887418109882e-01 9.999999836293678168e-01 1.809210951569236662e-04 5.889220959541340700e-02 -1.539075972075992227e-01 5.889220959449344844e-02 1.539075972076383581e-01
3.970099999999999740e-01 4.352331161499023438e-04 9.999734163284301758e-01 4.242242872714996338e-02 -1.485255658626556396e-01 8.456701040267944336e-01 1.019818663597106934e+00 1.715578138828277588e-03 1.000885367393493652e+00 3.148752450942993164e-02 1.024269819259643555e+00 1.596454679965972900e-01 1.019306778907775879e+00 1.593453809618949890e-03 4.408401250839233398e-02 -1.478725969791412354e-01 3.105299174785614014e-02 1.626871526241302490e-01 -1.658588449222721045e-04 1.000000000000000000e+00 5.967737082128719145e-02 -1.529522294879076816e-01 8.547720436431833768e-01 1.006481944180611876e+00 4.919674796217995798e-04 1.000049196748630020e+00 5.998894874644992992e-02 1.006482097052514346e+00 1.539730167459090471e-01 9.999999862575313925e-01 1.658588447233577332e-04 5.965200149219747339e-02 -1.529621254311679668e-01 5.965200149472373731e-02 1.529621254310605805e-01
3.980099999999999749e-01 3.362074494361877441e-04 9.999732971191406250e-01 4.210349917411804199e-02 -1.497315168380737305e-01 8.481187224388122559e-01 1.020547986030578613e+00 1.793399453163146973e-03 1.000865578651428223e+00 3.105324506759643555e-02 1.024840831756591797e+00 1.614075154066085815e-01 1.019396305084228516e+00 1.735959202051162720e-03 4.373658075928688049e-02 -1.491293609142303467e-01 3.051339089870452881e-02 1.642923057079315186e-01 -1.500173492628916220e-04 1.000000000000000000e+00 6.043579435807911598e-02 -1.520041712776287746e-01 8.562814545638284258e-01 1.006455886989855442e+00 5.164245366256601686e-04 1.000051642454502288e+00 6.074746240991514556e-02 1.006456060513267747e+00 1.530167037054001034e-01 9.999999887626166428e-01 1.500173494061895932e-04 6.041299037935531080e-02 -1.520132360188631016e-01 6.041299038253153397e-02 1.520132360187280984e-01
3.990099999999999758e-01 2.371743321418762207e-04 9.999732375144958496e-01 4.178459942340850830e-02 -1.509376168251037598e-01 8.505675196647644043e-01 1.021277546882629395e+00 1.871243119239807129e-03 1.000845789909362793e+00 3.061892092227935791e-02 1.025411844253540039e+00 1.631695032119750977e-01 1.019485950469970703e+00 1.878449693322181702e-03 4.338916018605232239e-02 -1.503862142562866211e-01 2.997374534606933594e-02 1.658973991870880127e-01 -1.334183235410500191e-04 1.000000000000000000e+00 6.119508115082522570e-02 -1.510530595304213075e-01 8.577755868917579241e-01 1.006429725344759385e+00 5.401945871385213128e-04 1.000054019458946453e+00 6.150695069100588913e-02 1.006429881678579719e+00 1.520573465081059006e-01 9.999999911039876288e-01 1.334183233407083228e-04 6.117492735017552447e-02 -1.510612227404563024e-01 6.117492735105495988e-02 1.510612227404189156e-01
4.000099999999999767e-01 1.381635665893554688e-04 9.999731779098510742e-01 4.146569222211837769e-02 -1.521436572074890137e-01 8.530160784721374512e-01 1.022006988525390625e+00 1.949012279510498047e-03 1.000825881958007812e+00 3.018471598625183105e-02 1.025982856750488281e+00 1.649317443370819092e-01 1.019575595855712891e+00 2.020942047238349915e-03 4.304175078868865967e-02 -1.516431123018264771e-01 2.943417429924011230e-02 1.675027012825012207e-01 -1.160832071556108141e-04 1.000000000000000000e+00 6.195499823998640992e-02 -1.500991804609491942e-01 8.592545916482772217e-01 1.006403467049875822e+00 5.632867534489708304e-04 1.000056328674671091e+00 6.226717608761254963e-02 1.006403591757247584e+00 1.510952339266579680e-01 9.999999932501326683e-01 1.160832063283189522e-04 6.193757385714206837e-02 -1.501063713572402258e-01 6.193757385459305181e-02 1.501063713573485836e-01
4.010099999999999776e-01 3.914535045623779297e-05 9.999731183052062988e-01 4.114682227373123169e-02 -1.533496826887130737e-01 8.554648756980895996e-01 1.022736549377441406e+00 2.026811242103576660e-03 1.000805974006652832e+00 2.975031733512878418e-02 1.026553750038146973e+00 1.666937768459320068e-01 1.019665360450744629e+00 2.163428813219070435e-03 4.269430786371231079e-02 -1.528999507427215576e-01 2.889446914196014404e-02 1.691079139709472656e-01 -9.803316036077804334e-05 1.000000000000000000e+00 6.271532243447149046e-02 -1.491428123958321306e-01 8.607186185016647562e-01 1.006377119749402027e+00 5.857103443585109188e-04 1.000058571033598964e+00 6.302791099032091504e-02 1.006377249276205310e+00 1.501306468336730815e-01 9.999999951795703890e-01 9.803315949977435149e-05 6.270070122734199003e-02 -1.491489598262671079e-01 6.270070122417484293e-02 1.491489598264017502e-01
4.020099999999999785e-01 -5.988776683807373047e-05 9.999730587005615234e-01 4.082783311605453491e-02 -1.545559018850326538e-01 8.579135537147521973e-01 1.023465991020202637e+00 2.104632556438446045e-03 1.000786185264587402e+00 2.931600809097290039e-02 1.027124881744384766e+00 1.684560477733612061e-01 1.019755005836486816e+00 2.305947244167327881e-03 4.234682396054267883e-02 -1.541570127010345459e-01 2.835480868816375732e-02 1.707132160663604736e-01 -7.928902995998122507e-05 1.000000000000000000e+00 6.347584016164466159e-02 -1.481842255802705566e-01 8.621678155739271876e-01 1.006350690880815746e+00 6.074748158266576317e-04 1.000060747481360979e+00 6.378893739502651539e-02 1.006350863396402895e+00 1.491638577246027775e-01 9.999999968526041005e-01 7.928902969051241094e-05 6.346409058787608193e-02 -1.481892580431341255e-01 6.346409058703753048e-02 1.481892580431697914e-01
4.030099999999999794e-01 -1.588910818099975586e-04 9.999729990959167480e-01 4.050903767347335815e-02 -1.557616144418716431e-01 8.603621125221252441e-01 1.024195551872253418e+00 2.182431519031524658e-03 1.000766277313232422e+00 2.888166904449462891e-02 1.027695894241333008e+00 1.702179014682769775e-01 1.019844651222229004e+00 2.448439598083496094e-03 4.199948534369468689e-02 -1.554135382175445557e-01 2.781519293785095215e-02 1.723181903362274170e-01 -5.987137200027475799e-05 1.000000000000000000e+00 6.423634675820481810e-02 -1.472236827163052875e-01 8.636023296459943710e-01 1.006324187697623662e+00 6.285897609085161356e-04 1.000062858976770608e+00 6.455004623513335704e-02 1.006324417237252522e+00 1.481951313498831302e-01 9.999999982200358239e-01 5.987137253606826092e-05 6.422753213040489906e-02 -1.472275283984099681e-01 6.422753213297634212e-02 1.472275283983006666e-01
4.040099999999999802e-01 -2.579391002655029297e-04 9.999729394912719727e-01 4.019009321928024292e-02 -1.569675803184509277e-01 8.628108501434326172e-01 1.024924874305725098e+00 2.260267734527587891e-03 1.000746488571166992e+00 2.844731509685516357e-02 1.028266906738281250e+00 1.719798147678375244e-01 1.019934296607971191e+00 2.590950578451156616e-03 4.165196046233177185e-02 -1.566703319549560547e-01 2.727545797824859619e-02 1.739231646060943604e-01 -3.980044877708116221e-05 1.000000000000000000e+00 6.499664607527627647e-02 -1.462614391431408811e-01 8.650223061777714273e-01 1.006297617271029843e+00 6.490648896890743435e-04 1.000064906489803729e+00 6.531103698782800282e-02 1.006297867388445066e+00 1.472247248974507261e-01 9.999999992230927948e-01 3.980044946846232541e-05 6.499082471720757370e-02 -1.462640259568358247e-01 6.499082472036532554e-02 1.462640259567015710e-01
4.050099999999999811e-01 -3.569424152374267578e-04 9.999728798866271973e-01 3.987120091915130615e-02 -1.581736505031585693e-01 8.652594685554504395e-01 1.025654435157775879e+00 2.338029444217681885e-03 1.000726699829101562e+00 2.801302075386047363e-02 1.028838038444519043e+00 1.737419664859771729e-01 1.020023941993713379e+00 2.733414992690086365e-03 4.130457341670989990e-02 -1.579271703958511353e-01 2.673587203025817871e-02 1.755284368991851807e-01 -1.909619837564903555e-05 1.000000000000000000e+00 6.575655036194386072e-02 -1.452977426702284636e-01 8.664278891241621317e-01 1.006270986519020028e+00 6.689099983705534130e-04 1.000066891000048086e+00 6.607171770908382147e-02 1.006271219145444373e+00 1.462528881067477193e-01 9.999999998214865737e-01 1.909619855171760689e-05 6.575377570630462631e-02 -1.452989983523431672e-01 6.575377570710196073e-02 1.452989983523092499e-01
4.060099999999999820e-01 -4.559531807899475098e-04 9.999728202819824219e-01 3.955227136611938477e-02 -1.593796908855438232e-01 8.677080273628234863e-01 1.026383757591247559e+00 2.415828406810760498e-03 1.000706672668457031e+00 2.757877111434936523e-02 1.029408931732177734e+00 1.755040884017944336e-01 1.020113468170166016e+00 2.875914797186851501e-03 4.095709323883056641e-02 -1.591840237379074097e-01 2.619627118110656738e-02 1.771336495876312256e-01 2.221741711702880699e-06 1.000000000000000000e+00 6.651587965867927776e-02 -1.443328340765248075e-01 8.678192211358290997e-01 1.006244302206561025e+00 6.881349633569996092e-04 1.000068813495650355e+00 6.683190438020533697e-02 1.006244503998433348e+00 1.452798636906819651e-01 9.999999999851069132e-01 -2.221742288169520015e-06 6.651620035806528330e-02 -1.443326862672839883e-01 6.651620035547180232e-02 1.443326862673942612e-01
4.070099999999999829e-01 -5.549713969230651855e-04 9.999727606773376465e-01 3.923338651657104492e-02 -1.605857610702514648e-01 8.701567649841308594e-01 1.027113437652587891e+00 2.493642270565032959e-03 1.000686883926391602e+00 2.714441716670989990e-02 1.029979944229125977e+00 1.772661507129669189e-01 1.020203351974487305e+00 3.018382936716079712e-03 4.060969129204750061e-02 -1.604408919811248779e-01 2.565658092498779297e-02 1.787388026714324951e-01 2.413403659568416837e-05 1.000000000000000000e+00 6.727446147231681828e-02 -1.433669472705470793e-01 8.691964435736256878e-01 1.006217570947055773e+00 7.067497250303705989e-04 1.000070674971671014e+00 6.759142058205974690e-02 1.006217778484252534e+00 1.443058874949401660e-01 9.999999996936861368e-01 -2.413403729306260267e-05 6.727792151113279329e-02 -1.433653235905538170e-01 6.727792150798476978e-02 1.433653235906876544e-01
4.080099999999999838e-01 -6.475821137428283691e-04 9.999727010726928711e-01 3.896935284137725830e-02 -1.618274003267288208e-01 8.725800514221191406e-01 1.027819037437438965e+00 2.565681934356689453e-03 1.000667095184326172e+00 2.677603065967559814e-02 1.030530810356140137e+00 1.790356934070587158e-01 1.020279765129089355e+00 3.151433542370796204e-03 4.031880199909210205e-02 -1.617353856563568115e-01 2.518661320209503174e-02 1.803535521030426025e-01 4.662168101667204368e-05 1.000000000000000000e+00 6.803213068276284248e-02 -1.424003091476096772e-01 8.705596963336780236e-01 1.006190799159970339e+00 7.247642572348899932e-04 1.000072476425523771e+00 6.835009726731036683e-02 1.006191050422145850e+00 1.433311880823578410e-01 9.999999989095856856e-01 -4.662168116777268582e-05 6.803876955896602519e-02 -1.423971372123494505e-01 6.803876955821025474e-02 1.423971372123815637e-01
4.090099999999999847e-01 -7.388666272163391113e-04 9.999726414680480957e-01 3.871643543243408203e-02 -1.630760878324508667e-01 8.749981522560119629e-01 1.028520107269287109e+00 2.636529505252838135e-03 1.000647425651550293e+00 2.642109990119934082e-02 1.031077742576599121e+00 1.808068156242370605e-01 1.020353794097900391e+00 3.282561898231506348e-03 4.003940150141716003e-02 -1.630373001098632812e-01 2.473090589046478271e-02 1.819702386856079102e-01 6.966597526121651607e-05 1.000000000000000000e+00 6.878872902060989558e-02 -1.414331400523353710e-01 8.719091180437300581e-01 1.006163993092247466e+00 7.421885665113434408e-04 1.000074218857342601e+00 6.910777227518181964e-02 1.006164300611171125e+00 1.423559872816949623e-01 9.999999975858622214e-01 -6.966597462357007272e-05 6.879858190198247236e-02 -1.414283475034351367e-01 6.879858190459768597e-02 1.414283475033239479e-01
4.100099999999999856e-01 -8.301511406898498535e-04 9.999725818634033203e-01 3.846350312232971191e-02 -1.643247902393341064e-01 8.774163722991943359e-01 1.029220938682556152e+00 2.707377076148986816e-03 1.000627517700195312e+00 2.606600522994995117e-02 1.031624436378479004e+00 1.825776994228363037e-01 1.020427584648132324e+00 3.413734957575798035e-03 3.975990414619445801e-02 -1.643392592668533325e-01 2.427498996257781982e-02 1.835868060588836670e-01 9.324852648344815888e-05 1.000000000000000000e+00 6.954410479756766017e-02 -1.404656539205362820e-01 8.732448460721998762e-01 1.006137158821693411e+00 7.590326789636906964e-04 1.000075903268725641e+00 6.986429006822297838e-02 1.006137485666599440e+00 1.413805003431586882e-01 9.999999956673918389e-01 -9.324852565083144133e-05 6.955720267501365461e-02 -1.404591684582137123e-01 6.955720267815157509e-02 1.404591684580803190e-01
4.110099999999999865e-01 -9.214207530021667480e-04 9.999725222587585449e-01 3.821055591106414795e-02 -1.655734330415725708e-01 8.798344135284423828e-01 1.029921889305114746e+00 2.778239548206329346e-03 1.000607728958129883e+00 2.571091055870056152e-02 1.032171249389648438e+00 1.843487322330474854e-01 1.020501613616943359e+00 3.544842824339866638e-03 3.948047012090682983e-02 -1.656412184238433838e-01 2.381914854049682617e-02 1.852034330368041992e-01 1.173512726539911494e-04 1.000000000000000000e+00 7.029811282919617987e-02 -1.394980581584464585e-01 8.745670163621079851e-01 1.006110302286770120e+00 7.753066166722334803e-04 1.000077530661855896e+00 7.061950179836956609e-02 1.006110610233701852e+00 1.404049360873391439e-01 9.999999931177587786e-01 -1.173512722259670781e-04 7.031448261160644364e-02 -1.394898076325295222e-01 7.031448261232031705e-02 1.394898076324991576e-01
4.120099999999999874e-01 -1.012712717056274414e-03 9.999724626541137695e-01 3.795754909515380859e-02 -1.668221801519393921e-01 8.822524547576904297e-01 1.030622839927673340e+00 2.849064767360687256e-03 1.000587940216064453e+00 2.535584568977355957e-02 1.032718062400817871e+00 1.861197650432586670e-01 1.020575284957885742e+00 3.675926476716995239e-03 3.920097649097442627e-02 -1.669431924819946289e-01 2.336327731609344482e-02 1.868200898170471191e-01 1.419564583681334822e-04 1.000000000000000000e+00 7.105061398257138394e-02 -1.385305540706305572e-01 8.758757636230273258e-01 1.006083429286859454e+00 7.910203990683059875e-04 1.000079102039209689e+00 7.137326481028997971e-02 1.006083706191226890e+00 1.394294972607641736e-01 9.999999899115501467e-01 -1.419564584774070208e-04 7.107027860316607326e-02 -1.385204665530567758e-01 7.107027860052948787e-02 1.385204665531688806e-01
4.130099999999999882e-01 -1.039817929267883301e-03 9.999724030494689941e-01 3.869654238224029541e-02 -1.665741950273513794e-01 8.842756748199462891e-01 1.030794858932495117e+00 2.872735261917114258e-03 1.000570893287658691e+00 2.620512247085571289e-02 1.032748103141784668e+00 1.860002577304840088e-01 1.020402431488037109e+00 3.696311265230178833e-03 3.991070762276649475e-02 -1.667156517505645752e-01 2.417066693305969238e-02 1.866179108619689941e-01 1.670466193087492346e-04 1.000000000000000000e+00 7.180147482928375680e-02 -1.375633371657475901e-01 8.771712214620397408e-01 1.006056545492646670e+00 8.061840417991015520e-04 1.000080618403580646e+00 7.212544230569872816e-02 1.006056839222503108e+00 1.384543808711358459e-01 9.999999860368546933e-01 -1.670466190356532628e-04 7.182445334329984332e-02 -1.375513410285308935e-01 7.182445334103330914e-02 1.375513410286272331e-01
4.140099999999999891e-01 -9.941160678863525391e-04 9.999723434448242188e-01 4.056054353713989258e-02 -1.646282374858856201e-01 8.858502507209777832e-01 1.030366539955139160e+00 2.842724323272705078e-03 1.000557184219360352e+00 2.842032909393310547e-02 1.032191991806030273e+00 1.837358474731445312e-01 1.019949555397033691e+00 3.590850159525871277e-03 4.174239188432693481e-02 -1.647532135248184204e-01 2.641096711158752441e-02 1.843522191047668457e-01 1.926046307636865090e-04 1.000000000000000000e+00 7.255056778801582951e-02 -1.365965967479143284e-01 8.784535220182566606e-01 1.006029656392372518e+00 8.208075166670813008e-04 1.000082080752383140e+00 7.287590333487656280e-02 1.006030026248466491e+00 1.374797774688568675e-01 9.999999814647140273e-01 -1.926046289704263343e-04 7.257687554853957390e-02 -1.365826206680898214e-01 7.257687555124986423e-02 1.365826206679746080e-01
4.150099999999999900e-01 -9.483993053436279297e-04 9.999722242355346680e-01 4.242480546236038208e-02 -1.626820415258407593e-01 8.874251246452331543e-01 1.029938340187072754e+00 2.812735736370086670e-03 1.000543475151062012e+00 3.063593804836273193e-02 1.031635880470275879e+00 1.814713329076766968e-01 1.019496440887451172e+00 3.485484048724174500e-03 4.357437416911125183e-02 -1.627903431653976440e-01 2.865171432495117188e-02 1.820864677429199219e-01 2.186137090932285679e-04 1.000000000000000000e+00 7.329777090738541501e-02 -1.356305160467004278e-01 8.797227959455653501e-01 1.006002767258348474e+00 8.349007386260784511e-04 1.000083490074855419e+00 7.362452243983701183e-02 1.006003162220860281e+00 1.365058710072120929e-01 9.999999761220274008e-01 -2.186137065171927748e-04 7.332741980372178836e-02 -1.356144889487736482e-01 7.332741980747710386e-02 1.356144889486140259e-01
4.160099999999999909e-01 -9.026974439620971680e-04 9.999721646308898926e-01 4.428900778293609619e-02 -1.607361882925033569e-01 8.889998793601989746e-01 1.029510021209716797e+00 2.782769501209259033e-03 1.000529646873474121e+00 3.285139799118041992e-02 1.031079530715942383e+00 1.792070269584655762e-01 1.019043564796447754e+00 3.380080685019493103e-03 4.540619626641273499e-02 -1.608279049396514893e-01 3.089226782321929932e-02 1.798208057880401611e-01 2.450573354547314520e-04 1.000000000000000000e+00 7.404296711662361474e-02 -1.346652731654594537e-01 8.809791730104099550e-01 1.005975883280341598e+00 8.484736074154812817e-04 1.000084847360720008e+00 7.437117931347883570e-02 1.005976240049492709e+00 1.355328406185910828e-01 9.999999699730627301e-01 -2.450573330199910544e-04 7.407596560683664400e-02 -1.346471243489633929e-01 7.407596560675565323e-02 1.346471243489668346e-01
4.170099999999999918e-01 -8.569806814193725586e-04 9.999721050262451172e-01 4.615312814712524414e-02 -1.587900817394256592e-01 8.905746936798095703e-01 1.029081940650939941e+00 2.752818167209625244e-03 1.000515818595886230e+00 3.506681323051452637e-02 1.030523300170898438e+00 1.769425123929977417e-01 1.018590569496154785e+00 3.274673596024513245e-03 4.723804444074630737e-02 -1.588651537895202637e-01 3.313276171684265137e-02 1.775550842285156250e-01 2.719193236691289572e-04 1.000000000000000000e+00 7.478604452963154292e-02 -1.337010404572192279e-01 8.822227815621470626e-01 1.005949009535777039e+00 8.615359583929617501e-04 1.000086153594837546e+00 7.511575907516518380e-02 1.005949329499580047e+00 1.345608599086252632e-01 9.999999630117699656e-01 -2.719193211606351647e-04 7.482239770309821736e-02 -1.336806997029279520e-01 7.482239769930799922e-02 1.336806997030890731e-01
4.180099999999999927e-01 -8.112788200378417969e-04 9.999720454216003418e-01 4.801736772060394287e-02 -1.568439304828643799e-01 8.921495079994201660e-01 1.028653740882873535e+00 2.722851932048797607e-03 1.000501990318298340e+00 3.728230297565460205e-02 1.029967188835144043e+00 1.746778637170791626e-01 1.018137693405151367e+00 3.169272094964981079e-03 4.906997457146644592e-02 -1.569023579359054565e-01 3.537333011627197266e-02 1.752892136573791504e-01 2.991837938046023031e-04 1.000000000000000000e+00 7.552689607455947973e-02 -1.327379849251884292e-01 8.834537487349198859e-01 1.005922150960981920e+00 8.740975681087215276e-04 1.000087409756118761e+00 7.585815174127137628e-02 1.005922496924042564e+00 1.335900970622804773e-01 9.999999552319885909e-01 -2.991837899229907996e-04 7.556660577702302428e-02 -1.327153825333368398e-01 7.556660577440572901e-02 1.327153825334480841e-01
4.190099999999999936e-01 -7.655546069145202637e-04 9.999719262123107910e-01 4.988158494234085083e-02 -1.548979431390762329e-01 8.937243819236755371e-01 1.028225541114807129e+00 2.692863345146179199e-03 1.000488281250000000e+00 3.949786722660064697e-02 1.029410839080810547e+00 1.724134236574172974e-01 1.017684698104858398e+00 3.063861280679702759e-03 5.090187862515449524e-02 -1.549397557973861694e-01 3.761404752731323242e-02 1.730234920978546143e-01 3.268351530076967198e-04 1.000000000000000000e+00 7.626541920714263734e-02 -1.317762685227848451e-01 8.846722006009040129e-01 1.005895312323770829e+00 8.861681572314606022e-04 1.000088616816350084e+00 7.659825179699716879e-02 1.005895733302239137e+00 1.326207148795112423e-01 9.999999466007530868e-01 -3.268351466618021526e-04 7.630848422303304623e-02 -1.317513352904546020e-01 7.630848422540430220e-02 1.317513352903537938e-01
4.200099999999999945e-01 -7.198378443717956543e-04 9.999718666076660156e-01 5.174575746059417725e-02 -1.529519706964492798e-01 8.952990770339965820e-01 1.027797222137451172e+00 2.662844955921173096e-03 1.000474572181701660e+00 4.171331226825714111e-02 1.028854608535766602e+00 1.701491773128509521e-01 1.017231702804565430e+00 2.958416938781738281e-03 5.273371189832687378e-02 -1.529771983623504639e-01 3.985452651977539062e-02 1.707578301429748535e-01 3.548581446962859823e-04 1.000000000000000000e+00 7.700151606938245019e-02 -1.308160477495230456e-01 8.858782617627227740e-01 1.005868498207669770e+00 8.977573522300915602e-04 1.000089775736244357e+00 7.733595835343316793e-02 1.005868948738229518e+00 1.316528703501195219e-01 9.999999370563661394e-01 -3.548581363902048990e-04 7.704793231689399668e-02 -1.307887149401619209e-01 7.704793232075651810e-02 1.307887149399976912e-01
4.210099999999999953e-01 -6.741508841514587402e-04 9.999718070030212402e-01 5.360982567071914673e-02 -1.510059833526611328e-01 8.968738317489624023e-01 1.027369022369384766e+00 2.632886171340942383e-03 1.000460624694824219e+00 4.392860829830169678e-02 1.028298616409301758e+00 1.678848564624786377e-01 1.016778826713562012e+00 2.853041514754295349e-03 5.456546321511268616e-02 -1.510146260261535645e-01 4.209490120410919189e-02 1.684922277927398682e-01 3.832377835088715285e-04 1.000000000000000000e+00 7.773509292136301929e-02 -1.298574744165822137e-01 8.870720558758570240e-01 1.005841713110174229e+00 9.088747233424855718e-04 1.000090887472459000e+00 7.807117486795145389e-02 1.005842129830802234e+00 1.306867160099855207e-01 9.999999265666638104e-01 -3.832377740229409328e-04 7.778485349693259332e-02 -1.298276738615202208e-01 7.778485349740424382e-02 1.298276738615001813e-01
4.220099999999999962e-01 -6.284341216087341309e-04 9.999717473983764648e-01 5.547399818897247314e-02 -1.490598022937774658e-01 8.984485864639282227e-01 1.026940822601318359e+00 2.602927386760711670e-03 1.000446796417236328e+00 4.614403098821640015e-02 1.027742266654968262e+00 1.656202673912048340e-01 1.016325712203979492e+00 2.747617661952972412e-03 5.639732256531715393e-02 -1.490518152713775635e-01 4.433543980121612549e-02 1.662263572216033936e-01 4.119593975209216068e-04 1.000000000000000000e+00 7.846606027018437901e-02 -1.289006953070475636e-01 8.882537052941096301e-01 1.005814961429186916e+00 9.195297513217133784e-04 1.000091952974165865e+00 7.880380927080150866e-02 1.005815334549850837e+00 1.297223995819102860e-01 9.999999151272105369e-01 -4.119593866807765817e-04 7.851915550395015264e-02 -1.288683594996660742e-01 7.851915550029625601e-02 1.288683594998213944e-01
4.230099999999999971e-01 -5.827322602272033691e-04 9.999716281890869141e-01 5.733811855316162109e-02 -1.471137553453445435e-01 9.000234603881835938e-01 1.026512622833251953e+00 2.572946250438690186e-03 1.000433087348937988e+00 4.835942387580871582e-02 1.027186036109924316e+00 1.633557677268981934e-01 1.015872836112976074e+00 2.642204985022544861e-03 5.822914466261863708e-02 -1.470891386270523071e-01 4.657594859600067139e-02 1.639606356620788574e-01 4.410086178378449075e-04 1.000000000000000000e+00 7.919433266222671020e-02 -1.279458523775055256e-01 8.894233311394597052e-01 1.005788247442187089e+00 9.297318262515423841e-04 1.000092973181851530e+00 7.953377365360424223e-02 1.005788639340376101e+00 1.287600639830523419e-01 9.999999027416741626e-01 -4.410086041933063920e-04 7.925075021552885346e-02 -1.279109145219309573e-01 7.925075021260163943e-02 1.279109145220554133e-01
4.240099999999999980e-01 -5.370154976844787598e-04 9.999715685844421387e-01 5.920237302780151367e-02 -1.451677680015563965e-01 9.015982151031494141e-01 1.026084423065185547e+00 2.542972564697265625e-03 1.000419259071350098e+00 5.057505518198013306e-02 1.026629686355590820e+00 1.610912084579467773e-01 1.015419840812683105e+00 2.536812797188758850e-03 6.006108596920967102e-02 -1.451265513896942139e-01 4.881668090820312500e-02 1.616948843002319336e-01 4.703713462713815497e-04 1.000000000000000000e+00 7.991982837004284190e-02 -1.269930831577820440e-01 8.905810535658984506e-01 1.005761575268855124e+00 9.394902607255902795e-04 1.000093949026599205e+00 8.026098375984105915e-02 1.005762039787504669e+00 1.277998473585270356e-01 9.999998893849419979e-01 -4.703713284838542934e-04 7.997955341170495669e-02 -1.269554771347270183e-01 7.997955341369639148e-02 1.269554771346423916e-01
4.250099999999999989e-01 -4.912987351417541504e-04 9.999715089797973633e-01 6.106643378734588623e-02 -1.432218104600906372e-01 9.031728506088256836e-01 1.025656104087829590e+00 2.512991428375244141e-03 1.000405430793762207e+00 5.279035866260528564e-02 1.026073455810546875e+00 1.588269174098968506e-01 1.014967083930969238e+00 2.431381493806838989e-03 6.189285591244697571e-02 -1.431639790534973145e-01 5.105708539485931396e-02 1.594292521476745605e-01 5.000338056604543540e-04 1.000000000000000000e+00 8.064246955911349990e-02 -1.260425203457729848e-01 8.917269913140940529e-01 1.005734948856334521e+00 9.488142507651399623e-04 1.000094881426115023e+00 8.098535915335512703e-02 1.005735447169445296e+00 1.268418826629277851e-01 9.999998750019334359e-01 -5.000337839495932720e-04 8.070548495182941484e-02 -1.260021806714071158e-01 8.070548495575836923e-02 1.260021806712400549e-01
4.260099999999999998e-01 -4.455819725990295410e-04 9.999713897705078125e-01 6.293077766895294189e-02 -1.412755697965621948e-01 9.047478437423706055e-01 1.025227904319763184e+00 2.483040094375610352e-03 1.000391602516174316e+00 5.500604957342147827e-02 1.025517344474792480e+00 1.565622985363006592e-01 1.014513969421386719e+00 2.325963228940963745e-03 6.372483819723129272e-02 -1.412011682987213135e-01 5.329783260822296143e-02 1.571634113788604736e-01 5.299824820651898721e-04 1.000000000000000000e+00 8.136218184305624157e-02 -1.250942924461505013e-01 8.928612621922930037e-01 1.005708372071832724e+00 9.577129126361603236e-04 1.000095771291523938e+00 8.170682305419618707e-02 1.005708840791533776e+00 1.258862988695636509e-01 9.999998595640082755e-01 -5.299824570360321977e-04 8.142846818590940283e-02 -1.250511543593757213e-01 8.142846818689372657e-02 1.250511543593338659e-01
4.270100000000000007e-01 -3.998875617980957031e-04 9.999713301658630371e-01 6.479485332965850830e-02 -1.393297314643859863e-01 9.063225984573364258e-01 1.024799704551696777e+00 2.453081309795379639e-03 1.000377893447875977e+00 5.722133815288543701e-02 1.024961233139038086e+00 1.542980074882507324e-01 1.014061093330383301e+00 2.220595255494117737e-03 6.555663049221038818e-02 -1.392387151718139648e-01 5.553823709487915039e-02 1.548977494239807129e-01 5.602041533246678679e-04 1.000000000000000000e+00 8.207889433763065901e-02 -1.241485235697670775e-01 8.939839828153288703e-01 1.005681848695765934e+00 9.661952588238407113e-04 1.000096619524963426e+00 8.242530239687945182e-02 1.005682267910478878e+00 1.249332207699030417e-01 9.999998430689882589e-01 -5.602041247961094461e-04 8.214843001195819283e-02 -1.241025231164318010e-01 8.214843000848139065e-02 1.241025231165796133e-01
4.280100000000000016e-01 -3.541931509971618652e-04 9.999712705612182617e-01 6.665907055139541626e-02 -1.373836994171142578e-01 9.078973531723022461e-01 1.024371385574340820e+00 2.423107624053955078e-03 1.000364065170288086e+00 5.943685770034790039e-02 1.024404883384704590e+00 1.520335376262664795e-01 1.013608098030090332e+00 2.115160226821899414e-03 6.738850474357604980e-02 -1.372760534286499023e-01 5.777882039546966553e-02 1.526320278644561768e-01 5.906853220553017793e-04 1.000000000000000000e+00 8.279070224953155588e-02 -1.232053332771136656e-01 8.950952682804315108e-01 1.005655359409538763e+00 9.742018357572376731e-04 1.000097420183041930e+00 8.313888651557127529e-02 1.005655805200459829e+00 1.239827584761523521e-01 9.999998255358375499e-01 -5.906852881556453683e-04 8.286346340666110588e-02 -1.231564085113478757e-01 8.286346340464266491e-02 1.231564085114336821e-01
4.290100000000000025e-01 -3.084540367126464844e-04 9.999712109565734863e-01 6.852319836616516113e-02 -1.354375630617141724e-01 9.094721078872680664e-01 1.023943185806274414e+00 2.393096685409545898e-03 1.000350356101989746e+00 6.165231764316558838e-02 1.023848652839660645e+00 1.497689187526702881e-01 1.013155102729797363e+00 2.009751275181770325e-03 6.922032684087753296e-02 -1.353133022785186768e-01 6.001941859722137451e-02 1.503662765026092529e-01 6.214084394712868871e-04 1.000000000000000000e+00 8.349368237767007539e-02 -1.222648380107094479e-01 8.961952331058411492e-01 1.005628859465187652e+00 9.816015566226862256e-04 1.000098160156789984e+00 8.384364133015231868e-02 1.005629393627785806e+00 1.230350073305471470e-01 9.999998069460581673e-01 -6.214083985287964951e-04 8.356964260660033894e-02 -1.222129307759136640e-01 8.356964261086466395e-02 1.222129307757323785e-01
4.300100000000000033e-01 -2.627521753311157227e-04 9.999710917472839355e-01 7.038731127977371216e-02 -1.334915906190872192e-01 9.110468626022338867e-01 1.023515105247497559e+00 2.363145351409912109e-03 1.000336527824401855e+00 6.386761367321014404e-02 1.023292541503906250e+00 1.475046575069427490e-01 1.012702226638793945e+00 1.904373988509178162e-03 7.105211913585662842e-02 -1.333507299423217773e-01 6.225979328155517578e-02 1.481006443500518799e-01 6.523546966419387517e-04 1.000000000000000000e+00 8.418780454313533335e-02 -1.213271491266105923e-01 8.972839894513641168e-01 1.005602352552702694e+00 9.884107005365321084e-04 1.000098841069337219e+00 8.453953318596543753e-02 1.005602803313518923e+00 1.220900785873624550e-01 9.999997872037981184e-01 -6.523546509752590041e-04 8.426693498946860594e-02 -1.212722029747186209e-01 8.426693498675964789e-02 1.212722029748337926e-01
4.310100000000000042e-01 -2.170354127883911133e-04 9.999710321426391602e-01 7.225160300731658936e-02 -1.315453350543975830e-01 9.126217961311340332e-01 1.023086667060852051e+00 2.333171665668487549e-03 1.000322699546813965e+00 6.608320027589797974e-02 1.022736191749572754e+00 1.452399641275405884e-01 1.012249231338500977e+00 1.798951998353004456e-03 7.288408279418945312e-02 -1.313879489898681641e-01 6.450046598911285400e-02 1.458346843719482422e-01 6.835058856751234603e-04 1.000000000000000000e+00 8.487318026280490924e-02 -1.203923743924747020e-01 8.983616487143007978e-01 1.005575844246437534e+00 9.946503186217647407e-04 1.000099465031329959e+00 8.522667153402761764e-02 1.005576310160316789e+00 1.211480825601773392e-01 9.999997664002924225e-01 -6.835058329034797431e-04 8.495544934981179297e-02 -1.203343349340610519e-01 8.495544934779857005e-02 1.203343349341466501e-01
4.320100000000000051e-01 -1.713261008262634277e-04 9.999709725379943848e-01 7.411561161279678345e-02 -1.295994967222213745e-01 9.141964316368103027e-01 1.022658586502075195e+00 2.303190529346466064e-03 1.000308990478515625e+00 6.829856336116790771e-02 1.022179961204528809e+00 1.429757177829742432e-01 1.011796355247497559e+00 1.693572849035263062e-03 7.471583038568496704e-02 -1.294254660606384277e-01 6.674093008041381836e-02 1.435692012310028076e-01 7.148444151739603847e-04 1.000000000000000000e+00 8.554991981956093505e-02 -1.194606179668544488e-01 8.994283214541993754e-01 1.005549339826946387e+00 1.000340837239347249e-03 1.000100034084851597e+00 8.590516416563416524e-02 1.005549892489389086e+00 1.202091248110073451e-01 9.999997445190158540e-01 -7.148443533430003279e-04 8.563529366187222491e-02 -1.193994326142380769e-01 8.563529366613611971e-02 1.193994326140568191e-01
4.330100000000000060e-01 -1.256093382835388184e-04 9.999709129333496094e-01 7.597989588975906372e-02 -1.276534646749496460e-01 9.157712459564208984e-01 1.022230267524719238e+00 2.273201942443847656e-03 1.000295162200927734e+00 7.051411271095275879e-02 1.021623730659484863e+00 1.407112479209899902e-01 1.011343240737915039e+00 1.588139683008193970e-03 7.654778659343719482e-02 -1.274628043174743652e-01 6.898160278797149658e-02 1.413035094738006592e-01 7.463816071272187875e-04 1.000000000000000000e+00 8.621813152771427846e-02 -1.182190165556493561e-01 9.004840896322588994e-01 1.005511108709312706e+00 1.009387040716095687e-03 1.000100938704453934e+00 8.657396029871790299e-02 1.005511624015155592e+00 1.189575619373887949e-01 9.999997214607192486e-01 -7.463815376795686829e-04 8.630634399611022967e-02 -1.181546320116536042e-01 8.630634399678115132e-02 1.181546320116250715e-01
4.340100000000000069e-01 -7.991492748260498047e-05 9.999707937240600586e-01 7.784404605627059937e-02 -1.257074326276779175e-01 9.173460006713867188e-01 1.021802186965942383e+00 2.243235707283020020e-03 1.000281214714050293e+00 7.272947579622268677e-02 1.021067619323730469e+00 1.384468376636505127e-01 1.010890483856201172e+00 1.482725143432617188e-03 7.837957888841629028e-02 -1.255001574754714966e-01 7.122205197811126709e-02 1.390377581119537354e-01 7.782940655219630849e-04 1.000000000000000000e+00 8.687792305588809549e-02 -1.166332130898376368e-01 9.015288751018760705e-01 1.005459863666668952e+00 1.022045938225812434e-03 1.000102204593074973e+00 8.723306013305244522e-02 1.005460366170875863e+00 1.173588076317902823e-01 9.999996971224273112e-01 -7.782939872370427635e-04 8.696867168628129308e-02 -1.165655611869308717e-01 8.696867168496931477e-02 1.165655611869866465e-01
4.350100000000000078e-01 -3.420561552047729492e-05 9.999707341194152832e-01 7.970818132162094116e-02 -1.237614154815673828e-01 9.189208149909973145e-01 1.021373987197875977e+00 2.213276922702789307e-03 1.000267624855041504e+00 7.494489848613739014e-02 1.020511388778686523e+00 1.361823976039886475e-01 1.010437369346618652e+00 1.377355307340621948e-03 8.021143078804016113e-02 -1.235374808311462402e-01 7.346253097057342529e-02 1.367720365524291992e-01 8.105872258616225734e-04 1.000000000000000000e+00 8.752940090509737925e-02 -1.150779407235141827e-01 9.025627601915446885e-01 1.005409657802699419e+00 1.033630411015941993e-03 1.000103363039763327e+00 8.788395688705648301e-02 1.005410158782501950e+00 1.157909458242882134e-01 9.999996714620891236e-01 -8.105871376132029339e-04 8.762265287430794081e-02 -1.150069526876779102e-01 8.762265287195916685e-02 1.150069526877777748e-01
4.360100000000000087e-01 1.151859760284423828e-05 9.999706745147705078e-01 8.157238364219665527e-02 -1.218153536319732666e-01 9.204955697059631348e-01 1.020945668220520020e+00 2.183303236961364746e-03 1.000253796577453613e+00 7.716037333011627197e-02 1.019955158233642578e+00 1.339179128408432007e-01 1.009984493255615234e+00 1.271946355700492859e-03 8.204331994056701660e-02 -1.215748190879821777e-01 7.570310682058334351e-02 1.345062255859375000e-01 8.432280339801568074e-04 1.000000000000000000e+00 8.817267000492295947e-02 -1.135526059150103462e-01 9.035858635939605366e-01 1.005360470202250722e+00 1.044184873604428248e-03 1.000104418486030600e+00 8.852674699679274894e-02 1.005360982312527574e+00 1.142533696158914702e-01 9.999996444712393462e-01 -8.432279345674110853e-04 8.826838941348150169e-02 -1.134782158636627597e-01 8.826838941114806270e-02 1.134782158637619581e-01
4.370100000000000096e-01 5.722045898437500000e-05 9.999705553054809570e-01 8.343660831451416016e-02 -1.198692768812179565e-01 9.220703840255737305e-01 1.020517468452453613e+00 2.153314650058746338e-03 1.000239968299865723e+00 7.937586307525634766e-02 1.019398927688598633e+00 1.316533535718917847e-01 1.009531497955322266e+00 1.166479662060737610e-03 8.387520164251327515e-02 -1.196120902895927429e-01 7.794370502233505249e-02 1.322405040264129639e-01 8.761848060873309030e-04 1.000000000000000000e+00 8.880783390679269917e-02 -1.120566267027179874e-01 9.045983026162731644e-01 1.005312280366809974e+00 1.053752173780507376e-03 1.000105375216656434e+00 8.916152607013366760e-02 1.005312816274746668e+00 1.127454842452078054e-01 9.999996161435947828e-01 -8.761846942586577367e-04 8.890598213322421783e-02 -1.119787716124656246e-01 8.890598213195817501e-02 1.119787716125194565e-01
4.380100000000000104e-01 1.029521226882934570e-04 9.999704957008361816e-01 8.530072122812271118e-02 -1.179234236478805542e-01 9.236451983451843262e-01 1.020089268684387207e+00 2.123333513736724854e-03 1.000226140022277832e+00 8.159137517213821411e-02 1.018842458724975586e+00 1.293890327215194702e-01 1.009078502655029297e+00 1.061100512742996216e-03 8.570701628923416138e-02 -1.176496297121047974e-01 8.018435537815093994e-02 1.299749016761779785e-01 9.094271812939575808e-04 1.000000000000000000e+00 8.943499480082621467e-02 -1.105894324963773018e-01 9.056001931944641647e-01 1.005265068206816048e+00 1.062373643294654661e-03 1.000106237364744022e+00 8.978838887036474925e-02 1.005265638963455554e+00 1.112667068529313852e-01 9.999995864748756347e-01 -9.094270557754963961e-04 8.953553083077894770e-02 -1.105080521676513883e-01 8.953553083150608827e-02 1.105080521676204824e-01
4.390100000000000113e-01 1.486465334892272949e-04 9.999704360961914062e-01 8.716485649347305298e-02 -1.159773766994476318e-01 9.252198934555053711e-01 1.019661068916320801e+00 2.093367278575897217e-03 1.000212430953979492e+00 8.380669355392456055e-02 1.018286466598510742e+00 1.271246224641799927e-01 1.008625626564025879e+00 9.556841105222702026e-04 8.753884583711624146e-02 -1.156870424747467041e-01 8.242475241422653198e-02 1.277091801166534424e-01 9.429260792429790044e-04 1.000000000000000000e+00 9.005425351901433229e-02 -1.091504639452238884e-01 9.065916498922605982e-01 1.005218814028562724e+00 1.070089141581850173e-03 1.000107008915364970e+00 9.040742925314741718e-02 1.005219410957028048e+00 1.098164662023932703e-01 9.999995554561482702e-01 -9.429259390486509611e-04 9.015713426505278516e-02 -1.090655009512597196e-01 9.015713426717041068e-02 1.090655009511696805e-01
4.400100000000000122e-01 1.943632960319519043e-04 9.999703764915466309e-01 8.902909606695175171e-02 -1.140311807394027710e-01 9.267947077751159668e-01 1.019232869148254395e+00 2.063378691673278809e-03 1.000198602676391602e+00 8.602218329906463623e-02 1.017730116844177246e+00 1.248600035905838013e-01 1.008172512054443359e+00 8.502788841724395752e-04 8.937077224254608154e-02 -1.137242168188095093e-01 8.466534316539764404e-02 1.254432797431945801e-01 9.766536452438404157e-04 1.000000000000000000e+00 9.066570958760650223e-02 -1.077391725365738073e-01 9.075727859561238953e-01 1.005173498535863352e+00 1.076937118362000139e-03 1.000107693713235824e+00 9.101874025767249521e-02 1.005174107174691578e+00 1.083942024952977423e-01 9.999995230865216245e-01 -9.766534894384542448e-04 9.077089015807306149e-02 -1.076505721955945960e-01 9.077089016052905524e-02 1.076505721954901795e-01
4.410100000000000131e-01 2.400726079940795898e-04 9.999702572822570801e-01 9.089315682649612427e-02 -1.120851784944534302e-01 9.283694624900817871e-01 1.018804550170898438e+00 2.033397555351257324e-03 1.000184893608093262e+00 8.823758363723754883e-02 1.017174005508422852e+00 1.225957423448562622e-01 1.007719635963439941e+00 7.448829710483551025e-04 9.120251983404159546e-02 -1.117615848779678345e-01 8.690577745437622070e-02 1.231777071952819824e-01 1.010583209478169413e-03 1.000000000000000000e+00 9.126946123715523607e-02 -1.063550204336453087e-01 9.085437133223361883e-01 1.005129102820046416e+00 1.082954656627757280e-03 1.000108295466655806e+00 9.162241407199055165e-02 1.005129708729868732e+00 1.069993671269310193e-01 9.999994893698098686e-01 -1.010583037079570978e-03 9.137689519137610905e-02 -1.062627307724906267e-01 9.137689519311838204e-02 1.062627307724165610e-01
4.420100000000000140e-01 2.716556191444396973e-04 9.999702572822570801e-01 9.227560460567474365e-02 -1.111150234937667847e-01 9.294993281364440918e-01 1.018452167510986328e+00 1.999504864215850830e-03 1.000192523002624512e+00 8.987369388341903687e-02 1.016720533370971680e+00 1.212606430053710938e-01 1.007357954978942871e+00 6.496589630842208862e-04 9.256810694932937622e-02 -1.108087152242660522e-01 8.858250081539154053e-02 1.218328177928924561e-01 1.044689246445103812e-03 1.000000000000000000e+00 9.186560541518080936e-02 -1.049974802996920809e-01 9.095045426271104461e-01 1.005085608350630766e+00 1.088177515719061924e-03 1.000108817751558465e+00 9.221854200727695738e-02 1.005086197117198710e+00 1.056314224459056622e-01 9.999994543121181190e-01 -1.044689056425550117e-03 9.197524500412902759e-02 -1.049014520109834842e-01 9.197524500410561576e-02 1.049014520109844834e-01
4.430100000000000149e-01 2.924576401710510254e-04 9.999701976776123047e-01 9.329113364219665527e-02 -1.108887642621994019e-01 9.302900433540344238e-01 1.018157482147216797e+00 1.962617039680480957e-03 1.000216364860534668e+00 9.106841683387756348e-02 1.016345143318176270e+00 1.206339746713638306e-01 1.007065892219543457e+00 5.621686577796936035e-04 9.357855468988418579e-02 -1.106255799531936646e-01 8.982958644628524780e-02 1.211898922920227051e-01 1.078947337277840444e-03 1.000000000000000000e+00 9.245423779128229824e-02 -1.036660351636308625e-01 9.104553832081011544e-01 1.005042996977274949e+00 1.092640171195543826e-03 1.000109264016111998e+00 9.280721450942998330e-02 1.005043568079346583e+00 1.042898417065932365e-01 9.999994179272698736e-01 -1.078947128328882265e-03 9.256603416784320304e-02 -1.035662215715792700e-01 9.256603416607563084e-02 1.035662215716544182e-01
4.440100000000000158e-01 3.132596611976623535e-04 9.999701976776123047e-01 9.430644661188125610e-02 -1.106624752283096313e-01 9.310807585716247559e-01 1.017862796783447266e+00 1.925699412822723389e-03 1.000240206718444824e+00 9.226299822330474854e-02 1.015969753265380859e+00 1.200072169303894043e-01 1.006773948669433594e+00 4.747286438941955566e-04 9.458879381418228149e-02 -1.104423925280570984e-01 9.107659757137298584e-02 1.205469071865081787e-01 1.113334126271873495e-03 1.000000000000000000e+00 9.303545278967205456e-02 -1.023601781394377908e-01 9.113963431373472979e-01 1.005001250912456401e+00 1.096375862679655486e-03 1.000109637584866151e+00 9.338852113586194881e-02 1.005001817167493705e+00 1.029741086580642090e-01 9.999993802309518065e-01 -1.113333896815526126e-03 9.314935621390151022e-02 -1.022565351535498629e-01 9.314935621144188049e-02 1.022565351536544320e-01
4.450100000000000167e-01 3.340765833854675293e-04 9.999701380729675293e-01 9.532190114259719849e-02 -1.104361861944198608e-01 9.318714737892150879e-01 1.017568111419677734e+00 1.888841390609741211e-03 1.000264048576354980e+00 9.345759451389312744e-02 1.015594601631164551e+00 1.193806678056716919e-01 1.006482005119323730e+00 3.872830420732498169e-04 9.559915959835052490e-02 -1.102591305971145630e-01 9.232355654239654541e-02 1.199040412902832031e-01 1.147827280055560908e-03 1.000000000000000000e+00 9.360934361871954545e-02 -1.010794121668622259e-01 9.123275292510432122e-01 1.004960352715732252e+00 1.099416638719501963e-03 1.000109941662675306e+00 9.396255053466739948e-02 1.004960926968052615e+00 1.016837171683794006e-01 9.999993412355216993e-01 -1.147827028473333202e-03 9.372530365794215501e-02 -1.009718982249222102e-01 9.372530365584257062e-02 1.009718982250114860e-01
4.460100000000000176e-01 3.548637032508850098e-04 9.999701380729675293e-01 9.633716195821762085e-02 -1.102100163698196411e-01 9.326621890068054199e-01 1.017273426055908203e+00 1.851916313171386719e-03 1.000287890434265137e+00 9.465213119983673096e-02 1.015219211578369141e+00 1.187540292739868164e-01 1.006189942359924316e+00 2.998281270265579224e-04 9.660935401916503906e-02 -1.100761517882347107e-01 9.357047826051712036e-02 1.192611157894134521e-01 1.182405454039511805e-03 1.000000000000000000e+00 9.417600227533275137e-02 -9.982324988884735961e-02 9.132490471505791962e-01 1.004920285295827442e+00 1.101793392343184850e-03 1.000110179338842498e+00 9.452939045832060849e-02 1.004920880417223161e+00 1.004181711872132871e-01 9.999993009552103906e-01 -1.182405178674347324e-03 9.429396797767716776e-02 -9.971182590866764506e-02 9.429396797698970378e-02 9.971182590869685780e-02
4.470100000000000184e-01 3.743767738342285156e-04 9.999700784683227539e-01 9.720917046070098877e-02 -1.098219603300094604e-01 9.333914518356323242e-01 1.017029285430908203e+00 1.823849976062774658e-03 1.000306010246276855e+00 9.566806256771087646e-02 1.014911413192749023e+00 1.180585622787475586e-01 1.005955100059509277e+00 2.287402749061584473e-04 9.747460484504699707e-02 -1.097202301025390625e-01 9.462583065032958984e-02 1.185528337955474854e-01 1.217048257907004652e-03 1.000000000000000000e+00 9.473551955651786372e-02 -9.859121349102874243e-02 9.141610012118285278e-01 1.004881031901650346e+00 1.103535897850407193e-03 1.000110353590525136e+00 9.508912774244186739e-02 1.004881654615507713e+00 9.917698452214512850e-02 9.999992594035516102e-01 -1.217047957170743887e-03 9.485543961562677151e-02 -9.847584281638888104e-02 9.485543961692539938e-02 9.847584281633367520e-02
4.480100000000000193e-01 3.897920250892639160e-04 9.999700784683227539e-01 9.763266891241073608e-02 -1.089267879724502563e-01 9.339294433593750000e-01 1.016943812370300293e+00 1.823306083679199219e-03 1.000305533409118652e+00 9.612495452165603638e-02 1.014815568923950195e+00 1.171471327543258667e-01 1.005899429321289062e+00 2.088174223899841309e-04 9.788613766431808472e-02 -1.088226586580276489e-01 9.508137404918670654e-02 1.176393628120422363e-01 1.251736222151543509e-03 1.000000000000000000e+00 9.528798507018304553e-02 -9.738283454616697421e-02 9.150634945936008124e-01 1.004842576112957797e+00 1.104672846442898530e-03 1.000110467285980853e+00 9.564184828259150728e-02 1.004843213608332508e+00 9.795968061271086158e-02 9.999992165903971442e-01 -1.251735894755535636e-03 9.540980798286385900e-02 -9.726348288629348138e-02 9.540980798520821982e-02 9.726348288619381111e-02
4.490100000000000202e-01 4.052072763442993164e-04 9.999700784683227539e-01 9.805616736412048340e-02 -1.080318391323089600e-01 9.344671368598937988e-01 1.016858100891113281e+00 1.822836697101593018e-03 1.000305175781250000e+00 9.658192098140716553e-02 1.014719486236572266e+00 1.162360608577728271e-01 1.005843520164489746e+00 1.889206469058990479e-04 9.829761087894439697e-02 -1.079254075884819031e-01 9.553705155849456787e-02 1.167261600494384766e-01 1.286450757964783783e-03 1.000000000000000000e+00 9.583348728367002689e-02 -9.619765366568021336e-02 9.159566292897305395e-01 1.004804901845190335e+00 1.105231893335522665e-03 1.000110523190805178e+00 9.618763714031632051e-02 1.004805543039811289e+00 9.676579242770176614e-02 9.999991725356388583e-01 -1.286450402559196661e-03 9.595716146497521026e-02 -9.607428906149914627e-02 9.595716146755657594e-02 9.607428906138941460e-02
4.500100000000000211e-01 4.206523299217224121e-04 9.999700188636779785e-01 9.847962856292724609e-02 -1.071368753910064697e-01 9.350048899650573730e-01 1.016772508621215820e+00 1.822277903556823730e-03 1.000304818153381348e+00 9.703890979290008545e-02 1.014623522758483887e+00 1.153247803449630737e-01 1.005787730216979980e+00 1.690182834863662720e-04 9.870911389589309692e-02 -1.070280596613883972e-01 9.599268436431884766e-02 1.158128082752227783e-01 1.321174112786700815e-03 1.000000000000000000e+00 9.637211360719188935e-02 -9.503521998197321519e-02 9.168405062218990542e-01 1.004767993298411044e+00 1.105239710242320950e-03 1.000110523970297205e+00 9.672657846460490372e-02 1.004768584701755785e+00 9.559486143631239219e-02 9.999991272430370781e-01 -1.321173728716137268e-03 9.649758754840449815e-02 -9.490781272259896095e-02 9.649758754712912945e-02 9.490781272265316759e-02
4.510100000000000220e-01 4.360750317573547363e-04 9.999700188636779785e-01 9.890308976173400879e-02 -1.062420606613159180e-01 9.355427622795104980e-01 1.016686916351318359e+00 1.821763813495635986e-03 1.000304579734802246e+00 9.749579429626464844e-02 1.014527440071105957e+00 1.144136935472488403e-01 1.005732059478759766e+00 1.491196453571319580e-04 9.912059456110000610e-02 -1.061308681964874268e-01 9.644827246665954590e-02 1.148996055126190186e-01 1.355889392525140092e-03 1.000000000000000000e+00 9.690395013888636333e-02 -9.389509236236977252e-02 9.177152249412816598e-01 1.004731835097040227e+00 1.104721943053328485e-03 1.000110472193838307e+00 9.725875565958602698e-02 1.004732431847721319e+00 9.444644029529691842e-02 9.999990807778984525e-01 -1.355888977253107402e-03 9.703117239302620767e-02 -9.376361504640141897e-02 9.703117239220716839e-02 9.376361504643622446e-02
4.520100000000000229e-01 4.515051841735839844e-04 9.999700188636779785e-01 9.932650625705718994e-02 -1.053471118211746216e-01 9.360805153846740723e-01 1.016601324081420898e+00 1.821234822273254395e-03 1.000304222106933594e+00 9.795270860195159912e-02 1.014431476593017578e+00 1.135026067495346069e-01 1.005676269531250000e+00 1.292303204536437988e-04 9.953205287456512451e-02 -1.052335798740386963e-01 9.690389037132263184e-02 1.139864027500152588e-01 1.390580479179994496e-03 1.000000000000000000e+00 9.742908193742422229e-02 -9.277683791168352123e-02 9.185808839396898406e-01 1.004696412097077385e+00 1.103703316469957377e-03 1.000110370332986109e+00 9.778425101794747942e-02 1.004697048670795789e+00 9.332008920479065162e-02 9.999990331552234268e-01 -1.390580030498021844e-03 9.755800132952055503e-02 -9.264126529733908433e-02 9.755800133186923184e-02 9.264126529723924752e-02
4.530100000000000238e-01 4.669055342674255371e-04 9.999699592590332031e-01 9.975001215934753418e-02 -1.044520735740661621e-01 9.366183280944824219e-01 1.016515731811523438e+00 1.820750534534454346e-03 1.000303745269775391e+00 9.840966016054153442e-02 1.014335513114929199e+00 1.125913262367248535e-01 1.005620479583740234e+00 1.093372702598571777e-04 9.994353353977203369e-02 -1.043362095952033997e-01 9.735949337482452393e-02 1.130731105804443359e-01 1.425232014027134940e-03 1.000000000000000000e+00 9.794759298106345269e-02 -9.168003209921353480e-02 9.194375805989153383e-01 1.004661709393037228e+00 1.102207647815686307e-03 1.000110220763095192e+00 9.830314568067358150e-02 1.004662275792891357e+00 9.221537606291731193e-02 9.999989843417834701e-01 -1.425231532170332868e-03 9.807815880689366161e-02 -9.154034095773780355e-02 9.807815880393563890e-02 9.154034095786355019e-02
4.540100000000000247e-01 4.823505878448486328e-04 9.999699592590332031e-01 1.001732647418975830e-01 -1.035573333501815796e-01 9.371560811996459961e-01 1.016430258750915527e+00 1.820191740989685059e-03 1.000303506851196289e+00 9.886639565229415894e-02 1.014239549636840820e+00 1.116803437471389771e-01 1.005564808845520020e+00 8.939392864704132080e-05 1.003548502922058105e-01 -1.034390777349472046e-01 9.781501442193984985e-02 1.121600270271301270e-01 1.459829371915621508e-03 1.000000000000000000e+00 9.845956617195966709e-02 -9.060425865101556786e-02 9.202854111923223224e-01 1.004627712573128662e+00 1.100257886648588418e-03 1.000110025790174051e+00 9.881552076755260872e-02 1.004628349264404585e+00 9.113188029033572612e-02 9.999989344629309773e-01 -1.459828852824536938e-03 9.859172793962978076e-02 -9.046042801822129498e-02 9.859172794227689940e-02 9.046042801810876000e-02
4.550100000000000255e-01 4.977732896804809570e-04 9.999699592590332031e-01 1.005968302488327026e-01 -1.026623547077178955e-01 9.376938939094543457e-01 1.016344547271728516e+00 1.819670200347900391e-03 1.000303149223327637e+00 9.932352602481842041e-02 1.014143586158752441e+00 1.107690036296844482e-01 1.005509018898010254e+00 6.951950490474700928e-05 1.007664501667022705e-01 -1.025416851043701172e-01 9.827073663473129272e-02 1.112466752529144287e-01 1.494358635228857464e-03 1.000000000000000000e+00 9.896508334543166474e-02 -8.954910941740590324e-02 9.211244708921830782e-01 1.004594407259030708e+00 1.097876121004130777e-03 1.000109787611293211e+00 9.932145537453991591e-02 1.004594988877169248e+00 9.006918575927555515e-02 9.999988834390459713e-01 -1.494358079363809245e-03 9.909879129639270756e-02 -8.940112014507969884e-02 9.909879129497675687e-02 8.940112014513988681e-02
4.560100000000000264e-01 5.131810903549194336e-04 9.999698996543884277e-01 1.010202914476394653e-01 -1.017674356698989868e-01 9.382317662239074707e-01 1.016258955001831055e+00 1.819171011447906494e-03 1.000302791595458984e+00 9.978044033050537109e-02 1.014047503471374512e+00 1.098578125238418579e-01 1.005453109741210938e+00 4.962831735610961914e-05 1.011779159307479858e-01 -1.016444414854049683e-01 9.872637689113616943e-02 1.103333532810211182e-01 1.528806567838756226e-03 1.000000000000000000e+00 9.946422528354523229e-02 -8.851418422009658948e-02 9.219548537820796419e-01 1.004561779584670189e+00 1.095083629042465636e-03 1.000109508362531541e+00 9.982102870364363556e-02 1.004562368014527918e+00 8.902688799900032590e-02 9.999988313720961086e-01 -1.528805972449329663e-03 9.959943006806984411e-02 -8.836201927214477891e-02 9.959943006741563132e-02 8.836201927217259000e-02
4.570100000000000273e-01 5.286186933517456055e-04 9.999698996543884277e-01 1.014437526464462280e-01 -1.008723825216293335e-01 9.387694597244262695e-01 1.016173362731933594e+00 1.818627119064331055e-03 1.000302314758300781e+00 1.002372801303863525e-01 1.013951420783996582e+00 1.089465916156768799e-01 1.005397319793701172e+00 2.970732748508453369e-05 1.015893891453742981e-01 -1.007470414042472839e-01 9.918186813592910767e-02 1.094200611114501953e-01 1.563160592228324611e-03 1.000000000000000000e+00 9.995707171281349723e-02 -8.749909077835796301e-02 9.227766528508044575e-01 1.004529815856165076e+00 1.091900886616834236e-03 1.000109190089949252e+00 1.003143185690834188e-01 1.004530438469386278e+00 8.800458898218903314e-02 9.999987782763695154e-01 -1.563159955140800382e-03 1.000937246415334880e-01 -8.734273500832126502e-02 1.000937246437921535e-01 8.734273500822524461e-02
4.580099999999999727e-01 5.440190434455871582e-04 9.999698996543884277e-01 1.018672138452529907e-01 -9.997750818729400635e-02 9.393073916435241699e-01 1.016087770462036133e+00 1.818150281906127930e-03 1.000301957130432129e+00 1.006942465901374817e-01 1.013855576515197754e+00 1.080355197191238403e-01 1.005341649055480957e+00 9.840354323387145996e-06 1.020008698105812073e-01 -9.984983503818511963e-02 9.963753074407577515e-02 1.085068583488464355e-01 1.597408759965818822e-03 1.000000000000000000e+00 1.004437013501070508e-01 -8.650344440057251838e-02 9.235899600426066280e-01 1.004498502602612309e+00 1.088347605334137776e-03 1.000108834758855814e+00 1.008014017038815491e-01 1.004499054184153639e+00 8.700189774447730784e-02 9.999987241277344951e-01 -1.597408081259503064e-03 1.005817545322832407e-01 -8.634288442516867279e-02 1.005817545293403864e-01 8.634288442529376717e-02
4.590099999999999736e-01 5.594640970230102539e-04 9.999698400497436523e-01 1.022906303405761719e-01 -9.908255934715270996e-02 9.398450255393981934e-01 1.016002178192138672e+00 1.817569136619567871e-03 1.000301837921142578e+00 1.011511608958244324e-01 1.013759493827819824e+00 1.071242094039916992e-01 1.005285978317260742e+00 -1.008622348308563232e-05 1.024123132228851318e-01 -9.895244240760803223e-02 1.000931337475776672e-01 1.075935363769531250e-01 1.631539729373787705e-03 1.000000000000000000e+00 1.009241919101830781e-01 -8.552686786843792521e-02 9.243948662628425073e-01 1.004467826809491093e+00 1.084442767989779541e-03 1.000108444278342334e+00 1.012823548022168396e-01 1.004468447168501921e+00 8.601843387576639521e-02 9.999986690532977063e-01 -1.631539004938536985e-03 1.010635979746614399e-01 -8.536209230666184922e-02 1.010635979773682191e-01 8.536209230654678848e-02
4.600099999999999745e-01 5.748793482780456543e-04 9.999698400497436523e-01 1.027140840888023376e-01 -9.818768501281738281e-02 9.403829574584960938e-01 1.015916466712951660e+00 1.817062497138977051e-03 1.000301361083984375e+00 1.016081199049949646e-01 1.013663530349731445e+00 1.062130481004714966e-01 1.005230069160461426e+00 -3.000535070896148682e-05 1.028238013386726379e-01 -9.805513918399810791e-02 1.005487516522407532e-01 1.066803038120269775e-01 1.665542743795098320e-03 1.000000000000000000e+00 1.013986201126439168e-01 -8.456899132437349642e-02 9.251914613829649303e-01 1.004437775469378291e+00 1.080204630661704256e-03 1.000108020462182390e+00 1.017572525625343588e-01 1.004438336283821176e+00 8.505382062708932711e-02 9.999986129760150000e-01 -1.665541974092062203e-03 1.015393326930219553e-01 -8.439999035251388726e-02 1.015393326914715288e-01 8.439999035257979287e-02
4.610099999999999754e-01 5.903095006942749023e-04 9.999698400497436523e-01 1.031377315521240234e-01 -9.729249775409698486e-02 9.409208297729492188e-01 1.015830874443054199e+00 1.816563308238983154e-03 1.000301122665405273e+00 1.020651534199714661e-01 1.013567447662353516e+00 1.053015738725662231e-01 1.005174279212951660e+00 -4.992634057998657227e-05 1.032354384660720825e-01 -9.715774655342102051e-02 1.010045036673545837e-01 1.057667136192321777e-01 1.699407609599675644e-03 1.000000000000000000e+00 1.018670616950018842e-01 -8.362945213044264969e-02 9.259798342526939230e-01 1.004408336065513163e+00 1.075650770348274580e-03 1.000107565076759242e+00 1.022261698389775320e-01 1.004408905795387108e+00 8.410769219619297632e-02 9.999985560047458533e-01 -1.699406791728721739e-03 1.020090350640898008e-01 -8.345621778886105901e-02 1.020090350636065207e-01 8.345621778888159814e-02
4.620099999999999763e-01 6.057322025299072266e-04 9.999697804450988770e-01 1.035610288381576538e-01 -9.639792144298553467e-02 9.414584636688232422e-01 1.015745282173156738e+00 1.816034317016601562e-03 1.000300645828247070e+00 1.025221049785614014e-01 1.013471484184265137e+00 1.043907850980758667e-01 1.005118489265441895e+00 -6.979051977396011353e-05 1.036467850208282471e-01 -9.626071155071258545e-02 1.014601588249206543e-01 1.048538386821746826e-01 1.733124676773079150e-03 1.000000000000000000e+00 1.023295914102247683e-01 -8.270789480197711374e-02 9.267600726939803080e-01 1.004379496214424572e+00 1.070798088131220830e-03 1.000107079810045985e+00 1.026891800728049198e-01 1.004380094955128921e+00 8.317968825561809776e-02 9.999984981509474347e-01 -1.733123808659194336e-03 1.024727807231780724e-01 -8.253042075655064869e-02 1.024727807253406342e-01 8.253042075645870834e-02
4.630099999999999771e-01 6.211623549461364746e-04 9.999697804450988770e-01 1.039844006299972534e-01 -9.550301730632781982e-02 9.419962763786315918e-01 1.015659689903259277e+00 1.815527677536010742e-03 1.000300407409667969e+00 1.029788404703140259e-01 1.013375520706176758e+00 1.034795939922332764e-01 1.005062699317932129e+00 -8.965190500020980835e-05 1.040581315755844116e-01 -9.536343812942504883e-02 1.019155457615852356e-01 1.039406061172485352e-01 1.766684814818132590e-03 1.000000000000000000e+00 1.027862830665504240e-01 -8.180397074231668397e-02 9.275322635447146302e-01 1.004351243743043964e+00 1.065662842227770371e-03 1.000106566282557230e+00 1.031463557046967822e-01 1.004351771359947687e+00 8.226945499507473669e-02 9.999984393977349173e-01 -1.766683896440285296e-03 1.029306444499870077e-01 -8.162225218011223693e-02 1.029306444470654280e-01 8.162225218023644313e-02
4.640099999999999780e-01 6.365850567817687988e-04 9.999697804450988770e-01 1.044079512357711792e-01 -9.460781514644622803e-02 9.425340890884399414e-01 1.015574097633361816e+00 1.814991235733032227e-03 1.000299930572509766e+00 1.034357100725173950e-01 1.013279438018798828e+00 1.025681346654891968e-01 1.005006909370422363e+00 -1.096436753869056702e-04 1.044697165489196777e-01 -9.446598589420318604e-02 1.023711562156677246e-01 1.030271053314208984e-01 1.800079393380182597e-03 1.000000000000000000e+00 1.032372095385297034e-01 -8.091733811810554455e-02 9.282964926688095364e-01 1.004323566899523623e+00 1.060260679646740298e-03 1.000106026069538245e+00 1.035977691250401372e-01 1.004324162214589977e+00 8.137664826616719527e-02 9.999983798717484440e-01 -1.800078420643110499e-03 1.033826998028691407e-01 -8.073137197468681359e-02 1.033826998056294744e-01 8.073137197456946301e-02
4.650099999999999789e-01 6.520152091979980469e-04 9.999697208404541016e-01 1.048313230276107788e-01 -9.371313452720642090e-02 9.430718421936035156e-01 1.015488505363464355e+00 1.814454793930053711e-03 1.000299572944641113e+00 1.038927882909774780e-01 1.013183355331420898e+00 1.016571298241615295e-01 1.004951238632202148e+00 -1.294985413551330566e-04 1.048811450600624084e-01 -9.356883913278579712e-02 1.028268635272979736e-01 1.021139621734619141e-01 1.833300264113043665e-03 1.000000000000000000e+00 1.036824427717749075e-01 -8.004766176487049245e-02 9.290528449588815185e-01 1.004296453916015297e+00 1.054606634919878641e-03 1.000105460662534584e+00 1.040434907672600912e-01 1.004296985946943721e+00 8.050092688279726627e-02 9.999983194968897759e-01 -1.833299237532770619e-03 1.038290198698505751e-01 -7.985744628526396383e-02 1.038290198681717375e-01 7.985744628533533729e-02
4.660099999999999798e-01 6.674379110336303711e-04 9.999697208404541016e-01 1.052548736333847046e-01 -9.281815588474273682e-02 9.436097145080566406e-01 1.015402913093566895e+00 1.813940703868865967e-03 1.000299215316772461e+00 1.043497473001480103e-01 1.013087391853332520e+00 1.007459983229637146e-01 1.004895448684692383e+00 -1.493925228714942932e-04 1.052926480770111084e-01 -9.267149120569229126e-02 1.032825112342834473e-01 1.012007594108581543e-01 1.866339742159744530e-03 1.000000000000000000e+00 1.041220537953774228e-01 -7.919461305760597258e-02 9.298014043480006263e-01 1.004269893495836286e+00 1.048715174248662785e-03 1.000104871517250471e+00 1.044835912747522633e-01 1.004270437102879443e+00 7.964195996838192848e-02 9.999982583869111430e-01 -1.866338658747554273e-03 1.042696764265757664e-01 -7.900014811411446014e-02 1.042696764262694697e-01 7.900014811412747751e-02
4.670099999999999807e-01 6.828606128692626953e-04 9.999697208404541016e-01 1.056781709194183350e-01 -9.192325174808502197e-02 9.441473484039306641e-01 1.015317320823669434e+00 1.813426613807678223e-03 1.000298976898193359e+00 1.048064902424812317e-01 1.012991428375244141e+00 9.983485937118530273e-02 1.004839777946472168e+00 -1.692920923233032227e-04 1.057039871811866760e-01 -9.177428483963012695e-02 1.037379503250122070e-01 1.002875566482543945e-01 1.899190589618909505e-03 1.000000000000000000e+00 1.045561127199888529e-01 -7.835786984815286405e-02 9.305422538044950675e-01 1.004243874439439965e+00 1.042600194959330444e-03 1.000104260020670432e+00 1.049181398610137400e-01 1.004244442266523540e+00 7.879942123343881832e-02 9.999981965487120261e-01 -1.899189447458532595e-03 1.047047405737396714e-01 -7.815915668723333321e-02 1.047047405758000649e-01 7.815915668714573661e-02
4.680099999999999816e-01 6.982684135437011719e-04 9.999696612358093262e-01 1.061016842722892761e-01 -9.102819859981536865e-02 9.446853399276733398e-01 1.015231728553771973e+00 1.812912523746490479e-03 1.000298619270324707e+00 1.052634492516517639e-01 1.012895584106445312e+00 9.892358630895614624e-02 1.004783868789672852e+00 -1.892000436782836914e-04 1.061155125498771667e-01 -9.087687730789184570e-02 1.041936576366424561e-01 9.937414526939392090e-02 1.931845995985635939e-03 1.000000000000000000e+00 1.049846887711745336e-01 -7.753711624220832599e-02 9.312754753685656972e-01 1.004218385747817521e+00 1.036275054431971647e-03 1.000103627503793335e+00 1.053472048265303718e-01 1.004218883036890109e+00 7.797299043937229446e-02 9.999981339711917494e-01 -1.931844795006457637e-03 1.051342825750444659e-01 -7.733415740368473901e-02 1.051342825721502255e-01 7.733415740380777947e-02
4.690099999999999825e-01 7.137060165405273438e-04 9.999696612358093262e-01 1.065251678228378296e-01 -9.013341367244720459e-02 9.452230930328369141e-01 1.015146136283874512e+00 1.812368631362915039e-03 1.000298261642456055e+00 1.057204604148864746e-01 1.012799382209777832e+00 9.801245480775833130e-02 1.004728078842163086e+00 -2.091154456138610840e-04 1.065270379185676575e-01 -8.997965604066848755e-02 1.046492978930473328e-01 9.846097230911254883e-02 1.964299561402644938e-03 1.000000000000000000e+00 1.054078503041721987e-01 -7.673204246541355522e-02 9.320011501670665277e-01 1.004193416809941120e+00 1.029752598281518609e-03 1.000102975261429217e+00 1.057708544131707729e-01 1.004193981062964314e+00 7.716235618403476104e-02 9.999980707787039513e-01 -1.964298297584417350e-03 1.055583715365731451e-01 -7.652484199807722820e-02 1.055583715393809685e-01 7.652484199795786535e-02
4.700099999999999834e-01 7.291287183761596680e-04 9.999696612358093262e-01 1.069486439228057861e-01 -8.923844993114471436e-02 9.457609057426452637e-01 1.015060424804687500e+00 1.811876893043518066e-03 1.000297904014587402e+00 1.061774343252182007e-01 1.012703418731689453e+00 9.710129350423812866e-02 1.004672169685363770e+00 -2.290150150656700134e-04 1.069385111331939697e-01 -8.908237516880035400e-02 1.051049381494522095e-01 9.754770994186401367e-02 1.996545281525135846e-03 1.000000000000000000e+00 1.058256648065315775e-01 -7.594234478544319156e-02 9.327193584139368276e-01 1.004168956978719107e+00 1.023045156407828083e-03 1.000102304514613571e+00 1.061891549524121431e-01 1.004169454849102694e+00 7.636720941154562237e-02 9.999980068948493006e-01 -1.996543955486697504e-03 1.059770761352235996e-01 -7.573090781577947184e-02 1.059770761334224570e-01 7.573090781585603559e-02
4.710099999999999842e-01 7.445663213729858398e-04 9.999696016311645508e-01 1.073721498250961304e-01 -8.834354579448699951e-02 9.462985992431640625e-01 1.014974951744079590e+00 1.811325550079345703e-03 1.000297665596008301e+00 1.066343858838081360e-01 1.012607336044311523e+00 9.619000554084777832e-02 1.004616498947143555e+00 -2.489294856786727905e-04 1.073500886559486389e-01 -8.818514645099639893e-02 1.055606529116630554e-01 9.663441777229309082e-02 2.028577531968676299e-03 1.000000000000000000e+00 1.062381989097812701e-01 -7.516772539397871544e-02 9.334301794213640813e-01 1.004144996060581940e+00 1.016164584101063263e-03 1.000101616458339837e+00 1.066021730419312169e-01 1.004145508633192518e+00 7.558725080258754669e-02 9.999979424366693959e-01 -2.028576140687159655e-03 1.063904637736972636e-01 -7.495205845492167174e-02 1.063904637735740843e-01 7.495205845492690366e-02
4.720099999999999851e-01 7.599964737892150879e-04 9.999696016311645508e-01 1.077955067157745361e-01 -8.744864165782928467e-02 9.468365311622619629e-01 1.014889359474182129e+00 1.810848712921142578e-03 1.000297188758850098e+00 1.070913001894950867e-01 1.012511372566223145e+00 9.527900069952011108e-02 1.004560828208923340e+00 -2.687992528080940247e-04 1.077614650130271912e-01 -8.728779107332229614e-02 1.060162112116813660e-01 9.572127461433410645e-02 2.060391054197661942e-03 1.000000000000000000e+00 1.066455183886083485e-01 -7.440789234504004146e-02 9.341336915960878340e-01 1.004121523925478154e+00 1.009122258337818469e-03 1.000100912226947081e+00 1.070099738379496762e-01 1.004122056217216175e+00 7.482218481031416291e-02 9.999978774051631047e-01 -2.060389595968332987e-03 1.067986012479237856e-01 -7.418800310932259501e-02 1.067986012498759185e-01 7.418800310923960584e-02
4.730099999999999860e-01 7.754266262054443359e-04 9.999696016311645508e-01 1.082189455628395081e-01 -8.655369281768798828e-02 9.473742246627807617e-01 1.014803647994995117e+00 1.810267567634582520e-03 1.000296831130981445e+00 1.075481176376342773e-01 1.012415528297424316e+00 9.436774253845214844e-02 1.004505038261413574e+00 -2.887500450015068054e-04 1.081729009747505188e-01 -8.639044314622879028e-02 1.064716577529907227e-01 9.480795264244079590e-02 2.091980939707956209e-03 1.000000000000000000e+00 1.070476881875077058e-01 -7.366255937272361831e-02 9.348299724684937528e-01 1.004098530636509778e+00 1.001929103394469129e-03 1.000100192908707886e+00 1.074126216758767849e-01 1.004098993562136943e+00 7.407172154358548921e-02 9.999978117939317679e-01 -2.091979414453642300e-03 1.072015545364689293e-01 -7.343845659660283576e-02 1.072015545336081205e-01 7.343845659672444681e-02
4.740099999999999869e-01 7.908418774604797363e-04 9.999695420265197754e-01 1.086424142122268677e-01 -8.565863966941833496e-02 9.479121565818786621e-01 1.014718174934387207e+00 1.809775829315185547e-03 1.000296473503112793e+00 1.080050617456436157e-01 1.012319326400756836e+00 9.345652908086776733e-02 1.004449248313903809e+00 -3.086095675826072693e-04 1.085843890905380249e-01 -8.549314737319946289e-02 1.069273501634597778e-01 9.389457106590270996e-02 2.123342615636032021e-03 1.000000000000000000e+00 1.074447724393807202e-01 -7.293144574819265813e-02 9.355190987122834478e-01 1.004076006613216610e+00 9.945956157862137145e-04 1.000099459563203563e+00 1.078101808250479382e-01 1.004076536022277200e+00 7.333557918126849817e-02 9.999977457235957878e-01 -2.123341019463476781e-03 1.075993885261172373e-01 -7.270313947501963470e-02 1.075993885289664720e-01 7.270313947489849549e-02
4.750099999999999878e-01 8.062422275543212891e-04 9.999695420265197754e-01 1.090658605098724365e-01 -8.476376533508300781e-02 9.484499096870422363e-01 1.014632463455200195e+00 1.809269189834594727e-03 1.000296115875244141e+00 1.084620282053947449e-01 1.012223362922668457e+00 9.254533797502517700e-02 1.004393339157104492e+00 -3.285063430666923523e-04 1.089958697557449341e-01 -8.459591120481491089e-02 1.073830276727676392e-01 9.298133850097656250e-02 2.154471832112580913e-03 1.000000000000000000e+00 1.078368344661687073e-01 -7.221427621669859742e-02 9.362011461427162118e-01 1.004053942221832418e+00 9.871318582257934161e-04 1.000098713184729204e+00 1.082027136966711711e-01 1.004054402700129689e+00 7.261347770750654906e-02 9.999976791165787748e-01 -2.154470165782848730e-03 1.079921677154149218e-01 -7.198177735483279882e-02 1.079921677134975389e-01 7.198177735491430307e-02
4.760099999999999887e-01 8.216798305511474609e-04 9.999695420265197754e-01 1.094892919063568115e-01 -8.386901021003723145e-02 9.489877223968505859e-01 1.014546871185302734e+00 1.808740198612213135e-03 1.000295877456665039e+00 1.089189276099205017e-01 1.012127399444580078e+00 9.163420647382736206e-02 1.004337668418884277e+00 -3.484459593892097473e-04 1.094073206186294556e-01 -8.369868248701095581e-02 1.078385710716247559e-01 9.206819534301757812e-02 2.185364649234590537e-03 1.000000000000000000e+00 1.082239367896962456e-01 -7.151078089051716991e-02 9.368761897270678762e-01 1.004032328266086571e+00 9.795474980759419185e-04 1.000097954749844753e+00 1.085902830243780232e-01 1.004032806939059830e+00 7.190514632638748960e-02 9.999976120919615852e-01 -2.185362909736406154e-03 1.083799553683197220e-01 -7.127410155256411195e-02 1.083799553683849892e-01 7.127410155256133639e-02
4.770099999999999896e-01 8.371174335479736328e-04 9.999694824218750000e-01 1.099128425121307373e-01 -8.297376334667205811e-02 9.495255947113037109e-01 1.014461159706115723e+00 1.808226108551025391e-03 1.000295400619506836e+00 1.093759685754776001e-01 1.012031435966491699e+00 9.072280675172805786e-02 1.004281878471374512e+00 -3.683287650346755981e-04 1.098188981413841248e-01 -8.280107378959655762e-02 1.082942709326744080e-01 9.115472435951232910e-02 2.216017422568250603e-03 1.000000000000000000e+00 1.086061411786686942e-01 -7.082069499001658608e-02 9.375443036386362783e-01 1.004011155583999004e+00 9.718518079867331056e-04 1.000097185182624582e+00 1.089729501764480218e-01 1.004011667305080513e+00 7.121031720351445049e-02 9.999975446508936328e-01 -2.216015608151052519e-03 1.087628142406552589e-01 -7.057984822702194350e-02 1.087628142438569340e-01 7.057984822688584403e-02
4.780099999999999905e-01 8.525326848030090332e-04 9.999694824218750000e-01 1.103362590074539185e-01 -8.207890391349792480e-02 9.500632286071777344e-01 1.014375567436218262e+00 1.807689666748046875e-03 1.000295042991638184e+00 1.098328381776809692e-01 1.011935353279113770e+00 8.981170505285263062e-02 1.004226088523864746e+00 -3.882497549057006836e-04 1.102302893996238708e-01 -8.190393447875976562e-02 1.087498515844345093e-01 9.024158120155334473e-02 2.246426795599563379e-03 1.000000000000000000e+00 1.089835085798672581e-01 -7.014375908020739625e-02 9.382055611715821586e-01 1.003990415211691856e+00 9.640536753619471195e-04 1.000096405369368835e+00 1.093507757704951650e-01 1.003990919571946083e+00 7.052872806923647653e-02 9.999974768009434190e-01 -2.246424905484421287e-03 1.091408062425087699e-01 -6.989875885623018925e-02 1.091408062457218803e-01 6.989875885609359019e-02
4.790099999999999913e-01 8.679479360580444336e-04 9.999694824218750000e-01 1.107597351074218750e-01 -8.118402957916259766e-02 9.506011009216308594e-01 1.014289975166320801e+00 1.807123422622680664e-03 1.000294685363769531e+00 1.102898567914962769e-01 1.011839389801025391e+00 8.890045434236526489e-02 1.004170417785644531e+00 -4.081493243575096130e-04 1.106417998671531677e-01 -8.100659400224685669e-02 1.092055216431617737e-01 8.932822942733764648e-02 2.276589687226380273e-03 1.000000000000000000e+00 1.093560991287358675e-01 -6.947971896236787570e-02 9.388600347509857835e-01 1.003970098418730972e+00 9.561616185008739660e-04 1.000095616163689138e+00 1.097238198536459319e-01 1.003970595386404430e+00 6.986012270439759253e-02 9.999974085874316909e-01 -2.276587719974807258e-03 1.095139923791760145e-01 -6.923058019014041720e-02 1.095139923824003797e-01 6.923058019000334629e-02
4.800099999999999922e-01 8.833706378936767578e-04 9.999694228172302246e-01 1.111832112073898315e-01 -8.028897643089294434e-02 9.511389732360839844e-01 1.014204502105712891e+00 1.806639134883880615e-03 1.000294446945190430e+00 1.107467487454414368e-01 1.011743426322937012e+00 8.798917382955551147e-02 1.004114627838134766e+00 -4.280488938093185425e-04 1.110532954335212708e-01 -8.010920882225036621e-02 1.096610873937606812e-01 8.841484785079956055e-02 2.306503275938513470e-03 1.000000000000000000e+00 1.097239722486042651e-01 -6.882832519919214465e-02 9.395077960498966485e-01 1.003950196623598856e+00 9.481838088283582513e-04 1.000094818382728068e+00 1.100921416992818175e-01 1.003950686176882323e+00 6.920424942693530201e-02 9.999973400391697353e-01 -2.306501230142521657e-03 1.098824329659788546e-01 -6.857506367246393730e-02 1.098824329692142804e-01 6.857506367232639455e-02
4.810099999999999931e-01 8.988156914710998535e-04 9.999694228172302246e-01 1.116066053509712219e-01 -7.939417660236358643e-02 9.516766071319580078e-01 1.014118790626525879e+00 1.806065440177917480e-03 1.000294089317321777e+00 1.112036556005477905e-01 1.011647343635559082e+00 8.707825094461441040e-02 1.004058718681335449e+00 -4.479782655835151672e-04 1.114647462964057922e-01 -7.921206951141357422e-02 1.101167127490043640e-01 8.750182390213012695e-02 2.336164991563889539e-03 1.000000000000000000e+00 1.100871866147135197e-01 -6.818933321455369900e-02 9.401489159437745879e-01 1.003930701417142801e+00 9.401280775163549158e-04 1.000094012809602972e+00 1.104557998582174072e-01 1.003931183543616434e+00 6.856086149545362329e-02 9.999972711845348528e-01 -2.336162865847002737e-03 1.102461875571727479e-01 -6.793196557207627218e-02 1.102461875604190678e-01 6.793196557193827145e-02
4.820099999999999940e-01 9.142234921455383301e-04 9.999694228172302246e-01 1.120300441980361938e-01 -7.849934697151184082e-02 9.522145390510559082e-01 1.014033198356628418e+00 1.805573701858520508e-03 1.000293612480163574e+00 1.116605848073959351e-01 1.011551380157470703e+00 8.616705238819122314e-02 1.004003047943115234e+00 -4.678405821323394775e-04 1.118761822581291199e-01 -7.831485569477081299e-02 1.105723157525062561e-01 8.658856153488159180e-02 2.365572504769610906e-03 1.000000000000000000e+00 1.104458001641217268e-01 -6.756250319847249830e-02 9.407834645201202939e-01 1.003911604559123427e+00 9.320019275435633419e-04 1.000093200194612120e+00 1.108148521664687747e-01 1.003912079255220746e+00 6.792971701080287306e-02 9.999972020514499293e-01 -2.365570297787798759e-03 1.106053149551133735e-01 -6.730104688879971764e-02 1.106053149583703793e-01 6.730104688866125895e-02
4.830099999999999949e-01 9.296461939811706543e-04 9.999693632125854492e-01 1.124534755945205688e-01 -7.760436832904815674e-02 9.527522325515747070e-01 1.013947606086730957e+00 1.805089414119720459e-03 1.000293374061584473e+00 1.121174395084381104e-01 1.011455416679382324e+00 8.525593578815460205e-02 1.003947257995605469e+00 -4.877038300037384033e-04 1.122876331210136414e-01 -7.741755247116088867e-02 1.110279038548469543e-01 8.567532896995544434e-02 2.394723716935548332e-03 1.000000000000000000e+00 1.107998701054640767e-01 -6.694760001394023385e-02 9.414115110879718307e-01 1.003892897974837162e+00 9.238125453538881173e-04 1.000092381256398877e+00 1.111693557530197274e-01 1.003893365245327685e+00 6.731057881967815459e-02 9.999971326673672278e-01 -2.394721427378085441e-03 1.109598732193690790e-01 -6.668207326104086397e-02 1.109598732226366041e-01 6.668207326090194731e-02
4.840099999999999958e-01 9.450837969779968262e-04 9.999693632125854492e-01 1.128770709037780762e-01 -7.670944929122924805e-02 9.532900452613830566e-01 1.013862013816833496e+00 1.804552972316741943e-03 1.000293016433715820e+00 1.125745624303817749e-01 1.011359214782714844e+00 8.434464782476425171e-02 1.003891468048095703e+00 -5.076760426163673401e-04 1.126992180943489075e-01 -7.652015984058380127e-02 1.114836707711219788e-01 8.476197719573974609e-02 2.423616750388094508e-03 1.000000000000000000e+00 1.111494529285698557e-01 -6.634439310556769498e-02 9.420331241872773598e-01 1.003874573751803778e+00 9.155668121266376767e-04 1.000091556683081917e+00 1.115193670475796012e-01 1.003875033609292977e+00 6.670321442018475877e-02 9.999970630592518450e-01 -2.423614376978344091e-03 1.113099196757761367e-01 -6.607481487524678732e-02 1.113099196790540008e-01 6.607481487510742657e-02
4.850099999999999967e-01 9.604915976524353027e-04 9.999693632125854492e-01 1.133003979921340942e-01 -7.581442594528198242e-02 9.538279771804809570e-01 1.013776421546936035e+00 1.804061233997344971e-03 1.000292658805847168e+00 1.130312383174896240e-01 1.011263370513916016e+00 8.343342691659927368e-02 1.003835797309875488e+00 -5.275085568428039551e-04 1.131105646491050720e-01 -7.562292367219924927e-02 1.119390353560447693e-01 8.384862542152404785e-02 2.452249938981999888e-03 1.000000000000000000e+00 1.114946044139387693e-01 -6.575265641001888650e-02 9.426483715981407441e-01 1.003856624136521436e+00 9.072713146710870060e-04 1.000090727133341906e+00 1.118649417883272185e-01 1.003857076600968901e+00 6.610739586932776191e-02 9.999969932535679451e-01 -2.452247480478125016e-03 1.116555109254320638e-01 -6.547904637714302423e-02 1.116555109287200725e-01 6.547904637700326103e-02
4.860099999999999976e-01 9.759366512298583984e-04 9.999693036079406738e-01 1.137238144874572754e-01 -7.491958141326904297e-02 9.543656706809997559e-01 1.013690829277038574e+00 1.803502440452575684e-03 1.000292301177978516e+00 1.134882196784019470e-01 1.011167407035827637e+00 8.252232521772384644e-02 1.003780007362365723e+00 -5.474686622619628906e-04 1.135220527648925781e-01 -7.472568750381469727e-02 1.123947575688362122e-01 8.293551206588745117e-02 2.480621819018802993e-03 1.000000000000000000e+00 1.118353796420793744e-01 -6.517216826819678677e-02 9.432573203499432513e-01 1.003839041531286780e+00 8.989323559573866862e-04 1.000089893237476657e+00 1.122061350296357091e-01 1.003839486629542366e+00 6.552289969238637990e-02 9.999969232762674354e-01 -2.480619274214409739e-03 1.119967028536242443e-01 -6.489454678471764937e-02 1.119967028569222173e-01 6.489454678457744208e-02
4.870099999999999985e-01 9.913593530654907227e-04 9.999693036079406738e-01 1.141472309827804565e-01 -7.402472198009490967e-02 9.549034237861633301e-01 1.013605237007141113e+00 1.802980899810791016e-03 1.000291943550109863e+00 1.139450669288635254e-01 1.011071443557739258e+00 8.161110430955886841e-02 1.003724217414855957e+00 -5.673710256814956665e-04 1.139334440231323242e-01 -7.382837682962417603e-02 1.128502637147903442e-01 8.202221989631652832e-02 2.508731120490493172e-03 1.000000000000000000e+00 1.121718330027113436e-01 -6.460271133914631536e-02 9.438600367303426886e-01 1.003821818491074991e+00 8.905559652957313827e-04 1.000089055598415877e+00 1.125430011497733501e-01 1.003822256256434287e+00 6.494950679413007133e-02 9.999968531527777538e-01 -2.508728488215198737e-03 1.123335506386899385e-01 -6.432109940291606820e-02 1.123335506419976815e-01 6.432109940277544458e-02
4.880099999999999993e-01 1.006789505481719971e-03 9.999693036079406738e-01 1.145707517862319946e-01 -7.312984764575958252e-02 9.554411768913269043e-01 1.013519525527954102e+00 1.802489161491394043e-03 1.000291585922241211e+00 1.144021004438400269e-01 1.010975360870361328e+00 8.069997280836105347e-02 1.003668308258056641e+00 -5.872538313269615173e-04 1.143450140953063965e-01 -7.293117791414260864e-02 1.133060157299041748e-01 8.110901713371276855e-02 2.536576758637579861e-03 1.000000000000000000e+00 1.125040182038345438e-01 -6.404407251564184222e-02 9.444565862941547429e-01 1.003804947720490004e+00 8.821479081750618553e-04 1.000088214792709262e+00 1.128755938585757623e-01 1.003805378192263786e+00 6.438700237184073749e-02 9.999967829079929871e-01 -2.536574037757518239e-03 1.126661087608056416e-01 -6.375849174001339825e-02 1.126661087641230019e-01 6.375849173987237217e-02
4.890100000000000002e-01 1.022197306156158447e-03 9.999692440032958984e-01 1.149941906332969666e-01 -7.223471999168395996e-02 9.559790492057800293e-01 1.013434052467346191e+00 1.801922917366027832e-03 1.000291347503662109e+00 1.148589625954627991e-01 1.010879278182983398e+00 7.978857308626174927e-02 1.003612637519836426e+00 -6.071841344237327576e-04 1.147564798593521118e-01 -7.203365862369537354e-02 1.137615293264389038e-01 8.019548654556274414e-02 2.564157825811084080e-03 1.000000000000000000e+00 1.128319882806666646e-01 -6.349604284142519595e-02 9.450470338721133068e-01 1.003788422070769126e+00 8.737136957723377765e-04 1.000087371371474410e+00 1.132039662050856460e-01 1.003788845293873910e+00 6.383517583010021867e-02 9.999967125662662104e-01 -2.564155015229341479e-03 1.129944310107028199e-01 -6.320651542562939762e-02 1.129944310140296032e-01 6.320651542548796908e-02
4.900100000000000011e-01 1.037627458572387695e-03 9.999692440032958984e-01 1.154177188873291016e-01 -7.133971154689788818e-02 9.565168619155883789e-01 1.013348340988159180e+00 1.801423728466033936e-03 1.000290870666503906e+00 1.153159961104393005e-01 1.010783314704895020e+00 7.887735962867736816e-02 1.003556847572326660e+00 -6.270669400691986084e-04 1.151679828763008118e-01 -7.113631814718246460e-02 1.142172291874885559e-01 7.928222417831420898e-02 2.591473583628206047e-03 1.000000000000000000e+00 1.131557956044520336e-01 -6.295841743006301561e-02 9.456314435795161177e-01 1.003772234536848940e+00 8.652585941430583627e-04 1.000086525861316744e+00 1.135281705851558381e-01 1.003772650561413071e+00 6.329382069730604687e-02 9.999966421514022707e-01 -2.591470682285196454e-03 1.133185704983074998e-01 -6.266496613035443808e-02 1.133185705016435119e-01 6.266496613021263484e-02
4.910100000000000020e-01 1.053035259246826172e-03 9.999692440032958984e-01 1.158411502838134766e-01 -7.044489681720733643e-02 9.570547342300415039e-01 1.013262748718261719e+00 1.800939440727233887e-03 1.000290632247924805e+00 1.157728880643844604e-01 1.010687351226806641e+00 7.796619087457656860e-02 1.003501057624816895e+00 -6.469357758760452271e-04 1.155794411897659302e-01 -7.023917883634567261e-02 1.146727949380874634e-01 7.836902141571044922e-02 2.618523455411912813e-03 1.000000000000000000e+00 1.134754918911436150e-01 -6.243099538539108317e-02 9.462098788247548242e-01 1.003756378254493153e+00 8.567876331032820607e-04 1.000085678765217700e+00 1.138482587490124015e-01 1.003756787135478667e+00 6.276273454387990003e-02 9.999965716866526799e-01 -2.618520462285686343e-03 1.136385796613020444e-01 -6.213364348695334799e-02 1.136385796646471186e-01 6.213364348681114230e-02
4.920100000000000029e-01 1.068465411663055420e-03 9.999691843986511230e-01 1.162645369768142700e-01 -6.955000758171081543e-02 9.575924277305603027e-01 1.013177275657653809e+00 1.800395548343658447e-03 1.000290274620056152e+00 1.162298172712326050e-01 1.010591268539428711e+00 7.705514878034591675e-02 1.003445267677307129e+00 -6.668819114565849304e-04 1.159908547997474670e-01 -6.934187561273574829e-02 1.151284202933311462e-01 7.745587825775146484e-02 2.645307018904768329e-03 1.000000000000000000e+00 1.137911282099600963e-01 -6.191357972351500816e-02 9.467824023177330295e-01 1.003740846497475081e+00 8.483056148132927686e-04 1.000084830563393590e+00 1.141642818087742900e-01 1.003741248294315103e+00 6.224171890213227309e-02 9.999965011947108406e-01 -2.645303933011265360e-03 1.139545102736071180e-01 -6.161235101311644119e-02 1.139545102769610463e-01 6.161235101297386080e-02
4.930100000000000038e-01 1.083895564079284668e-03 9.999691843986511230e-01 1.166880801320075989e-01 -6.865507364273071289e-02 9.581301212310791016e-01 1.013091564178466797e+00 1.799851655960083008e-03 1.000289916992187500e+00 1.166867688298225403e-01 1.010495305061340332e+00 7.614395767450332642e-02 1.003389477729797363e+00 -6.867600604891777039e-04 1.164024397730827332e-01 -6.844457238912582397e-02 1.155840829014778137e-01 7.654258608818054199e-02 2.671823999247936818e-03 1.000000000000000000e+00 1.141027549918206818e-01 -6.140597729633676810e-02 9.473490760781717590e-01 1.003725632674815627e+00 8.398171220724245153e-04 1.000083981714124493e+00 1.144762902459269122e-01 1.003726027451071312e+00 6.173057918774835229e-02 9.999964306977092710e-01 -2.671820819641177510e-03 1.142664134537821063e-01 -6.110089603572642358e-02 1.142664134571447221e-01 6.110089603558347543e-02
4.940100000000000047e-01 1.099333167076110840e-03 9.999691843986511230e-01 1.171114444732666016e-01 -6.776015460491180420e-02 9.586679935455322266e-01 1.013005971908569336e+00 1.799315214157104492e-03 1.000289678573608398e+00 1.171436756849288940e-01 1.010399341583251953e+00 7.523282617330551147e-02 1.003333806991577148e+00 -7.066978141665458679e-04 1.168137788772583008e-01 -6.754735857248306274e-02 1.160397082567214966e-01 7.562935352325439453e-02 2.698074262216311556e-03 1.000000000000000000e+00 1.144104220376592068e-01 -6.090799871657728848e-02 9.479099614438047938e-01 1.003710730328080780e+00 8.313265263345410170e-04 1.000083132654555840e+00 1.147843339187464701e-01 1.003711118151110249e+00 6.122912462286177193e-02 9.999963602172170507e-01 -2.698070987988541135e-03 1.145743396733426012e-01 -6.059908961661102794e-02 1.145743396767137101e-01 6.059908961646771203e-02
4.950100000000000056e-01 1.114755868911743164e-03 9.999691247940063477e-01 1.175348386168479919e-01 -6.686516106128692627e-02 9.592058658599853516e-01 1.012920379638671875e+00 1.798816025257110596e-03 1.000289082527160645e+00 1.176005005836486816e-01 1.010303378105163574e+00 7.432172447443008423e-02 1.003278017044067383e+00 -7.265713065862655640e-04 1.172252222895622253e-01 -6.665002554655075073e-02 1.164951473474502563e-01 7.471612095832824707e-02 2.724057807701227296e-03 1.000000000000000000e+00 1.147141785266196368e-01 -6.041945828426584231e-02 9.484651190784686436e-01 1.003696133128729517e+00 8.228379954531600971e-04 1.000082283801472238e+00 1.150884620696728533e-01 1.003696514069372103e+00 6.073716816068157331e-02 9.999962897742386003e-01 -2.724054437982992381e-03 1.148783387649938287e-01 -6.010674647975198376e-02 1.148783387683732643e-01 6.010674647960831396e-02
4.960100000000000064e-01 1.130171120166778564e-03 9.999691247940063477e-01 1.179583966732025146e-01 -6.597019731998443604e-02 9.597436785697937012e-01 1.012834787368774414e+00 1.798324286937713623e-03 1.000288844108581543e+00 1.180575415492057800e-01 1.010207414627075195e+00 7.341036200523376465e-02 1.003222227096557617e+00 -7.464317604899406433e-04 1.176368072628974915e-01 -6.575266271829605103e-02 1.169509068131446838e-01 7.380273938179016113e-02 2.749774763432358531e-03 1.000000000000000000e+00 1.150140730241350356e-01 -5.994017391466772982e-02 9.490146089800839402e-01 1.003681834875515877e+00 8.143555011650158507e-04 1.000081435552048204e+00 1.153887233326284512e-01 1.003682209007793258e+00 6.025452641164148054e-02 9.999962193892135698e-01 -2.749771297392543130e-03 1.151784599307788259e-01 -5.962368493992117879e-02 1.151784599341663939e-01 5.962368493977716899e-02
4.970100000000000073e-01 1.145608723163604736e-03 9.999691247940063477e-01 1.183817833662033081e-01 -6.507535278797149658e-02 9.602813720703125000e-01 1.012749195098876953e+00 1.797772943973541260e-03 1.000288486480712891e+00 1.185143962502479553e-01 1.010111331939697266e+00 7.249934226274490356e-02 1.003166317939758301e+00 -7.663788273930549622e-04 1.180482059717178345e-01 -6.485541909933090210e-02 1.174064502120018005e-01 7.288962602615356445e-02 2.775225378930690733e-03 1.000000000000000000e+00 1.153101534898919450e-01 -5.946996706762187196e-02 9.495584904885315813e-01 1.003667829491942332e+00 8.058828263206690686e-04 1.000080588284568472e+00 1.156851657402814537e-01 1.003668196892772535e+00 5.978101957103795078e-02 9.999961490820169496e-01 -2.775221815776498027e-03 1.154747517501402976e-01 -5.914972683271581960e-02 1.154747517535358176e-01 5.914972683257146979e-02
4.980100000000000082e-01 1.161023974418640137e-03 9.999690651893615723e-01 1.188052371144294739e-01 -6.418043375015258789e-02 9.608191847801208496e-01 1.012663483619689941e+00 1.797236502170562744e-03 1.000288128852844238e+00 1.189714074134826660e-01 1.010015249252319336e+00 7.158803194761276245e-02 1.003110527992248535e+00 -7.862849161028862000e-04 1.184597164392471313e-01 -6.395816057920455933e-02 1.178621351718902588e-01 7.197630405426025391e-02 2.800410019684833763e-03 1.000000000000000000e+00 1.156024672856819369e-01 -5.900866267826109651e-02 9.500968222934267349e-01 1.003654111023768225e+00 7.974235718701936813e-04 1.000079742359127222e+00 1.159778367312509079e-01 1.003654471772690959e+00 5.931647134812711997e-02 9.999960788719607363e-01 -2.800406358661725829e-03 1.157672621878958474e-01 -5.868469744596467585e-02 1.157672621912991390e-01 5.868469744581999298e-02
4.990100000000000091e-01 1.176446676254272461e-03 9.999690651893615723e-01 1.192286685109138489e-01 -6.328563392162322998e-02 9.613570570945739746e-01 1.012578010559082031e+00 1.796737313270568848e-03 1.000287771224975586e+00 1.194283068180084229e-01 1.009919404983520508e+00 7.067690789699554443e-02 1.003054857254028320e+00 -8.061658591032028198e-04 1.188711524009704590e-01 -6.306099146604537964e-02 1.183177307248115540e-01 7.106310129165649414e-02 2.825329161543043387e-03 1.000000000000000000e+00 1.158910611831422410e-01 -5.855608908908781912e-02 9.506296624417908125e-01 1.003640673636560621e+00 7.889811636121082505e-04 1.000078898118305748e+00 1.162667831572525567e-01 1.003641027815481479e+00 5.886070889664943989e-02 9.999960087777960416e-01 -2.825325401934624964e-03 1.160560386021254609e-01 -5.822842545247813861e-02 1.160560386055363435e-01 5.822842545233314349e-02
5.000099999999999545e-01 1.191884279251098633e-03 9.999690651893615723e-01 1.196521446108818054e-01 -6.239055469632148743e-02 9.618947505950927734e-01 1.012492179870605469e+00 1.796193420886993408e-03 1.000287413597106934e+00 1.198853030800819397e-01 1.009823322296142578e+00 6.976561993360519409e-02 1.002999186515808105e+00 -8.261147886514663696e-04 1.192826405167579651e-01 -6.216352060437202454e-02 1.187733486294746399e-01 7.014971971511840820e-02 2.849983385313602149e-03 1.000000000000000000e+00 1.161759813713872241e-01 -5.811207798337881397e-02 9.511570683456234132e-01 1.003627511613300882e+00 7.805588587131788957e-04 1.000078055887820172e+00 1.165520512901835198e-01 1.003627859306244208e+00 5.841356274675266885e-02 9.999959388177153130e-01 -2.849979526441476230e-03 1.163411277519710435e-01 -5.778074284411573863e-02 1.163411277553893231e-01 5.778074284397042432e-02
5.010099999999999554e-01 1.207314431667327881e-03 9.999690055847167969e-01 1.200756132602691650e-01 -6.149566546082496643e-02 9.624325633049011230e-01 1.012406706809997559e+00 1.795642077922821045e-03 1.000287055969238281e+00 1.203422099351882935e-01 1.009727239608764648e+00 6.885436922311782837e-02 1.002943277359008789e+00 -8.460264652967453003e-04 1.196941584348678589e-01 -6.126631423830986023e-02 1.192290335893630981e-01 6.923651695251464844e-02 2.874373371566580401e-03 1.000000000000000000e+00 1.164572734645325514e-01 -5.767646431989314343e-02 9.516790967893743458e-01 1.003614619352036996e+00 7.721597520065473291e-04 1.000077215977153822e+00 1.168336868291443009e-01 1.003614960644912513e+00 5.797486673828410736e-02 9.999958690093566638e-01 -2.874369412790148733e-03 1.166225758053473921e-01 -5.734148486714475690e-02 1.166225758087729020e-01 5.734148486699912339e-02
5.020099999999999563e-01 1.222722232341766357e-03 9.999690055847167969e-01 1.204990297555923462e-01 -6.060071662068367004e-02 9.629703760147094727e-01 1.012321114540100098e+00 1.795172691345214844e-03 1.000286817550659180e+00 1.207990497350692749e-01 1.009631276130676270e+00 6.794323772192001343e-02 1.002887487411499023e+00 -8.658943697810173035e-04 1.201056092977523804e-01 -6.036899983882904053e-02 1.196845322847366333e-01 6.832316517829895020e-02 2.898499895630073705e-03 1.000000000000000000e+00 1.167349825091139742e-01 -5.724908626885721191e-02 9.521958039373196181e-01 1.003601991363580748e+00 7.637867820754425151e-04 1.000076378680164746e+00 1.171117349073978742e-01 1.003602326343962847e+00 5.754445795542254688e-02 9.999957993698066483e-01 -2.898495836346308679e-03 1.169004283465649580e-01 -5.691048995886398287e-02 1.169004283499974900e-01 5.691048995871805793e-02
5.030099999999999572e-01 1.238137483596801758e-03 9.999690055847167969e-01 1.209225952625274658e-01 -5.970558896660804749e-02 9.635082483291625977e-01 1.012235522270202637e+00 1.794673502445220947e-03 1.000286340713500977e+00 1.212560534477233887e-01 1.009535312652587891e+00 6.703196465969085693e-02 1.002831816673278809e+00 -8.857604116201400757e-04 1.205171421170234680e-01 -5.947151780128479004e-02 1.201401725411415100e-01 6.740981340408325195e-02 2.922363822774217551e-03 1.000000000000000000e+00 1.170091529914015910e-01 -5.682978514920331015e-02 9.527072453408396147e-01 1.003589622269254855e+00 7.554427371295179558e-04 1.000075544275674133e+00 1.173862400992630173e-01 1.003589951026171878e+00 5.712217666262476429e-02 9.999957299156061463e-01 -2.922359662417394182e-03 1.171747303838629878e-01 -5.648759968546905597e-02 1.171747303873023754e-01 5.648759968532283959e-02
5.040099999999999580e-01 1.253567636013031006e-03 9.999689459800720215e-01 1.213459074497222900e-01 -5.881087109446525574e-02 9.640459418296813965e-01 1.012149930000305176e+00 1.794099807739257812e-03 1.000286102294921875e+00 1.217128261923789978e-01 1.009439349174499512e+00 6.612098217010498047e-02 1.002776026725769043e+00 -9.057037532329559326e-04 1.209284961223602295e-01 -5.857446789741516113e-02 1.205956861376762390e-01 6.649675965309143066e-02 2.945966103576791624e-03 1.000000000000000000e+00 1.172798288446127990e-01 -5.641840536703511544e-02 9.532134759456063478e-01 1.003577506798681185e+00 7.471302606804377773e-04 1.000074713028032747e+00 1.176572464269430157e-01 1.003577829422418022e+00 5.670786624185559371e-02 9.999956606627545819e-01 -2.945961841618180942e-03 1.174455263568547209e-01 -5.607265868113227303e-02 1.174455263603007976e-01 5.607265868098577216e-02
5.050099999999999589e-01 1.268997788429260254e-03 9.999689459800720215e-01 1.217693910002708435e-01 -5.791592597961425781e-02 9.645838737487792969e-01 1.012064337730407715e+00 1.793600618839263916e-03 1.000285625457763672e+00 1.221698373556137085e-01 1.009343266487121582e+00 6.520958244800567627e-02 1.002720236778259277e+00 -9.256070479750633240e-04 1.213399618864059448e-01 -5.767704173922538757e-02 1.210513710975646973e-01 6.558331847190856934e-02 2.969307771994543835e-03 1.000000000000000000e+00 1.175470535501766389e-01 -5.601479402783014067e-02 9.537145502168579148e-01 1.003565639739596005e+00 7.388518603528316251e-04 1.000073885184743272e+00 1.179247972983344661e-01 1.003565882451995739e+00 5.630137224100180415e-02 9.999955915972458254e-01 -2.969303409202849950e-03 1.177128603010762914e-01 -5.566551420352924828e-02 1.177128602988105899e-01 5.566551420362556707e-02
5.060099999999999598e-01 1.284413039684295654e-03 9.999689459800720215e-01 1.221928671002388000e-01 -5.702095478773117065e-02 9.651216268539428711e-01 1.011978745460510254e+00 1.793101429939270020e-03 1.000285267829895020e+00 1.226267665624618530e-01 1.009247303009033203e+00 6.429839134216308594e-02 1.002664446830749512e+00 -9.455075487494468689e-04 1.217514574527740479e-01 -5.677973106503486633e-02 1.215069890022277832e-01 6.466999650001525879e-02 2.992389933381727190e-03 1.000000000000000000e+00 1.178108698457513148e-01 -5.561880192171672621e-02 9.542105217713493515e-01 1.003554016117214287e+00 7.306099035837867973e-04 1.000073060988929230e+00 1.181889358591043382e-01 1.003554249686062771e+00 5.590254558343384084e-02 9.999955227916644818e-01 -2.992385468094894193e-03 1.179767753058362512e-01 -5.526601734566004287e-02 1.179767753033295896e-01 5.526601734576660346e-02
5.070099999999999607e-01 1.299843192100524902e-03 9.999688863754272461e-01 1.226162612438201904e-01 -5.612610653042793274e-02 9.656593799591064453e-01 1.011893153190612793e+00 1.792564988136291504e-03 1.000284910202026367e+00 1.230836734175682068e-01 1.009151220321655273e+00 6.338740885257720947e-02 1.002608656883239746e+00 -9.653726592659950256e-04 1.221628934144973755e-01 -5.588252842426300049e-02 1.219625547528266907e-01 6.375694274902343750e-02 3.015213769321027984e-03 1.000000000000000000e+00 1.180713200889983855e-01 -5.523028221605053023e-02 9.547014438317659168e-01 1.003542630978418115e+00 7.224066345870446774e-04 1.000072240665895729e+00 1.184497046008904930e-01 1.003542946204175612e+00 5.551123864777032096e-02 9.999954542684290626e-01 -3.015209199571042449e-03 1.182373141732974281e-01 -5.487402146458206925e-02 1.182373141775713427e-01 5.487402146440037431e-02
5.080099999999999616e-01 1.315280795097351074e-03 9.999688863754272461e-01 1.230398565530776978e-01 -5.523116141557693481e-02 9.661972522735595703e-01 1.011807560920715332e+00 1.792021095752716064e-03 1.000284671783447266e+00 1.235407888889312744e-01 1.009055256843566895e+00 6.247619166970252991e-02 1.002552866935729980e+00 -9.852973744273185730e-04 1.225745454430580139e-01 -5.498516559600830078e-02 1.224183961749076843e-01 6.284362077713012695e-02 3.037780527863618608e-03 1.000000000000000000e+00 1.183284460420958167e-01 -5.484909117427573533e-02 9.551873689545513635e-01 1.003531479337361754e+00 7.142441632773801697e-04 1.000071424415078347e+00 1.187071448006562363e-01 1.003531705202774793e+00 5.512730479403658151e-02 9.999953859369922204e-01 -3.037775856186540006e-03 1.184945193379955963e-01 -5.448938277964015392e-02 1.184945193358041687e-01 5.448938277973332245e-02
5.090099999999999625e-01 1.330703496932983398e-03 9.999688863754272461e-01 1.234632581472396851e-01 -5.433625355362892151e-02 9.667350053787231445e-01 1.011721968650817871e+00 1.791529357433319092e-03 1.000284433364868164e+00 1.239975988864898682e-01 1.008959293365478516e+00 6.156499683856964111e-02 1.002497076988220215e+00 -1.005208119750022888e-03 1.229859367012977600e-01 -5.408796295523643494e-02 1.228738874197006226e-01 6.193035840988159180e-02 3.060091521727220914e-03 1.000000000000000000e+00 1.185822889551553377e-01 -5.447508783272807936e-02 9.556683491328753499e-01 1.003520556560861365e+00 7.061244932190820353e-04 1.000070612447854002e+00 1.189612983455277939e-01 1.003520771727423933e+00 5.475060406760683812e-02 9.999953179103210354e-01 -3.060086746432698693e-03 1.187484322666290948e-01 -5.411196065983783776e-02 1.187484322640540574e-01 5.411196065994731269e-02
5.100099999999999634e-01 1.346118748188018799e-03 9.999688267707824707e-01 1.238867342472076416e-01 -5.344129726290702820e-02 9.672728776931762695e-01 1.011636376380920410e+00 1.791007816791534424e-03 1.000283956527709961e+00 1.244545429944992065e-01 1.008863210678100586e+00 6.065380573272705078e-02 1.002441406250000000e+00 -1.025113277137279510e-03 1.233973875641822815e-01 -5.319064855575561523e-02 1.233295425772666931e-01 6.101712584495544434e-02 3.082148127112756784e-03 1.000000000000000000e+00 1.188328896399546281e-01 -5.410813372114475772e-02 9.561444358882136285e-01 1.003509857985915188e+00 6.980495112211211649e-04 1.000069804953556574e+00 1.192122061682131529e-01 1.003510155934783654e+00 5.438099724462169132e-02 9.999952502072252392e-01 -3.082143246292110266e-03 1.189990941770948107e-01 -5.374161677157927169e-02 1.189990941813651032e-01 5.374161677139773635e-02
5.110099999999999643e-01 1.361556351184844971e-03 9.999688267707824707e-01 1.243101283907890320e-01 -5.254653096199035645e-02 9.678105711936950684e-01 1.011550784111022949e+00 1.790471374988555908e-03 1.000283598899841309e+00 1.249114573001861572e-01 1.008767247200012207e+00 5.974276363849639893e-02 1.002385497093200684e+00 -1.045028679072856903e-03 1.238088533282279968e-01 -5.229352042078971863e-02 1.237851604819297791e-01 6.010398268699645996e-02 3.103951774978190754e-03 1.000000000000000000e+00 1.190802883230979714e-01 -5.374809332914496501e-02 9.566156800832505969e-01 1.003499378913205176e+00 6.900209836634347334e-04 1.000069002097159876e+00 1.194599080024660448e-01 1.003499588815083055e+00 5.401834596433306018e-02 9.999951827346580391e-01 -3.103946791267937679e-03 1.192465459285854262e-01 -5.337821551119667496e-02 1.192465459264696187e-01 5.337821551128662384e-02
5.120099999999999651e-01 1.376964151859283447e-03 9.999688267707824707e-01 1.247336268424987793e-01 -5.165135115385055542e-02 9.683483839035034180e-01 1.011465191841125488e+00 1.789927482604980469e-03 1.000283241271972656e+00 1.253683567047119141e-01 1.008671283721923828e+00 5.883136391639709473e-02 1.002329826354980469e+00 -1.064969226717948914e-03 1.242203935980796814e-01 -5.139587074518203735e-02 1.242407038807868958e-01 5.919054150581359863e-02 3.125503950492581739e-03 1.000000000000000000e+00 1.193245247408180887e-01 -5.339483375212331767e-02 9.570821320397425724e-01 1.003489114989824627e+00 6.820405839241915199e-04 1.000068204056886012e+00 1.197044442121007746e-01 1.003489312640122755e+00 5.366251837722480628e-02 9.999951156028866750e-01 -3.125498862353474645e-03 1.194908274355100386e-01 -5.302162425871842499e-02 1.194908274328679854e-01 5.302162425883074487e-02
5.130099999999999660e-01 1.392409205436706543e-03 9.999687671661376953e-01 1.251570731401443481e-01 -5.075643956661224365e-02 9.688862562179565430e-01 1.011379480361938477e+00 1.789428293704986572e-03 1.000282883644104004e+00 1.258253455162048340e-01 1.008575201034545898e+00 5.792026594281196594e-02 1.002273917198181152e+00 -1.084811054170131683e-03 1.246318295598030090e-01 -5.049867928028106689e-02 1.246963813900947571e-01 5.827730894088745117e-02 3.146806192367408283e-03 1.000000000000000000e+00 1.195656382061287132e-01 -5.304822444066773640e-02 9.575438416222485927e-01 1.003479061832360131e+00 6.741098810700929620e-04 1.000067410990538530e+00 1.199458542399102073e-01 1.003479343356959763e+00 5.331338328900683127e-02 9.999950488314578445e-01 -3.146800997946266366e-03 1.197319783719788394e-01 -5.267171256141549296e-02 1.197319783762441636e-01 5.267171256123415884e-02
5.140099999999999669e-01 1.407824456691741943e-03 9.999687671661376953e-01 1.255805641412734985e-01 -4.986147955060005188e-02 9.694239497184753418e-01 1.011293888092041016e+00 1.788951456546783447e-03 1.000282526016235352e+00 1.262823194265365601e-01 1.008479356765747070e+00 5.700920522212982178e-02 1.002218246459960938e+00 -1.104686409235000610e-03 1.250433176755905151e-01 -4.960138350725173950e-02 1.251519620418548584e-01 5.736416578292846680e-02 3.167860083945096307e-03 1.000000000000000000e+00 1.198036674682078778e-01 -5.270813763742390051e-02 9.580008580580879896e-01 1.003469215011139726e+00 6.662303365782647939e-04 1.000066623032495272e+00 1.201841763332849172e-01 1.003469409837179471e+00 5.297081013805092498e-02 9.999949823249377756e-01 -3.167854785973102903e-03 1.199700380825045737e-01 -5.232835252419602845e-02 1.199700380804657324e-01 5.232835252428270911e-02
5.150099999999999678e-01 1.423247158527374268e-03 9.999687671661376953e-01 1.260039508342742920e-01 -4.896670579910278320e-02 9.699617624282836914e-01 1.011208295822143555e+00 1.788385212421417236e-03 1.000282168388366699e+00 1.267392784357070923e-01 1.008383274078369141e+00 5.609790980815887451e-02 1.002162575721740723e+00 -1.124635338783264160e-03 1.254547536373138428e-01 -4.870420694351196289e-02 1.256075948476791382e-01 5.645084381103515625e-02 3.188667253527094347e-03 1.000000000000000000e+00 1.200386508065967167e-01 -5.237444803376803404e-02 9.584532300550697714e-01 1.003459570436914472e+00 6.584033309023186800e-04 1.000065840331546552e+00 1.204194493883269795e-01 1.003459751457895344e+00 5.263467470867549264e-02 9.999949161909251760e-01 -3.188661850611927001e-03 1.202050449891095274e-01 -5.199141907950184660e-02 1.202050449864017767e-01 5.199141907961695591e-02
5.160099999999999687e-01 1.438677310943603516e-03 9.999687075614929199e-01 1.264273375272750854e-01 -4.807185754179954529e-02 9.704995155334472656e-01 1.011122703552246094e+00 1.787856221199035645e-03 1.000281929969787598e+00 1.271960437297821045e-01 1.008287310600280762e+00 5.518680810928344727e-02 1.002106666564941406e+00 -1.144534908235073090e-03 1.258661597967147827e-01 -4.780697822570800781e-02 1.260630935430526733e-01 5.553767085075378418e-02 3.209229374100550092e-03 1.000000000000000000e+00 1.202706260920435172e-01 -5.204703254611500740e-02 9.589010058776425982e-01 1.003450123989586773e+00 6.506301514199959229e-04 1.000065063017570255e+00 1.206517114132106550e-01 1.003450389940353515e+00 5.230485337404026935e-02 9.999948504497777613e-01 -3.209223864440198439e-03 1.204370372812627044e-01 -5.166078920489826365e-02 1.204370372855217142e-01 5.166078920471720015e-02
5.170099999999999696e-01 1.454092562198638916e-03 9.999687075614929199e-01 1.268507987260818481e-01 -4.717677459120750427e-02 9.710373878479003906e-01 1.011037111282348633e+00 1.787319779396057129e-03 1.000281453132629395e+00 1.276529729366302490e-01 1.008191227912902832e+00 5.427549779415130615e-02 1.002050995826721191e+00 -1.164454966783523560e-03 1.262776553630828857e-01 -4.690955579280853271e-02 1.265186965465545654e-01 5.462425947189331055e-02 3.229548154325694205e-03 1.000000000000000000e+00 1.204996306520852711e-01 -5.172577072425685318e-02 9.593442331739391316e-01 1.003440871493243458e+00 6.429119894519022722e-04 1.000064291197827471e+00 1.208809992239267134e-01 1.003441052126052169e+00 5.198122291977554793e-02 9.999947850037929076e-01 -3.229542540739758702e-03 1.206660528471455301e-01 -5.133634227240880393e-02 1.206660528451850151e-01 5.133634227249214699e-02
5.180099999999999705e-01 1.469537615776062012e-03 9.999687075614929199e-01 1.272744536399841309e-01 -4.628177359700202942e-02 9.715752601623535156e-01 1.010951519012451172e+00 1.786835491657257080e-03 1.000281214714050293e+00 1.281100958585739136e-01 1.008095145225524902e+00 5.336419492959976196e-02 1.001995086669921875e+00 -1.184296794235706329e-03 1.266893148422241211e-01 -4.601222276687622070e-02 1.269745826721191406e-01 5.371084809303283691e-02 3.249625339649036670e-03 1.000000000000000000e+00 1.207257013644445209e-01 -5.141054441913397305e-02 9.597829590931158394e-01 1.003431809106648753e+00 6.352499660363705291e-04 1.000063524995023156e+00 1.211073503025926063e-01 1.003431974377454017e+00 5.166366632034832818e-02 9.999947199579357626e-01 -3.249619620887526754e-03 1.208921286740092665e-01 -5.101796033462318442e-02 1.208921286712371645e-01 5.101796033474102765e-02
5.190099999999999714e-01 1.484952867031097412e-03 9.999686479568481445e-01 1.276978105306625366e-01 -4.538689553737640381e-02 9.721129536628723145e-01 1.010865807533264160e+00 1.786284148693084717e-03 1.000280737876892090e+00 1.285669207572937012e-01 1.007999181747436523e+00 5.245320498943328857e-02 1.001939296722412109e+00 -1.204232685267925262e-03 1.271007061004638672e-01 -4.511506110429763794e-02 1.274300515651702881e-01 5.279782414436340332e-02 3.269462712322016799e-03 1.000000000000000000e+00 1.209488747118249719e-01 -5.110123758413580991e-02 9.602172303541788301e-01 1.003422932957701574e+00 6.276451192787811054e-04 1.000062764514352054e+00 1.213308012761940419e-01 1.003423184174736749e+00 5.135206708131078573e-02 9.999946553334535526e-01 -3.269456886629390577e-03 1.211153015235600372e-01 -5.070552737468875248e-02 1.211153015278113865e-01 5.070552737450801511e-02
5.200099999999999723e-01 1.500368118286132812e-03 9.999686479568481445e-01 1.281212568283081055e-01 -4.449210315942764282e-02 9.726508855819702148e-01 1.010780215263366699e+00 1.785784959793090820e-03 1.000280499458312988e+00 1.290239244699478149e-01 1.007903218269348145e+00 5.154198408126831055e-02 1.001883506774902344e+00 -1.224133186042308807e-03 1.275121420621871948e-01 -4.421780630946159363e-02 1.278857588768005371e-01 5.188453197479248047e-02 3.289062082363042750e-03 1.000000000000000000e+00 1.211691866536555862e-01 -5.079773665601534927e-02 9.606470930801340735e-01 1.003414239109300610e+00 6.200984015762180503e-04 1.000062009839085331e+00 1.215513875824110607e-01 1.003414406418792426e+00 5.104630891023236028e-02 9.999945910304964825e-01 -3.289056152640732356e-03 1.213356078837372898e-01 -5.039892961567044721e-02 1.213356078818564332e-01 5.039892961575040409e-02
5.210099999999999731e-01 1.515805721282958984e-03 9.999686479568481445e-01 1.285446286201477051e-01 -4.359698295593261719e-02 9.731886386871337891e-01 1.010694742202758789e+00 1.785241067409515381e-03 1.000280022621154785e+00 1.294807493686676025e-01 1.007807254791259766e+00 5.063077062368392944e-02 1.001827836036682129e+00 -1.244046725332736969e-03 1.279235333204269409e-01 -4.332034662365913391e-02 1.283412277698516846e-01 5.097126960754394531e-02 3.308425289371673579e-03 1.000000000000000000e+00 1.213866727185028277e-01 -5.049993023398724468e-02 9.610725929146971547e-01 1.003405723953489259e+00 6.126107046680517518e-04 1.000061261068850627e+00 1.217691453412435565e-01 1.003405874338380910e+00 5.074628155397967882e-02 9.999945271514332212e-01 -3.308419254507130158e-03 1.215530833624055423e-01 -5.009805582286425835e-02 1.215530833595704491e-01 5.009805582298478693e-02
5.220099999999999740e-01 1.531220972537994385e-03 9.999685883522033691e-01 1.289680898189544678e-01 -4.270227625966072083e-02 9.737263917922973633e-01 1.010609030723571777e+00 1.784734427928924561e-03 1.000279664993286133e+00 1.299376189708709717e-01 1.007711172103881836e+00 4.971963167190551758e-02 1.001772046089172363e+00 -1.263935118913650513e-03 1.283350288867950439e-01 -4.242321103811264038e-02 1.287968158721923828e-01 5.005803704261779785e-02 3.327554202749708444e-03 1.000000000000000000e+00 1.216013680530741159e-01 -5.020770890422848048e-02 9.614937750840534259e-01 1.003397383851744706e+00 6.051828465160332760e-04 1.000060518287070321e+00 1.219841098500682869e-01 1.003397621158241826e+00 5.045187524087851871e-02 9.999944637184823293e-01 -3.327548061028887290e-03 1.217677633481779736e-01 -4.980279658465187886e-02 1.217677633524203301e-01 4.980279658447152313e-02
5.230099999999999749e-01 1.542791724205017090e-03 9.999685883522033691e-01 1.291069388389587402e-01 -4.240606725215911865e-02 9.739887714385986328e-01 1.010543704032897949e+00 1.770384609699249268e-03 1.000282526016235352e+00 1.300877332687377930e-01 1.007647633552551270e+00 4.936048388481140137e-02 1.001736640930175781e+00 -1.289791427552700043e-03 1.284730583429336548e-01 -4.214195907115936279e-02 1.289509087800979614e-01 4.969689249992370605e-02 3.346450712706091138e-03 1.000000000000000000e+00 1.218133073000718103e-01 -4.992096559448376547e-02 9.619106842381101030e-01 1.003389215091706754e+00 5.978155686506948048e-04 1.000059781555838967e+00 1.221963152194887048e-01 1.003389369929014396e+00 5.016298020007092101e-02 9.999944006297674104e-01 -3.346444467105443802e-03 1.219796829826417794e-01 -4.951304458298535355e-02 1.219796829808419275e-01 4.951304458306186179e-02
5.240099999999999758e-01 1.552678644657135010e-03 9.999685883522033691e-01 1.291209906339645386e-01 -4.237242043018341064e-02 9.741302728652954102e-01 1.010487437248229980e+00 1.750022172927856445e-03 1.000286698341369629e+00 1.301030665636062622e-01 1.007598400115966797e+00 4.924328625202178955e-02 1.001710414886474609e+00 -1.318125054240226746e-03 1.284911036491394043e-01 -4.213084280490875244e-02 1.289725601673126221e-01 4.957768321037292480e-02 3.365116732692539914e-03 1.000000000000000000e+00 1.220225246894600796e-01 -4.963959526463087440e-02 9.623233645663609170e-01 1.003381214284830181e+00 5.905095605619302282e-04 1.000059050954404727e+00 1.224057962574174874e-01 1.003381350627558399e+00 4.987949255745648819e-02 9.999943379851021774e-01 -3.365110382231868702e-03 1.221888765474907490e-01 -4.922869491181226798e-02 1.221888765445940106e-01 4.922869491193541253e-02
5.250099999999999767e-01 1.562565565109252930e-03 9.999685883522033691e-01 1.291351169347763062e-01 -4.233870282769203186e-02 9.742717742919921875e-01 1.010430932044982910e+00 1.729600131511688232e-03 1.000290751457214355e+00 1.301186084747314453e-01 1.007548809051513672e+00 4.912596940994262695e-02 1.001683950424194336e+00 -1.346550881862640381e-03 1.285092830657958984e-01 -4.211961105465888977e-02 1.289943605661392212e-01 4.945844411849975586e-02 3.383554199750099262e-03 1.000000000000000000e+00 1.222290540819219173e-01 -4.936349475269710685e-02 9.627318598528300519e-01 1.003373378012595740e+00 5.832654462246353875e-04 1.000058326547035303e+00 1.226125869813764341e-01 1.003373602209642668e+00 4.960130887843697267e-02 9.999942758077564608e-01 -3.383547742751724912e-03 1.223953781107693511e-01 -4.894964438736224693e-02 1.223953781150013409e-01 4.894964438718233529e-02
5.260099999999999776e-01 1.572452485561370850e-03 9.999685883522033691e-01 1.291491687297821045e-01 -4.230516776442527771e-02 9.744135141372680664e-01 1.010374546051025391e+00 1.709252595901489258e-03 1.000294923782348633e+00 1.301341503858566284e-01 1.007499456405639648e+00 4.900892078876495361e-02 1.001657605171203613e+00 -1.374893821775913239e-03 1.285273730754852295e-01 -4.210861772298812866e-02 1.290161758661270142e-01 4.933935403823852539e-02 3.401765065617822544e-03 1.000000000000000000e+00 1.224329288527613718e-01 -4.909256310426816927e-02 9.631362133244087964e-01 1.003365702774144497e+00 5.760837814896739920e-04 1.000057608377169727e+00 1.228167202243024281e-01 1.003365845966833092e+00 4.932832553682083704e-02 9.999942139939512753e-01 -3.401758505126261083e-03 1.225992215194698642e-01 -4.867579178085484209e-02 1.225992215177523631e-01 4.867579178092786008e-02
5.270099999999999785e-01 1.582339406013488770e-03 9.999685883522033691e-01 1.291632503271102905e-01 -4.227146133780479431e-02 9.745550751686096191e-01 1.010318160057067871e+00 1.688830554485321045e-03 1.000298976898193359e+00 1.301495134830474854e-01 1.007450103759765625e+00 4.889148473739624023e-02 1.001631379127502441e+00 -1.403287053108215332e-03 1.285454481840133667e-01 -4.209741204977035522e-02 1.290379166603088379e-01 4.922011494636535645e-02 3.419751299714929912e-03 1.000000000000000000e+00 1.226341819818784762e-01 -4.882670127459100978e-02 9.635364677656792498e-01 1.003358185387283275e+00 5.689650778755336565e-04 1.000056896506101634e+00 1.230182295302451184e-01 1.003358308506691499e+00 4.906044466710077212e-02 9.999941526409835690e-01 -3.419744634877137576e-03 1.228004397802287539e-01 -4.840703815287264455e-02 1.228004397772717304e-01 4.840703815299834956e-02
5.280099999999999794e-01 1.592226326465606689e-03 9.999686479568481445e-01 1.291773319244384766e-01 -4.223790392279624939e-02 9.746966958045959473e-01 1.010261654853820801e+00 1.668490469455718994e-03 1.000303149223327637e+00 1.301650851964950562e-01 1.007400631904602051e+00 4.877437651157379150e-02 1.001605033874511719e+00 -1.431652344763278961e-03 1.285635977983474731e-01 -4.208639264106750488e-02 1.290597468614578247e-01 4.910099506378173828e-02 3.437514889547185499e-03 1.000000000000000000e+00 1.228328460919213133e-01 -4.856581199451757286e-02 9.639326655672829647e-01 1.003350822640715068e+00 5.619097888415612758e-04 1.000056190981290172e+00 1.232171476848347574e-01 1.003351034503273453e+00 4.879756880855309203e-02 9.999940917732562662e-01 -3.437508118716634323e-03 1.229990656909687591e-01 -4.814328619174323282e-02 1.229990656951890499e-01 4.814328619156382078e-02
5.290099999999999802e-01 1.602113246917724609e-03 9.999686479568481445e-01 1.291914135217666626e-01 -4.220411181449890137e-02 9.748382568359375000e-01 1.010205388069152832e+00 1.648075878620147705e-03 1.000307321548461914e+00 1.301804631948471069e-01 1.007351279258728027e+00 4.865708947181701660e-02 1.001578688621520996e+00 -1.460081897675991058e-03 1.285817027091979980e-01 -4.207505658268928528e-02 1.290814280509948730e-01 4.898175597190856934e-02 3.455057831973137612e-03 1.000000000000000000e+00 1.230289533381612732e-01 -4.830980007582895419e-02 9.643248485813132875e-01 1.003343611232624832e+00 5.549183071529808402e-04 1.000055491829783705e+00 1.234135062909630098e-01 1.003343743581025516e+00 4.853960012480811048e-02 9.999940312852100277e-01 -3.455050958255397216e-03 1.231951318537806844e-01 -4.788444040956877507e-02 1.231951318521468941e-01 4.788444040963822645e-02
5.300099999999999811e-01 1.612000167369842529e-03 9.999686479568481445e-01 1.292054504156112671e-01 -4.217048734426498413e-02 9.749798178672790527e-01 1.010149002075195312e+00 1.627698540687561035e-03 1.000311493873596191e+00 1.301959604024887085e-01 1.007302045822143555e+00 4.853995144367218018e-02 1.001552343368530273e+00 -1.488449051976203918e-03 1.285997927188873291e-01 -4.206391423940658569e-02 1.291032433509826660e-01 4.886269569396972656e-02 3.472382136662714551e-03 1.000000000000000000e+00 1.232225354970476749e-01 -4.805857212487754659e-02 9.647130582349209282e-01 1.003336548174873499e+00 5.479909881313821006e-04 1.000054799097093605e+00 1.236073376752747782e-01 1.003336658861570196e+00 4.828644641007272253e-02 9.999939712716634510e-01 -3.472375159326671849e-03 1.233886700493252858e-01 -4.763040749231511883e-02 1.233886700463093095e-01 4.763040749244333572e-02
5.310099999999999820e-01 1.621879637241363525e-03 9.999686479568481445e-01 1.292195320129394531e-01 -4.213678091764450073e-02 9.751214385032653809e-01 1.010092496871948242e+00 1.607298851013183594e-03 1.000315546989440918e+00 1.302114427089691162e-01 1.007252454757690430e+00 4.842278361320495605e-02 1.001525998115539551e+00 -1.516830176115036011e-03 1.286178976297378540e-01 -4.205285012722015381e-02 1.291249990463256836e-01 4.874348640441894531e-02 3.489489826507853176e-03 1.000000000000000000e+00 1.234136239992873751e-01 -4.781203642696790768e-02 9.650973355723405644e-01 1.003329630451356813e+00 5.411281357660053040e-04 1.000054112815975005e+00 1.237986734377199138e-01 1.003329830725251171e+00 4.803801583545805332e-02 9.999939117582322679e-01 -3.489482743932903475e-03 1.235797118538424916e-01 -4.738109566505024212e-02 1.235797118580497372e-01 4.738109566487137825e-02
5.320099999999999829e-01 1.631788909435272217e-03 9.999686479568481445e-01 1.292336285114288330e-01 -4.210310056805610657e-02 9.752630591392517090e-01 1.010036230087280273e+00 1.586899161338806152e-03 1.000319719314575195e+00 1.302269995212554932e-01 1.007203102111816406e+00 4.830547049641609192e-02 1.001499533653259277e+00 -1.545250415802001953e-03 1.286360323429107666e-01 -4.204161465167999268e-02 1.291468441486358643e-01 4.862433671951293945e-02 3.506382929093362303e-03 1.000000000000000000e+00 1.236022498256099528e-01 -4.757010322869452412e-02 9.654777211173012352e-01 1.003322854947576115e+00 5.343299999888695417e-04 1.000053432999115977e+00 1.239875439970212767e-01 1.003322977222075529e+00 4.779421602031799776e-02 9.999938526376972447e-01 -3.506375744439140484e-03 1.237682886722229897e-01 -4.713641485238111856e-02 1.237682886706742563e-01 4.713641485244695478e-02
5.330099999999999838e-01 1.641660928726196289e-03 9.999686479568481445e-01 1.292477250099182129e-01 -4.206941649317741394e-02 9.754046201705932617e-01 1.009979724884033203e+00 1.566536724567413330e-03 1.000323891639709473e+00 1.302424371242523193e-01 1.007153749465942383e+00 4.818814992904663086e-02 1.001473307609558105e+00 -1.573642715811729431e-03 1.286541670560836792e-01 -4.203047230839729309e-02 1.291686296463012695e-01 4.850503802299499512e-02 3.523063486266712983e-03 1.000000000000000000e+00 1.237884436775687769e-01 -4.733268422471489240e-02 9.658542550952778916e-01 1.003316218885873745e+00 5.275968015788576196e-04 1.000052759681576919e+00 1.241739807481755942e-01 1.003316389770566586e+00 4.755496039687898829e-02 9.999937940310865692e-01 -3.523056197692153117e-03 1.239544311275806304e-01 -4.689627685994053607e-02 1.239544311300705692e-01 4.689627685983468325e-02
5.340099999999999847e-01 1.651547849178314209e-03 9.999686479568481445e-01 1.292617917060852051e-01 -4.203581437468528748e-02 9.755463004112243652e-01 1.009923338890075684e+00 1.546159386634826660e-03 1.000327944755554199e+00 1.302579194307327271e-01 1.007104396820068359e+00 4.807101562619209290e-02 1.001446962356567383e+00 -1.602040603756904602e-03 1.286722719669342041e-01 -4.201939702033996582e-02 1.291904151439666748e-01 4.838591814041137695e-02 3.539533537754468214e-03 1.000000000000000000e+00 1.239722357570970657e-01 -4.709969317029013419e-02 9.662269771431427623e-01 1.003309719276182399e+00 5.209287053620907139e-04 1.000052092867815157e+00 1.243580133417782341e-01 1.003309792845824333e+00 4.732016016207231390e-02 9.999937358331164594e-01 -3.539526148089982855e-03 1.241381698262920136e-01 -4.666059511388814807e-02 1.241381698215184293e-01 4.666059511409108296e-02
5.350099999999999856e-01 1.661427319049835205e-03 9.999686479568481445e-01 1.292758882045745850e-01 -4.200213775038719177e-02 9.756878614425659180e-01 1.009866952896118164e+00 1.525789499282836914e-03 1.000332117080688477e+00 1.302733719348907471e-01 1.007054924964904785e+00 4.795381426811218262e-02 1.001420617103576660e+00 -1.630383543670177460e-03 1.286904066801071167e-01 -4.200822860002517700e-02 1.292121410369873047e-01 4.826676845550537109e-02 3.555795128732079299e-03 1.000000000000000000e+00 1.241536559062326184e-01 -4.687104545664660255e-02 9.665959264906526238e-01 1.003303353503899098e+00 5.143258520093225159e-04 1.000051432588033418e+00 1.245396724669012717e-01 1.003303549525725424e+00 4.708973301029946434e-02 9.999936781927614149e-01 -3.555787634585835192e-03 1.243195344558842425e-01 -4.642928516036057968e-02 1.243195344608533509e-01 4.642928516014933893e-02
5.360099999999999865e-01 1.671321690082550049e-03 9.999686479568481445e-01 1.292899250984191895e-01 -4.196840152144432068e-02 9.758293032646179199e-01 1.009810566902160645e+00 1.505367457866668701e-03 1.000336289405822754e+00 1.302888095378875732e-01 1.007005453109741211e+00 4.783652722835540771e-02 1.001394271850585938e+00 -1.658818684518337250e-03 1.287084519863128662e-01 -4.199700057506561279e-02 1.292338371276855469e-01 4.814752936363220215e-02 3.571850311363030089e-03 1.000000000000000000e+00 1.243327336495879398e-01 -4.664665797456731683e-02 9.669611420152527392e-01 1.003297118599120852e+00 5.077883250367577197e-04 1.000050778830749998e+00 1.247189867049521839e-01 1.003297207357389365e+00 4.686359194797178745e-02 9.999936209336049986e-01 -3.571842717033550142e-03 1.244985550845748162e-01 -4.620226341352022537e-02 1.244985550814983466e-01 4.620226341365101658e-02
5.370099999999999874e-01 1.681208610534667969e-03 9.999686479568481445e-01 1.293040215969085693e-01 -4.193488508462905884e-02 9.759709835052490234e-01 1.009754180908203125e+00 1.484990119934082031e-03 1.000340342521667480e+00 1.303043514490127563e-01 1.006956100463867188e+00 4.771945253014564514e-02 1.001367807388305664e+00 -1.687165349721908569e-03 1.287265866994857788e-01 -4.198591411113739014e-02 1.292557120323181152e-01 4.802846908569335938e-02 3.587701140116706430e-03 1.000000000000000000e+00 1.245094981466640383e-01 -4.642644923196392881e-02 9.673226621782131662e-01 1.003291012053577180e+00 5.013161911501291682e-04 1.000050131618641425e+00 1.248959860522254051e-01 1.003291126564494595e+00 4.664165778230071335e-02 9.999935642028876526e-01 -3.587693443729550805e-03 1.246752607061753504e-01 -4.597944852259647219e-02 1.246752607053442791e-01 4.597944852263180504e-02
5.380099999999999882e-01 1.691088080406188965e-03 9.999686479568481445e-01 1.293180733919143677e-01 -4.190123826265335083e-02 9.761125445365905762e-01 1.009697675704956055e+00 1.464590430259704590e-03 1.000344514846801758e+00 1.303199082612991333e-01 1.006906747817993164e+00 4.760219529271125793e-02 1.001341462135314941e+00 -1.715569756925106049e-03 1.287446618080139160e-01 -4.197487235069274902e-02 1.292775571346282959e-01 4.790928959846496582e-02 3.603349667639354440e-03 1.000000000000000000e+00 1.246839781551035975e-01 -4.621033943545765910e-02 9.676805249745762394e-01 1.003285031186647025e+00 4.949094715058207977e-04 1.000049490949447728e+00 1.250706990881766401e-01 1.003285205311388095e+00 4.642384951800446885e-02 9.999935079633759383e-01 -3.603341869029863184e-03 1.248496803055474252e-01 -4.576076047631474214e-02 1.248496803095772573e-01 4.576076047614342779e-02
5.390099999999999891e-01 1.700982451438903809e-03 9.999686479568481445e-01 1.293321847915649414e-01 -4.186737537384033203e-02 9.762541055679321289e-01 1.009641289710998535e+00 1.444220542907714844e-03 1.000348567962646484e+00 1.303352415561676025e-01 1.006857275962829590e+00 4.748493432998657227e-02 1.001315116882324219e+00 -1.743922941386699677e-03 1.287627965211868286e-01 -4.196357727050781250e-02 1.292991936206817627e-01 4.779008030891418457e-02 3.618797948369860060e-03 1.000000000000000000e+00 1.248562021013280843e-01 -4.599825027488697177e-02 9.680347680250431797e-01 1.003279173311047545e+00 4.885681517138138093e-04 1.000048856812240983e+00 1.252431538051939075e-01 1.003279225865025825e+00 4.621008677064838283e-02 9.999934521313663671e-01 -3.618790051060558760e-03 1.250218426304776920e-01 -4.554612065282603872e-02 1.250218426253372206e-01 4.554612065304456531e-02
5.400099999999999900e-01 1.710861921310424805e-03 9.999686479568481445e-01 1.293462365865707397e-01 -4.183393344283103943e-02 9.763957858085632324e-01 1.009584903717041016e+00 1.423835754394531250e-03 1.000352740287780762e+00 1.303507834672927856e-01 1.006807804107666016e+00 4.736771062016487122e-02 1.001288890838623047e+00 -1.772323623299598694e-03 1.287809014320373535e-01 -4.195255041122436523e-02 1.293210089206695557e-01 4.767093062400817871e-02 3.634048037574178977e-03 1.000000000000000000e+00 1.250261980840374210e-01 -4.579010489804925116e-02 9.683854285795773231e-01 1.003273436107079863e+00 4.822922012073795300e-04 1.000048229222493701e+00 1.254133792592239394e-01 1.003273605808212787e+00 4.600029544876268334e-02 9.999933968761417491e-01 -3.634040037937038767e-03 1.251917755458388237e-01 -4.533545237079351226e-02 1.251917755500017437e-01 4.533545237061653577e-02
5.410099999999999909e-01 1.720741391181945801e-03 9.999686479568481445e-01 1.293603777885437012e-01 -4.180008918046951294e-02 9.765375256538391113e-01 1.009528636932373047e+00 1.403458416461944580e-03 1.000356912612915039e+00 1.303662806749343872e-01 1.006758570671081543e+00 4.725039750337600708e-02 1.001262426376342773e+00 -1.800725236535072327e-03 1.287990212440490723e-01 -4.194122180342674255e-02 1.293427646160125732e-01 4.755166172981262207e-02 3.649101988766585182e-03 1.000000000000000000e+00 1.251939938558444543e-01 -4.558582794429612978e-02 9.687325434918896416e-01 1.003267816883392838e+00 4.760815392799425854e-04 1.000047608153302514e+00 1.255814023012017666e-01 1.003267915665881027e+00 4.579439652470258110e-02 9.999933420290709751e-01 -3.649093890473483100e-03 1.253595072970184465e-01 -4.512867978645922901e-02 1.253595072959211576e-01 4.512867978650587919e-02
5.420099999999999918e-01 1.730635762214660645e-03 9.999686479568481445e-01 1.293745338916778564e-01 -4.176658019423484802e-02 9.766790270805358887e-01 1.009472012519836426e+00 1.383088529109954834e-03 1.000360965728759766e+00 1.303819119930267334e-01 1.006708979606628418e+00 4.713328555226325989e-02 1.001235961914062500e+00 -1.829081214964389801e-03 1.288172006607055664e-01 -4.193022474646568298e-02 1.293647587299346924e-01 4.743257164955139160e-02 3.663961851427680830e-03 1.000000000000000000e+00 1.253596168096923480e-01 -4.538534556307952106e-02 9.690761492000120603e-01 1.003262313330194999e+00 4.699360726539128963e-04 1.000046993605620882e+00 1.257472508681728163e-01 1.003262386121872574e+00 4.559231750480979839e-02 9.999932876844243035e-01 -3.663953654188872953e-03 1.255250651932781070e-01 -4.492572906845367087e-02 1.255250651903930814e-01 4.492572906857631582e-02
5.430099999999999927e-01 1.740537583827972412e-03 9.999686479568481445e-01 1.293885707855224609e-01 -4.173290729522705078e-02 9.768206477165222168e-01 1.009415745735168457e+00 1.362644135951995850e-03 1.000365138053894043e+00 1.303973495960235596e-01 1.006659746170043945e+00 4.701609164476394653e-02 1.001209735870361328e+00 -1.857523806393146515e-03 1.288353353738784790e-01 -4.191904142498970032e-02 1.293864846229553223e-01 4.731345176696777344e-02 3.678629669531822445e-03 1.000000000000000000e+00 1.255230939763147535e-01 -4.518858540149112146e-02 9.694162817213834993e-01 1.003256923112146648e+00 4.638556775515016630e-04 1.000046385570554364e+00 1.259109521955197597e-01 1.003257093782076836e+00 4.539398623037840114e-02 9.999932338748094285e-01 -3.678621371724687464e-03 1.256884763094063551e-01 -4.472652776116013001e-02 1.256884763143170936e-01 4.472652776095135951e-02
5.440099999999999936e-01 1.750402152538299561e-03 9.999686479568481445e-01 1.294026225805282593e-01 -4.169918596744537354e-02 9.769622087478637695e-01 1.009359359741210938e+00 1.342333853244781494e-03 1.000369310379028320e+00 1.304126977920532227e-01 1.006610393524169922e+00 4.689880460500717163e-02 1.001183509826660156e+00 -1.885863021016120911e-03 1.288533955812454224e-01 -4.190783202648162842e-02 1.294081211090087891e-01 4.719415307044982910e-02 3.693107485890930082e-03 1.000000000000000000e+00 1.256844520962834832e-01 -4.499547639565684015e-02 9.697529767476997797e-01 1.003251643723811926e+00 4.578401940735988738e-04 1.000045784016643680e+00 1.260725322848425534e-01 1.003251685560782702e+00 4.519932857380216940e-02 9.999931804613190200e-01 -3.693099091890399404e-03 1.258497677965262074e-01 -4.453100436453140409e-02 1.258497677916778079e-01 4.453100436473752394e-02
5.450099999999999945e-01 1.760311424732208252e-03 9.999686479568481445e-01 1.294166743755340576e-01 -4.166549444198608398e-02 9.771037101745605469e-01 1.009302973747253418e+00 1.321926712989807129e-03 1.000373482704162598e+00 1.304281353950500488e-01 1.006561040878295898e+00 4.678148403763771057e-02 1.001157164573669434e+00 -1.914291642606258392e-03 1.288715004920959473e-01 -4.189670085906982422e-02 1.294298619031906128e-01 4.707497358322143555e-02 3.707397338315030367e-03 1.000000000000000000e+00 1.258437175830388610e-01 -4.480594885479094458e-02 9.700862695945845493e-01 1.003246473107122005e+00 4.518894570285154791e-04 1.000045188947240593e+00 1.262320185661420513e-01 1.003246609730002348e+00 4.500827787633692595e-02 9.999931276242561839e-01 -3.707388844823276269e-03 1.260089657807276498e-01 -4.433908936270625212e-02 1.260089657834254917e-01 4.433908936259156608e-02
5.460099999999999953e-01 1.770190894603729248e-03 9.999686479568481445e-01 1.294308602809906006e-01 -4.163188114762306213e-02 9.772453904151916504e-01 1.009246468544006348e+00 1.301534473896026611e-03 1.000377655029296875e+00 1.304437369108200073e-01 1.006511569023132324e+00 4.666443169116973877e-02 1.001130700111389160e+00 -1.942664384841918945e-03 1.288897097110748291e-01 -4.188563302159309387e-02 1.294518560171127319e-01 4.695588350296020508e-02 3.721501258476185223e-03 1.000000000000000000e+00 1.260009165220236371e-01 -4.461993444729083630e-02 9.704161951991830959e-01 1.003241408856512917e+00 4.460032591887834919e-04 1.000044600326682520e+00 1.263894364094311773e-01 1.003241525294223724e+00 4.482076284875587124e-02 9.999930752290847602e-01 -3.721492667987173677e-03 1.261660967376621312e-01 -4.415071399044433187e-02 1.261660967390012822e-01 4.415071399038739824e-02
5.470099999999999962e-01 1.780077815055847168e-03 9.999686479568481445e-01 1.294448822736740112e-01 -4.159826412796974182e-02 9.773869514465332031e-01 1.009190082550048828e+00 1.281149685382843018e-03 1.000381588935852051e+00 1.304592043161392212e-01 1.006462216377258301e+00 4.654721915721893311e-02 1.001104354858398438e+00 -1.971032470464706421e-03 1.289077848196029663e-01 -4.187452793121337891e-02 1.294735670089721680e-01 4.683670401573181152e-02 3.735421268247277743e-03 1.000000000000000000e+00 1.261560746378755093e-01 -4.443736626875456619e-02 9.707427880747300231e-01 1.003236448814396331e+00 4.401813812717576477e-04 1.000044018135687551e+00 1.265448116969312142e-01 1.003236490091518274e+00 4.463671666668835719e-02 9.999930233000383639e-01 -3.735412582243238886e-03 1.263211864325209099e-01 -4.396581121279118098e-02 1.263211864282408614e-01 4.396581121297313266e-02
5.480099999999999971e-01 1.789957284927368164e-03 9.999686479568481445e-01 1.294589191675186157e-01 -4.156449437141418457e-02 9.775285124778747559e-01 1.009133696556091309e+00 1.260757446289062500e-03 1.000385761260986328e+00 1.304746866226196289e-01 1.006412744522094727e+00 4.642989113926887512e-02 1.001078009605407715e+00 -1.999436877667903900e-03 1.289258450269699097e-01 -4.186333715915679932e-02 1.294953823089599609e-01 4.671746492385864258e-02 3.749159384538189657e-03 1.000000000000000000e+00 1.263092173687202502e-01 -4.425817863277770048e-02 9.710660824089415444e-01 1.003231590959641206e+00 4.344235874986976647e-04 1.000043442361675972e+00 1.266981704382173501e-01 1.003231751323402587e+00 4.445607516873140846e-02 9.999929719366308367e-01 -3.749150600259422168e-03 1.264742601758613305e-01 -4.378431535494160809e-02 1.264742601809941136e-01 4.378431535472340069e-02
5.490099999999999980e-01 1.799836754798889160e-03 9.999686479568481445e-01 1.294730156660079956e-01 -4.153070226311683655e-02 9.776701331138610840e-01 1.009077429771423340e+00 1.240402460098266602e-03 1.000389933586120605e+00 1.304900050163269043e-01 1.006363511085510254e+00 4.631272703409194946e-02 1.001051783561706543e+00 -2.027801238000392914e-03 1.289439052343368530e-01 -4.185195267200469971e-02 1.295168548822402954e-01 4.659828543663024902e-02 3.762717617480019431e-03 1.000000000000000000e+00 1.264603698542037524e-01 -4.408230708889632199e-02 9.713861120469968746e-01 1.003226832972984761e+00 4.287296059104452246e-04 1.000042872958369466e+00 1.268495368478405605e-01 1.003226874235387589e+00 4.427877025430744518e-02 9.999929209663359631e-01 -3.762708739558749769e-03 1.266253435650998571e-01 -4.360616145221396511e-02 1.266253435612025025e-01 4.360616145237964508e-02
5.500099999999999989e-01 1.809738576412200928e-03 9.999686479568481445e-01 1.294871419668197632e-01 -4.149723425507545471e-02 9.778117537498474121e-01 1.009020924568176270e+00 1.219980418682098389e-03 1.000394105911254883e+00 1.305056810379028320e-01 1.006314039230346680e+00 4.619558900594711304e-02 1.001025319099426270e+00 -2.056237310171127319e-03 1.289621144533157349e-01 -4.184101149439811707e-02 1.295389086008071899e-01 4.647922515869140625e-02 3.776097968673972592e-03 1.000000000000000000e+00 1.266095569247533970e-01 -4.390968843586897513e-02 9.717029104759676850e-01 1.003222173000216433e+00 4.230991660628975054e-04 1.000042309916933547e+00 1.269989366838053246e-01 1.003222269631519614e+00 4.410474150279126981e-02 9.999928705534925077e-01 -3.776088994709980544e-03 1.267744611531471111e-01 -4.343128643509865799e-02 1.267744611537209021e-01 4.343128643507426778e-02
5.510099999999999998e-01 1.819632947444915771e-03 9.999686479568481445e-01 1.295011341571807861e-01 -4.146363586187362671e-02 9.779533147811889648e-01 1.008964538574218750e+00 1.199588179588317871e-03 1.000398278236389160e+00 1.305211335420608521e-01 1.006264567375183105e+00 4.607830196619033813e-02 1.000998973846435547e+00 -2.084597013890743256e-03 1.289801746606826782e-01 -4.182995110750198364e-02 1.295606791973114014e-01 4.636004567146301270e-02 3.789302428830480709e-03 1.000000000000000000e+00 1.267568030836798976e-01 -4.374026075156789428e-02 9.720165107993573583e-01 1.003217608925928594e+00 4.175319655379060410e-04 1.000041753198405603e+00 1.271463940370873291e-01 1.003217737774234397e+00 4.393392514032239821e-02 9.999928206188797297e-01 -3.789293359806714372e-03 1.269216376895891396e-01 -4.325962804276851231e-02 1.269216376928373746e-01 4.325962804263042139e-02
5.520100000000000007e-01 1.829519867897033691e-03 9.999686479568481445e-01 1.295152604579925537e-01 -4.142986983060836792e-02 9.780949354171752930e-01 1.008908152580261230e+00 1.179210841655731201e-03 1.000402212142944336e+00 1.305365860462188721e-01 1.006215214729309082e+00 4.596104472875595093e-02 1.000972628593444824e+00 -2.113001421093940735e-03 1.289983093738555908e-01 -4.181867837905883789e-02 1.295823752880096436e-01 4.624080657958984375e-02 3.802332977979367042e-03 1.000000000000000000e+00 1.269021325208768980e-01 -4.357396334236294383e-02 9.723269457542100813e-01 1.003213138716444242e+00 4.120276873769476559e-04 1.000041202765878268e+00 1.272919328585846166e-01 1.003213158529304039e+00 4.376625923250133249e-02 9.999927711148296483e-01 -3.802323816904184736e-03 1.270668975378587418e-01 -4.309112530185975343e-02 1.270668975328426709e-01 4.309112530207300645e-02
5.530100000000000016e-01 1.839391887187957764e-03 9.999686479568481445e-01 1.295293122529983521e-01 -4.139623790979385376e-02 9.782364964485168457e-01 1.008851647377014160e+00 1.158855855464935303e-03 1.000406503677368164e+00 1.305520534515380859e-01 1.006165862083435059e+00 4.584384709596633911e-02 1.000946283340454102e+00 -2.141347154974937439e-03 1.290163844823837280e-01 -4.180762171745300293e-02 1.296041607856750488e-01 4.612165689468383789e-02 3.815191588865664458e-03 1.000000000000000000e+00 1.270455691637717988e-01 -4.341073660239967019e-02 9.726342477790456131e-01 1.003208760621084883e+00 4.065860102112862570e-04 1.000040658603698063e+00 1.274355779141736478e-01 1.003208903673824093e+00 4.360168667553263044e-02 9.999927221895891227e-01 -3.815182332381365782e-03 1.272102643699667135e-01 -4.292571870174099330e-02 1.272102643746625128e-01 4.292571870154136132e-02
5.540100000000000025e-01 1.849271357059478760e-03 9.999686479568481445e-01 1.295434087514877319e-01 -4.136257991194725037e-02 9.783781766891479492e-01 1.008795261383056641e+00 1.138441264629364014e-03 1.000410556793212891e+00 1.305675506591796875e-01 1.006116390228271484e+00 4.572664946317672729e-02 1.000919938087463379e+00 -2.169758081436157227e-03 1.290345340967178345e-01 -4.179641231894493103e-02 1.296260058879852295e-01 4.600253701210021973e-02 3.827880223642501304e-03 1.000000000000000000e+00 1.271871366460823327e-01 -4.325052207928433562e-02 9.729384489705600325e-01 1.003204472518203882e+00 4.012065781749259391e-04 1.000040120656513487e+00 1.275773518730856371e-01 1.003204523196007614e+00 4.344014528096537542e-02 9.999926736636560731e-01 -3.827870876044626308e-03 1.273517622711542452e-01 -4.276334925310012330e-02 1.273517622688668527e-01 4.276334925319736496e-02
5.550100000000000033e-01 1.859173178672790527e-03 9.999686479568481445e-01 1.295574903488159180e-01 -4.132885858416557312e-02 9.785197377204895020e-01 1.008738875389099121e+00 1.118056476116180420e-03 1.000414609909057617e+00 1.305829882621765137e-01 1.006067037582397461e+00 4.560933262109756470e-02 1.000893473625183105e+00 -2.198156900703907013e-03 1.290526092052459717e-01 -4.178518801927566528e-02 1.296477317810058594e-01 4.588323831558227539e-02 3.840400832945490683e-03 1.000000000000000000e+00 1.273268583058700942e-01 -4.309326246513559000e-02 9.732395810798029068e-01 1.003200272704898310e+00 3.958890396862645459e-04 1.000039588902933652e+00 1.277172787748083738e-01 1.003200327367088418e+00 4.328157978700422626e-02 9.999926256604332320e-01 -3.840391393213159806e-03 1.274914143701666447e-01 -4.260395969252622761e-02 1.274914143683512358e-01 4.260395969260339505e-02
5.560100000000000042e-01 1.869060099124908447e-03 9.999686479568481445e-01 1.295715272426605225e-01 -4.129518195986747742e-02 9.786612987518310547e-01 1.008682489395141602e+00 1.097649335861206055e-03 1.000418782234191895e+00 1.305984258651733398e-01 1.006017684936523438e+00 4.549213498830795288e-02 1.000867247581481934e+00 -2.226583659648895264e-03 1.290707141160964966e-01 -4.177414625883102417e-02 1.296694576740264893e-01 4.576405882835388184e-02 3.852755352939174222e-03 1.000000000000000000e+00 1.274647571595808604e-01 -4.293890164520713926e-02 9.735376754754621054e-01 1.003196159352574668e+00 3.906330226891427588e-04 1.000039063304833054e+00 1.278553816061699100e-01 1.003196293517347293e+00 4.312593360124912512e-02 9.999925781704533945e-01 -3.852745820415039157e-03 1.276292437585964945e-01 -4.244749369311548448e-02 1.276292437630948962e-01 4.244749369292425550e-02
5.570100000000000051e-01 1.878939568996429443e-03 9.999687075614929199e-01 1.295856237411499023e-01 -4.126149415969848633e-02 9.788028597831726074e-01 1.008626103401184082e+00 1.077294349670410156e-03 1.000422954559326172e+00 1.306138932704925537e-01 1.005968213081359863e+00 4.537494108080863953e-02 1.000840902328491211e+00 -2.254923805594444275e-03 1.290888339281082153e-01 -4.176290333271026611e-02 1.296912431716918945e-01 4.564493894577026367e-02 3.864945710623860376e-03 1.000000000000000000e+00 1.276008559734413128e-01 -4.278738451074261956e-02 9.738327632400247680e-01 1.003192130537158500e+00 3.854381361024408867e-04 1.000038543810706893e+00 1.279916825323474949e-01 1.003192138787312615e+00 4.297314916527333883e-02 9.999925310803835510e-01 -3.864936089452898453e-03 1.277652734996701511e-01 -4.229389573268543812e-02 1.277652734945769475e-01 4.229389573290195936e-02
5.580100000000000060e-01 1.888826489448547363e-03 9.999687075614929199e-01 1.295997500419616699e-01 -4.122796654701232910e-02 9.789444804191589355e-01 1.008569717407226562e+00 1.056909561157226562e-03 1.000427126884460449e+00 1.306294798851013184e-01 1.005918860435485840e+00 4.525779932737350464e-02 1.000814437866210938e+00 -2.283292822539806366e-03 1.291070133447647095e-01 -4.175190627574920654e-02 1.297131180763244629e-01 4.552587866783142090e-02 3.876973821455934228e-03 1.000000000000000000e+00 1.277351772425987242e-01 -4.263865699864446274e-02 9.741248751404405493e-01 1.003188184731315324e+00 3.803039944235189740e-04 1.000038030401494638e+00 1.281262050317474588e-01 1.003188303320881047e+00 4.282317546463815933e-02 9.999924845649520444e-01 -3.876964108251731902e-03 1.278995257573478650e-01 -4.214311188780638096e-02 1.278995257609477354e-01 4.214311188765334365e-02
5.590100000000000069e-01 1.898713409900665283e-03 9.999687075614929199e-01 1.296138167381286621e-01 -4.119425266981124878e-02 9.790861010551452637e-01 1.008513450622558594e+00 1.036532223224639893e-03 1.000431299209594727e+00 1.306448876857757568e-01 1.005869507789611816e+00 4.514054208993911743e-02 1.000788331031799316e+00 -2.311695367097854614e-03 1.291251331567764282e-01 -4.174063354730606079e-02 1.297347843647003174e-01 4.540663957595825195e-02 3.888841588255362910e-03 1.000000000000000000e+00 1.278677431857679903e-01 -4.249266609219253671e-02 9.744140416197403232e-01 1.003184320025231058e+00 3.752301813150199614e-04 1.000037523018120877e+00 1.282589704696036059e-01 1.003184389962626266e+00 4.267595617468517011e-02 9.999924384649852005e-01 -3.888831786383994526e-03 1.280320231401523012e-01 -4.199508863808414788e-02 1.280320231401338715e-01 4.199508863808493198e-02
5.600100000000000078e-01 1.908600330352783203e-03 9.999687075614929199e-01 1.296278983354568481e-01 -4.116068035364151001e-02 9.792277812957763672e-01 1.008456945419311523e+00 1.016117632389068604e-03 1.000435471534729004e+00 1.306604593992233276e-01 1.005820155143737793e+00 4.502328485250473022e-02 1.000761866569519043e+00 -2.340136095881462097e-03 1.291432529687881470e-01 -4.172955453395843506e-02 1.297566443681716919e-01 4.528743028640747070e-02 3.900550898674074417e-03 1.000000000000000000e+00 1.279985757232997290e-01 -4.234935985997407421e-02 9.747002927657196780e-01 1.003180534823261638e+00 3.702162841164019893e-04 1.000037021626370759e+00 1.283900011295247279e-01 1.003180556893925823e+00 4.253144028069910654e-02 9.999923928425478170e-01 -3.900541008780679299e-03 1.281627874751953833e-01 -4.184977397350263251e-02 1.281627874716157744e-01 4.184977397365481633e-02
5.610100000000000087e-01 1.918487250804901123e-03 9.999687075614929199e-01 1.296419501304626465e-01 -4.112693667411804199e-02 9.793692827224731445e-01 1.008400559425354004e+00 9.957328438758850098e-04 1.000439524650573730e+00 1.306757777929306030e-01 1.005770683288574219e+00 4.490611702203750610e-02 1.000735402107238770e+00 -2.368499524891376495e-03 1.291612982749938965e-01 -4.171834513545036316e-02 1.297782659530639648e-01 4.516825079917907715e-02 3.912103630809721407e-03 1.000000000000000000e+00 1.281276965491020825e-01 -4.220868727414284899e-02 9.749836584086530866e-01 1.003176827559494333e+00 3.652618798682155839e-04 1.000036526190894337e+00 1.285193190623155068e-01 1.003176959931765255e+00 4.238957765806130457e-02 9.999923477586175613e-01 -3.912093650858912940e-03 1.282918403620680048e-01 -4.170711678409839973e-02 1.282918403671674534e-01 4.170711678388161481e-02
5.620100000000000096e-01 1.928374171257019043e-03 9.999687075614929199e-01 1.296560764312744141e-01 -4.109335318207740784e-02 9.795108437538146973e-01 1.008344054222106934e+00 9.753555059432983398e-04 1.000443696975708008e+00 1.306914240121841431e-01 1.005721330642700195e+00 4.478901252150535583e-02 1.000709176063537598e+00 -2.396878786385059357e-03 1.291794329881668091e-01 -4.170734062790870667e-02 1.298002302646636963e-01 4.504919052124023438e-02 3.923501651586908806e-03 1.000000000000000000e+00 1.282551271176902152e-01 -4.207059823210470423e-02 9.752641681028185738e-01 1.003173196491199626e+00 3.603665262555658024e-04 1.000036036655993499e+00 1.286469451641295003e-01 1.003173337522938580e+00 4.225031594016759318e-02 9.999923031076998203e-01 -3.923491583983033243e-03 1.284192035199935855e-01 -4.156706656448883735e-02 1.284192035259003606e-01 4.156706656423772572e-02
5.630100000000000104e-01 1.938268542289733887e-03 9.999687075614929199e-01 1.296701431274414062e-01 -4.105976596474647522e-02 9.796524047851562500e-01 1.008287549018859863e+00 9.549409151077270508e-04 1.000447869300842285e+00 1.307069510221481323e-01 1.005671858787536621e+00 4.467175528407096863e-02 1.000682711601257324e+00 -2.425283193588256836e-03 1.291975378990173340e-01 -4.169615358114242554e-02 1.298220455646514893e-01 4.493007063865661621e-02 3.934746800413223798e-03 1.000000000000000000e+00 1.283808884642730630e-01 -4.193504395955686276e-02 9.755418508768436414e-01 1.003169640069780044e+00 3.555297833071641308e-04 1.000035552979422260e+00 1.287729005680601502e-01 1.003169727802966982e+00 4.211360637256771761e-02 9.999922589036608356e-01 -3.934736646888243802e-03 1.285448979870914277e-01 -4.142957436829371176e-02 1.285448979890059795e-01 4.142957436821231854e-02
5.640100000000000113e-01 1.948155462741851807e-03 9.999687075614929199e-01 1.296842992305755615e-01 -4.102597758173942566e-02 9.797940850257873535e-01 1.008231282234191895e+00 9.346306324005126953e-04 1.000451922416687012e+00 1.307224482297897339e-01 1.005622386932373047e+00 4.455446451902389526e-02 1.000656485557556152e+00 -2.453626133501529694e-03 1.292156875133514404e-01 -4.168493673205375671e-02 1.298438906669616699e-01 4.481074213981628418e-02 3.945840910931053616e-03 1.000000000000000000e+00 1.285050014601723800e-01 -4.180197640480873972e-02 9.758167355847559010e-01 1.003166156768174666e+00 3.507512014672050098e-04 1.000035075117676531e+00 1.288972062274937325e-01 1.003166162123853455e+00 4.197940087532814335e-02 9.999922151575330043e-01 -3.945830672660298119e-03 1.286689446408557369e-01 -4.129459196475396970e-02 1.286689446365235912e-01 4.129459196493813489e-02
5.650100000000000122e-01 1.958049833774566650e-03 9.999687075614929199e-01 1.296982765197753906e-01 -4.099239781498908997e-02 9.799356460571289062e-01 1.008174777030944824e+00 9.142011404037475586e-04 1.000456094741821289e+00 1.307378113269805908e-01 1.005573034286499023e+00 4.443726688623428345e-02 1.000630021095275879e+00 -2.482030540704727173e-03 1.292337477207183838e-01 -4.167383909225463867e-02 1.298655271530151367e-01 4.469156265258789062e-02 3.956785808678155679e-03 1.000000000000000000e+00 1.286274867902178765e-01 -4.167134828594878243e-02 9.760888508746072834e-01 1.003162745112574195e+00 3.460303239442501060e-04 1.000034603028897129e+00 1.290198830264340790e-01 1.003162725556187018e+00 4.184765254995383155e-02 9.999921719016476862e-01 -3.956775485364013786e-03 1.287913641235843842e-01 -4.116207193283668436e-02 1.287913641174507073e-01 4.116207193309744106e-02
5.660100000000000131e-01 1.967906951904296875e-03 9.999687075614929199e-01 1.297123879194259644e-01 -4.095856100320816040e-02 9.800772070884704590e-01 1.008118510246276855e+00 8.938014507293701172e-04 1.000460147857666016e+00 1.307533532381057739e-01 1.005523681640625000e+00 4.431998357176780701e-02 1.000603795051574707e+00 -2.510404214262962341e-03 1.292518824338912964e-01 -4.166259616613388062e-02 1.298873424530029297e-01 4.457238316535949707e-02 3.967583295265763449e-03 1.000000000000000000e+00 1.287483647793397912e-01 -4.154311347511430164e-02 9.763582249470724728e-01 1.003159403626928903e+00 3.413666879840685973e-04 1.000034136667010687e+00 1.291409513086264893e-01 1.003159421202816981e+00 4.171831503483715980e-02 9.999921291355722275e-01 -3.967572886536287029e-03 1.289121767862671519e-01 -4.103196794339937503e-02 1.289121767831315490e-01 4.103196794353267812e-02
5.670100000000000140e-01 1.977808773517608643e-03 9.999687075614929199e-01 1.297264397144317627e-01 -4.092493653297424316e-02 9.802188277244567871e-01 1.008062124252319336e+00 8.734390139579772949e-04 1.000464320182800293e+00 1.307687014341354370e-01 1.005474209785461426e+00 4.420281201601028442e-02 1.000577330589294434e+00 -2.538810484111309052e-03 1.292699575424194336e-01 -4.165146127343177795e-02 1.299089938402175903e-01 4.445320367813110352e-02 3.978235159128755416e-03 1.000000000000000000e+00 1.288676555199990137e-01 -4.141722669530965156e-02 9.766248857307043840e-01 1.003156130853412487e+00 3.367598241360875047e-04 1.000033675984328685e+00 1.292604311378486581e-01 1.003156230769678636e+00 4.159134266066118885e-02 9.999920868502465421e-01 -3.978224664902814921e-03 1.290314027638685968e-01 -4.090423450129489907e-02 1.290314027672275210e-01 4.090423450115210358e-02
5.680100000000000149e-01 1.987680792808532715e-03 9.999687075614929199e-01 1.297405064105987549e-01 -4.089128971099853516e-02 9.803603887557983398e-01 1.008005619049072266e+00 8.530616760253906250e-04 1.000468373298645020e+00 1.307842135429382324e-01 1.005424857139587402e+00 4.408555477857589722e-02 1.000550985336303711e+00 -2.567207440733909607e-03 1.292880475521087646e-01 -4.164036363363265991e-02 1.299308240413665771e-01 4.433411359786987305e-02 3.988743182421869600e-03 1.000000000000000000e+00 1.289853789536731243e-01 -4.129364333041104368e-02 9.768888609948087609e-01 1.003152925318980371e+00 3.322092534798058066e-04 1.000033220928857158e+00 1.293783422595121968e-01 1.003153059833899796e+00 4.146668984344905468e-02 9.999920450061648980e-01 -3.988732604207945870e-03 1.291490621043656639e-01 -4.077882671270080528e-02 1.291490621105202963e-01 4.077882671243916041e-02
5.690100000000000158e-01 1.997575163841247559e-03 9.999687075614929199e-01 1.297546923160552979e-01 -4.085762798786163330e-02 9.805021286010742188e-01 1.007949233055114746e+00 8.327141404151916504e-04 1.000472545623779297e+00 1.307997554540634155e-01 1.005375623703002930e+00 4.396836087107658386e-02 1.000524759292602539e+00 -2.595564350485801697e-03 1.293062567710876465e-01 -4.162916541099548340e-02 1.299526691436767578e-01 4.421481490135192871e-02 3.999109123413270746e-03 1.000000000000000000e+00 1.291015546787142865e-01 -4.117231984468065070e-02 9.771501780808399262e-01 1.003149785626089807e+00 3.277144964857243862e-04 1.000032771452015190e+00 1.294947042480027732e-01 1.003149892775861085e+00 4.134431268372892182e-02 9.999920035951520569e-01 -3.999098462965383453e-03 1.292651744423325699e-01 -4.065570082543934483e-02 1.292651744464833330e-01 4.065570082526288875e-02
5.700100000000000167e-01 2.007476985454559326e-03 9.999687075614929199e-01 1.297686994075775146e-01 -4.082401469349861145e-02 9.806436300277709961e-01 1.007892847061157227e+00 8.122622966766357422e-04 1.000476598739624023e+00 1.308152675628662109e-01 1.005326032638549805e+00 4.385116323828697205e-02 1.000498294830322266e+00 -2.623996697366237640e-03 1.293243318796157837e-01 -4.161802679300308228e-02 1.299744546413421631e-01 4.409578442573547363e-02 4.009334724417182305e-03 1.000000000000000000e+00 1.292162020442969850e-01 -4.105321356018405698e-02 9.774088640318335797e-01 1.003146710416343179e+00 3.232750699916574189e-04 1.000032327505756324e+00 1.296095364726464749e-01 1.003146734347294178e+00 4.122416829871166505e-02 9.999919626170692410e-01 -4.009323983387543672e-03 1.293797591436801342e-01 -4.053481396079275378e-02 1.293797591415003501e-01 4.053481396088542271e-02
5.710100000000000176e-01 2.017349004745483398e-03 9.999687075614929199e-01 1.297828257083892822e-01 -4.079031571745872498e-02 9.807853102684020996e-01 1.007836341857910156e+00 7.919147610664367676e-04 1.000480890274047852e+00 1.308308094739913940e-01 1.005276679992675781e+00 4.373390972614288330e-02 1.000471830368041992e+00 -2.652348019182682037e-03 1.293424963951110840e-01 -4.160694032907485962e-02 1.299963146448135376e-01 4.397654533386230469e-02 4.019421721548947779e-03 1.000000000000000000e+00 1.293293402624013655e-01 -4.093628240324358181e-02 9.776649457484516414e-01 1.003143698393477390e+00 3.188904863053588340e-04 1.000031889045226663e+00 1.297228583462927964e-01 1.003143671962362982e+00 4.110621504064990855e-02 9.999919221046331685e-01 -4.019410900077849229e-03 1.294928353638975238e-01 -4.041612390658484016e-02 1.294928353579278546e-01 4.041612390683863021e-02
5.720100000000000184e-01 2.027258276939392090e-03 9.999687075614929199e-01 1.297968775033950806e-01 -4.075656458735466003e-02 9.809268116950988770e-01 1.007780075073242188e+00 7.714629173278808594e-04 1.000484943389892578e+00 1.308461427688598633e-01 1.005227327346801758e+00 4.361655935645103455e-02 1.000445723533630371e+00 -2.680774778127670288e-03 1.293606013059616089e-01 -4.159567505121231079e-02 1.300179809331893921e-01 4.385724663734436035e-02 4.029371828954273621e-03 1.000000000000000000e+00 1.294409882373241949e-01 -4.082148526900183927e-02 9.779184497494088912e-01 1.003140748263924520e+00 3.145602546268446982e-04 1.000031456022634657e+00 1.298346888431405055e-01 1.003140733509601201e+00 4.099041178303073490e-02 9.999918820667663688e-01 -4.029360926685804541e-03 1.296044220005513892e-01 -4.029958937472686437e-02 1.296044219955914123e-01 4.029958937493772347e-02
5.730100000000000193e-01 2.037137746810913086e-03 9.999687075614929199e-01 1.298109441995620728e-01 -4.072301089763641357e-02 9.810684323310852051e-01 1.007723689079284668e+00 7.511079311370849609e-04 1.000489115715026855e+00 1.308616399765014648e-01 1.005177974700927734e+00 4.349945485591888428e-02 1.000419378280639648e+00 -2.709159627556800842e-03 1.293787062168121338e-01 -4.158464074134826660e-02 1.300397515296936035e-01 4.373821616172790527e-02 4.039186742274473822e-03 1.000000000000000000e+00 1.295511646086988378e-01 -4.070878191481202418e-02 9.781694022302311886e-01 1.003137858748159417e+00 3.102838812380081406e-04 1.000031028388576937e+00 1.299450466067879617e-01 1.003137917001317492e+00 4.087671803868163367e-02 9.999918425004143963e-01 -4.039175758866381076e-03 1.297145377107693509e-01 -4.018516991699434132e-02 1.297145377115640208e-01 4.018516991696056279e-02
5.740100000000000202e-01 2.047024667263031006e-03 9.999687075614929199e-01 1.298249512910842896e-01 -4.068942368030548096e-02 9.812099337577819824e-01 1.007667303085327148e+00 7.307156920433044434e-04 1.000493288040161133e+00 1.308771371841430664e-01 1.005128502845764160e+00 4.338237643241882324e-02 1.000392913818359375e+00 -2.737511880695819855e-03 1.293967515230178833e-01 -4.157352447509765625e-02 1.300615370273590088e-01 4.361912608146667480e-02 4.048868149411909666e-03 1.000000000000000000e+00 1.296598878732892757e-01 -4.059813268990431628e-02 9.784178292337623040e-01 1.003135028550465435e+00 3.060608656493833180e-04 1.000030606089745477e+00 1.300539499772808971e-01 1.003135147308264363e+00 4.076509335914454274e-02 9.999918033732893008e-01 -4.048857085783423224e-03 1.298232010706521500e-01 -4.007282562029796519e-02 1.298232010762309097e-01 4.007282562006080073e-02
5.750100000000000211e-01 2.056904137134552002e-03 9.999687075614929199e-01 1.298391819000244141e-01 -4.065562039613723755e-02 9.813515543937683105e-01 1.007610797882080078e+00 7.103383541107177734e-04 1.000497341156005859e+00 1.308927685022354126e-01 1.005079030990600586e+00 4.326493665575981140e-02 1.000366568565368652e+00 -2.765916287899017334e-03 1.294149756431579590e-01 -4.156226292252540588e-02 1.300834566354751587e-01 4.349973797798156738e-02 4.058417719932014105e-03 1.000000000000000000e+00 1.297671762721835653e-01 -4.048949876987487095e-02 9.786637564906649489e-01 1.003132256415049550e+00 3.018907063689897467e-04 1.000030189073809028e+00 1.301614170920723235e-01 1.003132373708500280e+00 4.065549831176434870e-02 9.999917646627699552e-01 -4.058406577847667798e-03 1.299304303779951486e-01 -3.996251741724766299e-02 1.299304303835583652e-01 3.996251741701115773e-02
5.760100000000000220e-01 2.066776156425476074e-03 9.999687075614929199e-01 1.298530995845794678e-01 -4.062195867300033569e-02 9.814932346343994141e-01 1.007554531097412109e+00 6.899908185005187988e-04 1.000501513481140137e+00 1.309079974889755249e-01 1.005029797554016113e+00 4.314771294593811035e-02 1.000340342521667480e+00 -2.794276922941207886e-03 1.294329464435577393e-01 -4.155116900801658630e-02 1.301049590110778809e-01 4.338055849075317383e-02 4.067837102495067483e-03 1.000000000000000000e+00 1.298730477667882632e-01 -4.038284219608238856e-02 9.789072093841182376e-01 1.003129541139764269e+00 2.977729026785342638e-04 1.000029777290694311e+00 1.302674659170690585e-01 1.003129594999072172e+00 4.054789471015141089e-02 9.999917263659168221e-01 -4.067825883720158422e-03 1.300362436066070104e-01 -3.985420714517650537e-02 1.300362436073550509e-01 3.985420714514470442e-02
5.770100000000000229e-01 2.076670527458190918e-03 9.999687075614929199e-01 1.298672407865524292e-01 -4.058843106031417847e-02 9.816347360610961914e-01 1.007498025894165039e+00 6.695687770843505859e-04 1.000505566596984863e+00 1.309235990047454834e-01 1.004980325698852539e+00 4.303060472011566162e-02 1.000313878059387207e+00 -2.822694368660449982e-03 1.294510811567306519e-01 -4.154001921415328979e-02 1.301268786191940308e-01 4.326158761978149414e-02 4.077127935248371637e-03 1.000000000000000000e+00 1.299775201553939608e-01 -4.027812562060595347e-02 9.791482131135981204e-01 1.003126881568344730e+00 2.937069518173318974e-04 1.000029370692341324e+00 1.303721143648258474e-01 1.003126860208287230e+00 4.044224536310079415e-02 9.999916884997464006e-01 -4.077116640692144724e-03 1.301406585223958412e-01 -3.974785729041956095e-02 1.301406585174139374e-01 3.974785729063135681e-02
5.780100000000000238e-01 2.086572349071502686e-03 9.999687075614929199e-01 1.298813819885253906e-01 -4.055469855666160583e-02 9.817764163017272949e-01 1.007441639900207520e+00 6.491914391517639160e-04 1.000509738922119141e+00 1.309391707181930542e-01 1.004930973052978516e+00 4.291324317455291748e-02 1.000287652015686035e+00 -2.851091325283050537e-03 1.294692754745483398e-01 -4.152891784906387329e-02 1.301487535238265991e-01 4.314231872558593750e-02 4.086291842800396888e-03 1.000000000000000000e+00 1.300806110430414719e-01 -4.017531236351581936e-02 9.793867926517281219e-01 1.003124276578610141e+00 2.896923495127412085e-04 1.000028969231552711e+00 1.304753802048349842e-01 1.003124241409025341e+00 4.033851392561971227e-02 9.999916510903997802e-01 -4.086280472123053620e-03 1.302436926768028025e-01 -3.964343102516965089e-02 1.302436926708422371e-01 3.964343102542305236e-02
5.790100000000000247e-01 2.096451818943023682e-03 9.999687075614929199e-01 1.298954784870147705e-01 -4.052106663584709167e-02 9.819179177284240723e-01 1.007385253906250000e+00 6.288066506385803223e-04 1.000513911247253418e+00 1.309546083211898804e-01 1.004881620407104492e+00 4.279629886150360107e-02 1.000261187553405762e+00 -2.879500389099121094e-03 1.294874101877212524e-01 -4.151776805520057678e-02 1.301704943180084229e-01 4.302334785461425781e-02 4.095330426454566429e-03 1.000000000000000000e+00 1.301823377390537440e-01 -4.007436661625312507e-02 9.796229725976844938e-01 1.003121725041081769e+00 2.857285910766632132e-04 1.000028572857887710e+00 1.305772807514679890e-01 1.003121738095171356e+00 4.023666437689338987e-02 9.999916141350488896e-01 -4.095318979305665776e-03 1.303453633871274886e-01 -3.954089233887471411e-02 1.303453633849879223e-01 3.954089233896567607e-02
5.800100000000000255e-01 2.106338739395141602e-03 9.999687075614929199e-01 1.299095302820205688e-01 -4.048742726445198059e-02 9.820594787597656250e-01 1.007328867912292480e+00 6.083920598030090332e-04 1.000517964363098145e+00 1.309701055288314819e-01 1.004832029342651367e+00 4.267888888716697693e-02 1.000234961509704590e+00 -2.907859161496162415e-03 1.295055001974105835e-01 -4.150652885437011719e-02 1.301922798156738281e-01 4.290404915809631348e-02 4.104245274641004672e-03 1.000000000000000000e+00 1.302827173729897703e-01 -3.997525319189529358e-02 9.798567773407568238e-01 1.003119225832136641e+00 2.818151694527348686e-04 1.000028181519327930e+00 1.306778330725322235e-01 1.003119319405722631e+00 4.013666108996943177e-02 9.999915776187128236e-01 -4.104233751177426351e-03 1.304456878160450140e-01 -3.944020581960194088e-02 1.304456878202241710e-01 3.944020581942427744e-02
5.810100000000000264e-01 2.116233110427856445e-03 9.999687075614929199e-01 1.299235522747039795e-01 -4.045385122299194336e-02 9.822010993957519531e-01 1.007272481918334961e+00 5.880296230316162109e-04 1.000522136688232422e+00 1.309855580329895020e-01 1.004782795906066895e+00 4.256181418895721436e-02 1.000208497047424316e+00 -2.936230041086673737e-03 1.295235306024551392e-01 -4.149556905031204224e-02 1.302140355110168457e-01 4.278495907783508301e-02 4.113037965684900044e-03 1.000000000000000000e+00 1.303817669268075852e-01 -3.987793745405998624e-02 9.800882311057776963e-01 1.003116777817595562e+00 2.779515738657193443e-04 1.000027795160894017e+00 1.307770539593797188e-01 1.003116895798544350e+00 4.003846854501278557e-02 9.999915415029637655e-01 -4.113026367572000276e-03 1.305446830283445991e-01 -3.934133656092081432e-02 1.305446830344965670e-01 3.934133656065927354e-02
5.820100000000000273e-01 2.126112580299377441e-03 9.999687075614929199e-01 1.299376934766769409e-01 -4.042010754346847534e-02 9.823427200317382812e-01 1.007216215133666992e+00 5.676150321960449219e-04 1.000526189804077148e+00 1.310009062290191650e-01 1.004733324050903320e+00 4.244446754455566406e-02 1.000182271003723145e+00 -2.964662387967109680e-03 1.295417100191116333e-01 -4.148436337709426880e-02 1.302357167005538940e-01 4.266566038131713867e-02 4.121710053746947648e-03 1.000000000000000000e+00 1.304795030863801497e-01 -3.978238561106022669e-02 9.803173577402490846e-01 1.003114379932481981e+00 2.741372980143284735e-04 1.000027413731697123e+00 1.308749600880651787e-01 1.003114460346483661e+00 3.994205269887671217e-02 9.999915057822736930e-01 -4.121698382749455422e-03 1.306423657201415400e-01 -3.924425056616530350e-02 1.306423657234666857e-01 3.924425056602394435e-02
5.830100000000000282e-01 2.136006951332092285e-03 9.999687075614929199e-01 1.299517154693603516e-01 -4.038624465465545654e-02 9.824843406677246094e-01 1.007159709930419922e+00 5.472376942634582520e-04 1.000530362129211426e+00 1.310163885354995728e-01 1.004684090614318848e+00 4.232718050479888916e-02 1.000155806541442871e+00 -2.993022091686725616e-03 1.295598149299621582e-01 -4.147299379110336304e-02 1.302574574947357178e-01 4.254639148712158203e-02 4.130263078014548284e-03 1.000000000000000000e+00 1.305759423430954691e-01 -3.968856449982325479e-02 9.805441808581569774e-01 1.003112031143159832e+00 2.703718359060671740e-04 1.000027037181783207e+00 1.309715679848658665e-01 1.003112026623644182e+00 3.984738029579237145e-02 9.999914704592437475e-01 -4.130251335646977807e-03 1.307387523743346325e-01 -3.914891448364255649e-02 1.307387523711641686e-01 3.914891448377734451e-02
5.840100000000000291e-01 2.145886421203613281e-03 9.999687075614929199e-01 1.299658715724945068e-01 -4.035256803035736084e-02 9.826259613037109375e-01 1.007103204727172852e+00 5.268752574920654297e-04 1.000534534454345703e+00 1.310319751501083374e-01 1.004634499549865723e+00 4.220995306968688965e-02 1.000129342079162598e+00 -3.021404147148132324e-03 1.295779645442962646e-01 -4.146189242601394653e-02 1.302793473005294800e-01 4.242718219757080078e-02 4.138698569321704046e-03 1.000000000000000000e+00 1.306711010668018258e-01 -3.959644143450867515e-02 9.807687239440745497e-01 1.003109730471481331e+00 2.666546812493049185e-04 1.000026665464625930e+00 1.310668942262120940e-01 1.003109686628739672e+00 3.975441915524759173e-02 9.999914355676826627e-01 -4.138686755510544678e-03 1.308338592834624170e-01 -3.905529549880590312e-02 1.308338592773249098e-01 3.905529549906681941e-02
5.850100000000000300e-01 2.155773341655731201e-03 9.999687075614929199e-01 1.299798786640167236e-01 -4.031902924180030823e-02 9.827674627304077148e-01 1.007046937942504883e+00 5.064979195594787598e-04 1.000538706779479980e+00 1.310474276542663574e-01 1.004585266113281250e+00 4.209278523921966553e-02 1.000103235244750977e+00 -3.049802035093307495e-03 1.295960098505020142e-01 -4.145079106092453003e-02 1.303011178970336914e-01 4.230812191963195801e-02 4.147018035161909554e-03 1.000000000000000000e+00 1.307649953478643712e-01 -3.950598451443631393e-02 9.809910101256816839e-01 1.003107476926994091e+00 2.629853289647943464e-04 1.000026298530442226e+00 1.311609549410157061e-01 1.003107455789987945e+00 3.966313730399505244e-02 9.999914011108564926e-01 -4.147006149552124980e-03 1.309277025259583394e-01 -3.896336152542249215e-02 1.309277025216535051e-01 3.896336152560549854e-02
5.860100000000000309e-01 2.165652811527252197e-03 9.999687075614929199e-01 1.299938857555389404e-01 -4.028546437621116638e-02 9.829090833663940430e-01 1.006990432739257812e+00 4.860982298851013184e-04 1.000542759895324707e+00 1.310627609491348267e-01 1.004535675048828125e+00 4.197555780410766602e-02 1.000076770782470703e+00 -3.078169189393520355e-03 1.296140551567077637e-01 -4.143972694873809814e-02 1.303227841854095459e-01 4.218897223472595215e-02 4.155222966130033696e-03 1.000000000000000000e+00 1.308576410684970937e-01 -3.941716247251216693e-02 9.812110622748535516e-01 1.003105269529785293e+00 2.593632746364837784e-04 1.000025936328578613e+00 1.312537660033723796e-01 1.003105328326048706e+00 3.957350324427786475e-02 9.999913670835466339e-01 -4.155211008447056223e-03 1.310202979896226416e-01 -3.887308109563192282e-02 1.310202979915784938e-01 3.887308109554877406e-02
5.870100000000000318e-01 2.175532281398773193e-03 9.999687671661376953e-01 1.300081163644790649e-01 -4.025166109204292297e-02 9.830507040023803711e-01 1.006933927536010742e+00 4.657432436943054199e-04 1.000546932220458984e+00 1.310784220695495605e-01 1.004486322402954102e+00 4.185827076435089111e-02 1.000050425529479980e+00 -3.106563352048397064e-03 1.296322941780090332e-01 -4.142848402261734009e-02 1.303446888923645020e-01 4.206964373588562012e-02 4.163314844672772255e-03 1.000000000000000000e+00 1.309490539978278856e-01 -3.932994448316731034e-02 9.814289031441282285e-01 1.003103107274029515e+00 2.557880102700879057e-04 1.000025578804400572e+00 1.313453429941457973e-01 1.003103216323645963e+00 3.948548529770237736e-02 9.999913334477517068e-01 -4.163302816123689264e-03 1.311116615194652668e-01 -3.878442312008540532e-02 1.311116615253822837e-01 3.878442311983386348e-02
5.880100000000000326e-01 2.185426652431488037e-03 9.999687671661376953e-01 1.300221681594848633e-01 -4.021804034709930420e-02 9.831924438476562500e-01 1.006877541542053223e+00 4.453510046005249023e-04 1.000551104545593262e+00 1.310938894748687744e-01 1.004436969757080078e+00 4.174119234085083008e-02 1.000024199485778809e+00 -3.134939819574356079e-03 1.296504139900207520e-01 -4.141741991043090820e-02 1.303664743900299072e-01 4.195061326026916504e-02 4.171295132246757159e-03 1.000000000000000000e+00 1.310392496572226062e-01 -3.924430041932640278e-02 9.816445551716622697e-01 1.003100989204276816e+00 2.522590321432814837e-04 1.000025225906110204e+00 1.314357013660679141e-01 1.003101086528960684e+00 3.939905290320479259e-02 9.999913001872386964e-01 -4.171283034588073313e-03 1.312018086646575821e-01 -3.869735725146183913e-02 1.312018086697361585e-01 3.869735725124594239e-02
5.890100000000000335e-01 2.195313572883605957e-03 9.999687671661376953e-01 1.300362050533294678e-01 -4.018441587686538696e-02 9.833338856697082520e-01 1.006821274757385254e+00 4.249587655067443848e-04 1.000555157661437988e+00 1.311093121767044067e-01 1.004387617111206055e+00 4.162396490573883057e-02 9.999977350234985352e-01 -3.163315355777740479e-03 1.296684592962265015e-01 -4.140627011656761169e-02 1.303882002830505371e-01 4.183140397071838379e-02 4.179165271651702311e-03 1.000000000000000000e+00 1.311282433472671927e-01 -3.916020079057201675e-02 9.818580405188491733e-01 1.003098914402464681e+00 2.487758397306235941e-04 1.000024877583666649e+00 1.315248564224447414e-01 1.003098938310594601e+00 3.931417638741887405e-02 9.999912672987577578e-01 -4.179153106633023279e-03 1.312907547246403850e-01 -3.861185380549091856e-02 1.312907547241030926e-01 3.861185380551376140e-02
5.900100000000000344e-01 2.205207943916320801e-03 9.999687671661376953e-01 1.300504058599472046e-01 -4.015070199966430664e-02 9.834755063056945801e-01 1.006764769554138184e+00 4.045590758323669434e-04 1.000559210777282715e+00 1.311248838901519775e-01 1.004338145256042480e+00 4.150673747062683105e-02 9.999713897705078125e-01 -3.191721625626087189e-03 1.296866685152053833e-01 -4.139506444334983826e-02 1.304100602865219116e-01 4.171222448348999023e-02 4.186926707686540981e-03 1.000000000000000000e+00 1.312160503681356893e-01 -3.907761631685756354e-02 9.820693813896931301e-01 1.003096882039275162e+00 2.453379317322717796e-04 1.000024533794103609e+00 1.316128238209607337e-01 1.003096933124288270e+00 3.923082751978469729e-02 9.999912348435853193e-01 -4.186914474285328806e-03 1.313785148569722727e-01 -3.852788343071792548e-02 1.313785148586043006e-01 3.852788343064855042e-02
5.910100000000000353e-01 2.215094864368438721e-03 9.999687671661376953e-01 1.300644576549530029e-01 -4.011698812246322632e-02 9.836170673370361328e-01 1.006708502769470215e+00 3.841742873191833496e-04 1.000563502311706543e+00 1.311403214931488037e-01 1.004288792610168457e+00 4.138939455151557922e-02 9.999451637268066406e-01 -3.220157697796821594e-03 1.297047883272171021e-01 -4.138383269309997559e-02 1.304318308830261230e-01 4.159295558929443359e-02 4.194580842620816707e-03 1.000000000000000000e+00 1.313026855501035761e-01 -3.899651881695834210e-02 9.822785993479521416e-01 1.003094891187360727e+00 2.419448116350372683e-04 1.000024194483142503e+00 1.316996181643712571e-01 1.003094965203814359e+00 3.914897714345837165e-02 9.999912027765582856e-01 -4.194568541601672446e-03 1.314651039809719979e-01 -3.844541767525749137e-02 1.314651039844429159e-01 3.844541767510994273e-02
5.920100000000000362e-01 2.224989235401153564e-03 9.999687671661376953e-01 1.300784498453140259e-01 -4.008336737751960754e-02 9.837586879730224609e-01 1.006651997566223145e+00 3.637745976448059082e-04 1.000567555427551270e+00 1.311558336019515991e-01 1.004239439964294434e+00 4.127228260040283203e-02 9.999186992645263672e-01 -3.248501569032669067e-03 1.297228336334228516e-01 -4.137276113033294678e-02 1.304535716772079468e-01 4.147392511367797852e-02 4.202129075774834951e-03 1.000000000000000000e+00 1.313881636742506298e-01 -3.891688039755539924e-02 9.824857159269853035e-01 1.003092940981743286e+00 2.385959829288305883e-04 1.000023859601120391e+00 1.317852542350508582e-01 1.003093033422713720e+00 3.906859718617796545e-02 9.999911710941563614e-01 -4.202116707904337244e-03 1.315505368750780613e-01 -3.836442845430489135e-02 1.315505368800373442e-01 3.836442845409405999e-02
5.930100000000000371e-01 2.234861254692077637e-03 9.999687671661376953e-01 1.300926059484481812e-01 -4.004969820380210876e-02 9.839001893997192383e-01 1.006595611572265625e+00 3.433749079704284668e-04 1.000571727752685547e+00 1.311713457107543945e-01 1.004190087318420410e+00 4.115499556064605713e-02 9.998923540115356445e-01 -3.276920877397060394e-03 1.297409683465957642e-01 -4.136159643530845642e-02 1.304753720760345459e-01 4.135468602180480957e-02 4.209572790933611974e-03 1.000000000000000000e+00 1.314724993406735931e-01 -3.883867370007320491e-02 9.826907524378398762e-01 1.003091030575360421e+00 2.352909511723932955e-04 1.000023529098593267e+00 1.318697466349240954e-01 1.003091136933363936e+00 3.898966011512797203e-02 9.999911397929527324e-01 -4.209560356975715692e-03 1.316348281359392136e-01 -3.828488821913773182e-02 1.316348281420361976e-01 3.828488821887853638e-02
5.940100000000000380e-01 2.244733273983001709e-03 9.999687671661376953e-01 1.301066130399703979e-01 -4.001615568995475769e-02 9.840419292449951172e-01 1.006539106369018555e+00 3.230422735214233398e-04 1.000575780868530273e+00 1.311867088079452515e-01 1.004140615463256836e+00 4.103773832321166992e-02 9.998660087585449219e-01 -3.305245190858840942e-03 1.297590285539627075e-01 -4.135054349899291992e-02 1.304970830678939819e-01 4.123550653457641602e-02 4.216913356380234436e-03 1.000000000000000000e+00 1.315557069703388593e-01 -3.876187189096271662e-02 9.828937299711216768e-01 1.003089159138593756e+00 2.320292241447580086e-04 1.000023202926339172e+00 1.319531097867631952e-01 1.003089274905599515e+00 3.891213892516541539e-02 9.999911088695120354e-01 -4.216900857096137108e-03 1.317179921805269049e-01 -3.820676994723107983e-02 1.317179921874111204e-01 3.820676994693841810e-02
5.950100000000000389e-01 2.254635095596313477e-03 9.999687671661376953e-01 1.301207989454269409e-01 -3.998249024152755737e-02 9.841836094856262207e-01 1.006482839584350586e+00 3.026649355888366699e-04 1.000579953193664551e+00 1.312022954225540161e-01 1.004091262817382812e+00 4.092057794332504272e-02 9.998396635055541992e-01 -3.333641216158866882e-03 1.297771930694580078e-01 -4.133931547403335571e-02 1.305189430713653564e-01 4.111638665199279785e-02 4.224152124967951033e-03 1.000000000000000000e+00 1.316378008072679184e-01 -3.868644865150066420e-02 9.830946693993616314e-01 1.003087325858915468e+00 2.288103119827625677e-04 1.000022881035371958e+00 1.320353579363685304e-01 1.003087446526359727e+00 3.883600712863471971e-02 9.999910783203908027e-01 -4.224139561115950597e-03 1.318000432483528439e-01 -3.813004713208374696e-02 1.318000432556735990e-01 3.813004713177252369e-02
5.960100000000000398e-01 2.264536917209625244e-03 9.999687671661376953e-01 1.301347762346267700e-01 -3.994878754019737244e-02 9.843250513076782227e-01 1.006426334381103516e+00 2.822428941726684570e-04 1.000584006309509277e+00 1.312177032232284546e-01 1.004041790962219238e+00 4.080331325531005859e-02 9.998131990432739258e-01 -3.362071700394153595e-03 1.297952830791473389e-01 -4.132820293307304382e-02 1.305406391620635986e-01 4.099723696708679199e-02 4.231290434196183746e-03 1.000000000000000000e+00 1.317187949206957975e-01 -3.861237816778851500e-02 9.832935913793551252e-01 1.003085529940543008e+00 2.256337273110948268e-04 1.000022563376953721e+00 1.321165051547364133e-01 1.003085650999339329e+00 3.876123874532292485e-02 9.999910481421410147e-01 -4.231277806531559722e-03 1.318809954036589682e-01 -3.805469377324056240e-02 1.318809954110657101e-01 3.805469377292568928e-02
5.970100000000000406e-01 2.274431288242340088e-03 9.999687671661376953e-01 1.301488727331161499e-01 -3.991512209177017212e-02 9.844665527343750000e-01 1.006369948387145996e+00 2.618655562400817871e-04 1.000588059425354004e+00 1.312332451343536377e-01 1.003992438316345215e+00 4.068620502948760986e-02 9.997869729995727539e-01 -3.390451893210411072e-03 1.298133581876754761e-01 -4.131706058979034424e-02 1.305625140666961670e-01 4.087811708450317383e-02 4.238329606290736247e-03 1.000000000000000000e+00 1.317987032072022724e-01 -3.853963512094672056e-02 9.834905163544741535e-01 1.003083770604097591e+00 2.224989853647083222e-04 1.000022249902608351e+00 1.321965653401987184e-01 1.003083887544651054e+00 3.868780829261075915e-02 9.999910183313097667e-01 -4.238316915565622234e-03 1.319608625375791877e-01 -3.798068436650875457e-02 1.319608625447213357e-01 3.798068436620512245e-02
5.980100000000000415e-01 2.284303307533264160e-03 9.999687671661376953e-01 1.301629990339279175e-01 -3.988139331340789795e-02 9.846082329750061035e-01 1.006313562393188477e+00 2.415105700492858887e-04 1.000592231750488281e+00 1.312486678361892700e-01 1.003943085670471191e+00 4.056892171502113342e-02 9.997606277465820312e-01 -3.418803215026855469e-03 1.298315525054931641e-01 -4.130585491657257080e-02 1.305842399597167969e-01 4.075875878334045410e-02 4.245270948287698139e-03 1.000000000000000000e+00 1.318775393928168782e-01 -3.846819467750078186e-02 9.836854645569543809e-01 1.003082047086274020e+00 2.194056041041315638e-04 1.000021940564131517e+00 1.322755522205362189e-01 1.003082155398491437e+00 3.861569077581680776e-02 9.999909888844420447e-01 -4.245258195250969924e-03 1.320396583702731774e-01 -3.790799389436454864e-02 1.320396583768001786e-01 3.790799389408706921e-02
5.990100000000000424e-01 2.294190227985382080e-03 9.999687671661376953e-01 1.301770657300949097e-01 -3.984773159027099609e-02 9.847497940063476562e-01 1.006257176399230957e+00 2.210959792137145996e-04 1.000596523284912109e+00 1.312641352415084839e-01 1.003893613815307617e+00 4.045163094997406006e-02 9.997341632843017578e-01 -3.447228111326694489e-03 1.298496574163436890e-01 -4.129458218812942505e-02 1.306060552597045898e-01 4.063957929611206055e-02 4.252115752120757056e-03 1.000000000000000000e+00 1.319553170350978022e-01 -3.839803247995523389e-02 9.838784560101543342e-01 1.003080358639511616e+00 2.163531043240432940e-04 1.000021635313602886e+00 1.323534793550649458e-01 1.003080453812814410e+00 3.854486167872996777e-02 9.999909597980816134e-01 -4.252102937517916389e-03 1.321173964530334144e-01 -3.783659781654648280e-02 1.321173964585946325e-01 3.783659781631006774e-02
6.000100000000000433e-01 2.304069697856903076e-03 9.999687671661376953e-01 1.301911175251007080e-01 -3.981417044997215271e-02 9.848914742469787598e-01 1.006200909614562988e+00 2.007111907005310059e-04 1.000600576400756836e+00 1.312796175479888916e-01 1.003844261169433594e+00 4.033446684479713440e-02 9.997079372406005859e-01 -3.475625999271869659e-03 1.298677474260330200e-01 -4.128355905413627625e-02 1.306277513504028320e-01 4.052051901817321777e-02 4.258865294711869191e-03 1.000000000000000000e+00 1.320320495251848802e-01 -3.832912463755189236e-02 9.840695105307906143e-01 1.003078704531677134e+00 2.133410097552150846e-04 1.000021334103395665e+00 1.324303601366966787e-01 1.003078782055011997e+00 3.847529695432726216e-02 9.999909310687729036e-01 -4.258852419284939704e-03 1.321940901703646254e-01 -3.776647206083165453e-02 1.321940901746094799e-01 3.776647206065119472e-02
6.010100000000000442e-01 2.313949167728424072e-03 9.999687671661376953e-01 1.302052587270736694e-01 -3.978044912219047546e-02 9.850330948829650879e-01 1.006144523620605469e+00 1.803338527679443359e-04 1.000604748725891113e+00 1.312951296567916870e-01 1.003794908523559570e+00 4.021729901432991028e-02 9.996815919876098633e-01 -3.503995016217231750e-03 1.298858970403671265e-01 -4.127246886491775513e-02 1.306495517492294312e-01 4.040130972862243652e-02 4.265520838065143400e-03 1.000000000000000000e+00 1.321077500898272528e-01 -3.826144771720867838e-02 9.842586477311469073e-01 1.003077084045749690e+00 2.103688471600251568e-04 1.000021036886185932e+00 1.325062077939730409e-01 1.003077139407600349e+00 3.840697301567309874e-02 9.999909026930617895e-01 -4.265507902552571722e-03 1.322697527420371166e-01 -3.769759301399121937e-02 1.322697527446150823e-01 3.769759301388162648e-02
6.020100000000000451e-01 2.323850989341735840e-03 9.999687671661376953e-01 1.302193105220794678e-01 -3.974684700369834900e-02 9.851745367050170898e-01 1.006088018417358398e+00 1.598969101905822754e-04 1.000608801841735840e+00 1.313105821609497070e-01 1.003745436668395996e+00 4.010003805160522461e-02 9.996552467346191406e-01 -3.532387316226959229e-03 1.299040168523788452e-01 -4.126126319169998169e-02 1.306713521480560303e-01 4.028218984603881836e-02 4.272083629363465293e-03 1.000000000000000000e+00 1.321824317933856519e-01 -3.819497873463560678e-02 9.844458870212573487e-01 1.003075496479515216e+00 2.074361464220653606e-04 1.000020743614961738e+00 1.325810353930744756e-01 1.003075525167913540e+00 3.833986672699678244e-02 9.999908746674970317e-01 -4.272070634500017838e-03 1.323443972251135414e-01 -3.762993751292190853e-02 1.323443972256739543e-01 3.762993751289808037e-02
6.030100000000000460e-01 2.333745360374450684e-03 9.999687671661376953e-01 1.302334070205688477e-01 -3.971320763230323792e-02 9.853162169456481934e-01 1.006031632423400879e+00 1.395568251609802246e-04 1.000612974166870117e+00 1.313261240720748901e-01 1.003696084022521973e+00 3.998290374875068665e-02 9.996289014816284180e-01 -3.560750745236873627e-03 1.299221068620681763e-01 -4.125023260712623596e-02 1.306931972503662109e-01 4.016306996345520020e-02 4.278554900785660857e-03 1.000000000000000000e+00 1.322561075368569872e-01 -3.812969515072928139e-02 9.846312476066565456e-01 1.003073941146690684e+00 2.045424407984236894e-04 1.000020454243161439e+00 1.326548558424262836e-01 1.003073941193025842e+00 3.827395541942384127e-02 9.999908469896467977e-01 -4.278541847258920429e-03 1.324180365107938406e-01 -3.756348284304449753e-02 1.324180365091830458e-01 3.756348284311297053e-02
6.040100000000000469e-01 2.343609929084777832e-03 9.999687671661376953e-01 1.302474886178970337e-01 -3.967937082052230835e-02 9.854578375816345215e-01 1.005975246429443359e+00 1.191720366477966309e-04 1.000617146492004395e+00 1.313415169715881348e-01 1.003646731376647949e+00 3.986550122499465942e-02 9.996025562286376953e-01 -3.589136525988578796e-03 1.299402415752410889e-01 -4.123891144990921021e-02 1.307148337364196777e-01 4.004374146461486816e-02 4.284935869500927988e-03 1.000000000000000000e+00 1.323287900587067356e-01 -3.806557486477162022e-02 9.848147484887902481e-01 1.003072417377252945e+00 2.016872670688929969e-04 1.000020168724738534e+00 1.327276818960403670e-01 1.003072393042246935e+00 3.820921689283470618e-02 9.999908196585558517e-01 -4.284922757888296428e-03 1.324906833242816828e-01 -3.749820673240738395e-02 1.324906833208283063e-01 3.749820673255419706e-02
6.050100000000000477e-01 2.353489398956298828e-03 9.999687671661376953e-01 1.302615404129028320e-01 -3.964580595493316650e-02 9.855993986129760742e-01 1.005918860435485840e+00 9.879469871520996094e-05 1.000621318817138672e+00 1.313569396734237671e-01 1.003597378730773926e+00 3.974839299917221069e-02 9.995762109756469727e-01 -3.617527894675731659e-03 1.299583166837692261e-01 -4.122784733772277832e-02 1.307365745306015015e-01 3.992459177970886230e-02 4.291227738840276175e-03 1.000000000000000000e+00 1.324004919479614684e-01 -3.800259618678876461e-02 9.849964084838026546e-01 1.003070924511751283e+00 1.988701649706494171e-04 1.000019887013677611e+00 1.327995261455014453e-01 1.003070880340007909e+00 3.814562931482672753e-02 9.999907926709022954e-01 -4.291214569710367216e-03 1.325623502462385250e-01 -3.743408731652429072e-02 1.325623502412931198e-01 3.743408731673453227e-02
6.060100000000000486e-01 2.363398671150207520e-03 9.999687671661376953e-01 1.302756071090698242e-01 -3.961212560534477234e-02 9.857410192489624023e-01 1.005862355232238770e+00 7.840991020202636719e-05 1.000625371932983398e+00 1.313724815845489502e-01 1.003547787666320801e+00 3.963113576173782349e-02 9.995497465133666992e-01 -3.645964898169040680e-03 1.299764215946197510e-01 -4.121662676334381104e-02 1.307584345340728760e-01 3.980544209480285645e-02 4.297431697757118571e-03 1.000000000000000000e+00 1.324712256393490162e-01 -3.794073784122584114e-02 9.851762462145666754e-01 1.003069461904213977e+00 1.960906776450089281e-04 1.000019609064294324e+00 1.328704010275208736e-01 1.003069402439928481e+00 3.808317126747584602e-02 9.999907660232590922e-01 -4.297418471674526591e-03 1.326330497030416000e-01 -3.737110314648975362e-02 1.326330496969547468e-01 3.737110314674851885e-02
6.070100000000000495e-01 2.373293042182922363e-03 9.999687671661376953e-01 1.302896291017532349e-01 -3.957853838801383972e-02 9.858826398849487305e-01 1.005806088447570801e+00 5.798786878585815430e-05 1.000629544258117676e+00 1.313879787921905518e-01 1.003498554229736328e+00 3.951396793127059937e-02 9.995235204696655273e-01 -3.674337640404701233e-03 1.299944967031478882e-01 -4.120559245347976685e-02 1.307802498340606689e-01 3.968635201454162598e-02 4.303548920903947639e-03 1.000000000000000000e+00 1.325410034148458704e-01 -3.787997895947826932e-02 9.853542801122499029e-01 1.003068028922034616e+00 1.933483517190247335e-04 1.000019334831250939e+00 1.329403188261119029e-01 1.003067958709001228e+00 3.802182174199814774e-02 9.999907397122068664e-01 -4.303535638429180875e-03 1.327027939681051372e-01 -3.730923318174297898e-02 1.327027939612273888e-01 3.730923318203537009e-02
6.080100000000000504e-01 2.383172512054443359e-03 9.999687671661376953e-01 1.303037554025650024e-01 -3.954474255442619324e-02 9.860242009162902832e-01 1.005749583244323730e+00 3.764778375625610352e-05 1.000633597373962402e+00 1.314033567905426025e-01 1.003449201583862305e+00 3.939671069383621216e-02 9.994972944259643555e-01 -3.702693618834018707e-03 1.300126314163208008e-01 -4.119434207677841187e-02 1.308018863201141357e-01 3.956702351570129395e-02 4.309580568742791933e-03 1.000000000000000000e+00 1.326098374055360296e-01 -3.782029907199840890e-02 9.855305284183546455e-01 1.003066624945695873e+00 1.906427373634671956e-04 1.000019064269564328e+00 1.330092916744524956e-01 1.003066548527318247e+00 3.796156013082167130e-02 9.999907137343365671e-01 -4.309567230432195285e-03 1.327715951637569725e-01 -3.724845678218352552e-02 1.327715951564389374e-01 3.724845678249462388e-02
6.090100000000000513e-01 2.393059432506561279e-03 9.999687671661376953e-01 1.303178668022155762e-01 -3.951118513941764832e-02 9.861657619476318359e-01 1.005693078041076660e+00 1.721829175949096680e-05 1.000637769699096680e+00 1.314190030097961426e-01 1.003399610519409180e+00 3.927950933575630188e-02 9.994707107543945312e-01 -3.731102682650089264e-03 1.300307512283325195e-01 -4.118332266807556152e-02 1.308238506317138672e-01 3.944787383079528809e-02 4.315527787657471789e-03 1.000000000000000000e+00 1.326777395934465309e-01 -3.776167810055615359e-02 9.857050091867344266e-01 1.003065249368506606e+00 1.879733883462183261e-04 1.000018797334611520e+00 1.330773315567248261e-01 1.003065171287808255e+00 3.790236621981350057e-02 9.999906880862494685e-01 -4.315514394063167843e-03 1.328394652630929262e-01 -3.718875370044016915e-02 1.328394652556852684e-01 3.718875370075508391e-02
6.100100000000000522e-01 2.402938902378082275e-03 9.999687671661376953e-01 1.303320229053497314e-01 -3.947753459215164185e-02 9.863074421882629395e-01 1.005636811256408691e+00 -3.151595592498779297e-06 1.000641942024230957e+00 1.314345449209213257e-01 1.003350257873535156e+00 3.916232287883758545e-02 9.994444847106933594e-01 -3.759462386369705200e-03 1.300489455461502075e-01 -4.117219150066375732e-02 1.308456808328628540e-01 3.932878375053405762e-02 4.321391710067346015e-03 1.000000000000000000e+00 1.327447218133607498e-01 -3.770409635065105625e-02 9.858777402855889438e-01 1.003063901596338514e+00 1.853398620814378608e-04 1.000018533982133695e+00 1.331444503099321053e-01 1.003063826395971914e+00 3.784422018065868726e-02 9.999906627645588353e-01 -4.321378261737168248e-03 1.329064160918067561e-01 -3.713010407429031406e-02 1.329064160846599729e-01 3.713010407459413353e-02
6.110100000000000531e-01 2.412818372249603271e-03 9.999687671661376953e-01 1.303459554910659790e-01 -3.944370895624160767e-02 9.864489436149597168e-01 1.005580425262451172e+00 -2.353638410568237305e-05 1.000645995140075684e+00 1.314498037099838257e-01 1.003301024436950684e+00 3.904502093791961670e-02 9.994181394577026367e-01 -3.787893801927566528e-03 1.300669163465499878e-01 -4.116082936525344849e-02 1.308671534061431885e-01 3.920957446098327637e-02 4.327173454542717831e-03 1.000000000000000000e+00 1.328107957546089957e-01 -3.764753450407234969e-02 9.860487393994356031e-01 1.003062581047371227e+00 1.827417196743674809e-04 1.000018274168241739e+00 1.332106596256921738e-01 1.003062513269626255e+00 3.778710256338719403e-02 9.999906377658891454e-01 -4.327159952020155978e-03 1.329724593299967950e-01 -3.707248841922637650e-02 1.329724593234614949e-01 3.707248841950420287e-02
6.120100000000000540e-01 2.422712743282318115e-03 9.999687671661376953e-01 1.303600966930389404e-01 -3.941021859645843506e-02 9.865906238555908203e-01 1.005523920059204102e+00 -4.391372203826904297e-05 1.000650167465209961e+00 1.314653754234313965e-01 1.003251552581787109e+00 3.892789036035537720e-02 9.993917942047119141e-01 -3.816255368292331696e-03 1.300850957632064819e-01 -4.114989936351776123e-02 1.308891177177429199e-01 3.909048438072204590e-02 4.332874125921396154e-03 1.000000000000000000e+00 1.328759729628372910e-01 -3.759197361160453166e-02 9.862180240310599588e-01 1.003061287151841618e+00 1.801785259623330080e-04 1.000018017849419127e+00 1.332759710520096674e-01 1.003061231338655768e+00 3.773099428904794217e-02 9.999906130868794207e-01 -4.332860569745536350e-03 1.330376065139506625e-01 -3.701588762116710118e-02 1.330376065083774539e-01 3.701588762140402972e-02
6.130100000000000549e-01 2.432599663734436035e-03 9.999687671661376953e-01 1.303741782903671265e-01 -3.937643766403198242e-02 9.867321848869323730e-01 1.005467534065246582e+00 -6.432086229324340820e-05 1.000654339790344238e+00 1.314808726310729980e-01 1.003202199935913086e+00 3.881057351827621460e-02 9.993653297424316406e-01 -3.844678401947021484e-03 1.301032155752182007e-01 -4.113864153623580933e-02 1.309108883142471313e-01 3.897121548652648926e-02 4.338494815426670662e-03 1.000000000000000000e+00 1.329402648417542798e-01 -3.753739508587527335e-02 9.863856115034426164e-01 1.003060019351797783e+00 1.776498495517482784e-04 1.000017764982526369e+00 1.333403959950251183e-01 1.003059980044763710e+00 3.767587664252461388e-02 9.999905887241813396e-01 -4.338481206132152081e-03 1.331018690379067171e-01 -3.696028292931013981e-02 1.331018690336461530e-01 3.696028292949126576e-02
6.140099999999999447e-01 2.442479133605957031e-03 9.999687671661376953e-01 1.303882002830505371e-01 -3.934287652373313904e-02 9.868737459182739258e-01 1.005411267280578613e+00 -8.466839790344238281e-05 1.000658512115478516e+00 1.314962655305862427e-01 1.003152847290039062e+00 3.869346529245376587e-02 9.993391036987304688e-01 -3.873037174344062805e-03 1.301212608814239502e-01 -4.112761095166206360e-02 1.309325993061065674e-01 3.885212540626525879e-02 4.344036600786259188e-03 1.000000000000000000e+00 1.330036826548565976e-01 -3.748378069434310511e-02 9.865515189616662628e-01 1.003058777100859444e+00 1.751552628515731075e-04 1.000017515524804335e+00 1.334039457207432666e-01 1.003058758841234521e+00 3.762173126549311214e-02 9.999905646744624566e-01 -4.344022938903218528e-03 1.331652581557935811e-01 -3.690565594912388614e-02 1.331652581531962698e-01 3.690565594923430476e-02
6.150099999999999456e-01 2.452366054058074951e-03 9.999687671661376953e-01 1.304022967815399170e-01 -3.930912539362907410e-02 9.870153665542602539e-01 1.005354762077331543e+00 -1.050606369972229004e-04 1.000662565231323242e+00 1.315118372440338135e-01 1.003103375434875488e+00 3.857617825269699097e-02 9.993126392364501953e-01 -3.901417367160320282e-03 1.301393806934356689e-01 -4.111628979444503784e-02 1.309544444084167480e-01 3.873288631439208984e-02 4.349500546352321959e-03 1.000000000000000000e+00 1.330662375271331743e-01 -3.743111255242199259e-02 9.867157633747998258e-01 1.003057559863980375e+00 1.726943421031997016e-04 1.000017269433877809e+00 1.334666313567391127e-01 1.003057567192694455e+00 3.756854014951502285e-02 9.999905409344049811e-01 -4.349486832406356147e-03 1.332277849829476002e-01 -3.685198863547527182e-02 1.332277849823641225e-01 3.685198863550007836e-02
6.160099999999999465e-01 2.462267875671386719e-03 9.999688267707824707e-01 1.304163932800292969e-01 -3.927556052803993225e-02 9.871568679809570312e-01 1.005298376083374023e+00 -1.254677772521972656e-04 1.000666737556457520e+00 1.315273195505142212e-01 1.003053903579711914e+00 3.845895454287528992e-02 9.992864131927490234e-01 -3.929832018911838531e-03 1.301575452089309692e-01 -4.110525548458099365e-02 1.309762597084045410e-01 3.861373662948608398e-02 4.354887702988521556e-03 1.000000000000000000e+00 1.331279404443037606e-01 -3.737937312060233414e-02 9.868783615340154247e-01 1.003056367116098357e+00 1.702666674417839694e-04 1.000017026667650244e+00 1.335284638859771666e-01 1.003056402100938715e+00 3.751628561435466774e-02 9.999905174997223423e-01 -4.354873937542850203e-03 1.332894604975100594e-01 -3.679926328789456802e-02 1.332894604990995657e-01 3.679926328782699707e-02
6.170099999999999474e-01 2.472154796123504639e-03 9.999688267707824707e-01 1.304304748773574829e-01 -3.924187645316123962e-02 9.872984886169433594e-01 1.005241990089416504e+00 -1.458600163459777832e-04 1.000670790672302246e+00 1.315427720546722412e-01 1.003004550933837891e+00 3.834178671240806580e-02 9.992599487304687500e-01 -3.958236426115036011e-03 1.301756650209426880e-01 -4.109404236078262329e-02 1.309980154037475586e-01 3.849458694458007812e-02 4.360199108082799153e-03 1.000000000000000000e+00 1.331888022533391225e-01 -3.732854519949592442e-02 9.870393300526332236e-01 1.003055198341291643e+00 1.678718229331576186e-04 1.000016787184252021e+00 1.335894541444160311e-01 1.003055256773393689e+00 3.746495029288818973e-02 9.999904943646286126e-01 -4.360185291803144944e-03 1.333502955421135006e-01 -3.674746254462010753e-02 1.333502955455493355e-01 3.674746254447404381e-02
6.180099999999999483e-01 2.482026815414428711e-03 9.999688267707824707e-01 1.304445713758468628e-01 -3.920822590589523315e-02 9.874401688575744629e-01 1.005185604095458984e+00 -1.662150025367736816e-04 1.000675082206726074e+00 1.315582990646362305e-01 1.002955198287963867e+00 3.822449594736099243e-02 9.992336034774780273e-01 -3.986557014286518097e-03 1.301937550306320190e-01 -4.108301177620887756e-02 1.310198605060577393e-01 3.837540745735168457e-02 4.365435790993141621e-03 1.000000000000000000e+00 1.332488337197996198e-01 -3.727861183644332055e-02 9.871986854536590750e-01 1.003054053054760475e+00 1.655093956313821648e-04 1.000016550944133442e+00 1.336496129870593796e-01 1.003054170262769995e+00 3.741451741441405993e-02 9.999904715416059187e-01 -4.365421923865709167e-03 1.334103008381078148e-01 -3.669656932633872520e-02 1.334103008461239026e-01 3.669656932599794225e-02
6.190099999999999492e-01 2.491921186447143555e-03 9.999688267707824707e-01 1.304587423801422119e-01 -3.917460143566131592e-02 9.875817298889160156e-01 1.005129218101501465e+00 -1.866146922111511230e-04 1.000679135322570801e+00 1.315738111734390259e-01 1.002905845642089844e+00 3.810732811689376831e-02 9.992073774337768555e-01 -4.014991223812103271e-03 1.302119940519332886e-01 -4.107188433408737183e-02 1.310416460037231445e-01 3.825625777244567871e-02 4.370598761639436260e-03 1.000000000000000000e+00 1.333080454088543809e-01 -3.722955650829277291e-02 9.873564439862300146e-01 1.003052930710901292e+00 1.631789755828800669e-04 1.000016317901466723e+00 1.337089507419298717e-01 1.003053032541937117e+00 3.736496950709360110e-02 9.999904489837492250e-01 -4.370584845514353250e-03 1.334694870355946916e-01 -3.664656687147866548e-02 1.334694870424500135e-01 3.664656687118722500e-02
6.200099999999999500e-01 2.501800656318664551e-03 9.999688267707824707e-01 1.304727494716644287e-01 -3.914091736078262329e-02 9.877233505249023438e-01 1.005072832107543945e+00 -2.069994807243347168e-04 1.000683188438415527e+00 1.315892338752746582e-01 1.002856373786926270e+00 3.799016401171684265e-02 9.991809129714965820e-01 -4.043379798531532288e-03 1.302300244569778442e-01 -4.106067866086959839e-02 1.310633718967437744e-01 3.813704848289489746e-02 4.375689023922719155e-03 1.000000000000000000e+00 1.333664478259731501e-01 -3.718136289822081275e-02 9.875126218415536394e-01 1.003051830798866284e+00 1.608801553637123378e-04 1.000016088013130133e+00 1.337674777994128650e-01 1.003051789177150654e+00 3.731628972898606150e-02 9.999904266663166563e-01 -4.375675061565759312e-03 1.335278646769817723e-01 -3.659743866804430340e-02 1.335278646727610929e-01 3.659743866822373626e-02
6.210099999999999509e-01 2.511702477931976318e-03 9.999688267707824707e-01 1.304869055747985840e-01 -3.910721838474273682e-02 9.878649711608886719e-01 1.005016326904296875e+00 -2.273842692375183105e-04 1.000687241554260254e+00 1.316048502922058105e-01 1.002806901931762695e+00 3.787293657660484314e-02 9.991544485092163086e-01 -4.071745090186595917e-03 1.302482038736343384e-01 -4.104952514171600342e-02 1.310853213071823120e-01 3.801792860031127930e-02 4.380707551973533030e-03 1.000000000000000000e+00 1.334240511685675368e-01 -3.713401527473904340e-02 9.876672347684989361e-01 1.003050752958453584e+00 1.586125447958106830e-04 1.000015861249428761e+00 1.338252048231291513e-01 1.003050651052442399e+00 3.726846384318824312e-02 9.999904046703775862e-01 -4.380693542540271997e-03 1.335854437668832218e-01 -3.654916899651434320e-02 1.335854437580238641e-01 3.654916899689096554e-02
6.220099999999999518e-01 2.521567046642303467e-03 9.999688267707824707e-01 1.305009424686431885e-01 -3.907349333167076111e-02 9.880065321922302246e-01 1.004960060119628906e+00 -2.477690577507019043e-04 1.000691533088684082e+00 1.316202133893966675e-01 1.002757668495178223e+00 3.775570914149284363e-02 9.991282224655151367e-01 -4.100141115486621857e-03 1.302662640810012817e-01 -4.103828221559524536e-02 1.311068981885910034e-01 3.789868950843811035e-02 4.385655326895414839e-03 1.000000000000000000e+00 1.334808657108891294e-01 -3.708749789444335671e-02 9.878202986673728647e-01 1.003049696755517139e+00 1.563757461943470276e-04 1.000015637573343330e+00 1.338821422271087025e-01 1.003049680030572821e+00 3.722147646800367388e-02 9.999903830175596031e-01 -4.385641268473342534e-03 1.336422345155903468e-01 -3.650174200975180028e-02 1.336422345133520539e-01 3.650174200984695333e-02
6.230099999999999527e-01 2.531468868255615234e-03 9.999688267707824707e-01 1.305150091648101807e-01 -3.903995081782341003e-02 9.881480336189270020e-01 1.004903435707092285e+00 -2.681538462638854980e-04 1.000695586204528809e+00 1.316357702016830444e-01 1.002708196640014648e+00 3.763847798109054565e-02 9.991018772125244141e-01 -4.128517583012580872e-03 1.302844136953353882e-01 -4.102728515863418579e-02 1.311288028955459595e-01 3.777953982353210449e-02 4.390533312225805389e-03 1.000000000000000000e+00 1.335369015474912324e-01 -3.704179539678217892e-02 9.879718291938407448e-01 1.003048661686818388e+00 1.541693640286873556e-04 1.000015416940893243e+00 1.339382998892025278e-01 1.003048775282894045e+00 3.717531137051752893e-02 9.999903616646768079e-01 -4.390519204609961632e-03 1.336982470946339874e-01 -3.645514212107453522e-02 1.336982471025103258e-01 3.645514212073969196e-02
6.240099999999999536e-01 2.541348338127136230e-03 9.999688267707824707e-01 1.305290758609771729e-01 -3.900627419352531433e-02 9.882897138595581055e-01 1.004847168922424316e+00 -2.885535359382629395e-04 1.000699758529663086e+00 1.316512376070022583e-01 1.002658724784851074e+00 3.752128407359123230e-02 9.990756511688232422e-01 -4.156948067247867584e-03 1.303024888038635254e-01 -4.101606458425521851e-02 1.311505436897277832e-01 3.766036033630371094e-02 4.395342448637792714e-03 1.000000000000000000e+00 1.335921685377018664e-01 -3.699689287932905052e-02 9.881218416703387852e-01 1.003047647220413063e+00 1.519930090288588304e-04 1.000015199304924884e+00 1.339936872633436249e-01 1.003047749870422445e+00 3.712995212438208875e-02 9.999903405342712714e-01 -4.395328294800037242e-03 1.337534915150182246e-01 -3.640935413905201784e-02 1.337534915220729703e-01 3.640935413875211191e-02
6.250099999999999545e-01 2.551227807998657227e-03 9.999688267707824707e-01 1.305431425571441650e-01 -3.897247463464736938e-02 9.884312748908996582e-01 1.004790782928466797e+00 -3.089159727096557617e-04 1.000703811645507812e+00 1.316666305065155029e-01 1.002609372138977051e+00 3.740393742918968201e-02 9.990491867065429688e-01 -4.185291938483715057e-03 1.303205341100692749e-01 -4.100476950407028198e-02 1.311722099781036377e-01 3.754109144210815430e-02 4.400083685437580772e-03 1.000000000000000000e+00 1.336466766361262826e-01 -3.695277539875152506e-02 9.882703516002857569e-01 1.003046652922231718e+00 1.498462920774869809e-04 1.000014984626980574e+00 1.340483143301904601e-01 1.003046613653065355e+00 3.708538375706443846e-02 9.999903196272772465e-01 -4.400069488169192078e-03 1.338079777124125125e-01 -3.636436298029998432e-02 1.338079777085062205e-01 3.636436298046605287e-02
6.260099999999999554e-01 2.561099827289581299e-03 9.999688267707824707e-01 1.305572241544723511e-01 -3.893882781267166138e-02 9.885728955268859863e-01 1.004734396934509277e+00 -3.292858600616455078e-04 1.000707983970642090e+00 1.316820681095123291e-01 1.002560019493103027e+00 3.728662058711051941e-02 9.990229606628417969e-01 -4.213713109493255615e-03 1.303386688232421875e-01 -4.099371284246444702e-02 1.311939656734466553e-01 3.742185235023498535e-02 4.404757936564440181e-03 1.000000000000000000e+00 1.337004354313869048e-01 -3.690942865894820263e-02 9.884173739487474020e-01 1.003045678476914171e+00 1.477288423483650432e-04 1.000014772879169955e+00 1.341021911385080478e-01 1.003045574589264133e+00 3.704159345267294540e-02 9.999902990236779754e-01 -4.404743695097104901e-03 1.338617150852584314e-01 -3.632015436547517129e-02 1.338617150763743158e-01 3.632015436585284834e-02
6.270099999999999563e-01 2.571009099483489990e-03 9.999688267707824707e-01 1.305712908506393433e-01 -3.890515863895416260e-02 9.887144565582275391e-01 1.004677891731262207e+00 -3.497079014778137207e-04 1.000712156295776367e+00 1.316975653171539307e-01 1.002510547637939453e+00 3.716954216361045837e-02 9.989964962005615234e-01 -4.242075607180595398e-03 1.303567886352539062e-01 -4.098249226808547974e-02 1.312157511711120605e-01 3.730276226997375488e-02 4.409366121284435253e-03 1.000000000000000000e+00 1.337534545731065561e-01 -3.686683836896476746e-02 9.885629238074556957e-01 1.003044723500023050e+00 1.456402825591623690e-04 1.000014564026772135e+00 1.341553274910107230e-01 1.003044700457986549e+00 3.699856733493128019e-02 9.999902787475484223e-01 -4.409351833681549732e-03 1.339147132142304020e-01 -3.627671391174992765e-02 1.339147132116282335e-01 3.627671391186054750e-02
6.280099999999999572e-01 2.580903470516204834e-03 9.999688267707824707e-01 1.305854171514511108e-01 -3.887166082859039307e-02 9.888560771942138672e-01 1.004621505737304688e+00 -3.700926899909973145e-04 1.000716328620910645e+00 1.317131519317626953e-01 1.002461194992065430e+00 3.705240413546562195e-02 9.989701509475708008e-01 -4.270468838512897491e-03 1.303749531507492065e-01 -4.097159579396247864e-02 1.312376260757446289e-01 3.718376159667968750e-02 4.413909143794405784e-03 1.000000000000000000e+00 1.338057435582203913e-01 -3.682499056115039887e-02 9.887070160615689662e-01 1.003043787536765485e+00 1.435802368726399423e-04 1.000014358028092243e+00 1.342077326840436235e-01 1.003043897624328551e+00 3.695629062620953142e-02 9.999902587586548819e-01 -4.413894809704881940e-03 1.339669816671657243e-01 -3.623402743788768643e-02 1.339669816748921549e-01 3.623402743755922001e-02
6.290099999999999580e-01 2.590797841548919678e-03 9.999688267707824707e-01 1.305995285511016846e-01 -3.883793205022811890e-02 9.889976382255554199e-01 1.004565119743347168e+00 -3.904774785041809082e-04 1.000720381736755371e+00 1.317286342382431030e-01 1.002411842346191406e+00 3.693502768874168396e-02 9.989439249038696289e-01 -4.298837855458259583e-03 1.303930878639221191e-01 -4.096037521958351135e-02 1.312594413757324219e-01 3.706443309783935547e-02 4.418387885208241959e-03 1.000000000000000000e+00 1.338573116466318103e-01 -3.678387170690719521e-02 9.888496652551066468e-01 1.003042870096577666e+00 1.415483357986965416e-04 1.000014154837709501e+00 1.342594155604283634e-01 1.003042973662653825e+00 3.691474823997946408e-02 9.999902389774434353e-01 -4.418373507552123339e-03 1.340185298605968967e-01 -3.619208112925718923e-02 1.340185298678408243e-01 3.619208112894923418e-02
6.300099999999999589e-01 2.600662410259246826e-03 9.999688267707824707e-01 1.306135356426239014e-01 -3.880423679947853088e-02 9.891394376754760742e-01 1.004508852958679199e+00 -4.108622670173645020e-04 1.000724554061889648e+00 1.317440122365951538e-01 1.002362489700317383e+00 3.681783378124237061e-02 9.989174604415893555e-01 -4.327259957790374756e-03 1.304111480712890625e-01 -4.094912484288215637e-02 1.312811374664306641e-01 3.694531321525573730e-02 4.422803235375419133e-03 1.000000000000000000e+00 1.339081681959128078e-01 -3.674346822790669487e-02 9.889908861171127219e-01 1.003041970787114101e+00 1.395442101280624017e-04 1.000013954418971007e+00 1.343103854949194986e-01 1.003041934225357146e+00 3.687392654439029804e-02 9.999902194032642688e-01 -4.422788816964636112e-03 1.340693671370344897e-01 -3.615086127144460926e-02 1.340693671334527992e-01 3.615086127159687635e-02
6.310099999999999598e-01 2.610556781291961670e-03 9.999688267707824707e-01 1.306276321411132812e-01 -3.877048566937446594e-02 9.892808794975280762e-01 1.004452466964721680e+00 -4.312470555305480957e-04 1.000728607177734375e+00 1.317593753337860107e-01 1.002313137054443359e+00 3.670057281851768494e-02 9.988912343978881836e-01 -4.355606622993946075e-03 1.304292380809783936e-01 -4.093786329030990601e-02 1.313027888536453247e-01 3.682601451873779297e-02 4.427156051133749812e-03 1.000000000000000000e+00 1.339583222223554304e-01 -3.670376712952060777e-02 9.891306928699356016e-01 1.003041089333034819e+00 1.375675083257616978e-04 1.000013756745759430e+00 1.343606519567165369e-01 1.003040983812599984e+00 3.683381400606434986e-02 9.999902001148142094e-01 -4.427141591280315397e-03 1.341195023258367203e-01 -3.611035489087855571e-02 1.341195023169380607e-01 3.611035489125685033e-02
6.320099999999999607e-01 2.620458602905273438e-03 9.999688267707824707e-01 1.306416988372802734e-01 -3.873692080378532410e-02 9.894223213195800781e-01 1.004395961761474609e+00 -4.516467452049255371e-04 1.000732779502868652e+00 1.317749470472335815e-01 1.002263545989990234e+00 3.658346459269523621e-02 9.988647699356079102e-01 -4.384053871035575867e-03 1.304473280906677246e-01 -4.092684388160705566e-02 1.313246786594390869e-01 3.670695424079895020e-02 4.431447193103449714e-03 1.000000000000000000e+00 1.340077827880670203e-01 -3.666475543767784562e-02 9.892690998384068291e-01 1.003040225395128049e+00 1.356178734136742701e-04 1.000013561785656480e+00 1.344102241748953708e-01 1.003040196379002991e+00 3.679439811999861420e-02 9.999901811387275075e-01 -4.431432689846431620e-03 1.341689444151131227e-01 -3.607054893357353187e-02 1.341689444121572650e-01 3.607054893369919524e-02
6.330099999999999616e-01 2.630323171615600586e-03 9.999688267707824707e-01 1.306558549404144287e-01 -3.870321810245513916e-02 9.895640611648559570e-01 1.004339575767517090e+00 -4.719942808151245117e-04 1.000736951828002930e+00 1.317905485630035400e-01 1.002214193344116211e+00 3.646612167358398438e-02 9.988385438919067383e-01 -4.412414506077766418e-03 1.304655373096466064e-01 -4.091570153832435608e-02 1.313465237617492676e-01 3.658765554428100586e-02 4.435677509118812062e-03 1.000000000000000000e+00 1.340565588268986252e-01 -3.662642044973720562e-02 9.894061211756539631e-01 1.003039378562558204e+00 1.336949491578728335e-04 1.000013369499229254e+00 1.344591108982438055e-01 1.003039485214981763e+00 3.675566543336530184e-02 9.999901624376261733e-01 -4.435662961965327646e-03 1.342177024039281907e-01 -3.603143049555541239e-02 1.342177024114944717e-01 3.603143049523375996e-02
6.340099999999999625e-01 2.640224993228912354e-03 9.999688267707824707e-01 1.306699067354202271e-01 -3.866953402757644653e-02 9.897055625915527344e-01 1.004283189773559570e+00 -4.924088716506958008e-04 1.000741004943847656e+00 1.318059563636779785e-01 1.002164840698242188e+00 3.634900972247123718e-02 9.988119602203369141e-01 -4.440831951797008514e-03 1.304836273193359375e-01 -4.090446978807449341e-02 1.313682198524475098e-01 3.646859526634216309e-02 4.439847823949611035e-03 1.000000000000000000e+00 1.341046590358482282e-01 -3.658874988145582180e-02 9.895417706888018916e-01 1.003038548382015449e+00 1.317983856341517013e-04 1.000013179842794919e+00 1.345073203961378860e-01 1.003038652931979913e+00 3.671760207339154480e-02 9.999901439300785677e-01 -4.439833235763237726e-03 1.342657851505502653e-01 -3.599298700978759841e-02 1.342657851579732164e-01 3.599298700947203139e-02
6.350099999999999634e-01 2.650097012519836426e-03 9.999688267707824707e-01 1.306840181350708008e-01 -3.863592073321342468e-02 9.898473620414733887e-01 1.004226803779602051e+00 -5.127415060997009277e-04 1.000745177268981934e+00 1.318214386701583862e-01 1.002115488052368164e+00 3.623166680335998535e-02 9.987857341766357422e-01 -4.469157196581363678e-03 1.305017918348312378e-01 -4.089343547821044922e-02 1.313900351524353027e-01 3.634938597679138184e-02 4.443958971052011826e-03 1.000000000000000000e+00 1.341520922101110957e-01 -3.655173139367836471e-02 9.896760623712512750e-01 1.003037734498596123e+00 1.299278333509843613e-04 1.000012992781484034e+00 1.345548614720711578e-01 1.003037700970596191e+00 3.668019562249606041e-02 9.999901256138573613e-01 -4.443944344660751347e-03 1.343132014391287543e-01 -3.595520600487914220e-02 1.343132014358819348e-01 3.595520600501716374e-02
6.360099999999999643e-01 2.659991383552551270e-03 9.999688267707824707e-01 1.306980550289154053e-01 -3.860215097665786743e-02 9.899888038635253906e-01 1.004170298576354980e+00 -5.331635475158691406e-04 1.000749349594116211e+00 1.318369209766387939e-01 1.002066016197204590e+00 3.611446917057037354e-02 9.987593889236450195e-01 -4.497580230236053467e-03 1.305198222398757935e-01 -4.088219627737998962e-02 1.314118206501007080e-01 3.623017668724060059e-02 4.448011753220701067e-03 1.000000000000000000e+00 1.341988668278724928e-01 -3.651535317200835240e-02 9.898090097414194988e-01 1.003036936672603074e+00 1.280829597930891470e-04 1.000012808290903887e+00 1.346017430487283784e-01 1.003036829840466604e+00 3.664343570399458683e-02 9.999901075661679073e-01 -4.447997088021364044e-03 1.343599595647475831e-01 -3.591807569124842031e-02 1.343599595558446491e-01 3.591807569162690922e-02
6.370099999999999651e-01 2.669885754585266113e-03 9.999688267707824707e-01 1.307121366262435913e-01 -3.856855258345603943e-02 9.901304244995117188e-01 1.004113912582397461e+00 -5.535557866096496582e-04 1.000753521919250488e+00 1.318523883819580078e-01 1.002016663551330566e+00 3.599742054939270020e-02 9.987330436706542969e-01 -4.525948315858840942e-03 1.305379569530487061e-01 -4.087102040648460388e-02 1.314335763454437256e-01 3.611105680465698242e-02 4.452006975589581014e-03 1.000000000000000000e+00 1.342449913986412668e-01 -3.647960343640541808e-02 9.899406263966867847e-01 1.003036154606017138e+00 1.262634279788580759e-04 1.000012626340917032e+00 1.346479738170236751e-01 1.003036119931760339e+00 3.660731106273492491e-02 9.999900898163157636e-01 -4.451992269596912605e-03 1.344060679577624151e-01 -3.588158422095116123e-02 1.344060679544630821e-01 3.588158422109142404e-02
6.380099999999999660e-01 2.679757773876190186e-03 9.999688267707824707e-01 1.307261884212493896e-01 -3.853502497076988220e-02 9.902721047401428223e-01 1.004057407379150391e+00 -5.739256739616394043e-04 1.000757455825805664e+00 1.318678855895996094e-01 1.001967310905456543e+00 3.588007017970085144e-02 9.987066984176635742e-01 -4.554344341158866882e-03 1.305560469627380371e-01 -4.085998982191085815e-02 1.314553767442703247e-01 3.599184751510620117e-02 4.455945432585624658e-03 1.000000000000000000e+00 1.342904743257317124e-01 -3.644447063314806140e-02 9.900709257946311848e-01 1.003035387927886157e+00 1.244689009882588829e-04 1.000012446894315232e+00 1.346935620101356312e-01 1.003035491192201700e+00 3.657180945205307232e-02 9.999900723296785143e-01 -4.455930685169503906e-03 1.344515350813562105e-01 -3.584571985084851475e-02 1.344515350887521277e-01 3.584571985053409959e-02
6.390099999999999669e-01 2.689667046070098877e-03 9.999688267707824707e-01 1.307402998208999634e-01 -3.850116953253746033e-02 9.904135465621948242e-01 1.004001140594482422e+00 -5.943775177001953125e-04 1.000761747360229492e+00 1.318834424018859863e-01 1.001917839050292969e+00 3.576284646987915039e-02 9.986802339553833008e-01 -4.582788795232772827e-03 1.305742263793945312e-01 -4.084867611527442932e-02 1.314772218465805054e-01 3.587269783020019531e-02 4.459827895789581810e-03 1.000000000000000000e+00 1.343353237774853604e-01 -3.640994360524808099e-02 9.901999210446510435e-01 1.003034636218458120e+00 1.226990480689958175e-04 1.000012269909134499e+00 1.347385153593782525e-01 1.003034741794480933e+00 3.653691809928768380e-02 9.999900550231615171e-01 -4.459813109752719038e-03 1.344963692694290947e-01 -3.581047114462766051e-02 1.344963692770208274e-01 3.581047114430491868e-02
6.400099999999999678e-01 2.699546515941619873e-03 9.999688267707824707e-01 1.307543367147445679e-01 -3.846767917275428772e-02 9.905551671981811523e-01 1.003944635391235352e+00 -6.147101521492004395e-04 1.000765919685363770e+00 1.318988800048828125e-01 1.001868486404418945e+00 3.564564883708953857e-02 9.986540079116821289e-01 -4.611090756952762604e-03 1.305923014879226685e-01 -4.083764553070068359e-02 1.314989775419235229e-01 3.575360774993896484e-02 4.463655145290660112e-03 1.000000000000000000e+00 1.343795480193943626e-01 -3.637601113851502560e-02 9.903276254412505253e-01 1.003033899156400288e+00 1.209535390742128323e-04 1.000012095352253105e+00 1.347828421296321522e-01 1.003033868963527420e+00 3.650262568637956118e-02 9.999900378929649225e-01 -4.463640323472755148e-03 1.345405787805444564e-01 -3.577582675955382624e-02 1.345405787776426387e-01 3.577582675967718590e-02
6.410099999999999687e-01 2.709433436393737793e-03 9.999688267707824707e-01 1.307685226202011108e-01 -3.843390941619873047e-02 9.906967878341674805e-01 1.003888368606567383e+00 -6.351023912429809570e-04 1.000769972801208496e+00 1.319144368171691895e-01 1.001819133758544922e+00 3.552854061126708984e-02 9.986276626586914062e-01 -4.639486782252788544e-03 1.306104958057403564e-01 -4.082645475864410400e-02 1.315208077430725098e-01 3.563445806503295898e-02 4.467427932838741525e-03 1.000000000000000000e+00 1.344231550236690553e-01 -3.634266248900439727e-02 9.904540518355402501e-01 1.003033176533683291e+00 1.192320600749310048e-04 1.000011923200935460e+00 1.348265507280160536e-01 1.003033068686606244e+00 3.646892287902175206e-02 9.999900210145959978e-01 -4.467413074726080298e-03 1.345841714081918994e-01 -3.574177597967858472e-02 1.345841713992948496e-01 3.574177598005680995e-02
6.420099999999999696e-01 2.719312906265258789e-03 9.999688267707824707e-01 1.307825595140457153e-01 -3.840039297938346863e-02 9.908383488655090332e-01 1.003831863403320312e+00 -6.554722785949707031e-04 1.000774145126342773e+00 1.319298595190048218e-01 1.001769661903381348e+00 3.541125357151031494e-02 9.986011981964111328e-01 -4.667893052101135254e-03 1.306285113096237183e-01 -4.081550240516662598e-02 1.315425336360931396e-01 3.551524877548217773e-02 4.471147011179813988e-03 1.000000000000000000e+00 1.344661527800733725e-01 -3.630988695937472505e-02 9.905792131348001295e-01 1.003032468089850582e+00 1.175342936179435741e-04 1.000011753427290762e+00 1.348696493406846275e-01 1.003032428049735358e+00 3.643579956205432457e-02 9.999900044201400773e-01 -4.471132114763039407e-03 1.346271550576841336e-01 -3.570830805178216300e-02 1.346271550540515394e-01 3.570830805193658808e-02
6.430099999999999705e-01 2.729184925556182861e-03 9.999688267707824707e-01 1.307966858148574829e-01 -3.836669027805328369e-02 9.909800887107849121e-01 1.003775596618652344e+00 -6.758421659469604492e-04 1.000778198242187500e+00 1.319453865289688110e-01 1.001720428466796875e+00 3.529404103755950928e-02 9.985749721527099609e-01 -4.696257412433624268e-03 1.306467056274414062e-01 -4.080424830317497253e-02 1.315643489360809326e-01 3.539600968360900879e-02 4.474813124238113948e-03 1.000000000000000000e+00 1.345085491920623155e-01 -3.627767403944575503e-02 9.907031221356555895e-01 1.003031773490136169e+00 1.158599216541881524e-04 1.000011585996278596e+00 1.349121457152760994e-01 1.003031873390316076e+00 3.640324458708989880e-02 9.999899880776287331e-01 -4.474798188754614686e-03 1.346695376873094929e-01 -3.567541228781022367e-02 1.346695376945247768e-01 3.567541228750348986e-02
6.440099999999999714e-01 2.739101648330688477e-03 9.999688267707824707e-01 1.308106780052185059e-01 -3.833306953310966492e-02 9.911215901374816895e-01 1.003719091415405273e+00 -6.962716579437255859e-04 1.000782251358032227e+00 1.319608390331268311e-01 1.001670837402343750e+00 3.517688810825347900e-02 9.985485076904296875e-01 -4.724671132862567902e-03 1.306647658348083496e-01 -4.079306125640869141e-02 1.315861195325851440e-01 3.527697920799255371e-02 4.478426993476039043e-03 1.000000000000000000e+00 1.345503519314457941e-01 -3.624601359356310198e-02 9.908257912867380890e-01 1.003031092345040287e+00 1.142086320741944589e-04 1.000011420867625622e+00 1.349540470782935320e-01 1.003031198966841009e+00 3.637124617915589442e-02 9.999899719025172606e-01 -4.478412021663435993e-03 1.347113271383388877e-01 -3.564307827645214755e-02 1.347113271460891881e-01 3.564307827612266111e-02
6.450099999999999723e-01 2.748966217041015625e-03 9.999688267707824707e-01 1.308248341083526611e-01 -3.829934075474739075e-02 9.912632107734680176e-01 1.003662705421447754e+00 -7.166266441345214844e-04 1.000786542892456055e+00 1.319764256477355957e-01 1.001621484756469727e+00 3.505954146385192871e-02 9.985221624374389648e-01 -4.753068089485168457e-03 1.306829154491424561e-01 -4.078193753957748413e-02 1.316079795360565186e-01 3.515768051147460938e-02 4.481989348579670795e-03 1.000000000000000000e+00 1.345915687648190640e-01 -3.621489542884472751e-02 9.909472332185225163e-01 1.003030424363300810e+00 1.125801135631463232e-04 1.000011258009904536e+00 1.349953611867762693e-01 1.003030397785065864e+00 3.633979401555924305e-02 9.999899558894360663e-01 -4.481974343285172538e-03 1.347525311746246568e-01 -3.561129569978203901e-02 1.347525311720781382e-01 3.561129569989029270e-02
6.460099999999999731e-01 2.758868038654327393e-03 9.999688863754272461e-01 1.308387964963912964e-01 -3.826555237174034119e-02 9.914047718048095703e-01 1.003606319427490234e+00 -7.370561361312866211e-04 1.000790715217590332e+00 1.319916546344757080e-01 1.001572132110595703e+00 3.494234383106231689e-02 9.984958171844482422e-01 -4.781475290656089783e-03 1.307008862495422363e-01 -4.077067971229553223e-02 1.316295564174652100e-01 3.503853082656860352e-02 4.485500893170672743e-03 1.000000000000000000e+00 1.346322071885906468e-01 -3.618430977238491775e-02 9.910674601494078306e-01 1.003029769364943036e+00 1.109740702235348305e-04 1.000011097401959592e+00 1.350360959612590950e-01 1.003029660778406162e+00 3.630887970046004637e-02 9.999899401119856091e-01 -4.485485853974895132e-03 1.347931571187542255e-01 -3.558005481546749893e-02 1.347931571098732739e-01 3.558005481584505109e-02
6.470099999999999740e-01 2.768740057945251465e-03 9.999688863754272461e-01 1.308529824018478394e-01 -3.823202475905418396e-02 9.915463328361511230e-01 1.003549933433532715e+00 -7.574185729026794434e-04 1.000794768333435059e+00 1.320073008537292480e-01 1.001522779464721680e+00 3.482514619827270508e-02 9.984694719314575195e-01 -4.809848032891750336e-03 1.307191401720046997e-01 -4.075964912772178650e-02 1.316514313220977783e-01 3.491935133934020996e-02 4.488962330622191937e-03 1.000000000000000000e+00 1.346722747036936119e-01 -3.615424690864867813e-02 9.911864843319438956e-01 1.003029127123808983e+00 1.093902035424658626e-04 1.000010939018099343e+00 1.350762591145937830e-01 1.003029081989393001e+00 3.627849415931032329e-02 9.999899246051379142e-01 -4.488947255492050335e-03 1.348332123817390371e-01 -3.554934586410832265e-02 1.348332123777833957e-01 3.554934586427647980e-02
6.480099999999999749e-01 2.778641879558563232e-03 9.999688863754272461e-01 1.308670043945312500e-01 -3.819820284843444824e-02 9.916879534721374512e-01 1.003493666648864746e+00 -7.778182625770568848e-04 1.000798821449279785e+00 1.320226341485977173e-01 1.001473426818847656e+00 3.470786288380622864e-02 9.984432458877563477e-01 -4.838258959352970123e-03 1.307372003793716431e-01 -4.074841737747192383e-02 1.316731274127960205e-01 3.480014204978942871e-02 4.492374357188165697e-03 1.000000000000000000e+00 1.347117787426408420e-01 -3.612469727534076136e-02 9.913043179346227030e-01 1.003028497337961955e+00 1.078282137833849275e-04 1.000010782825382583e+00 1.351158579371798951e-01 1.003028593877812957e+00 3.624862724387010321e-02 9.999899093394754024e-01 -4.492359245233472874e-03 1.348727044461716651e-01 -3.551915911667902909e-02 1.348727044531961849e-01 3.551915911638040685e-02
6.490099999999999758e-01 2.782762050628662109e-03 9.999688863754272461e-01 1.307916641235351562e-01 -3.820242360234260559e-02 9.917253255844116211e-01 1.003467321395874023e+00 -7.843971252441406250e-04 1.000798106193542480e+00 1.319673210382461548e-01 1.001445055007934570e+00 3.468152508139610291e-02 9.984170198440551758e-01 -4.844025708734989166e-03 1.306612193584442139e-01 -4.075708240270614624e-02 1.316222250461578369e-01 3.478261828422546387e-02 4.495737647181510289e-03 1.000000000000000000e+00 1.347507265108487673e-01 -3.609565166232149569e-02 9.914209727801909233e-01 1.003027879645201459e+00 1.062878068514648121e-04 1.000010628785187761e+00 1.351548991819669643e-01 1.003027987312870239e+00 3.621926808457413133e-02 9.999898942292141379e-01 -4.495722501070719378e-03 1.349116406904198595e-01 -3.548948509122924061e-02 1.349116406983184857e-01 3.548948509089345366e-02
6.500099999999999767e-01 2.786412835121154785e-03 9.999688863754272461e-01 1.307086199522018433e-01 -3.820988535881042480e-02 9.917536973953247070e-01 1.003443598747253418e+00 -7.898211479187011719e-04 1.000796914100646973e+00 1.319060027599334717e-01 1.001418590545654297e+00 3.466338291764259338e-02 9.983906745910644531e-01 -4.847907461225986481e-03 1.305771321058273315e-01 -4.076768457889556885e-02 1.315651237964630127e-01 3.477427363395690918e-02 4.499052882766512579e-03 1.000000000000000000e+00 1.347891253050614857e-01 -3.606710080393964873e-02 9.915364608681865866e-01 1.003027273781172513e+00 1.047686896479503165e-04 1.000010476867721376e+00 1.351933901271593352e-01 1.003027251077980520e+00 3.619040725955351839e-02 9.999898792674155601e-01 -4.499037705350307677e-03 1.349500284127138350e-01 -3.546031440034922572e-02 1.349500284105328018e-01 3.546031440044194322e-02
6.510099999999999776e-01 2.790063619613647461e-03 9.999688863754272461e-01 1.306253224611282349e-01 -3.821727260947227478e-02 9.917819499969482422e-01 1.003419995307922363e+00 -7.952228188514709473e-04 1.000795722007751465e+00 1.318443715572357178e-01 1.001392245292663574e+00 3.464520722627639771e-02 9.983645677566528320e-01 -4.851720295846462250e-03 1.304927319288253784e-01 -4.077804088592529297e-02 1.315076947212219238e-01 3.476580977439880371e-02 4.502320722256021243e-03 1.000000000000000000e+00 1.348269821742241747e-01 -3.603903580829287412e-02 9.916507938169826231e-01 1.003026679590668158e+00 1.032705836630576829e-04 1.000010327053318937e+00 1.352313382338509173e-01 1.003026570521556193e+00 3.616203721693877354e-02 9.999898645255639318e-01 -4.502305513214330257e-03 1.349878744935725516e-01 -3.543163818466277259e-02 1.349878744847179401e-01 3.543163818503920065e-02
6.520099999999999785e-01 2.793714404106140137e-03 9.999688863754272461e-01 1.305422484874725342e-01 -3.822467476129531860e-02 9.918100833892822266e-01 1.003396391868591309e+00 -8.006095886230468750e-04 1.000794529914855957e+00 1.317830383777618408e-01 1.001365780830383301e+00 3.462688252329826355e-02 9.983382225036621094e-01 -4.855560138821601868e-03 1.304086297750473022e-01 -4.078847914934158325e-02 1.314505785703659058e-01 3.475725650787353516e-02 4.505541822565551323e-03 1.000000000000000000e+00 1.348643041595308512e-01 -3.601144785021911932e-02 9.917639832579019377e-01 1.003026096878895324e+00 1.017932086492574913e-04 1.000010179318431724e+00 1.352687507712192760e-01 1.003026046903636725e+00 3.613414983290828830e-02 9.999898500416233293e-01 -4.505526579842073810e-03 1.350251858786021275e-01 -3.540344758712307000e-02 1.350251858743337086e-01 3.540344758730452901e-02
6.530099999999999794e-01 2.797350287437438965e-03 9.999688863754272461e-01 1.304589807987213135e-01 -3.823203220963478088e-02 9.918386340141296387e-01 1.003372788429260254e+00 -8.060038089752197266e-04 1.000793457031250000e+00 1.317213624715805054e-01 1.001339316368103027e+00 3.460850939154624939e-02 9.983121156692504883e-01 -4.859398119151592255e-03 1.303243190050125122e-01 -4.079885780811309814e-02 1.313931345939636230e-01 3.474855422973632812e-02 4.508716835022928693e-03 1.000000000000000000e+00 1.349010982498116407e-01 -3.598432822847623391e-02 9.918760407624386266e-01 1.003025525373699267e+00 1.003362825397410434e-04 1.000010033632143580e+00 1.353056345990647502e-01 1.003025618539411967e+00 3.610673587009798763e-02 9.999898357886214395e-01 -4.508701557604939160e-03 1.350619696022186123e-01 -3.537573375048218283e-02 1.350619696090420985e-01 3.537573375019210237e-02
6.540099999999999802e-01 2.800986170768737793e-03 9.999688863754272461e-01 1.303759366273880005e-01 -3.823935985565185547e-02 9.918668270111083984e-01 1.003349065780639648e+00 -8.113905787467956543e-04 1.000792264938354492e+00 1.316599249839782715e-01 1.001312971115112305e+00 3.459012508392333984e-02 9.982858896255493164e-01 -4.863227717578411102e-03 1.302402168512344360e-01 -4.080916568636894226e-02 1.313359290361404419e-01 3.473994135856628418e-02 4.511846389646231859e-03 1.000000000000000000e+00 1.349373712123675406e-01 -3.595766857174877151e-02 9.919869775603881168e-01 1.003024964737543323e+00 9.889952855643718724e-05 1.000009889957437004e+00 1.353419960261781907e-01 1.003025073434026027e+00 3.607978528123257506e-02 9.999898216797453721e-01 -4.511831080129073517e-03 1.350982326077319051e-01 -3.534848803562088554e-02 1.350982326157686986e-01 3.534848803527922828e-02
6.550099999999999811e-01 2.804622054100036621e-03 9.999688863754272461e-01 1.302927583456039429e-01 -3.824681416153907776e-02 9.918950796127319336e-01 1.003325581550598145e+00 -8.167847990989685059e-04 1.000791192054748535e+00 1.315984278917312622e-01 1.001286506652832031e+00 3.457188978791236877e-02 9.982595443725585938e-01 -4.867072217166423798e-03 1.301559656858444214e-01 -4.081969708204269409e-02 1.312786936759948730e-01 3.473147749900817871e-02 4.514931123862508597e-03 1.000000000000000000e+00 1.349731299014785280e-01 -3.593146045623419466e-02 9.920968050517630088e-01 1.003024414730119274e+00 9.748267112645853767e-05 1.000009748266083687e+00 1.353778418792727090e-01 1.003024396145690389e+00 3.605328945945326241e-02 9.999898077064874879e-01 -4.514915785096399771e-03 1.351339817551601430e-01 -3.532170190003061649e-02 1.351339817533548093e-01 3.532170190010736066e-02
6.560099999999999820e-01 2.808280289173126221e-03 9.999688863754272461e-01 1.302095949649810791e-01 -3.825417160987854004e-02 9.919233322143554688e-01 1.003301858901977539e+00 -8.222311735153198242e-04 1.000789999961853027e+00 1.315369158983230591e-01 1.001260042190551758e+00 3.455350548028945923e-02 9.982333183288574219e-01 -4.870955832302570343e-03 1.300717890262603760e-01 -4.083007574081420898e-02 1.312213242053985596e-01 3.472289443016052246e-02 4.517971653386348464e-03 1.000000000000000000e+00 1.350083809452465311e-01 -3.590569578948132196e-02 9.922055342858011606e-01 1.003023875217998295e+00 9.608544842226256460e-05 1.000009608539815575e+00 1.354131791854222000e-01 1.003023765906957632e+00 3.602724161088063232e-02 9.999897939380042455e-01 -4.517956285155638740e-03 1.351692235100498962e-01 -3.529536728510066640e-02 1.351692235012318111e-01 3.529536728547554014e-02
6.570099999999999829e-01 2.811923623085021973e-03 9.999688863754272461e-01 1.301263868808746338e-01 -3.826165199279785156e-02 9.919515848159790039e-01 1.003278255462646484e+00 -8.276179432868957520e-04 1.000788807868957520e+00 1.314754039049148560e-01 1.001233696937561035e+00 3.453536331653594971e-02 9.982070922851562500e-01 -4.874758422374725342e-03 1.299875527620315552e-01 -4.084055125713348389e-02 1.311640739440917969e-01 3.471443057060241699e-02 4.520968591479487125e-03 1.000000000000000000e+00 1.350431309525039758e-01 -3.588036655383863155e-02 9.923131763043374631e-01 1.003023346035115893e+00 9.470759772660344215e-05 1.000009470757166952e+00 1.354480147980423044e-01 1.003023291456670574e+00 3.600163448113852943e-02 9.999897804153555780e-01 -4.520953191705270012e-03 1.352039643797660340e-01 -3.526947615322836155e-02 1.352039643751949682e-01 3.526947615342268527e-02
6.580099999999999838e-01 2.815566956996917725e-03 9.999688863754272461e-01 1.300431936979293823e-01 -3.826903179287910461e-02 9.919800162315368652e-01 1.003254652023315430e+00 -8.330345153808593750e-04 1.000787496566772461e+00 1.314138472080230713e-01 1.001207232475280762e+00 3.451698273420333862e-02 9.981809854507446289e-01 -4.878624342381954193e-03 1.299033015966415405e-01 -4.085092991590499878e-02 1.311067640781402588e-01 3.470578789710998535e-02 4.523922547188244901e-03 1.000000000000000000e+00 1.350773864940968960e-01 -3.585546483029410092e-02 9.924197421114142603e-01 1.003022826936331935e+00 9.334885394052289565e-05 1.000009334889163215e+00 1.354823551714111896e-01 1.003022916698721012e+00 3.597645966250645477e-02 9.999897671139095223e-01 -4.523907114740399228e-03 1.352382109764887208e-01 -3.524402043968667686e-02 1.352382109831010149e-01 3.524402043940557533e-02
6.590099999999999847e-01 2.819210290908813477e-03 9.999688863754272461e-01 1.299600601196289062e-01 -3.827632591128349304e-02 9.920082092285156250e-01 1.003230929374694824e+00 -8.384212851524353027e-04 1.000786423683166504e+00 1.313523352146148682e-01 1.001180768013000488e+00 3.449872136116027832e-02 9.981547594070434570e-01 -4.882448352873325348e-03 1.298191249370574951e-01 -4.086136817932128906e-02 1.310494840145111084e-01 3.469726443290710449e-02 4.526834108967617461e-03 1.000000000000000000e+00 1.351111539257476291e-01 -3.583098300791597718e-02 9.925252423749766351e-01 1.003022317606425684e+00 9.200895685920842156e-05 1.000009200900340289e+00 1.355162061978116839e-01 1.003022427299704811e+00 3.595170785516357825e-02 9.999897539460320672e-01 -4.526818646364515024e-03 1.352719698345581367e-01 -3.521899226989824716e-02 1.352719698427228556e-01 3.521899226955114981e-02
6.600099999999999856e-01 2.822846174240112305e-03 9.999688863754272461e-01 1.298769414424896240e-01 -3.828382492065429688e-02 9.920365810394287109e-01 1.003207445144653320e+00 -8.438527584075927734e-04 1.000785350799560547e+00 1.312908530235290527e-01 1.001154422760009766e+00 3.448040038347244263e-02 9.981285333633422852e-01 -4.886308684945106506e-03 1.297349482774734497e-01 -4.087185859680175781e-02 1.309922039508819580e-01 3.468874096870422363e-02 4.529703872184964383e-03 1.000000000000000000e+00 1.351444396850954022e-01 -3.580691342726118054e-02 9.926296879253311278e-01 1.003021817826550421e+00 9.068764769506902689e-05 1.000009068763960673e+00 1.355495742782444057e-01 1.003021803590044891e+00 3.592737118937155277e-02 9.999897409016448302e-01 -4.529688382272526598e-03 1.353052474016108730e-01 -3.519438386852128536e-02 1.353052474001914807e-01 3.519438386858162598e-02
6.610099999999999865e-01 2.826958894729614258e-03 9.999688863754272461e-01 1.298128664493560791e-01 -3.828901052474975586e-02 9.920654892921447754e-01 1.003187656402587891e+00 -8.487030863761901855e-04 1.000784039497375488e+00 1.312458217144012451e-01 1.001132488250732422e+00 3.446374833583831787e-02 9.981061220169067383e-01 -4.890292882919311523e-03 1.296700984239578247e-01 -4.087854921817779541e-02 1.309502720832824707e-01 3.468066453933715820e-02 4.532532412551024299e-03 1.000000000000000000e+00 1.351772500044082781e-01 -3.578324872145292185e-02 9.927330892717827204e-01 1.003021327482330749e+00 8.938468055706859567e-05 1.000008938463055053e+00 1.355824660295724127e-01 1.003021218155840444e+00 3.590344355096578705e-02 9.999897280473647454e-01 -4.532516895223202315e-03 1.353380497536922078e-01 -3.517018790318600374e-02 1.353380497449208908e-01 3.517018790355889296e-02
6.620099999999999874e-01 2.833947539329528809e-03 9.999688863754272461e-01 1.298632770776748657e-01 -3.828087076544761658e-02 9.920982718467712402e-01 1.003190875053405762e+00 -8.504763245582580566e-04 1.000783205032348633e+00 1.312989890575408936e-01 1.001137733459472656e+00 3.445538133382797241e-02 9.981068372726440430e-01 -4.895386286079883575e-03 1.297210901975631714e-01 -4.086352139711380005e-02 1.309995353221893311e-01 3.467473387718200684e-02 4.535320302358353435e-03 1.000000000000000000e+00 1.352095910859232031e-01 -3.575998160525366287e-02 9.928354568967536764e-01 1.003020846434067748e+00 8.809980948485579869e-05 1.000008809978175872e+00 1.356148879157495213e-01 1.003020787476307074e+00 3.587991848153102709e-02 9.999897154274515199e-01 -4.535304755514332070e-03 1.353703829854638885e-01 -3.514639708058159978e-02 1.353703829806004733e-01 3.514639708078834412e-02
6.630099999999999882e-01 2.840943634510040283e-03 9.999688863754272461e-01 1.299140155315399170e-01 -3.827267140150070190e-02 9.921308755874633789e-01 1.003194093704223633e+00 -8.521750569343566895e-04 1.000782012939453125e+00 1.313525438308715820e-01 1.001142859458923340e+00 3.444721922278404236e-02 9.981073141098022461e-01 -4.900370724499225616e-03 1.297724395990371704e-01 -4.084839671850204468e-02 1.310491561889648438e-01 3.466883301734924316e-02 4.538068110908626170e-03 1.000000000000000000e+00 1.352414691067301000e-01 -3.573710487032765587e-02 9.929368012648764896e-01 1.003020374461120134e+00 8.683278560710141081e-05 1.000008683282204158e+00 1.356468460091365957e-01 1.003020460777587664e+00 3.585678832905545010e-02 9.999897030195048497e-01 -4.538052533306098819e-03 1.354022533113273530e-01 -3.512300405650495283e-02 1.354022533177182130e-01 3.512300405623326044e-02
6.640099999999999891e-01 2.847917377948760986e-03 9.999688863754272461e-01 1.299641430377960205e-01 -3.826456516981124878e-02 9.921637177467346191e-01 1.003197312355041504e+00 -8.538812398910522461e-04 1.000780940055847168e+00 1.314055174589157104e-01 1.001147866249084473e+00 3.443906083703041077e-02 9.981080293655395508e-01 -4.905398935079574585e-03 1.298232078552246094e-01 -4.083336517214775085e-02 1.310982853174209595e-01 3.466302156448364258e-02 4.540776387697848492e-03 1.000000000000000000e+00 1.352728900358787512e-01 -3.571461159514261602e-02 9.930371325116220671e-01 1.003019911268492992e+00 8.558336452198235229e-05 1.000008558341173970e+00 1.356783458115289054e-01 1.003020021913502813e+00 3.583404447382418367e-02 9.999896907352786579e-01 -4.540760781774437309e-03 1.354336668810978139e-01 -3.510000165008176493e-02 1.354336668893802442e-01 3.510000164972966463e-02
6.650099999999999900e-01 2.854891121387481689e-03 9.999688863754272461e-01 1.300148516893386841e-01 -3.825630620121955872e-02 9.921964406967163086e-01 1.003200531005859375e+00 -8.556246757507324219e-04 1.000780105590820312e+00 1.314589977264404297e-01 1.001152992248535156e+00 3.443080931901931763e-02 9.981087446212768555e-01 -4.910463467240333557e-03 1.298744678497314453e-01 -4.081826657056808472e-02 1.311478614807128906e-01 3.465712070465087891e-02 4.543445688597212359e-03 1.000000000000000000e+00 1.353038599187171009e-01 -3.569249481429005028e-02 9.931364609259052401e-01 1.003019456656465414e+00 8.435130345579318735e-05 1.000008435129762008e+00 1.357093933225184401e-01 1.003019446984346752e+00 3.581167971252136734e-02 9.999896785631214868e-01 -4.543430057190766223e-03 1.354646297543743716e-01 -3.507738278255940340e-02 1.354646297533510790e-01 3.507738278260290332e-02
6.660099999999999909e-01 2.861879765987396240e-03 9.999688863754272461e-01 1.300652474164962769e-01 -3.824807703495025635e-02 9.922291040420532227e-01 1.003203868865966797e+00 -8.573606610298156738e-04 1.000779032707214355e+00 1.315122544765472412e-01 1.001158118247985840e+00 3.442262113094329834e-02 9.981094598770141602e-01 -4.915473982691764832e-03 1.299255043268203735e-01 -4.080314189195632935e-02 1.311972141265869141e-01 3.465121984481811523e-02 4.546076551787529320e-03 1.000000000000000000e+00 1.353343846151787710e-01 -3.567074781953537277e-02 9.932347965047121363e-01 1.003019010527234078e+00 8.313637168527278148e-05 1.000008313632200663e+00 1.357399947710571098e-01 1.003018901399422180e+00 3.578968853939518829e-02 9.999896665668974727e-01 -4.546060894906855422e-03 1.354951476416516587e-01 -3.505514078022393953e-02 1.354951476329373516e-01 3.505514078059440014e-02
6.670099999999999918e-01 2.868868410587310791e-03 9.999688863754272461e-01 1.301157474517822266e-01 -3.823982924222946167e-02 9.922618269920349121e-01 1.003207087516784668e+00 -8.590817451477050781e-04 1.000777840614318848e+00 1.315655112266540527e-01 1.001163244247436523e+00 3.441437333822250366e-02 9.981100559234619141e-01 -4.920519888401031494e-03 1.299766004085540771e-01 -4.078793525695800781e-02 1.312465667724609375e-01 3.464525938034057617e-02 4.548669511152634085e-03 1.000000000000000000e+00 1.353644699451556910e-01 -3.564936398999518641e-02 9.933321491995532604e-01 1.003018572765342897e+00 8.193833921286369055e-05 1.000008193830987935e+00 1.357701562564214703e-01 1.003018509640122513e+00 3.576806522557161166e-02 9.999896547941680147e-01 -4.548653826675764025e-03 1.355252262488999271e-01 -3.503326902593586339e-02 1.355252262437543209e-01 3.503326902615461202e-02
6.680099999999999927e-01 2.875849604606628418e-03 9.999688863754272461e-01 1.301660090684890747e-01 -3.823162987828254700e-02 9.922944903373718262e-01 1.003210306167602539e+00 -8.608475327491760254e-04 1.000776886940002441e+00 1.316185444593429565e-01 1.001168370246887207e+00 3.440618142485618591e-02 9.981106519699096680e-01 -4.925566725432872772e-03 1.300274580717086792e-01 -4.077292978763580322e-02 1.312956809997558594e-01 3.463935852050781250e-02 4.551225098673743544e-03 1.000000000000000000e+00 1.353941217148242893e-01 -3.562833676305340869e-02 9.934285289622707404e-01 1.003018143172365040e+00 8.075697263283557019e-05 1.000008075700774324e+00 1.357998834912747532e-01 1.003018225988622669e+00 3.574680280743591787e-02 9.999896432246573319e-01 -4.551209385251452771e-03 1.355548714158030243e-01 -3.501176083061082606e-02 1.355548714219622364e-01 3.501176083034898689e-02
6.690099999999999936e-01 2.882830798625946045e-03 9.999688863754272461e-01 1.302167624235153198e-01 -3.822349011898040771e-02 9.923272728919982910e-01 1.003213524818420410e+00 -8.625388145446777344e-04 1.000775933265686035e+00 1.316722184419631958e-01 1.001173496246337891e+00 3.439790382981300354e-02 9.981113672256469727e-01 -4.930627532303333282e-03 1.300788223743438721e-01 -4.075777530670166016e-02 1.313454657793045044e-01 3.463345766067504883e-02 4.553743832634436946e-03 1.000000000000000000e+00 1.354233455876606707e-01 -3.560765977810655125e-02 9.935239455231159589e-01 1.003017721450916833e+00 7.959203934661169568e-05 1.000007959207035002e+00 1.358291815854976436e-01 1.003017794866148504e+00 3.572589293040641378e-02 9.999896317544860747e-01 -4.553728093270524926e-03 1.355840890211759964e-01 -3.499060954855025274e-02 1.355840890266146181e-01 3.499060954831904185e-02
6.700099999999999945e-01 2.889834344387054443e-03 9.999688863754272461e-01 1.302672475576400757e-01 -3.821537643671035767e-02 9.923599362373352051e-01 1.003216743469238281e+00 -8.642822504043579102e-04 1.000774979591369629e+00 1.317255944013595581e-01 1.001178622245788574e+00 3.438992425799369812e-02 9.981119632720947266e-01 -4.935629665851593018e-03 1.301299482583999634e-01 -4.074272140860557556e-02 1.313949227333068848e-01 3.462773561477661133e-02 4.556226229095202036e-03 1.000000000000000000e+00 1.354521472096696377e-01 -3.558732673450300948e-02 9.936184086054158371e-01 1.003017307411445680e+00 7.844331263829236467e-05 1.000007844325177420e+00 1.358580560961989980e-01 1.003017172554967029e+00 3.570532890929604269e-02 9.999896203642301140e-01 -4.556210467532324261e-03 1.356128847431493922e-01 -3.496980875666490934e-02 1.356128847324726550e-01 3.496980875711879627e-02
6.710099999999999953e-01 2.896808087825775146e-03 9.999688863754272461e-01 1.303177475929260254e-01 -3.820714727044105530e-02 9.923927783966064453e-01 1.003219962120056152e+00 -8.660256862640380859e-04 1.000773906707763672e+00 1.317788362503051758e-01 1.001183748245239258e+00 3.438170626759529114e-02 9.981126785278320312e-01 -4.940679296851158142e-03 1.301810294389724731e-01 -4.072766005992889404e-02 1.314443349838256836e-01 3.462183475494384766e-02 4.558672789221582776e-03 1.000000000000000000e+00 1.354805320704247085e-01 -3.556733154432105415e-02 9.937119276852636185e-01 1.003016901205303624e+00 7.731058819212220917e-05 1.000007731062424909e+00 1.358865138931061312e-01 1.003016985899294333e+00 3.568510936965406388e-02 9.999896093017814902e-01 -4.558656998502021857e-03 1.356412635227942920e-01 -3.494935276055492757e-02 1.356412635291198432e-01 3.494935276028602461e-02
6.720099999999999962e-01 2.903804183006286621e-03 9.999688863754272461e-01 1.303682774305343628e-01 -3.819894790649414062e-02 9.924253821372985840e-01 1.003223299980163574e+00 -8.677393198013305664e-04 1.000772714614868164e+00 1.318320780992507935e-01 1.001188874244689941e+00 3.437345102429389954e-02 9.981133937835693359e-01 -4.945723339915275574e-03 1.302321702241897583e-01 -4.071254283189773560e-02 1.314936280250549316e-01 3.461587429046630859e-02 4.561084006668877228e-03 1.000000000000000000e+00 1.355085055836439123e-01 -3.554766824075558662e-02 9.938045121295600026e-01 1.003016502346099514e+00 7.619363414409307904e-05 1.000007619366594547e+00 1.359145589556085276e-01 1.003016577308644353e+00 3.566522329804609065e-02 9.999895983031130697e-01 -4.561068191046378957e-03 1.356692313377958203e-01 -3.492923500430723110e-02 1.356692313433746633e-01 3.492923500407006665e-02
6.730099999999999971e-01 2.910777926445007324e-03 9.999688863754272461e-01 1.304187178611755371e-01 -3.819086402654647827e-02 9.924582242965698242e-01 1.003226518630981445e+00 -8.694678544998168945e-04 1.000771880149841309e+00 1.318855285644531250e-01 1.001194119453430176e+00 3.436529636383056641e-02 9.981141090393066406e-01 -4.950732924044132233e-03 1.302832514047622681e-01 -4.069750756025314331e-02 1.315432041883468628e-01 3.461006283760070801e-02 4.563460383191738842e-03 1.000000000000000000e+00 1.355360732586079753e-01 -3.552833079011040451e-02 9.938961714934524405e-01 1.003016110688790707e+00 7.509223135338242061e-05 1.000007509217045731e+00 1.359421968627629318e-01 1.003015975507495883e+00 3.564566482894946514e-02 9.999895873777080446e-01 -4.563444546423258037e-03 1.356967936669788710e-01 -3.490944938922949797e-02 1.356967936562968602e-01 3.490944938968360695e-02
6.740099999999999980e-01 2.917759120464324951e-03 9.999688863754272461e-01 1.304690986871719360e-01 -3.818260505795478821e-02 9.924908280372619629e-01 1.003229737281799316e+00 -8.711889386177062988e-04 1.000770807266235352e+00 1.319385915994644165e-01 1.001199126243591309e+00 3.435714542865753174e-02 9.981148242950439453e-01 -4.955783486366271973e-03 1.303341537714004517e-01 -4.068240523338317871e-02 1.315923482179641724e-01 3.460419178009033203e-02 4.565802399813826025e-03 1.000000000000000000e+00 1.355632403834687028e-01 -3.550931343749607477e-02 9.939869149706869189e-01 1.003015726395674934e+00 7.400618397641522061e-05 1.000007400621929721e+00 1.359694342869416372e-01 1.003015809165866745e+00 3.562643293701116959e-02 9.999895767742490449e-01 -4.565786534925057871e-03 1.357239552487350676e-01 -3.488999055840156377e-02 1.357239552549310002e-01 3.488999055813817030e-02
6.750099999999999989e-01 2.924740314483642578e-03 9.999688863754272461e-01 1.305196583271026611e-01 -3.817444294691085815e-02 9.925236105918884277e-01 1.003233075141906738e+00 -8.729472756385803223e-04 1.000769615173339844e+00 1.319920569658279419e-01 1.001204252243041992e+00 3.434900939464569092e-02 9.981154203414916992e-01 -4.960816353559494019e-03 1.303854137659072876e-01 -4.066727310419082642e-02 1.316418945789337158e-01 3.459838032722473145e-02 4.568110530364809588e-03 1.000000000000000000e+00 1.355900121735352237e-01 -3.549061054208628441e-02 9.940767516496611389e-01 1.003015348992567946e+00 7.293526857749029076e-05 1.000007293530116970e+00 1.359962750197190318e-01 1.003015425499592439e+00 3.560751697345162364e-02 9.999895662306861333e-01 -4.568094641511193099e-03 1.357507218584976527e-01 -3.487085228858769620e-02 1.357507218642148017e-01 3.487085228834465450e-02
6.760099999999999998e-01 2.931706607341766357e-03 9.999688863754272461e-01 1.305700093507766724e-01 -3.816621750593185425e-02 9.925563931465148926e-01 1.003236293792724609e+00 -8.746683597564697266e-04 1.000768780708312988e+00 1.320452392101287842e-01 1.001209497451782227e+00 3.434072807431221008e-02 9.981161355972290039e-01 -4.965856671333312988e-03 1.304363608360290527e-01 -4.065219312906265259e-02 1.316911578178405762e-01 3.459239006042480469e-02 4.570385256304656044e-03 1.000000000000000000e+00 1.356163939346522740e-01 -3.547221640122964065e-02 9.941656907989345759e-01 1.003014978339193730e+00 7.187927429905209401e-05 1.000007187921338581e+00 1.360227244140700398e-01 1.003014842878688251e+00 3.558891132735641366e-02 9.999895557524394185e-01 -4.570369347321743755e-03 1.357770987809494012e-01 -3.485202880731438219e-02 1.357770987702640042e-01 3.485202880776863688e-02
6.770100000000000007e-01 2.938710153102874756e-03 9.999688863754272461e-01 1.306204497814178467e-01 -3.815799951553344727e-02 9.925891160964965820e-01 1.003239393234252930e+00 -8.764341473579406738e-04 1.000767707824707031e+00 1.320984214544296265e-01 1.001214623451232910e+00 3.433248400688171387e-02 9.981167316436767578e-01 -4.970896057784557343e-03 1.304873824119567871e-01 -4.063698649406433105e-02 1.317404806613922119e-01 3.458657860755920410e-02 4.572627039007213373e-03 1.000000000000000000e+00 1.356423907576173038e-01 -3.545412557777925106e-02 9.942537413330192475e-01 1.003014614610096666e+00 7.083801370864614493e-05 1.000007083804828056e+00 1.360487889570496378e-01 1.003014695452465688e+00 3.557061533494265682e-02 9.999895455904379560e-01 -4.572611102906092365e-03 1.358030905526978194e-01 -3.483351508262110680e-02 1.358030905587622184e-01 3.483351508236329913e-02
6.780100000000000016e-01 2.945683896541595459e-03 9.999688863754272461e-01 1.306709647178649902e-01 -3.814988955855369568e-02 9.926217794418334961e-01 1.003242731094360352e+00 -8.781403303146362305e-04 1.000766515731811523e+00 1.321517378091812134e-01 1.001219630241394043e+00 3.432435169816017151e-02 9.981174468994140625e-01 -4.975890740752220154e-03 1.305384933948516846e-01 -4.062194749712944031e-02 1.317898929119110107e-01 3.458067774772644043e-02 4.574836333245441318e-03 1.000000000000000000e+00 1.356680076664533996e-01 -3.543633273857913629e-02 9.943409120703178283e-01 1.003014257342774718e+00 6.981127152941757515e-05 1.000006981130489914e+00 1.360744722598304646e-01 1.003014335389683875e+00 3.555261869486218973e-02 9.999895354846667361e-01 -4.574820374082700855e-03 1.358287027539096248e-01 -3.481530520566818165e-02 1.358287027597632202e-01 3.481530520541933210e-02
6.790100000000000025e-01 2.952687442302703857e-03 9.999688863754272461e-01 1.307217031717300415e-01 -3.814166784286499023e-02 9.926544427871704102e-01 1.003245949745178223e+00 -8.798688650131225586e-04 1.000765562057495117e+00 1.322053372859954834e-01 1.001224875450134277e+00 3.431610018014907837e-02 9.981180429458618164e-01 -4.980938509106636047e-03 1.305898725986480713e-01 -4.060678929090499878e-02 1.318396031856536865e-01 3.457474708557128906e-02 4.577013600966011765e-03 1.000000000000000000e+00 1.356932497707880325e-01 -3.541883249349903062e-02 9.944272120013811778e-01 1.003013906401111210e+00 6.879884490786258757e-05 1.000006879878398536e+00 1.360997794565054764e-01 1.003013770705290852e+00 3.553491603219558620e-02 9.999895254364813413e-01 -4.576997622655275613e-03 1.358539404823340957e-01 -3.479739371158684091e-02 1.358539404716471721e-01 3.479739371204115805e-02
6.800100000000000033e-01 2.959653735160827637e-03 9.999688863754272461e-01 1.307720839977264404e-01 -3.813350200653076172e-02 9.926873445510864258e-01 1.003249168395996094e+00 -8.815899491310119629e-04 1.000764608383178711e+00 1.322584748268127441e-01 1.001230001449584961e+00 3.430794179439544678e-02 9.981188774108886719e-01 -4.985980689525604248e-03 1.306408643722534180e-01 -4.059171304106712341e-02 1.318888068199157715e-01 3.456884622573852539e-02 4.579159284671232948e-03 1.000000000000000000e+00 1.357181219712821074e-01 -3.540161970510118106e-02 9.945126497701900492e-01 1.003013561971237921e+00 6.780055453688435616e-05 1.000006780058834588e+00 1.361247168556941056e-01 1.003013640880095592e+00 3.551750702547387673e-02 9.999895156989966338e-01 -4.579143280210950726e-03 1.358788080801301423e-01 -3.477977587513743363e-02 1.358788080860611203e-01 3.477977587488528810e-02
6.810100000000000042e-01 2.966642379760742188e-03 9.999688863754272461e-01 1.308225244283676147e-01 -3.812519833445549011e-02 9.927199482917785645e-01 1.003252506256103516e+00 -8.833482861518859863e-04 1.000763416290283203e+00 1.323117166757583618e-01 1.001235127449035645e+00 3.429981321096420288e-02 9.981194734573364258e-01 -4.991042427718639374e-03 1.306918859481811523e-01 -4.057659581303596497e-02 1.319381743669509888e-01 3.456297516822814941e-02 4.581273820820440552e-03 1.000000000000000000e+00 1.357426291075402580e-01 -3.538468933063616817e-02 9.945972339333897239e-01 1.003013223601844528e+00 6.681619303216877303e-05 1.000006681622716886e+00 1.361492878953438623e-01 1.003013303182425542e+00 3.550038170453560099e-02 9.999895060142900416e-01 -4.581257794167821820e-03 1.359033109389284066e-01 -3.476244608463689711e-02 1.359033109449164778e-01 3.476244608438232991e-02
6.820100000000000051e-01 2.973623573780059814e-03 9.999688863754272461e-01 1.308733671903610229e-01 -3.811714053153991699e-02 9.927527904510498047e-01 1.003255605697631836e+00 -8.850544691085815430e-04 1.000762462615966797e+00 1.323653906583786011e-01 1.001240253448486328e+00 3.429165109992027283e-02 9.981201887130737305e-01 -4.996056668460369110e-03 1.307433247566223145e-01 -4.056160897016525269e-02 1.319879442453384399e-01 3.455713391304016113e-02 4.583357652602938412e-03 1.000000000000000000e+00 1.357667760999409501e-01 -3.536803627501659136e-02 9.946809732118404579e-01 1.003012891160403486e+00 6.584556526805895437e-05 1.000006584550434674e+00 1.361734974976200607e-01 1.003012755271587730e+00 3.548353491287652844e-02 9.999894963796509550e-01 -4.583341607749143003e-03 1.359274539765024103e-01 -3.474539916525268279e-02 1.359274539658159309e-01 3.474539916570699299e-02
6.830100000000000060e-01 2.980604767799377441e-03 9.999688863754272461e-01 1.309235990047454834e-01 -3.810888528823852539e-02 9.927854537963867188e-01 1.003258824348449707e+00 -8.868128061294555664e-04 1.000761508941650391e+00 1.324183940887451172e-01 1.001245379447937012e+00 3.428334370255470276e-02 9.981209039688110352e-01 -5.001125857234001160e-03 1.307941675186157227e-01 -4.054645821452140808e-02 1.320370733737945557e-01 3.455123305320739746e-02 4.585411204400657165e-03 1.000000000000000000e+00 1.357905676659628136e-01 -3.535165568352013898e-02 9.947638759874131154e-01 1.003012564844008914e+00 6.488849978128160591e-05 1.000006488853282027e+00 1.361973517993256000e-01 1.003012641812136563e+00 3.546696665313028157e-02 9.999894870503203137e-01 -4.585395134333477424e-03 1.359512413476344772e-01 -3.472863068126803843e-02 1.359512413534301190e-01 3.472863068102165912e-02
6.840100000000000069e-01 2.987578511238098145e-03 9.999688863754272461e-01 1.309739053249359131e-01 -3.810072317719459534e-02 9.928181171417236328e-01 1.003262162208557129e+00 -8.885487914085388184e-04 1.000760436058044434e+00 1.324715763330459595e-01 1.001250386238098145e+00 3.427509590983390808e-02 9.981215000152587891e-01 -5.006182938814163208e-03 1.308450996875762939e-01 -4.053132981061935425e-02 1.320863217115402222e-01 3.454533219337463379e-02 4.587434895077052883e-03 1.000000000000000000e+00 1.358140084674135106e-01 -3.533554278752458477e-02 9.948459505629710931e-01 1.003012244212085458e+00 6.394479681754728360e-05 1.000006394483170968e+00 1.362208540721136230e-01 1.003012325318637599e+00 3.545066727106542526e-02 9.999894777705246041e-01 -4.587418803653790442e-03 1.359746782619022654e-01 -3.471213530190259827e-02 1.359746782680229527e-01 3.471213530164238975e-02
6.850100000000000078e-01 2.994552254676818848e-03 9.999689459800720215e-01 1.310241967439651489e-01 -3.809247538447380066e-02 9.928508996963500977e-01 1.003265380859375000e+00 -8.902698755264282227e-04 1.000759482383728027e+00 1.325245946645736694e-01 1.001255750656127930e+00 3.426687791943550110e-02 9.981222152709960938e-01 -5.011160857975482941e-03 1.308959871530532837e-01 -4.051624983549118042e-02 1.321354508399963379e-01 3.453934192657470703e-02 4.589429149794886469e-03 1.000000000000000000e+00 1.358371032421489544e-01 -3.531969277049357842e-02 9.949272053977503694e-01 1.003011929135160019e+00 6.301426870656824360e-05 1.000006301420780064e+00 1.362440090329354869e-01 1.003011793094222837e+00 3.543463181200490197e-02 9.999894685334858035e-01 -4.589413041083700330e-03 1.359977694638201118e-01 -3.469590812577891953e-02 1.359977694531359360e-01 3.469590812623312565e-02
6.860100000000000087e-01 3.001555800437927246e-03 9.999689459800720215e-01 1.310749202966690063e-01 -3.808432817459106445e-02 9.928836226463317871e-01 1.003268718719482422e+00 -8.919686079025268555e-04 1.000758290290832520e+00 1.325781941413879395e-01 1.001260757446289062e+00 3.425880521535873413e-02 9.981229305267333984e-01 -5.016188137233257294e-03 1.309473216533660889e-01 -4.050119593739509583e-02 1.321851462125778198e-01 3.453361988067626953e-02 4.591394375540345726e-03 1.000000000000000000e+00 1.358598565311663620e-01 -3.530410104440582370e-02 9.950076486196601788e-01 1.003011619820696421e+00 6.209675155210446821e-05 1.000006209678381053e+00 1.362668226531429660e-01 1.003011694839467838e+00 3.541886058545633958e-02 9.999894595965105326e-01 -4.591378242520356354e-03 1.360205189276103843e-01 -3.467994499048573931e-02 1.360205189332688303e-01 3.467994499024519561e-02
6.870100000000000096e-01 3.008551895618438721e-03 9.999689459800720215e-01 1.311255097389221191e-01 -3.807611763477325439e-02 9.929163455963134766e-01 1.003271818161010742e+00 -8.937343955039978027e-04 1.000757336616516113e+00 1.326315999031066895e-01 1.001265883445739746e+00 3.425064682960510254e-02 9.981235265731811523e-01 -5.021261982619762421e-03 1.309985071420669556e-01 -4.048607125878334045e-02 1.322347223758697510e-01 3.452777862548828125e-02 4.593330974273763731e-03 1.000000000000000000e+00 1.358822728248603173e-01 -3.528876309941461620e-02 9.950872882855055224e-01 1.003011315838430839e+00 6.119205297190670684e-05 1.000006119208860955e+00 1.362892980447894808e-01 1.003011398461883363e+00 3.540334423879451520e-02 9.999894507060317350e-01 -4.593314820701824459e-03 1.360429316870444827e-01 -3.466424083082044610e-02 1.360429316932958987e-01 3.466424083055469341e-02
6.880100000000000104e-01 3.015518188476562500e-03 9.999689459800720215e-01 1.311757862567901611e-01 -3.806799277663230896e-02 9.929490089416503906e-01 1.003275156021118164e+00 -8.954629302024841309e-04 1.000756263732910156e+00 1.326847970485687256e-01 1.001271009445190430e+00 3.424239903688430786e-02 9.981240034103393555e-01 -5.026288330554962158e-03 1.310493946075439453e-01 -4.047095030546188354e-02 1.322839409112930298e-01 3.452184796333312988e-02 4.595239353837298965e-03 1.000000000000000000e+00 1.359043566850576257e-01 -3.527367438197345079e-02 9.951661326007187336e-01 1.003011017061440358e+00 6.029999248303390786e-05 1.000006029993159684e+00 1.363114397260930810e-01 1.003010880907922786e+00 3.538807800351552457e-02 9.999894418512020877e-01 -4.595223183858037144e-03 1.360650123198592909e-01 -3.464879100321143629e-02 1.360650123091792785e-01 3.464879100366546200e-02
6.890100000000000113e-01 3.022514283657073975e-03 9.999689459800720215e-01 1.312265396118164062e-01 -3.805984556674957275e-02 9.929817318916320801e-01 1.003278374671936035e+00 -8.971765637397766113e-04 1.000755310058593750e+00 1.327382773160934448e-01 1.001276135444641113e+00 3.423432633280754089e-02 9.981248378753662109e-01 -5.031332373619079590e-03 1.311008036136627197e-01 -4.045587778091430664e-02 1.323334872722625732e-01 3.451606631278991699e-02 4.597119904519971281e-03 1.000000000000000000e+00 1.359261124827303158e-01 -3.525883055566987612e-02 9.952441894471337758e-01 1.003010723706996954e+00 5.942041348489585562e-05 1.000005942044494889e+00 1.363332535090764353e-01 1.003010796766490742e+00 3.537306247969940198e-02 9.999894332913340511e-01 -4.597103711105814811e-03 1.360867646262902686e-01 -3.463359160325926028e-02 1.360867646318096036e-01 3.463359160302462159e-02
6.900100000000000122e-01 3.029480576515197754e-03 9.999689459800720215e-01 1.312767565250396729e-01 -3.805167227983474731e-02 9.930144548416137695e-01 1.003281593322753906e+00 -8.989274501800537109e-04 1.000754237174987793e+00 1.327912807464599609e-01 1.001281380653381348e+00 3.422598913311958313e-02 9.981255531311035156e-01 -5.036377348005771637e-03 1.311516016721725464e-01 -4.044077545404434204e-02 1.323826611042022705e-01 3.451007604598999023e-02 4.598973012047328536e-03 1.000000000000000000e+00 1.359475445430153862e-01 -3.524422735495540138e-02 9.953214666429754942e-01 1.003010435354754870e+00 5.855313071416434599e-05 1.000005855316708603e+00 1.363547423526593749e-01 1.003010519484778929e+00 3.535828860288151715e-02 9.999894247751234255e-01 -4.598956798854150763e-03 1.361081934703193275e-01 -3.461863781688984815e-02 1.361081934766995571e-01 3.461863781661861372e-02
6.910100000000000131e-01 3.036469221115112305e-03 9.999689459800720215e-01 1.313271075487136841e-01 -3.804340586066246033e-02 9.930472373962402344e-01 1.003284692764282227e+00 -9.006187319755554199e-04 1.000753164291381836e+00 1.328444480895996094e-01 1.001286387443542480e+00 3.421774134039878845e-02 9.981261491775512695e-01 -5.041348747909069061e-03 1.312025189399719238e-01 -4.042568430304527283e-02 1.324319541454315186e-01 3.450405597686767578e-02 4.600799067622536077e-03 1.000000000000000000e+00 1.359686572579787978e-01 -3.522986047459011894e-02 9.953979721474573994e-01 1.003010151879868195e+00 5.769797061218188869e-05 1.000005769790976329e+00 1.363759105825833595e-01 1.003010015652088915e+00 3.534375177595943524e-02 9.999894162876529213e-01 -4.600782838870904473e-03 1.361293032691631433e-01 -3.460392524356738220e-02 1.361293032584892648e-01 3.460392524402115116e-02
6.920100000000000140e-01 3.043450415134429932e-03 9.999689459800720215e-01 1.313779801130294800e-01 -3.803524374961853027e-02 9.930799603462219238e-01 1.003288030624389648e+00 -9.023845195770263672e-04 1.000752091407775879e+00 1.328981518745422363e-01 1.001291632652282715e+00 3.420957922935485840e-02 9.981269836425781250e-01 -5.046437494456768036e-03 1.312540620565414429e-01 -4.041055962443351746e-02 1.324817389249801636e-01 3.449827432632446289e-02 4.602598445510390143e-03 1.000000000000000000e+00 1.359894548347883036e-01 -3.521572581554689718e-02 9.954737136039703005e-01 1.003009873508885041e+00 5.685478360853631638e-05 1.000005685481426987e+00 1.363967638574286878e-01 1.003009944597989644e+00 3.532945287415630714e-02 9.999894080901792215e-01 -4.602582194168005486e-03 1.361500976554072817e-01 -3.458945022248092332e-02 1.361500976607855906e-01 3.458945022225227983e-02
6.930100000000000149e-01 3.050461411476135254e-03 9.999689459800720215e-01 1.314282417297363281e-01 -3.802692890167236328e-02 9.931126236915588379e-01 1.003291368484497070e+00 -9.041279554367065430e-04 1.000751137733459473e+00 1.329512149095535278e-01 1.001296758651733398e+00 3.420142084360122681e-02 9.981274604797363281e-01 -5.051493644714355469e-03 1.313049644231796265e-01 -4.039538651704788208e-02 1.325308978557586670e-01 3.449237346649169922e-02 4.604371515846024214e-03 1.000000000000000000e+00 1.360099414392585693e-01 -3.520181934292227616e-02 9.955486985994006499e-01 1.003009599831014009e+00 5.602339131114626226e-05 1.000005602342840749e+00 1.364173049892291045e-01 1.003009685456122568e+00 3.531538310855084767e-02 9.999893999337197137e-01 -4.604355245467251639e-03 1.361705813290410849e-01 -3.457520817706136174e-02 1.361705813355482408e-01 3.457520817678473579e-02
6.940100000000000158e-01 3.057435154914855957e-03 9.999689459800720215e-01 1.314787268638610840e-01 -3.801882639527320862e-02 9.931454062461853027e-01 1.003294587135314941e+00 -9.058639407157897949e-04 1.000750064849853516e+00 1.330044716596603394e-01 1.001301884651184082e+00 3.419311344623565674e-02 9.981281757354736328e-01 -5.056524649262428284e-03 1.313560009002685547e-01 -4.038042202591896057e-02 1.325802803039550781e-01 3.448647260665893555e-02 4.606118653851088048e-03 1.000000000000000000e+00 1.360301212997453713e-01 -3.518813698592797995e-02 9.956229348540989177e-01 1.003009330723037218e+00 5.520362682815325262e-05 1.000005520356602506e+00 1.364375381172883706e-01 1.003009194458187814e+00 3.530153803950213803e-02 9.999893917992843662e-01 -4.606102368731893049e-03 1.361907585528000231e-01 -3.456119493586840008e-02 1.361907585421341105e-01 3.456119493632182904e-02
6.950100000000000167e-01 3.064416348934173584e-03 9.999689459800720215e-01 1.315291225910186768e-01 -3.801060095429420471e-02 9.931780695915222168e-01 1.003297924995422363e+00 -9.075552225112915039e-04 1.000749111175537109e+00 1.330577135086059570e-01 1.001307010650634766e+00 3.418507426977157593e-02 9.981287717819213867e-01 -5.061510019004344940e-03 1.314069777727127075e-01 -4.036519676446914673e-02 1.326295733451843262e-01 3.448063135147094727e-02 4.607840218414359715e-03 1.000000000000000000e+00 1.360499984656065031e-01 -3.517467486951680877e-02 9.956964297803987396e-01 1.003009066420278872e+00 5.439534735989276542e-05 1.000005439537720253e+00 1.364574687524060803e-01 1.003009135526788498e+00 3.528791880276981041e-02 9.999893839500144654e-01 -4.607823911519700472e-03 1.362106327977304632e-01 -3.454740706807611639e-02 1.362106328029658586e-01 3.454740706785355137e-02
6.960100000000000176e-01 3.071404993534088135e-03 9.999689459800720215e-01 1.315799653530120850e-01 -3.800242394208908081e-02 9.932108521461486816e-01 1.003301024436950684e+00 -9.093135595321655273e-04 1.000748038291931152e+00 1.331112980842590332e-01 1.001312255859375000e+00 3.417682275176048279e-02 9.981296062469482422e-01 -5.066587589681148529e-03 1.314584463834762573e-01 -4.035010933876037598e-02 1.326793134212493896e-01 3.447479009628295898e-02 4.609536564701384627e-03 1.000000000000000000e+00 1.360695769490572471e-01 -3.516142917655382810e-02 9.957691907408630083e-01 1.003008806521159535e+00 5.359838114370117206e-05 1.000005359841895203e+00 1.364770995657645924e-01 1.003008893628802856e+00 3.527451687313844231e-02 9.999893761393052749e-01 -4.609520239483572493e-03 1.362302086054134054e-01 -3.453384022177507368e-02 1.362302086120455724e-01 3.453384022149312560e-02
6.970100000000000184e-01 3.078386187553405762e-03 9.999689459800720215e-01 1.316301226615905762e-01 -3.799428418278694153e-02 9.932434558868408203e-01 1.003304243087768555e+00 -9.110644459724426270e-04 1.000747084617614746e+00 1.331644356250762939e-01 1.001317143440246582e+00 3.416872397065162659e-02 9.981300830841064453e-01 -5.071626044809818268e-03 1.315092146396636963e-01 -4.033512994647026062e-02 1.327284872531890869e-01 3.446900844573974609e-02 4.611208052586539610e-03 1.000000000000000000e+00 1.360888608205840788e-01 -3.514839605762884456e-02 9.958412252241122253e-01 1.003008550903673912e+00 5.281256770266127670e-05 1.000005281250695655e+00 1.364964345160608050e-01 1.003008414637912349e+00 3.526132795527438940e-02 9.999893683440929104e-01 -4.611191713416403805e-03 1.362494900899327566e-01 -3.452049044146324186e-02 1.362494900792767527e-01 3.452049044191624755e-02
6.980100000000000193e-01 3.085374832153320312e-03 9.999689459800720215e-01 1.316808015108108521e-01 -3.798614814877510071e-02 9.932762384414672852e-01 1.003307461738586426e+00 -9.127706289291381836e-04 1.000745892524719238e+00 1.332179456949234009e-01 1.001322269439697266e+00 3.416053578257560730e-02 9.981307983398437500e-01 -5.076659843325614929e-03 1.315605342388153076e-01 -4.032000899314880371e-02 1.327781081199645996e-01 3.446307778358459473e-02 4.612855026206372049e-03 1.000000000000000000e+00 1.361078539775108232e-01 -3.513557184903984970e-02 9.959125404185724673e-01 1.003008299811442905e+00 5.203777075499899199e-05 1.000005203779977592e+00 1.365154789717567541e-01 1.003008366922145678e+00 3.524835343164110096e-02 9.999893608293430880e-01 -4.612838666048096198e-03 1.362684805666875554e-01 -3.450735451346877147e-02 1.362684805717781222e-01 3.450735451325236125e-02
6.990100000000000202e-01 3.092348575592041016e-03 9.999689459800720215e-01 1.317312717437744141e-01 -3.797782212495803833e-02 9.933090209960937500e-01 1.003310799598693848e+00 -9.144917130470275879e-04 1.000745058059692383e+00 1.332711279392242432e-01 1.001327514648437500e+00 3.415234759449958801e-02 9.981315135955810547e-01 -5.081686191260814667e-03 1.316115558147430420e-01 -4.030478745698928833e-02 1.328273564577102661e-01 3.445708751678466797e-02 4.614477826354764639e-03 1.000000000000000000e+00 1.361265602839719369e-01 -3.512295293927594070e-02 9.959831434692759666e-01 1.003008052851785958e+00 5.127382493174632090e-05 1.000005127386343950e+00 1.365342354690152471e-01 1.003008141428434197e+00 3.523558502962740452e-02 9.999893533508859012e-01 -4.614461448558067683e-03 1.362871844242307118e-01 -3.449442829843028108e-02 1.362871844309860303e-01 3.449442829814310107e-02
7.000100000000000211e-01 3.099337220191955566e-03 9.999689459800720215e-01 1.317816525697708130e-01 -3.796968981623649597e-02 9.933416843414306641e-01 1.003313899040222168e+00 -9.162127971649169922e-04 1.000744104385375977e+00 1.333243846893310547e-01 1.001332521438598633e+00 3.414403647184371948e-02 9.981322288513183594e-01 -5.086704157292842865e-03 1.316625773906707764e-01 -4.028978198766708374e-02 1.328767687082290649e-01 3.445118665695190430e-02 4.616076798169970428e-03 1.000000000000000000e+00 1.361449836582223905e-01 -3.511053568796876356e-02 9.960530416400313891e-01 1.003007809903514902e+00 5.052057592532071655e-05 1.000005052051524901e+00 1.365527077915537624e-01 1.003007673672047240e+00 3.522301858579307554e-02 9.999893458815823921e-01 -4.616060407180002344e-03 1.363056056336209299e-01 -3.448170804436564985e-02 1.363056056229766944e-01 3.448170804481815593e-02
7.010100000000000220e-01 3.106318414211273193e-03 9.999689459800720215e-01 1.318320482969284058e-01 -3.796155378222465515e-02 9.933744072914123535e-01 1.003317356109619141e+00 -9.180083870887756348e-04 1.000743031501770020e+00 1.333775520324707031e-01 1.001337885856628418e+00 3.413590788841247559e-02 9.981329441070556641e-01 -5.091787315905094147e-03 1.317135840654373169e-01 -4.027470201253890991e-02 1.329260468482971191e-01 3.444537520408630371e-02 4.617652271636546457e-03 1.000000000000000000e+00 1.361631278511180876e-01 -3.509831663085252046e-02 9.961222419022781605e-01 1.003007571218096583e+00 4.977789372558546230e-05 1.000004977792190886e+00 1.365709011707315901e-01 1.003007636318855145e+00 3.521065571620250051e-02 9.999893386881613111e-01 -4.617635860418681758e-03 1.363237473602922079e-01 -3.446919074265393512e-02 1.363237473652360587e-01 3.446919074244375603e-02
7.020100000000000229e-01 3.113299608230590820e-03 9.999689459800720215e-01 1.318824589252471924e-01 -3.795338049530982971e-02 9.934071898460388184e-01 1.003320455551147461e+00 -9.197294712066650391e-04 1.000741958618164062e+00 1.334307491779327393e-01 1.001343011856079102e+00 3.412771970033645630e-02 9.981334209442138672e-01 -5.096791312098503113e-03 1.317646503448486328e-01 -4.025959968566894531e-02 1.329753398895263672e-01 3.443956375122070312e-02 4.619204573752449215e-03 1.000000000000000000e+00 1.361809965840337922e-01 -3.508629235058596807e-02 9.961907511900981449e-01 1.003007336411456674e+00 4.904561912769828271e-05 1.000004904565832575e+00 1.365888180133264518e-01 1.003007426442682704e+00 3.519848839044061733e-02 9.999893315289459794e-01 -4.619188145553273193e-03 1.363416138449523585e-01 -3.445687245506195984e-02 1.363416138518288578e-01 3.445687245476962424e-02
7.030100000000000238e-01 3.120273351669311523e-03 9.999689459800720215e-01 1.319329142570495605e-01 -3.794512897729873657e-02 9.934399127960205078e-01 1.003323674201965332e+00 -9.214431047439575195e-04 1.000740885734558105e+00 1.334840357303619385e-01 1.001348018646240234e+00 3.411952778697013855e-02 9.981342554092407227e-01 -5.101835355162620544e-03 1.318156570196151733e-01 -4.024451971054077148e-02 1.330247521400451660e-01 3.443357348442077637e-02 4.620734035508581791e-03 1.000000000000000000e+00 1.361985936284353382e-01 -3.507445940420169522e-02 9.962585765491973611e-01 1.003007105362855089e+00 4.832360375416449970e-05 1.000004832354315587e+00 1.366064619335096153e-01 1.003006969200014531e+00 3.518651256524562426e-02 9.999893243727192571e-01 -4.620717594847012673e-03 1.363592089210652891e-01 -3.444474962140647856e-02 1.363592089104347649e-01 3.444474962185840178e-02
7.040100000000000247e-01 3.127261996269226074e-03 9.999689459800720215e-01 1.319834887981414795e-01 -3.793695569038391113e-02 9.934725761413574219e-01 1.003327012062072754e+00 -9.231641888618469238e-04 1.000739932060241699e+00 1.335375010967254639e-01 1.001353263854980469e+00 3.411134332418441772e-02 9.981348514556884766e-01 -5.106897093355655670e-03 1.318668425083160400e-01 -4.022933542728424072e-02 1.330742537975311279e-01 3.442770242691040039e-02 4.622240973314706292e-03 1.000000000000000000e+00 1.362159225940739737e-01 -3.506281451564498275e-02 9.963257247407282247e-01 1.003006878331175411e+00 4.761172362712455243e-05 1.000004761175096402e+00 1.366238380305696554e-01 1.003006941407003971e+00 3.517473007786722783e-02 9.999893174879144198e-01 -4.622224513159281858e-03 1.363765356095803793e-01 -3.443281942669983164e-02 1.363765356143755991e-01 3.443281942649596694e-02
7.050100000000000255e-01 3.134235739707946777e-03 9.999689459800720215e-01 1.320337951183319092e-01 -3.792872652411460876e-02 9.935052990913391113e-01 1.003330230712890625e+00 -9.249001741409301758e-04 1.000738859176635742e+00 1.335905790328979492e-01 1.001358270645141602e+00 3.410309180617332458e-02 9.981354475021362305e-01 -5.111864767968654633e-03 1.319177746772766113e-01 -4.021426662802696228e-02 1.331234723329544067e-01 3.442180156707763672e-02 4.623725700926831737e-03 1.000000000000000000e+00 1.362329870646962759e-01 -3.505135445094009067e-02 9.963922024941960220e-01 1.003006654940680864e+00 4.690982548281385985e-05 1.000004690986536104e+00 1.366409485873446850e-01 1.003006746411230443e+00 3.516313313033142540e-02 9.999893106354031946e-01 -4.623709224420445921e-03 1.363935980083527122e-01 -3.442107812306947207e-02 1.363935980153485328e-01 3.442107812277206413e-02
7.060100000000000264e-01 3.141231834888458252e-03 9.999689459800720215e-01 1.320845484733581543e-01 -3.792060166597366333e-02 9.935380816459655762e-01 1.003333568572998047e+00 -9.266138076782226562e-04 1.000737786293029785e+00 1.336441189050674438e-01 1.001363515853881836e+00 3.409491479396820068e-02 9.981362819671630859e-01 -5.116932094097137451e-03 1.319691538810729980e-01 -4.019920155405998230e-02 1.331731081008911133e-01 3.441593050956726074e-02 4.625188535755481341e-03 1.000000000000000000e+00 1.362497906702320183e-01 -3.504007595353593463e-02 9.964580166437121411e-01 1.003006435070731284e+00 4.621776664106974077e-05 1.000004621770613333e+00 1.366577970537046771e-01 1.003006299010046121e+00 3.515171778849993794e-02 9.999893037798907036e-01 -4.625172047490277646e-03 1.364103998184943156e-01 -3.440952233106787939e-02 1.364103998078793900e-01 3.440952233151914341e-02
7.070100000000000273e-01 3.148205578327178955e-03 9.999689459800720215e-01 1.321350038051605225e-01 -3.791241720318794250e-02 9.935708045959472656e-01 1.003336787223815918e+00 -9.283423423767089844e-04 1.000736832618713379e+00 1.336973756551742554e-01 1.001368641853332520e+00 3.408683836460113525e-02 9.981368780136108398e-01 -5.121964961290359497e-03 1.320201754570007324e-01 -4.018409550189971924e-02 1.332224458456039429e-01 3.441017866134643555e-02 4.626629781190573325e-03 1.000000000000000000e+00 1.362663368844962419e-01 -3.502897592500767154e-02 9.965231737466270223e-01 1.003006218987218423e+00 4.553542892385385607e-05 1.000004553545539965e+00 1.366743884017053157e-01 1.003006280022349594e+00 3.514048609903891451e-02 9.999892971914527973e-01 -4.626613274140201765e-03 1.364269439217542235e-01 -3.439814941856916830e-02 1.364269439263989525e-01 3.439814941837170820e-02
7.080100000000000282e-01 3.155194222927093506e-03 9.999689459800720215e-01 1.321854591369628906e-01 -3.790405765175819397e-02 9.936035275459289551e-01 1.003340125083923340e+00 -9.300932288169860840e-04 1.000735878944396973e+00 1.337506026029586792e-01 1.001373767852783203e+00 3.407840803265571594e-02 9.981375932693481445e-01 -5.127017386257648468e-03 1.320712417364120483e-01 -4.016882926225662231e-02 1.332718133926391602e-01 3.440409898757934570e-02 4.628049738279110988e-03 1.000000000000000000e+00 1.362826291585553518e-01 -3.501805130455405701e-02 9.965876803340439904e-01 1.003006006322495702e+00 4.486266479191412283e-05 1.000004486270534176e+00 1.366907247955080895e-01 1.003006099216354974e+00 3.512943048727716622e-02 9.999892906335683396e-01 -4.628033215482227694e-03 1.364432342779454688e-01 -3.438695581790868899e-02 1.364432342850587510e-01 3.438695581760629200e-02
7.090100000000000291e-01 3.162182867527008057e-03 9.999689459800720215e-01 1.322360038757324219e-01 -3.789609670639038086e-02 9.936363101005554199e-01 1.003343224525451660e+00 -9.318143129348754883e-04 1.000734686851501465e+00 1.338040977716445923e-01 1.001378893852233887e+00 3.407045453786849976e-02 9.981381893157958984e-01 -5.132072605192661285e-03 1.321224272251129150e-01 -4.015395790338516235e-02 1.333213448524475098e-01 3.439843654632568359e-02 4.629448711397080550e-03 1.000000000000000000e+00 1.362986709858737822e-01 -3.500729901167460439e-02 9.966515430347915316e-01 1.003005796955695139e+00 4.419933703622931696e-05 1.000004419927662758e+00 1.367068095257442384e-01 1.003005661029956697e+00 3.511854711776662280e-02 9.999892840668611615e-01 -4.629432177518491391e-03 1.364592744608873476e-01 -3.437593831993242949e-02 1.364592744502899080e-01 3.437593832038295105e-02
7.100100000000000300e-01 3.169164061546325684e-03 9.999689459800720215e-01 1.322864145040512085e-01 -3.788783401250839233e-02 9.936689734458923340e-01 1.003346443176269531e+00 -9.335502982139587402e-04 1.000733733177185059e+00 1.338572800159454346e-01 1.001384019851684570e+00 3.406220674514770508e-02 9.981389045715332031e-01 -5.137121304869651794e-03 1.321734786033630371e-01 -4.013881087303161621e-02 1.333706378936767578e-01 3.439244627952575684e-02 4.630826991447753969e-03 1.000000000000000000e+00 1.363144657093108558e-01 -3.499671611559990875e-02 9.967147682086980875e-01 1.003005591159330745e+00 4.354533305322522775e-05 1.000004354535866335e+00 1.367226474418873072e-01 1.003005650137279492e+00 3.510783823543103810e-02 9.999892777629907359e-01 -4.630810439468184027e-03 1.364750672182263591e-01 -3.436509446521335276e-02 1.364750672227186823e-01 3.436509446502237358e-02
7.110100000000000309e-01 3.176145255565643311e-03 9.999689459800720215e-01 1.323367208242416382e-01 -3.787962719798088074e-02 9.937015771865844727e-01 1.003349661827087402e+00 -9.353086352348327637e-04 1.000732660293579102e+00 1.339103877544403076e-01 1.001389026641845703e+00 3.405398130416870117e-02 9.981396198272705078e-01 -5.142145790159702301e-03 1.322243809700012207e-01 -4.012368619441986084e-02 1.334198713302612305e-01 3.438657522201538086e-02 4.632184867281552258e-03 1.000000000000000000e+00 1.363300166520244605e-01 -3.498629971908999436e-02 9.967773621944452378e-01 1.003005388573616763e+00 4.290051081830096051e-05 1.000004290055202638e+00 1.367382405945090917e-01 1.003005482874074872e+00 3.509729648034475014e-02 9.999892714880994626e-01 -4.632168300134852611e-03 1.364906163763669467e-01 -3.435442085672186369e-02 1.364906163835957476e-01 3.435442085641455395e-02
7.120100000000000318e-01 3.183133900165557861e-03 9.999689459800720215e-01 1.323873102664947510e-01 -3.787144646048545837e-02 9.937343001365661621e-01 1.003352880477905273e+00 -9.370222687721252441e-04 1.000731587409973145e+00 1.339637190103530884e-01 1.001394271850585938e+00 3.404588624835014343e-02 9.981402158737182617e-01 -5.147177726030349731e-03 1.322755366563796997e-01 -4.010857641696929932e-02 1.334693282842636108e-01 3.438076376914978027e-02 4.633522630765109576e-03 1.000000000000000000e+00 1.363453271759081376e-01 -3.497604690791331766e-02 9.968393314217022239e-01 1.003005189077150527e+00 4.226473837410877010e-05 1.000004226467807289e+00 1.367535921198892723e-01 1.003005053318470896e+00 3.508691810590335025e-02 9.999892651987293268e-01 -4.633506053188194210e-03 1.365059253867197675e-01 -3.434391444574098895e-02 1.365059253761417291e-01 3.434391444619067785e-02
7.130100000000000326e-01 3.190115094184875488e-03 9.999689459800720215e-01 1.324378103017807007e-01 -3.786327689886093140e-02 9.937671422958374023e-01 1.003356099128723145e+00 -9.387359023094177246e-04 1.000730514526367188e+00 1.340170502662658691e-01 1.001399278640747070e+00 3.403754904866218567e-02 9.981409311294555664e-01 -5.152189172804355621e-03 1.323266476392745972e-01 -4.009342938661575317e-02 1.335187554359436035e-01 3.437477350234985352e-02 4.634840560827430817e-03 1.000000000000000000e+00 1.363604004976650408e-01 -3.496595490955284324e-02 9.969006820588538487e-01 1.003004992948700380e+00 4.163790847311239920e-05 1.000004163793320133e+00 1.367687067493896791e-01 1.003005049852321751e+00 3.507670554470431606e-02 9.999892591680626941e-01 -4.634823965810038436e-03 1.365209968677451868e-01 -3.433357293595326598e-02 1.365209968720832168e-01 3.433357293576885100e-02
7.140100000000000335e-01 3.197111189365386963e-03 9.999689459800720215e-01 1.324882507324218750e-01 -3.785510733723640442e-02 9.937998056411743164e-01 1.003359436988830566e+00 -9.405091404914855957e-04 1.000729560852050781e+00 1.340704560279846191e-01 1.001404523849487305e+00 3.402938693761825562e-02 9.981415271759033203e-01 -5.157257430255413055e-03 1.323776841163635254e-01 -4.007840901613235474e-02 1.335682272911071777e-01 3.436893224716186523e-02 4.636138934615020510e-03 1.000000000000000000e+00 1.363752398171459157e-01 -3.495602098126144447e-02 9.969614202579555329e-01 1.003004799836130223e+00 4.101988440202223972e-05 1.000004101992626016e+00 1.367835864249098698e-01 1.003004895525833939e+00 3.506665164355701053e-02 9.999892531649621219e-01 -4.636122324985639427e-03 1.365358345169031817e-01 -3.432339309193783994e-02 1.365358345242456417e-01 3.432339309162570073e-02
7.150100000000000344e-01 3.204084932804107666e-03 9.999689459800720215e-01 1.325384080410003662e-01 -3.784696385264396667e-02 9.938325285911560059e-01 1.003362536430358887e+00 -9.422227740287780762e-04 1.000728487968444824e+00 1.341233253479003906e-01 1.001409649848937988e+00 3.402120247483253479e-02 9.981423616409301758e-01 -5.162280052900314331e-03 1.324284523725509644e-01 -4.006339237093925476e-02 1.336172521114349365e-01 3.436309099197387695e-02 4.637418031990341721e-03 1.000000000000000000e+00 1.363898483693976316e-01 -3.494624236584568944e-02 9.970215522554560783e-01 1.003004609617213383e+00 4.041053924247979870e-05 1.000004041047906300e+00 1.367982341330953033e-01 1.003004474057081818e+00 3.505675273540863335e-02 9.999892471418869722e-01 -4.637401412557421582e-03 1.365504416679095001e-01 -3.431337201611116966e-02 1.365504416573527502e-01 3.431337201655995650e-02
7.160100000000000353e-01 3.211073577404022217e-03 9.999689459800720215e-01 1.325891315937042236e-01 -3.783874213695526123e-02 9.938651919364929199e-01 1.003365755081176758e+00 -9.439587593078613281e-04 1.000727415084838867e+00 1.341769695281982422e-01 1.001414656639099121e+00 3.401303663849830627e-02 9.981429576873779297e-01 -5.167266353964805603e-03 1.324798166751861572e-01 -4.004825279116630554e-02 1.336669623851776123e-01 3.435719013214111328e-02 4.638678120400140624e-03 1.000000000000000000e+00 1.364042292495922792e-01 -3.493661644017630880e-02 9.970810840341821635e-01 1.003004422576623922e+00 3.980977089160022021e-05 1.000003980979472962e+00 1.368126544914926301e-01 1.003004477388167004e+00 3.504701143048735701e-02 9.999892413734814411e-01 -4.638661484164381850e-03 1.365648208147807741e-01 -3.430350756621657754e-02 1.365648208189625956e-01 3.430350756603879614e-02
7.170100000000000362e-01 3.218054771423339844e-03 9.999689459800720215e-01 1.326396465301513672e-01 -3.783042356371879578e-02 9.938979744911193848e-01 1.003369212150573730e+00 -9.457170963287353516e-04 1.000726461410522461e+00 1.342301964759826660e-01 1.001419901847839355e+00 3.400475904345512390e-02 9.981436729431152344e-01 -5.172356963157653809e-03 1.325309127569198608e-01 -4.003304243087768555e-02 1.337162852287292480e-01 3.435128927230834961e-02 4.639919465760524060e-03 1.000000000000000000e+00 1.364183855387109956e-01 -3.492714060744400023e-02 9.971400215651782251e-01 1.003004238369681778e+00 3.921744775070402049e-05 1.000003921749024194e+00 1.368268493380830342e-01 1.003004335430691008e+00 3.503742077484383460e-02 9.999892356313869746e-01 -4.639902815444479738e-03 1.365789755303329911e-01 -3.429379665993088910e-02 1.365789755377871673e-01 3.429379665961400370e-02
7.180100000000000371e-01 3.225043416023254395e-03 9.999689459800720215e-01 1.326901167631149292e-01 -3.782242164015769958e-02 9.939307570457458496e-01 1.003372311592102051e+00 -9.474232792854309082e-04 1.000725507736206055e+00 1.342835724353790283e-01 1.001425027847290039e+00 3.399666026234626770e-02 9.981441497802734375e-01 -5.177383311092853546e-03 1.325819939374923706e-01 -4.001808166503906250e-02 1.337657272815704346e-01 3.434553742408752441e-02 4.641142336415536064e-03 1.000000000000000000e+00 1.364323203495137193e-01 -3.491781225878241857e-02 9.971983708974332394e-01 1.003004056873065819e+00 3.863344773446016490e-05 1.000003863338768673e+00 1.368408215144317486e-01 1.003003921542398702e+00 3.502797717220660495e-02 9.999892298639764254e-01 -4.641125676898619039e-03 1.365929090351364339e-01 -3.428423654202220755e-02 1.365929090246028599e-01 3.428423654247001601e-02
7.190100000000000380e-01 3.232017159461975098e-03 9.999689459800720215e-01 1.327407658100128174e-01 -3.781414031982421875e-02 9.939634799957275391e-01 1.003375649452209473e+00 -9.490847587585449219e-04 1.000724434852600098e+00 1.343368738889694214e-01 1.001430153846740723e+00 3.398843854665756226e-02 9.981448650360107422e-01 -5.182384513318538666e-03 1.326332837343215942e-01 -4.000288248062133789e-02 1.338152140378952026e-01 3.433942794799804688e-02 4.642346988802175875e-03 1.000000000000000000e+00 1.364460366600987462e-01 -3.490862891209259300e-02 9.972561378339159788e-01 1.003003878377022096e+00 3.805767368016057129e-05 1.000003805769661636e+00 1.368545755283993859e-01 1.003003931078179978e+00 3.501868340090204951e-02 9.999892243472983111e-01 -4.642330313097984239e-03 1.366066237033395636e-01 -3.427482521575497820e-02 1.366066237073632894e-01 3.427482521558392753e-02
7.200100000000000389e-01 3.238998353481292725e-03 9.999689459800720215e-01 1.327909976243972778e-01 -3.780591487884521484e-02 9.939962029457092285e-01 1.003378868103027344e+00 -9.508952498435974121e-04 1.000723361968994141e+00 1.343899965286254883e-01 1.001435279846191406e+00 3.398019447922706604e-02 9.981456995010375977e-01 -5.187476053833961487e-03 1.326841413974761963e-01 -3.998773545026779175e-02 1.338643729686737061e-01 3.433361649513244629e-02 4.643533678060981530e-03 1.000000000000000000e+00 1.364595374368568204e-01 -3.489958810843212661e-02 9.973133281700991004e-01 1.003003702544150277e+00 3.748999891370187010e-05 1.000003749004203080e+00 1.368681131186449684e-01 1.003003800957981362e+00 3.500953269921455724e-02 9.999892188558275885e-01 -4.643516988785555480e-03 1.366201229872560097e-01 -3.426555974387877207e-02 1.366201229948199869e-01 3.426555974355721679e-02
7.210100000000000398e-01 3.245994448661804199e-03 9.999689459800720215e-01 1.328416019678115845e-01 -3.779783472418785095e-02 9.940288662910461426e-01 1.003382205963134766e+00 -9.526088833808898926e-04 1.000722408294677734e+00 1.344433426856994629e-01 1.001440525054931641e+00 3.397206217050552368e-02 9.981462955474853516e-01 -5.192475393414497375e-03 1.327353566884994507e-01 -3.997270390391349792e-02 1.339138448238372803e-01 3.432780504226684570e-02 4.644702661484655798e-03 1.000000000000000000e+00 1.364728256746620128e-01 -3.489068737904099660e-02 9.973699477731003959e-01 1.003003529249778980e+00 3.693030598342854327e-05 1.000003693024608120e+00 1.368814369860489322e-01 1.003003394178966667e+00 3.500052153337745997e-02 9.999892133338518230e-01 -4.644685963587793717e-03 1.366334099987025485e-01 -3.425643750522371078e-02 1.366334099881940656e-01 3.425643750567044371e-02
7.220100000000000406e-01 3.252975642681121826e-03 9.999689459800720215e-01 1.328922510147094727e-01 -3.778957575559616089e-02 9.940616488456726074e-01 1.003385186195373535e+00 -9.543076157569885254e-04 1.000721216201782227e+00 1.344969123601913452e-01 1.001445531845092773e+00 3.396378457546234131e-02 9.981468915939331055e-01 -5.197510123252868652e-03 1.327865719795227051e-01 -3.995759412646293640e-02 1.339634954929351807e-01 3.432181477546691895e-02 4.645854184953919844e-03 1.000000000000000000e+00 1.364859042388343324e-01 -3.488192437497087545e-02 9.974260022715496499e-01 1.003003358789409827e+00 3.637850246932247336e-05 1.000003637852449501e+00 1.368945515327538442e-01 1.003003409361363341e+00 3.499165284076222182e-02 9.999892080587609033e-01 -4.645837471464049108e-03 1.366464869963721906e-01 -3.424745664051549038e-02 1.366464870002359056e-01 3.424745664035123288e-02
7.230100000000000415e-01 3.259941935539245605e-03 9.999690055847167969e-01 1.329426020383834839e-01 -3.778146207332611084e-02 9.940943121910095215e-01 1.003388643264770508e+00 -9.560659527778625488e-04 1.000720262527465820e+00 1.345500499010086060e-01 1.001450777053833008e+00 3.395574539899826050e-02 9.981476068496704102e-01 -5.202529020607471466e-03 1.328375488519668579e-01 -3.994259238243103027e-02 1.340127438306808472e-01 3.431603312492370605e-02 4.646988493549173219e-03 1.000000000000000000e+00 1.364987759885564755e-01 -3.487329676490819041e-02 9.974814972970696969e-01 1.003003190835248803e+00 3.583446643662843950e-05 1.000003583451242184e+00 1.369074584169842901e-01 1.003003295683936757e+00 3.498292008147956683e-02 9.999892028099556240e-01 -4.646971766888167293e-03 1.366593573149005036e-01 -3.423861435124329888e-02 1.366593573229673286e-01 3.423861435090035793e-02
7.240100000000000424e-01 3.266945481300354004e-03 9.999690055847167969e-01 1.329930126667022705e-01 -3.777337446808815002e-02 9.941270947456359863e-01 1.003391742706298828e+00 -9.578317403793334961e-04 1.000719308853149414e+00 1.346032917499542236e-01 1.001455783843994141e+00 3.394755348563194275e-02 9.981483221054077148e-01 -5.207634530961513519e-03 1.328885555267333984e-01 -3.992757201194763184e-02 1.340621113777160645e-01 3.431016206741333008e-02 4.648105837453053550e-03 1.000000000000000000e+00 1.365114438459348878e-01 -3.486480217960295780e-02 9.975364386214129464e-01 1.003003025249932012e+00 3.529808282848598603e-05 1.000003529802067526e+00 1.369201601985635119e-01 1.003002885021118340e+00 3.497431958572810862e-02 9.999891975193435645e-01 -4.648089102907581108e-03 1.366720240203848635e-01 -3.422990809307320526e-02 1.366720240094816130e-01 3.422990809353671643e-02
7.250100000000000433e-01 3.273934125900268555e-03 9.999690055847167969e-01 1.330436617136001587e-01 -3.776500374078750610e-02 9.941598176956176758e-01 1.003395080566406250e+00 -9.595453739166259766e-04 1.000718235969543457e+00 1.346567273139953613e-01 1.001461029052734375e+00 3.393927589058876038e-02 9.981489181518554688e-01 -5.212683230638504028e-03 1.329398602247238159e-01 -3.991230577230453491e-02 1.341116130352020264e-01 3.430423140525817871e-02 4.649206449704847491e-03 1.000000000000000000e+00 1.365239105359455363e-01 -3.485643842180119467e-02 9.975908316419260791e-01 1.003002862406994877e+00 3.476926845398509418e-05 1.000003476933961855e+00 1.369326614642458473e-01 1.003003024283827038e+00 3.496585557025187058e-02 9.999891925234726253e-01 -4.649189698110628953e-03 1.366844891029743991e-01 -3.422133627425628932e-02 1.366844891154586905e-01 3.422133627372556802e-02
7.260100000000000442e-01 3.280900418758392334e-03 9.999690055847167969e-01 1.330941915512084961e-01 -3.775694221258163452e-02 9.941924214363098145e-01 1.003398299217224121e+00 -9.612590074539184570e-04 1.000717163085937500e+00 1.347101032733917236e-01 1.001466155052185059e+00 3.393117710947990417e-02 9.981496334075927734e-01 -5.217679776251316071e-03 1.329909265041351318e-01 -3.989722579717636108e-02 1.341610550880432129e-01 3.429844975471496582e-02 4.650290565805977223e-03 1.000000000000000000e+00 1.365361788153013622e-01 -3.484820328017183139e-02 9.976446818331952127e-01 1.003002701669379881e+00 3.424789065696869517e-05 1.000003424781763517e+00 1.369449623980730502e-01 1.003002536772724218e+00 3.495751686037998351e-02 9.999891873523228947e-01 -4.650273808069457608e-03 1.366967563369430871e-01 -3.421289573855006150e-02 1.366967563241331118e-01 3.421289573909463283e-02
7.270100000000000451e-01 3.287881612777709961e-03 9.999690055847167969e-01 1.331444978713989258e-01 -3.774865716695785522e-02 9.942252635955810547e-01 1.003401517868041992e+00 -9.629949927330017090e-04 1.000716209411621094e+00 1.347631812095642090e-01 1.001471161842346191e+00 3.392295911908149719e-02 9.981502294540405273e-01 -5.222688429057598114e-03 1.330418437719345093e-01 -3.988213837146759033e-02 1.342103332281112671e-01 3.429257869720458984e-02 4.651358418005293975e-03 1.000000000000000000e+00 1.365482514056506058e-01 -3.484009458322031433e-02 9.976979946149924228e-01 1.003002543625392207e+00 3.373387682674513940e-05 1.000003373394454886e+00 1.369570685219877737e-01 1.003002697664097109e+00 3.494931095323411396e-02 9.999891825131371759e-01 -4.651341643276002587e-03 1.367088273382733865e-01 -3.420458524803636491e-02 1.367088273501536611e-01 3.420458524753131058e-02
7.280100000000000460e-01 3.294877707958221436e-03 9.999690055847167969e-01 1.331951171159744263e-01 -3.774060681462287903e-02 9.942580461502075195e-01 1.003404855728149414e+00 -9.647458791732788086e-04 1.000715136528015137e+00 1.348167061805725098e-01 1.001476407051086426e+00 3.391473740339279175e-02 9.981509447097778320e-01 -5.227764137089252472e-03 1.330931484699249268e-01 -3.986705839633941650e-02 1.342599391937255859e-01 3.428664803504943848e-02 4.652410235343831281e-03 1.000000000000000000e+00 1.365601309940042973e-01 -3.483211019854347279e-02 9.977507753528278567e-01 1.003002387606460655e+00 3.322709555862144614e-05 1.000003322704029030e+00 1.369689798026673677e-01 1.003002262912441100e+00 3.494122624201608657e-02 9.999891775090783419e-01 -4.652393453991001369e-03 1.367207058699459743e-01 -3.419640167494007038e-02 1.367207058602507852e-01 3.419640167535223374e-02
7.290100000000000469e-01 3.301851451396942139e-03 9.999690055847167969e-01 1.332455426454544067e-01 -3.773232549428939819e-02 9.942905902862548828e-01 1.003407955169677734e+00 -9.664520621299743652e-04 1.000714063644409180e+00 1.348699033260345459e-01 1.001481413841247559e+00 3.390651941299438477e-02 9.981515407562255859e-01 -5.232770927250385284e-03 1.331441253423690796e-01 -3.985191881656646729e-02 1.343091726303100586e-01 3.428074717521667480e-02 4.653446243698880838e-03 1.000000000000000000e+00 1.365718202331589470e-01 -3.482424803209859671e-02 9.978030293584991828e-01 1.003002234106962209e+00 3.272747246928073343e-05 1.000003272750812577e+00 1.369807012718442796e-01 1.003002315441149150e+00 3.493326884098836571e-02 9.999891727707879152e-01 -4.653429447614646462e-03 1.367323936456663891e-01 -3.418834371264937305e-02 1.367323936519211636e-01 3.418834371238346770e-02
7.300100000000000477e-01 3.308840095996856689e-03 9.999690055847167969e-01 1.332958489656448364e-01 -3.772403299808502197e-02 9.943233728408813477e-01 1.003411293029785156e+00 -9.682103991508483887e-04 1.000713229179382324e+00 1.349229812622070312e-01 1.001486659049987793e+00 3.389830142259597778e-02 9.981523752212524414e-01 -5.237812176346778870e-03 1.331950128078460693e-01 -3.983676061034202576e-02 1.343583762645721436e-01 3.427487611770629883e-02 4.654466665827619934e-03 1.000000000000000000e+00 1.365833217421133505e-01 -3.481650602748641993e-02 9.978547618906322692e-01 1.003002082685978680e+00 3.223488973900210958e-05 1.000003223488085125e+00 1.369922338183213462e-01 1.003002063064958316e+00 3.492543065361213700e-02 9.999891679815530177e-01 -4.654449860415415738e-03 1.367438939691876798e-01 -3.418040865657018951e-02 1.367438939676287046e-01 3.418040865663646288e-02
7.310100000000000486e-01 3.315806388854980469e-03 9.999690055847167969e-01 1.333464980125427246e-01 -3.771603479981422424e-02 9.943561553955078125e-01 1.003414511680603027e+00 -9.698942303657531738e-04 1.000712156295776367e+00 1.349764466285705566e-01 1.001491665840148926e+00 3.389017283916473389e-02 9.981529712677001953e-01 -5.242831073701381683e-03 1.332462430000305176e-01 -3.982175141572952271e-02 1.344079822301864624e-01 3.426891565322875977e-02 4.655471721903555599e-03 1.000000000000000000e+00 1.365946381122999653e-01 -3.480888216073785291e-02 9.979059781669802343e-01 1.003001933488677722e+00 3.174925870598646036e-05 1.000003174923734361e+00 1.370035808715826808e-01 1.003001885580081742e+00 3.491771252181065377e-02 9.999891632917904394e-01 -4.655454906084766954e-03 1.367552091018243154e-01 -3.417259473261825831e-02 1.367552090980768131e-01 3.417259473277757531e-02
7.320100000000000495e-01 3.322809934616088867e-03 9.999690055847167969e-01 1.333969980478286743e-01 -3.770770132541656494e-02 9.943888783454895020e-01 1.003417730331420898e+00 -9.716302156448364258e-04 1.000711083412170410e+00 1.350297033786773682e-01 1.001496911048889160e+00 3.388189151883125305e-02 9.981536865234375000e-01 -5.247869528830051422e-03 1.332974135875701904e-01 -3.980658203363418579e-02 1.344573497772216797e-01 3.426301479339599609e-02 4.656461629887888136e-03 1.000000000000000000e+00 1.366057719119019298e-01 -3.480137443671444536e-02 9.979566833730263431e-01 1.003001786524348571e+00 3.127048514630226538e-05 1.000003127053017415e+00 1.370147452380119368e-01 1.003001889058187102e+00 3.491011323656285220e-02 9.999891587428265671e-01 -4.656444800771486481e-03 1.367663415187172771e-01 -3.416489998626729557e-02 1.367663415266167359e-01 3.416489998593148086e-02
7.330100000000000504e-01 3.329776227474212646e-03 9.999690055847167969e-01 1.334474235773086548e-01 -3.769969195127487183e-02 9.944216609001159668e-01 1.003420948982238770e+00 -9.733811020851135254e-04 1.000710010528564453e+00 1.350830346345901489e-01 1.001501917839050293e+00 3.387391194701194763e-02 9.981542825698852539e-01 -5.252918228507041931e-03 1.333484649658203125e-01 -3.979162126779556274e-02 1.345067918300628662e-01 3.425738215446472168e-02 4.657436603439892714e-03 1.000000000000000000e+00 1.366167256611275360e-01 -3.479398090790008363e-02 9.980068826117062253e-01 1.003001641465388838e+00 3.079846056035080129e-05 1.000003079839901998e+00 1.370257281921626602e-01 1.003001502473674478e+00 3.490262649169666859e-02 9.999891541061332045e-01 -4.657419767873405801e-03 1.367772942334301023e-01 -3.415732199278345010e-02 1.367772942226341271e-01 3.415732199324240936e-02
7.340100000000000513e-01 3.336787223815917969e-03 9.999690055847167969e-01 1.334979832172393799e-01 -3.769142553210258484e-02 9.944541454315185547e-01 1.003424286842346191e+00 -9.751170873641967773e-04 1.000708937644958496e+00 1.351363658905029297e-01 1.001507163047790527e+00 3.386559709906578064e-02 9.981549978256225586e-01 -5.257961340248584747e-03 1.333996206521987915e-01 -3.977646678686141968e-02 1.345561742782592773e-01 3.425136208534240723e-02 4.658396853190620995e-03 1.000000000000000000e+00 1.366275018471045100e-01 -3.478669966237685207e-02 9.980565809330628202e-01 1.003001498736651342e+00 3.033311376603403412e-05 1.000003033318466406e+00 1.370365342736449832e-01 1.003001659860973449e+00 3.489525745373792120e-02 9.999891497530692952e-01 -4.658380002084653790e-03 1.367880689231365243e-01 -3.414985951630678668e-02 1.367880689355736867e-01 3.414985951577805684e-02
7.350100000000000522e-01 3.343753516674041748e-03 9.999690055847167969e-01 1.335483044385910034e-01 -3.768327832221984863e-02 9.944869875907897949e-01 1.003427386283874512e+00 -9.768754243850708008e-04 1.000707983970642090e+00 1.351895928382873535e-01 1.001512169837951660e+00 3.385732322931289673e-02 9.981555938720703125e-01 -5.263039842247962952e-03 1.334505379199981689e-01 -3.976138308644294739e-02 1.346054673194885254e-01 3.424543142318725586e-02 4.659342586861651633e-03 1.000000000000000000e+00 1.366381029251932666e-01 -3.477952882245780725e-02 9.981057833366174803e-01 1.003001357713925401e+00 2.987432461193089431e-05 1.000002987425151701e+00 1.370471633823269197e-01 1.003001192509192840e+00 3.488799534518723794e-02 9.999891452169104022e-01 -4.659325731061643265e-03 1.367986690542104811e-01 -3.414250974520026405e-02 1.367986690413874884e-01 3.414250974574539049e-02
7.360100000000000531e-01 3.350742161273956299e-03 9.999690055847167969e-01 1.335991024971008301e-01 -3.767511248588562012e-02 9.945197701454162598e-01 1.003430604934692383e+00 -9.785816073417663574e-04 1.000707030296325684e+00 1.352431625127792358e-01 1.001517415046691895e+00 3.384916111826896667e-02 9.981563091278076172e-01 -5.268022418022155762e-03 1.335019618272781372e-01 -3.974635154008865356e-02 1.346551775932312012e-01 3.423959016799926758e-02 4.660274009305249120e-03 1.000000000000000000e+00 1.366485313193746554e-01 -3.477246654404894666e-02 9.981544947718785643e-01 1.003001218993306853e+00 2.942203259215552390e-05 1.000002942210073131e+00 1.370576207383318590e-01 1.003001373841353905e+00 3.488084797994980835e-02 9.999891410043093565e-01 -4.660257137930007808e-03 1.368090959468502288e-01 -3.413527177238487309e-02 1.368090959588036393e-01 3.413527177187671013e-02
7.370100000000000540e-01 3.357730805873870850e-03 9.999690055847167969e-01 1.336492300033569336e-01 -3.766690567135810852e-02 9.945523738861083984e-01 1.003433942794799805e+00 -9.803473949432373047e-04 1.000705838203430176e+00 1.352960616350173950e-01 1.001522541046142578e+00 3.384103626012802124e-02 9.981570243835449219e-01 -5.273106507956981659e-03 1.335527002811431885e-01 -3.973118960857391357e-02 1.347041875123977661e-01 3.423374891281127930e-02 4.661191322543825274e-03 1.000000000000000000e+00 1.366587894226338196e-01 -3.476551101602338295e-02 9.982027201388453674e-01 1.003001081912486603e+00 2.897611817750023102e-05 1.000002897606215191e+00 1.370679060042450659e-01 1.003000955364741653e+00 3.487380404140009299e-02 9.999891366167658058e-01 -4.661174446008104280e-03 1.368193530742158881e-01 -3.412814279268040762e-02 1.368193530643873890e-01 3.412814279309824006e-02
7.380100000000000549e-01 3.364719450473785400e-03 9.999690055847167969e-01 1.336997896432876587e-01 -3.765863925218582153e-02 9.945852160453796387e-01 1.003437280654907227e+00 -9.820610284805297852e-04 1.000704765319824219e+00 1.353495121002197266e-01 1.001527667045593262e+00 3.383280336856842041e-02 9.981576204299926758e-01 -5.278125405311584473e-03 1.336039006710052490e-01 -3.971601277589797974e-02 1.347537487745285034e-01 3.422778844833374023e-02 4.662094725808967055e-03 1.000000000000000000e+00 1.366688795973385329e-01 -3.475866045960739059e-02 9.982504642885070556e-01 1.003000946979476060e+00 2.853651905879416175e-05 1.000002853655581614e+00 1.370780239444509274e-01 1.003001030684397943e+00 3.486687004290409814e-02 9.999891324892852262e-01 -4.662077835868569387e-03 1.368294418506818821e-01 -3.412112182759367146e-02 1.368294418571300852e-01 3.412112182731954352e-02
7.390099999999999447e-01 3.371700644493103027e-03 9.999690055847167969e-01 1.337503641843795776e-01 -3.765046969056129456e-02 9.946178793907165527e-01 1.003440380096435547e+00 -9.837895631790161133e-04 1.000703811645507812e+00 1.354028433561325073e-01 1.001532793045043945e+00 3.382463753223419189e-02 9.981583356857299805e-01 -5.283161997795104980e-03 1.336550414562225342e-01 -3.970097005367279053e-02 1.348031461238861084e-01 3.422191739082336426e-02 4.662984415579959560e-03 1.000000000000000000e+00 1.366788041756141492e-01 -3.475191312777814456e-02 9.982977320233362706e-01 1.003000813753049281e+00 2.810312867067913105e-05 1.000002810311833912e+00 1.370879751235515587e-01 1.003000790732207825e+00 3.486003807163286922e-02 9.999891282985320373e-01 -4.662967517790357966e-03 1.368393653080861305e-01 -3.411420647358751751e-02 1.368393653062735804e-01 3.411420647366457393e-02
7.400099999999999456e-01 3.378674387931823730e-03 9.999690055847167969e-01 1.338007003068923950e-01 -3.764227032661437988e-02 9.946506619453430176e-01 1.003443598747253418e+00 -9.855106472969055176e-04 1.000702738761901855e+00 1.354559361934661865e-01 1.001537919044494629e+00 3.381649777293205261e-02 9.981590509414672852e-01 -5.288213491439819336e-03 1.337059587240219116e-01 -3.968587517738342285e-02 1.348523497581481934e-01 3.421607613563537598e-02 4.663860586000738093e-03 1.000000000000000000e+00 1.366885654642235326e-01 -3.474526730133579988e-02 9.983445281071310351e-01 1.003000682397356513e+00 2.767587042796948002e-05 1.000002767585038033e+00 1.370977627343251959e-01 1.003000637344295454e+00 3.485330944435265782e-02 9.999891242038126959e-01 -4.663843679059732905e-03 1.368491254043202876e-01 -3.410739528280318927e-02 1.368491254008031566e-01 3.410739528295270856e-02
7.410099999999999465e-01 3.385655581951141357e-03 9.999690055847167969e-01 1.338513344526290894e-01 -3.763411566615104675e-02 9.946833252906799316e-01 1.003446936607360840e+00 -9.872317314147949219e-04 1.000701785087585449e+00 1.355094313621520996e-01 1.001543164253234863e+00 3.380827605724334717e-02 9.981596469879150391e-01 -5.293230526149272919e-03 1.337572336196899414e-01 -3.967078030109405518e-02 1.349019557237625122e-01 3.421017527580261230e-02 4.664723429352956793e-03 1.000000000000000000e+00 1.366981657501422920e-01 -3.473872128456344938e-02 9.983908572764498279e-01 1.003000552917791444e+00 2.725466094243109922e-05 1.000002725470499954e+00 1.371073892502084890e-01 1.003000653135082354e+00 3.484668307577059448e-02 9.999891202372080956e-01 -4.664706510546453438e-03 1.368587243539564069e-01 -3.410068658668991004e-02 1.368587243616855853e-01 3.410068658636133260e-02
7.420099999999999474e-01 3.392621874809265137e-03 9.999690055847167969e-01 1.339015960693359375e-01 -3.762575611472129822e-02 9.947161078453063965e-01 1.003450155258178711e+00 -9.889379143714904785e-04 1.000700831413269043e+00 1.355624198913574219e-01 1.001548171043395996e+00 3.380000218749046326e-02 9.981603622436523438e-01 -5.298230797052383423e-03 1.338080763816833496e-01 -3.965558484196662903e-02 1.349510848522186279e-01 3.420418500900268555e-02 4.665573134116102021e-03 1.000000000000000000e+00 1.367076072773966700e-01 -3.473227342206459956e-02 9.984367241923216563e-01 1.003000425004466178e+00 2.683940337459231893e-05 1.000002683934246406e+00 1.371168557135965249e-01 1.003000287321566875e+00 3.484015310815778005e-02 9.999891161783606153e-01 -4.665556210123582119e-03 1.368681648771628845e-01 -3.409407827257667639e-02 1.368681648664769879e-01 3.409407827303095190e-02
7.430099999999999483e-01 3.399632871150970459e-03 9.999690055847167969e-01 1.339522600173950195e-01 -3.761774674057960510e-02 9.947487711906433105e-01 1.003453373908996582e+00 -9.907484054565429688e-04 1.000699639320373535e+00 1.356159746646881104e-01 1.001553297042846680e+00 3.379180654883384705e-02 9.981610774993896484e-01 -5.303337238729000092e-03 1.338593661785125732e-01 -3.964057192206382751e-02 1.350006759166717529e-01 3.419837355613708496e-02 4.666409886073388108e-03 1.000000000000000000e+00 1.367168922601188774e-01 -3.472592208870565328e-02 9.984821334668874115e-01 1.003000299082442037e+00 2.643003722651170821e-05 1.000002643010783787e+00 1.371261663590178093e-01 1.003000459450568815e+00 3.483372488719851251e-02 9.999891123929557368e-01 -4.666392947884905225e-03 1.368774483909724060e-01 -3.408756938467917552e-02 1.368774484033595806e-01 3.408756938415257592e-02
7.440099999999999492e-01 3.406599164009094238e-03 9.999690055847167969e-01 1.340026557445526123e-01 -3.760954365134239197e-02 9.947814941406250000e-01 1.003456592559814453e+00 -9.924545884132385254e-04 1.000698685646057129e+00 1.356691420078277588e-01 1.001558423042297363e+00 3.378364816308021545e-02 9.981616735458374023e-01 -5.308337509632110596e-03 1.339103579521179199e-01 -3.962553292512893677e-02 1.350499391555786133e-01 3.419256210327148438e-02 4.667233868441730653e-03 1.000000000000000000e+00 1.367260228840191938e-01 -3.471966568823712379e-02 9.985270896661845308e-01 1.003000174538930755e+00 2.602645342431825166e-05 1.000002602638026872e+00 1.371353208345053032e-01 1.003000009095905476e+00 3.482738798221196586e-02 9.999891084176710798e-01 -4.667216926841176797e-03 1.368865780852366321e-01 -3.408115740347682221e-02 1.368865780724034809e-01 3.408115740402238580e-02
7.450099999999999500e-01 3.413580358028411865e-03 9.999690055847167969e-01 1.340531259775161743e-01 -3.760142624378204346e-02 9.948143362998962402e-01 1.003459930419921875e+00 -9.941682219505310059e-04 1.000697612762451172e+00 1.357224732637405396e-01 1.001563668251037598e+00 3.377545997500419617e-02 9.981623888015747070e-01 -5.313359200954437256e-03 1.339614093303680420e-01 -3.961046040058135986e-02 1.350993961095809937e-01 3.418666124343872070e-02 4.668045261907292735e-03 1.000000000000000000e+00 1.367350013067339665e-01 -3.471350265275755659e-02 9.985715973106112919e-01 1.003000051976129292e+00 2.562860214345475968e-05 1.000002562867068345e+00 1.371443240889978488e-01 1.003000207627956497e+00 3.482115047008625675e-02 9.999891047584399395e-01 -4.668028305987278331e-03 1.368955550158808820e-01 -3.407484170079093377e-02 1.368955550279045974e-01 3.407484170027978709e-02
7.460099999999999509e-01 3.420576453208923340e-03 9.999690055847167969e-01 1.341038048267364502e-01 -3.759312629699707031e-02 9.948469400405883789e-01 1.003463149070739746e+00 -9.959116578102111816e-04 1.000696659088134766e+00 1.357759386301040649e-01 1.001568675041198730e+00 3.376736119389533997e-02 9.981629848480224609e-01 -5.318409763276576996e-03 1.340127140283584595e-01 -3.959520906209945679e-02 1.351489573717117310e-01 3.418081998825073242e-02 4.668844244660348523e-03 1.000000000000000000e+00 1.367438296581697521e-01 -3.470743144218771392e-02 9.986156608753850028e-01 1.002999930736633072e+00 2.523637433870467401e-05 1.000002523631757123e+00 1.371531755125633134e-01 1.002999802403121921e+00 3.481500127605307443e-02 9.999891009152057642e-01 -4.668827284880574385e-03 1.369043823968700280e-01 -3.406861974353699724e-02 1.369043823869111054e-01 3.406861974396036691e-02
7.470099999999999518e-01 3.427542746067047119e-03 9.999690055847167969e-01 1.341538280248641968e-01 -3.758488968014717102e-02 9.948796033859252930e-01 1.003466248512268066e+00 -9.976401925086975098e-04 1.000695586204528809e+00 1.358287930488586426e-01 1.001573801040649414e+00 3.375896066427230835e-02 9.981635808944702148e-01 -5.323446355760097504e-03 1.340633630752563477e-01 -3.958015888929367065e-02 1.351978927850723267e-01 3.417482972145080566e-02 4.669630992429642941e-03 1.000000000000000000e+00 1.367525100408428229e-01 -3.470145054375462640e-02 9.986592847909973036e-01 1.002999811340458791e+00 2.484971838695988300e-05 1.000002484975623052e+00 1.371618796321412981e-01 1.002999897408779484e+00 3.480894726068795020e-02 9.999890973272077543e-01 -4.669614020414060082e-03 1.369130613740161539e-01 -3.406249083134926109e-02 1.369130613806549268e-01 3.406249083106703546e-02
7.480099999999999527e-01 3.434561192989349365e-03 9.999690055847167969e-01 1.342045515775680542e-01 -3.757677599787712097e-02 9.949123859405517578e-01 1.003469586372375488e+00 -9.993761777877807617e-04 1.000694632530212402e+00 1.358823776245117188e-01 1.001578927040100098e+00 3.375086188316345215e-02 9.981644153594970703e-01 -5.328515544533729553e-03 1.341147273778915405e-01 -3.956507518887519836e-02 1.352475881576538086e-01 3.416901826858520508e-02 4.670405678516395716e-03 1.000000000000000000e+00 1.367610445302150923e-01 -3.469555847148552558e-02 9.987024734436632523e-01 1.002999693344778009e+00 2.446853762096929210e-05 1.000002446852586102e+00 1.371704367189775509e-01 1.002999666990351146e+00 3.480298064845246259e-02 9.999890936645954298e-01 -4.670388699971906102e-03 1.369215947371323350e-01 -3.405645281316001249e-02 1.369215947350690965e-01 3.405645281324772705e-02
7.490099999999999536e-01 3.441520035266876221e-03 9.999690055847167969e-01 1.342552453279495239e-01 -3.756865113973617554e-02 9.949451088905334473e-01 1.003472805023193359e+00 -1.001097261905670166e-03 1.000693559646606445e+00 1.359358578920364380e-01 1.001584172248840332e+00 3.374276310205459595e-02 9.981650114059448242e-01 -5.333537235856056213e-03 1.341660320758819580e-01 -3.954996913671493530e-02 1.352971494197845459e-01 3.416317701339721680e-02 4.671168474115989372e-03 1.000000000000000000e+00 1.367694351784848883e-01 -3.468975376326437904e-02 9.987452311831296337e-01 1.002999576931187242e+00 2.409276617022176493e-05 1.000002409274745041e+00 1.371788497587419775e-01 1.002999534799072112e+00 3.479710318121936180e-02 9.999890900954643280e-01 -4.671151487519981972e-03 1.369299841709220866e-01 -3.405050451899135910e-02 1.369299841676382135e-01 3.405050451913096271e-02
7.500099999999999545e-01 3.448508679866790771e-03 9.999690055847167969e-01 1.343056708574295044e-01 -3.756043687462806702e-02 9.949778914451599121e-01 1.003476142883300781e+00 -1.002825796604156494e-03 1.000692486763000488e+00 1.359890997409820557e-01 1.001589298248291016e+00 3.373451530933380127e-02 9.981657266616821289e-01 -5.338545888662338257e-03 1.342170387506484985e-01 -3.953492641448974609e-02 1.353465318679809570e-01 3.415724635124206543e-02 4.671919548849739166e-03 1.000000000000000000e+00 1.367776840209219968e-01 -3.468403497616680264e-02 9.987875623360341626e-01 1.002999462099793959e+00 2.372233015164290274e-05 1.000002372237322579e+00 1.371871209214085285e-01 1.002999559990724654e+00 3.479131385044903491e-02 9.999890866426389691e-01 -4.671902551668211459e-03 1.369382316588294013e-01 -3.404464451916014434e-02 1.369382316663854404e-01 3.404464451883892212e-02
7.510099999999999554e-01 3.455482423305511475e-03 9.999690055847167969e-01 1.343559771776199341e-01 -3.755226358771324158e-02 9.950106143951416016e-01 1.003479242324829102e+00 -1.004546880722045898e-03 1.000691533088684082e+00 1.360421627759933472e-01 1.001594305038452148e+00 3.372623398900032043e-02 9.981664419174194336e-01 -5.343579687178134918e-03 1.342679709196090698e-01 -3.951979056000709534e-02 1.353957355022430420e-01 3.415131568908691406e-02 4.672659068989056669e-03 1.000000000000000000e+00 1.367857930544859602e-01 -3.467840070134825536e-02 9.988294711601631848e-01 1.002999348557180648e+00 2.335714308038606062e-05 1.000002335708281009e+00 1.371952510468032183e-01 1.002999212246924232e+00 3.478560720264558398e-02 9.999890830940103559e-01 -4.672642067732770202e-03 1.369463396564889468e-01 -3.403887096718866828e-02 1.369463396459160709e-01 3.403887096763813513e-02
7.520099999999999563e-01 3.462478518486022949e-03 9.999690055847167969e-01 1.344065517187118530e-01 -3.754401206970214844e-02 9.950433373451232910e-01 1.003482580184936523e+00 -1.006297767162322998e-03 1.000690340995788574e+00 1.360955685377120972e-01 1.001599550247192383e+00 3.371807560324668884e-02 9.981670379638671875e-01 -5.348631180822849274e-03 1.343191266059875488e-01 -3.950462117791175842e-02 1.354451477527618408e-01 3.414544463157653809e-02 4.673387198401617385e-03 1.000000000000000000e+00 1.367937642490935635e-01 -3.467284955574200661e-02 9.988709618680270408e-01 1.002999236727139865e+00 2.299715384094763767e-05 1.000002299722415389e+00 1.372032440924852159e-01 1.002999396327719284e+00 3.477998871533705127e-02 9.999890798094610567e-01 -4.673370184144468378e-03 1.369543093497710695e-01 -3.403318314195472039e-02 1.369543093621053975e-01 3.403318314143036205e-02
7.530099999999999572e-01 3.469467163085937500e-03 9.999690055847167969e-01 1.344570964574813843e-01 -3.753588721156120300e-02 9.950759410858154297e-01 1.003485798835754395e+00 -1.008026301860809326e-03 1.000689387321472168e+00 1.361489593982696533e-01 1.001604676246643066e+00 3.370997682213783264e-02 9.981677532196044922e-01 -5.353685468435287476e-03 1.343703120946884155e-01 -3.948967903852462769e-02 1.354947090148925781e-01 3.413960337638854980e-02 4.674104098691746721e-03 1.000000000000000000e+00 1.368015995492402603e-01 -3.466738018067214849e-02 9.989120386300588406e-01 1.002999126007154240e+00 2.264226316614391052e-05 1.000002264218996961e+00 1.372110994837269504e-01 1.002998960388169269e+00 3.477444826273059370e-02 9.999890763291789941e-01 -4.674087082155368826e-03 1.369621436801244097e-01 -3.402757877195557862e-02 1.369621436672840420e-01 3.402757877250144752e-02
7.540099999999999580e-01 3.476448357105255127e-03 9.999690055847167969e-01 1.345075368881225586e-01 -3.752766177058219910e-02 9.951087832450866699e-01 1.003489136695861816e+00 -1.009747385978698730e-03 1.000688314437866211e+00 1.362021714448928833e-01 1.001609802246093750e+00 3.370175883173942566e-02 9.981683492660522461e-01 -5.358673632144927979e-03 1.344213485717773438e-01 -3.947449475526809692e-02 1.355440020561218262e-01 3.413370251655578613e-02 4.674809929231773381e-03 1.000000000000000000e+00 1.368093008743123118e-01 -3.466199124140307425e-02 9.989527055750363482e-01 1.002999017004099880e+00 2.229243064423968237e-05 1.000002229249957075e+00 1.372188219257119979e-01 1.002999173446901926e+00 3.476899413908394326e-02 9.999890731582483649e-01 -4.674792899486937721e-03 1.369698434674966325e-01 -3.402205746420057519e-02 1.369698434795877384e-01 3.402205746368656275e-02
7.550099999999999589e-01 3.483422100543975830e-03 9.999690055847167969e-01 1.345581114292144775e-01 -3.751946985721588135e-02 9.951415061950683594e-01 1.003492236137390137e+00 -1.011505722999572754e-03 1.000687241554260254e+00 1.362555474042892456e-01 1.001614928245544434e+00 3.369353711605072021e-02 9.981690645217895508e-01 -5.363726988434791565e-03 1.344725191593170166e-01 -3.945938125252723694e-02 1.355934441089630127e-01 3.412789106369018555e-02 4.675504847192735701e-03 1.000000000000000000e+00 1.368168701188953729e-01 -3.465668142669736662e-02 9.989929667905016464e-01 1.002998909064378052e+00 2.194755647617128343e-05 1.000002194749897599e+00 1.372264105643889176e-01 1.002998779006020635e+00 3.476361547122376605e-02 9.999890697951643315e-01 -4.675487814743338640e-03 1.369774116941004649e-01 -3.401661691527067127e-02 1.369774116840139777e-01 3.401661691569946716e-02
7.560099999999999598e-01 3.490410745143890381e-03 9.999690055847167969e-01 1.346084624528884888e-01 -3.751136362552642822e-02 9.951741695404052734e-01 1.003495573997497559e+00 -1.013219356536865234e-03 1.000686287879943848e+00 1.363087892532348633e-01 1.001620054244995117e+00 3.368531912565231323e-02 9.981697797775268555e-01 -5.368770100176334381e-03 1.345235109329223633e-01 -3.944431245326995850e-02 1.356428265571594238e-01 3.412202000617980957e-02 4.676189007574779212e-03 1.000000000000000000e+00 1.368243091530791655e-01 -3.465144944838218638e-02 9.990328263231738060e-01 1.002998802718643168e+00 2.160759848899741352e-05 1.000002160763740378e+00 1.372338697160145338e-01 1.002998891136185344e+00 3.475831942295798394e-02 9.999890666832713659e-01 -4.676171963917240097e-03 1.369848492648137461e-01 -3.401125666085148824e-02 1.369848492716401467e-01 3.401125666056128982e-02
7.570099999999999607e-01 3.497384488582611084e-03 9.999690055847167969e-01 1.346586346626281738e-01 -3.750303760170936584e-02 9.952068924903869629e-01 1.003498673439025879e+00 -1.014932990074157715e-03 1.000685214996337891e+00 1.363617479801177979e-01 1.001625180244445801e+00 3.367710113525390625e-02 9.981703758239746094e-01 -5.373811349272727966e-03 1.345742344856262207e-01 -3.942915052175521851e-02 1.356919109821319580e-01 3.411597013473510742e-02 4.676862563237099701e-03 1.000000000000000000e+00 1.368316198227585156e-01 -3.464629404092380016e-02 9.990722881793596688e-01 1.002998697521417792e+00 2.127246870787613629e-05 1.000002127245553485e+00 1.372411993862172053e-01 1.002998667892990525e+00 3.475309831738153388e-02 9.999890634863120020e-01 -4.676845514228962150e-03 1.369921587542083374e-01 -3.400597476151950155e-02 1.369921587518973527e-01 3.400597476161774935e-02
7.580099999999999616e-01 3.504395484924316406e-03 9.999690055847167969e-01 1.347093284130096436e-01 -3.749499842524528503e-02 9.952396750450134277e-01 1.003502011299133301e+00 -1.016706228256225586e-03 1.000684261322021484e+00 1.364153623580932617e-01 1.001630306243896484e+00 3.366906195878982544e-02 9.981710910797119141e-01 -5.378866568207740784e-03 1.346255987882614136e-01 -3.941426053643226624e-02 1.357415765523910522e-01 3.411027789115905762e-02 4.677525665143895776e-03 1.000000000000000000e+00 1.368388039525503808e-01 -3.464121395923481367e-02 9.991113563310860535e-01 1.002998593670456851e+00 2.094211076634923177e-05 1.000002094209339276e+00 1.372484023800434882e-01 1.002998554518233609e+00 3.474795427941509973e-02 9.999890603810717149e-01 -4.677508609045148008e-03 1.369993416009233356e-01 -3.400077028451083117e-02 1.369993415978756068e-01 3.400077028464039419e-02
7.590099999999999625e-01 3.511369228363037109e-03 9.999690055847167969e-01 1.347600519657135010e-01 -3.748681396245956421e-02 9.952723979949951172e-01 1.003505229949951172e+00 -1.018434762954711914e-03 1.000683307647705078e+00 1.364688873291015625e-01 1.001635551452636719e+00 3.366087377071380615e-02 9.981716871261596680e-01 -5.383930169045925140e-03 1.346769183874130249e-01 -3.939901292324066162e-02 1.357912123203277588e-01 3.410431742668151855e-02 4.678178462922424202e-03 1.000000000000000000e+00 1.368458633525030943e-01 -3.463620797397171103e-02 9.991500347306445651e-01 1.002998491159434069e+00 2.061645910301324958e-05 1.000002061650117291e+00 1.372554805904810382e-01 1.002998586707908535e+00 3.474288633776079216e-02 9.999890573811088812e-01 -4.678161397382146411e-03 1.370063995837059734e-01 -3.399564199936526421e-02 1.370063995910860144e-01 3.399564199905152212e-02
7.600099999999999634e-01 3.518357872962951660e-03 9.999690651893615723e-01 1.348103582859039307e-01 -3.747859969735145569e-02 9.953051209449768066e-01 1.003508448600769043e+00 -1.020133495330810547e-03 1.000682234764099121e+00 1.365220099687576294e-01 1.001640558242797852e+00 3.365259245038032532e-02 9.981724023818969727e-01 -5.388901568949222565e-03 1.347277611494064331e-01 -3.938400745391845703e-02 1.358403861522674561e-01 3.409844636917114258e-02 4.678821103257683328e-03 1.000000000000000000e+00 1.368527997986166977e-01 -3.463127488454720293e-02 9.991883272677986039e-01 1.002998389710391347e+00 2.029543642855604591e-05 1.000002029537681469e+00 1.372624346813759999e-01 1.002998254830499203e+00 3.473788940626388461e-02 9.999890542826417317e-01 -4.678804034617083454e-03 1.370133349195196137e-01 -3.399058828724782488e-02 1.370133349090625896e-01 3.399058828769237900e-02
7.610099999999999643e-01 3.525331616401672363e-03 9.999690651893615723e-01 1.348609179258346558e-01 -3.747038915753364563e-02 9.953378438949584961e-01 1.003511667251586914e+00 -1.021899282932281494e-03 1.000681281089782715e+00 1.365753561258316040e-01 1.001645803451538086e+00 3.364434465765953064e-02 9.981731176376342773e-01 -5.394005216658115387e-03 1.347789913415908813e-01 -3.936880081892013550e-02 1.358899474143981934e-01 3.409260511398315430e-02 4.679453730688859329e-03 1.000000000000000000e+00 1.368596150424048197e-01 -3.462641351237592813e-02 9.992262377903016191e-01 1.002998289744609028e+00 1.997899985303784527e-05 1.000001997906984963e+00 1.372692683584720574e-01 1.002998448560355804e+00 3.473296905415773628e-02 9.999890514396216901e-01 -4.679436650109894229e-03 1.370201485890924775e-01 -3.398560862346254596e-02 1.370201486013710446e-01 3.398560862294056073e-02
7.620099999999999651e-01 3.532305359840393066e-03 9.999690651893615723e-01 1.349114328622817993e-01 -3.746221214532852173e-02 9.953706264495849609e-01 1.003515005111694336e+00 -1.023627817630767822e-03 1.000680208206176758e+00 1.366286575794219971e-01 1.001650810241699219e+00 3.363618627190589905e-02 9.981737136840820312e-01 -5.398999899625778198e-03 1.348300725221633911e-01 -3.935369849205017090e-02 1.359392851591110229e-01 3.408676385879516602e-02 4.680076487758988608e-03 1.000000000000000000e+00 1.368663108126509653e-01 -3.462162269948580728e-02 9.992637701074991163e-01 1.002998190668913603e+00 1.966705878854433485e-05 1.000001966698556677e+00 1.372759808504308565e-01 1.002998024930533250e+00 3.472811542564584880e-02 9.999890483958553400e-01 -4.680059405900162742e-03 1.370268433106650863e-01 -3.398070094746533099e-02 1.370268432978203332e-01 3.398070094801138724e-02
7.630099999999999660e-01 3.539316356182098389e-03 9.999690651893615723e-01 1.349618583917617798e-01 -3.745399788022041321e-02 9.954032301902770996e-01 1.003518223762512207e+00 -1.025348901748657227e-03 1.000679135322570801e+00 1.366819143295288086e-01 1.001656055450439453e+00 3.362805023789405823e-02 9.981745481491088867e-01 -5.404056981205940247e-03 1.348811239004135132e-01 -3.933862596750259399e-02 1.359886527061462402e-01 3.408080339431762695e-02 4.680689515042473978e-03 1.000000000000000000e+00 1.368728888156882373e-01 -3.461690130813912386e-02 9.993009279907133502e-01 1.002998093093663057e+00 1.935958110962558051e-05 1.000001935965040278e+00 1.372825766432205219e-01 1.002998250309030226e+00 3.472333699364353599e-02 9.999890456554503260e-01 -4.680672420956907658e-03 1.370334196936142668e-01 -3.397586506464485290e-02 1.370334197057698766e-01 3.397586506412809265e-02
7.640099999999999669e-01 3.546275198459625244e-03 9.999690651893615723e-01 1.350121200084686279e-01 -3.744592145085334778e-02 9.954359531402587891e-01 1.003521442413330078e+00 -1.027099788188934326e-03 1.000678181648254395e+00 1.367350816726684570e-01 1.001661181449890137e+00 3.361992537975311279e-02 9.981750249862670898e-01 -5.409074015915393829e-03 1.349320262670516968e-01 -3.932358324527740479e-02 1.360378712415695190e-01 3.407502174377441406e-02 4.681292951172319819e-03 1.000000000000000000e+00 1.368793507356761974e-01 -3.461224822046079369e-02 9.993377151736247965e-01 1.002997996368181433e+00 1.905647516590520379e-05 1.000001905641695554e+00 1.372890546642139831e-01 1.002997864640449599e+00 3.471862305307987784e-02 9.999890427155615491e-01 -4.681275855407191627e-03 1.370398805129889874e-01 -3.397109886558808550e-02 1.370398805027779054e-01 3.397109886602217577e-02
7.650099999999999678e-01 3.553256392478942871e-03 9.999690651893615723e-01 1.350626647472381592e-01 -3.743761777877807617e-02 9.954687356948852539e-01 1.003524661064147949e+00 -1.028776168823242188e-03 1.000677108764648438e+00 1.367883533239364624e-01 1.001666307449340820e+00 3.361164778470993042e-02 9.981757402420043945e-01 -5.414073355495929718e-03 1.349831372499465942e-01 -3.930846601724624634e-02 1.360872983932495117e-01 3.406915068626403809e-02 4.681886932866793048e-03 1.000000000000000000e+00 1.368856982348739260e-01 -3.460766233807361508e-02 9.993741353526492954e-01 1.002997901032606887e+00 1.875770713768501328e-05 1.000001875774710669e+00 1.372954190429257204e-01 1.002997991779899012e+00 3.471398103365581217e-02 9.999890400235118548e-01 -4.681869826795147065e-03 1.370462264575408873e-01 -3.396640208659640336e-02 1.370462264645520845e-01 3.396640208629834318e-02
7.660099999999999687e-01 3.560237586498260498e-03 9.999690651893615723e-01 1.351130604743957520e-01 -3.742940723896026611e-02 9.955013990402221680e-01 1.003527998924255371e+00 -1.030549407005310059e-03 1.000676035881042480e+00 1.368415653705596924e-01 1.001671314239501953e+00 3.360348567366600037e-02 9.981764554977416992e-01 -5.419158376753330231e-03 1.350342035293579102e-01 -3.929329663515090942e-02 1.361365616321563721e-01 3.406322002410888672e-02 4.682471594955862036e-03 1.000000000000000000e+00 1.368919329539100560e-01 -3.460314258174043700e-02 9.994101921873117522e-01 1.002997806637973222e+00 1.846319667447610886e-05 1.000001846318210319e+00 1.373016695443178004e-01 1.002997773789986447e+00 3.470940332495246056e-02 9.999890372367450375e-01 -4.682454484584941574e-03 1.370524599105971963e-01 -3.396177296557753578e-02 1.370524599080412687e-01 3.396177296568619886e-02
7.670099999999999696e-01 3.567226231098175049e-03 9.999690651893615723e-01 1.351636201143264771e-01 -3.742120042443275452e-02 9.955341815948486328e-01 1.003531217575073242e+00 -1.032270491123199463e-03 1.000675082206726074e+00 1.368949264287948608e-01 1.001676559448242188e+00 3.359511867165565491e-02 9.981771707534790039e-01 -5.424184724688529968e-03 1.350853443145751953e-01 -3.927817940711975098e-02 1.361860334873199463e-01 3.405719995498657227e-02 4.683047070567591778e-03 1.000000000000000000e+00 1.368980565140044126e-01 -3.459868788974129750e-02 9.994458893050092163e-01 1.002997713397115742e+00 1.817289584070101320e-05 1.000001817287982764e+00 1.373078088165072264e-01 1.002997677278730349e+00 3.470489239931528330e-02 9.999890345406389214e-01 -4.683029953942828387e-03 1.370585820890650175e-01 -3.395721077275258570e-02 1.370585820862563475e-01 3.395721077287199019e-02
7.680099999999999705e-01 3.574214875698089600e-03 9.999690651893615723e-01 1.352142989635467529e-01 -3.741317614912986755e-02 9.955669045448303223e-01 1.003534317016601562e+00 -1.034013926982879639e-03 1.000674009323120117e+00 1.369484663009643555e-01 1.001681685447692871e+00 3.358699008822441101e-02 9.981777667999267578e-01 -5.429218523204326630e-03 1.351366639137268066e-01 -3.926314413547515869e-02 1.362357288599014282e-01 3.405141830444335938e-02 4.683613491687859363e-03 1.000000000000000000e+00 1.369040705237555000e-01 -3.459429721332592939e-02 9.994812303161427769e-01 1.002997621296322750e+00 1.788674634728958858e-05 1.000001788678740011e+00 1.373138384992657335e-01 1.002997714481385749e+00 3.470044728944015472e-02 9.999890319394759697e-01 -4.683596366644249623e-03 1.370645945907223162e-01 -3.395271444350662915e-02 1.370645945979234448e-01 3.395271444320049903e-02
7.690099999999999714e-01 3.581188619136810303e-03 9.999690651893615723e-01 1.352645754814147949e-01 -3.740487992763519287e-02 9.955996274948120117e-01 1.003537654876708984e+00 -1.035742461681365967e-03 1.000672936439514160e+00 1.370015442371368408e-01 1.001686811447143555e+00 3.357895091176033020e-02 9.981786012649536133e-01 -5.434243939816951752e-03 1.351875364780426025e-01 -3.924806788563728333e-02 1.362849026918411255e-01 3.404557704925537109e-02 4.684170987726353486e-03 1.000000000000000000e+00 1.369099765616122732e-01 -3.458996952796673796e-02 9.995162187745429971e-01 1.002997530072283761e+00 1.760467907453143555e-05 1.000001760462013500e+00 1.373197591043575361e-01 1.002997396675754160e+00 3.469606324575871814e-02 9.999890292378819101e-01 -4.684153860434549059e-03 1.370704994170326707e-01 -3.394828255423671531e-02 1.370704994066944404e-01 3.394828255467621791e-02
7.700099999999999723e-01 3.588169813156127930e-03 9.999690651893615723e-01 1.353154629468917847e-01 -3.739672526717185974e-02 9.956324100494384766e-01 1.003540873527526855e+00 -1.037441194057464600e-03 1.000671863555908203e+00 1.370551437139511108e-01 1.001691818237304688e+00 3.357072174549102783e-02 9.981790781021118164e-01 -5.439274013042449951e-03 1.352389752864837646e-01 -3.923294320702552795e-02 1.363345980644226074e-01 3.403964638710021973e-02 4.684719686174682561e-03 1.000000000000000000e+00 1.369157761838337706e-01 -3.458570382795447817e-02 9.995508581949937854e-01 1.002997440142713526e+00 1.732665833274607477e-05 1.000001732672799903e+00 1.373255741082073378e-01 1.002997598151751601e+00 3.469174589509022022e-02 9.999890267837495683e-01 -4.684702547888774937e-03 1.370762973669464868e-01 -3.394391474445956208e-02 1.370762973791664341e-01 3.394391474394006791e-02
7.710099999999999731e-01 3.595180809497833252e-03 9.999690651893615723e-01 1.353658437728881836e-01 -3.738857433199882507e-02 9.956650733947753906e-01 1.003544092178344727e+00 -1.039206981658935547e-03 1.000670909881591797e+00 1.371084302663803101e-01 1.001697063446044922e+00 3.356258571147918701e-02 9.981796741485595703e-01 -5.444329231977462769e-03 1.352900266647338867e-01 -3.921791911125183105e-02 1.363839805126190186e-01 3.403383493423461914e-02 4.685259712763759250e-03 1.000000000000000000e+00 1.369214709263619489e-01 -3.458149912501581186e-02 9.995851520572152094e-01 1.002997350923045206e+00 1.705260121598565229e-05 1.000001705252797857e+00 1.373312825663904613e-01 1.002997185117373791e+00 3.468748562264583474e-02 9.999890241246136569e-01 -4.685242574078089806e-03 1.370819909580668072e-01 -3.393960913343724989e-02 1.370819909452204999e-01 3.393960913398336859e-02
7.720099999999999740e-01 3.602147102355957031e-03 9.999690651893615723e-01 1.354162991046905518e-01 -3.738031536340713501e-02 9.956978559494018555e-01 1.003547430038452148e+00 -1.040920615196228027e-03 1.000669717788696289e+00 1.371615827083587646e-01 1.001702189445495605e+00 3.355431929230690002e-02 9.981805086135864258e-01 -5.449349060654640198e-03 1.353410482406616211e-01 -3.920271247625350952e-02 1.364332139492034912e-01 3.402787446975708008e-02 4.685791191488105668e-03 1.000000000000000000e+00 1.369270623050728719e-01 -3.457735444799451413e-02 9.996191038062147705e-01 1.002997263026102592e+00 1.678248288709883361e-05 1.000001678255253879e+00 1.373368887676050532e-01 1.002997420991288413e+00 3.468329104707553595e-02 9.999890217634781475e-01 -4.685774041442172799e-03 1.370875806120129548e-01 -3.393536569392197055e-02 1.370875806242302652e-01 3.393536569340258741e-02
7.730099999999999749e-01 3.609143197536468506e-03 9.999690651893615723e-01 1.354666650295257568e-01 -3.737219050526618958e-02 9.957304596900939941e-01 1.003550648689270020e+00 -1.042678952217102051e-03 1.000668883323669434e+00 1.372148841619491577e-01 1.001707315444946289e+00 3.354613110423088074e-02 9.981811046600341797e-01 -5.454415455460548401e-03 1.353920549154281616e-01 -3.918757289648056030e-02 1.364826560020446777e-01 3.402206301689147949e-02 4.686314244629706700e-03 1.000000000000000000e+00 1.369325518160244282e-01 -3.457326884253867499e-02 9.996527168526352369e-01 1.002997175803431951e+00 1.651621887418543077e-05 1.000001651615996634e+00 1.373423914436280591e-01 1.002997042457586030e+00 3.467915160359603954e-02 9.999890191962678143e-01 -4.686297093812915628e-03 1.370930689186972140e-01 -3.393118248052908598e-02 1.370930689083643406e-01 3.393118248096835959e-02
7.740099999999999758e-01 3.616109490394592285e-03 9.999690651893615723e-01 1.355169564485549927e-01 -3.736389055848121643e-02 9.957633614540100098e-01 1.003553867340087891e+00 -1.044377684593200684e-03 1.000667810440063477e+00 1.372679620981216431e-01 1.001712441444396973e+00 3.353791311383247375e-02 9.981818199157714844e-01 -5.459415726363658905e-03 1.354429274797439575e-01 -3.917253762483596802e-02 1.365318000316619873e-01 3.401607275009155273e-02 4.686828992781674232e-03 1.000000000000000000e+00 1.369379409357017185e-01 -3.456924137079378512e-02 9.996859945730983688e-01 1.002997089803677078e+00 1.625378273961528588e-05 1.000001625382374693e+00 1.373477945586388804e-01 1.002997182857152447e+00 3.467507495602945716e-02 9.999890168741558671e-01 -4.686811832447687100e-03 1.370984563730196504e-01 -3.392705940031208456e-02 1.370984563802127854e-01 3.392705940000629444e-02
7.750099999999999767e-01 3.623105585575103760e-03 9.999690651893615723e-01 1.355677098035812378e-01 -3.735578805208206177e-02 9.957959055900573730e-01 1.003557085990905762e+00 -1.046158373355865479e-03 1.000666737556457520e+00 1.373215317726135254e-01 1.001717567443847656e+00 3.352966159582138062e-02 9.981825351715087891e-01 -5.464506335556507111e-03 1.354943066835403442e-01 -3.915743902325630188e-02 1.365814507007598877e-01 3.401026129722595215e-02 4.687335554871453411e-03 1.000000000000000000e+00 1.369432311212588627e-01 -3.456527111110160172e-02 9.997189403105459782e-01 1.002997004573718209e+00 1.599510081338678812e-05 1.000001599508486105e+00 1.373530976593813069e-01 1.002996968556633339e+00 3.467105353375717069e-02 9.999890144483982724e-01 -4.687318391176114284e-03 1.371037451885586123e-01 -3.392299483966235846e-02 1.371037451857606282e-01 3.392299483978131192e-02
7.760099999999999776e-01 3.630086779594421387e-03 9.999690651893615723e-01 1.356181055307388306e-01 -3.734752908349037170e-02 9.958286285400390625e-01 1.003560304641723633e+00 -1.047872006893157959e-03 1.000665783882141113e+00 1.373747289180755615e-01 1.001722693443298340e+00 3.352150321006774902e-02 9.981831312179565430e-01 -5.469548515975475311e-03 1.355452686548233032e-01 -3.914227336645126343e-02 1.366307586431503296e-01 3.400433063507080078e-02 4.687834048300568504e-03 1.000000000000000000e+00 1.369484238121916886e-01 -3.456135715680753312e-02 9.997515573778910092e-01 1.002996920340559317e+00 1.574013264199407999e-05 1.000001574011800898e+00 1.373583032582312569e-01 1.002996887306091045e+00 3.466709012632066683e-02 9.999890121128676146e-01 -4.687816879077453223e-03 1.371089363823182194e-01 -3.391898824295672132e-02 1.371089363797514393e-01 3.391898824306584237e-02
7.770099999999999785e-01 3.637075424194335938e-03 9.999690651893615723e-01 1.356686204671859741e-01 -3.733948990702629089e-02 9.958613514900207520e-01 1.003563523292541504e+00 -1.049600541591644287e-03 1.000664710998535156e+00 1.374281495809555054e-01 1.001727819442749023e+00 3.351343423128128052e-02 9.981837272644042969e-01 -5.474591627717018127e-03 1.355964243412017822e-01 -3.912727162241935730e-02 1.366802752017974854e-01 3.399857878684997559e-02 4.688324589488590544e-03 1.000000000000000000e+00 1.369535204369824455e-01 -3.455749861199084588e-02 9.997838490732591232e-01 1.002996837082321013e+00 1.548882628028043851e-05 1.000001548886629843e+00 1.373634127630827262e-01 1.002996927879259870e+00 3.466318374242081252e-02 9.999890098625620061e-01 -4.688307412761286153e-03 1.371140313924036347e-01 -3.391503868331109672e-02 1.371140313994229643e-01 3.391503868301268959e-02
7.780099999999999794e-01 3.644064068794250488e-03 9.999690651893615723e-01 1.357192397117614746e-01 -3.733123838901519775e-02 9.958941936492919922e-01 1.003566861152648926e+00 -1.051336526870727539e-03 1.000663638114929199e+00 1.374814957380294800e-01 1.001732945442199707e+00 3.350512310862541199e-02 9.981844425201416016e-01 -5.479597486555576324e-03 1.356476545333862305e-01 -3.911216557025909424e-02 1.367297768592834473e-01 3.399258852005004883e-02 4.688807292911528063e-03 1.000000000000000000e+00 1.369585224012673519e-01 -3.455369459877724592e-02 9.998158186525503144e-01 1.002996754545480540e+00 1.524111953708919988e-05 1.000001524105760931e+00 1.373684265405632210e-01 1.002996614336493897e+00 3.465932987768072931e-02 9.999890075072664919e-01 -4.688790114821424909e-03 1.371190320365171245e-01 -3.391114489632118811e-02 1.371190320256545359e-01 3.391114489678297150e-02
7.790099999999999802e-01 3.651022911071777344e-03 9.999690651893615723e-01 1.357693672180175781e-01 -3.732304275035858154e-02 9.959269165992736816e-01 1.003570079803466797e+00 -1.053020358085632324e-03 1.000662684440612793e+00 1.375343948602676392e-01 1.001738071441650391e+00 3.349687531590461731e-02 9.981852769851684570e-01 -5.484598688781261444e-03 1.356983780860900879e-01 -3.909701853990554810e-02 1.367787867784500122e-01 3.398668766021728516e-02 4.689282273553886486e-03 1.000000000000000000e+00 1.369634311179342423e-01 -3.454994423850552693e-02 9.998474693992346340e-01 1.002996673128378813e+00 1.499698119572249562e-05 1.000001499702659391e+00 1.373733478251202011e-01 1.002996776110582688e+00 3.465553394643965113e-02 9.999890053770480458e-01 -4.689265086091211170e-03 1.371239390091838761e-01 -3.390730661649912769e-02 1.371239390171470618e-01 3.390730661616059294e-02
7.800099999999999811e-01 3.658026456832885742e-03 9.999690651893615723e-01 1.358200311660766602e-01 -3.731478378176689148e-02 9.959595799446105957e-01 1.003573298454284668e+00 -1.054793596267700195e-03 1.000661611557006836e+00 1.375879198312759399e-01 1.001743197441101074e+00 3.348865732550621033e-02 9.981857538223266602e-01 -5.489655770361423492e-03 1.357496678829193115e-01 -3.908190131187438965e-02 1.368283778429031372e-01 3.398081660270690918e-02 4.689749639554581170e-03 1.000000000000000000e+00 1.369682479166746958e-01 -3.454624670768442068e-02 9.998788044135067388e-01 1.002996592378363694e+00 1.475634228978410608e-05 1.000001475631745906e+00 1.373781760285299747e-01 1.002996536222227286e+00 3.465178845146380665e-02 9.999890031218776620e-01 -4.689732449668973339e-03 1.371287543995110825e-01 -3.390352232782601477e-02 1.371287543951555943e-01 3.390352232801117915e-02
7.810099999999999820e-01 3.664992749691009521e-03 9.999690651893615723e-01 1.358705013990402222e-01 -3.730665519833564758e-02 9.959923028945922852e-01 1.003576517105102539e+00 -1.056514680385589600e-03 1.000660657882690430e+00 1.376412063837051392e-01 1.001748323440551758e+00 3.348064795136451721e-02 9.981864690780639648e-01 -5.494711920619010925e-03 1.358007639646530151e-01 -3.906682878732681274e-02 1.368777453899383545e-01 3.397506475448608398e-02 4.690209500441159737e-03 1.000000000000000000e+00 1.369729741451223004e-01 -3.454260117495503574e-02 9.999098268470804074e-01 1.002996512589450218e+00 1.451916898142144195e-05 1.000001451916920470e+00 1.373829138576326547e-01 1.002996513203122664e+00 3.464809725236581150e-02 9.999890009877869801e-01 -4.690192304529027141e-03 1.371334790194234099e-01 -3.389979165163133079e-02 1.371334790194627673e-01 3.389979165162965158e-02
7.820099999999999829e-01 3.671988844871520996e-03 9.999690651893615723e-01 1.359210759401321411e-01 -3.729856014251708984e-02 9.960249662399291992e-01 1.003579854965209961e+00 -1.058258116245269775e-03 1.000659584999084473e+00 1.376945376396179199e-01 1.001753568649291992e+00 3.347234055399894714e-02 9.981871843338012695e-01 -5.499713122844696045e-03 1.358519643545150757e-01 -3.905180841684341431e-02 1.369272172451019287e-01 3.396913409233093262e-02 4.690661963844577551e-03 1.000000000000000000e+00 1.369776111284536635e-01 -3.453900682610770712e-02 9.999405398091466557e-01 1.002996433638367657e+00 1.428540828022838636e-05 1.000001428543273008e+00 1.373875621638978584e-01 1.002996489141144920e+00 3.464445786967464136e-02 9.999889988874336444e-01 -4.690644762018409200e-03 1.371381143827702653e-01 -3.389611358606696434e-02 1.371381143870588903e-01 3.389611358588465184e-02
7.830099999999999838e-01 3.678947687149047852e-03 9.999690651893615723e-01 1.359712928533554077e-01 -3.729027137160301208e-02 9.960577487945556641e-01 1.003582954406738281e+00 -1.059986650943756104e-03 1.000658512115478516e+00 1.377476453781127930e-01 1.001758575439453125e+00 3.346417844295501709e-02 9.981877803802490234e-01 -5.504711531102657318e-03 1.359027624130249023e-01 -3.903662040829658508e-02 1.369764953851699829e-01 3.396323323249816895e-02 4.691107135907349526e-03 1.000000000000000000e+00 1.369821601743700101e-01 -3.453546286086615208e-02 9.999709463777606278e-01 1.002996355405759710e+00 1.405500802763537689e-05 1.000001405496294460e+00 1.373921217970837938e-01 1.002996253343610089e+00 3.464086789291637852e-02 9.999889967363596588e-01 -4.691089931872582421e-03 1.371426619796805024e-01 -3.389248714903178583e-02 1.371426619717722173e-01 3.389248714936798912e-02
7.840099999999999847e-01 3.685951232910156250e-03 9.999690651893615723e-01 1.360218077898025513e-01 -3.728203848004341125e-02 9.960905313491821289e-01 1.003586292266845703e+00 -1.061700284481048584e-03 1.000657558441162109e+00 1.378009617328643799e-01 1.001763701438903809e+00 3.345599025487899780e-02 9.981884956359863281e-01 -5.509780719876289368e-03 1.359538733959197998e-01 -3.902155533432960510e-02 1.370257586240768433e-01 3.395727276802062988e-02 4.691545121695339660e-03 1.000000000000000000e+00 1.369866225781440627e-01 -3.453196848971172572e-02 1.000001049611622284e+00 1.002996278183434509e+00 1.382793621136814461e-05 1.000001382799789340e+00 1.373965953977763499e-01 1.002996418048258676e+00 3.463733117609751888e-02 9.999889947781076538e-01 -4.691527908711604251e-03 1.371471225752015077e-01 -3.388891199970041346e-02 1.371471225860211030e-01 3.388891199924045500e-02
7.850099999999999856e-01 3.692924976348876953e-03 9.999690651893615723e-01 1.360723525285720825e-01 -3.727383911609649658e-02 9.961231946945190430e-01 1.003589510917663574e+00 -1.063443720340728760e-03 1.000656485557556152e+00 1.378543376922607422e-01 1.001768827438354492e+00 3.344777226448059082e-02 9.981892108917236328e-01 -5.514826625585556030e-03 1.360050290822982788e-01 -3.900642693042755127e-02 1.370753049850463867e-01 3.395143151283264160e-02 4.691976024816395079e-03 1.000000000000000000e+00 1.369909996178904910e-01 -3.452852293667759559e-02 1.000030852538803083e+00 1.002996201483481009e+00 1.360412412568022766e-05 1.000001360404988882e+00 1.374009821662751096e-01 1.002996033348057869e+00 3.463383971577282255e-02 9.999889926336007484e-01 -4.691958812346909771e-03 1.371514982700621221e-01 -3.388538661454686823e-02 1.371514982570395669e-01 3.388538661510048094e-02
7.860099999999999865e-01 3.699913620948791504e-03 9.999690651893615723e-01 1.361225545406341553e-01 -3.726571053266525269e-02 9.961558580398559570e-01 1.003592729568481445e+00 -1.065202057361602783e-03 1.000655412673950195e+00 1.379074007272720337e-01 1.001773953437805176e+00 3.343961387872695923e-02 9.981898069381713867e-01 -5.519896745681762695e-03 1.360558420419692993e-01 -3.899134695529937744e-02 1.371244788169860840e-01 3.394559025764465332e-02 4.692399947440413326e-03 1.000000000000000000e+00 1.369952925547806843e-01 -3.452512543910123827e-02 1.000060358157054186e+00 1.002996125898914404e+00 1.338355543059584486e-05 1.000001338363819103e+00 1.374052860282328759e-01 1.002996313523365268e+00 3.463040196814599903e-02 9.999889907863508398e-01 -4.692382724232104993e-03 1.371557892738533846e-01 -3.388191114127715731e-02 1.371557892883705221e-01 3.388191114066000514e-02
7.870099999999999874e-01 3.706902265548706055e-03 9.999690651893615723e-01 1.361732929944992065e-01 -3.725743666291236877e-02 9.961887001991271973e-01 1.003595948219299316e+00 -1.066900789737701416e-03 1.000654458999633789e+00 1.379608511924743652e-01 1.001779198646545410e+00 3.343142196536064148e-02 9.981904029846191406e-01 -5.524906329810619354e-03 1.361071914434432983e-01 -3.897619619965553284e-02 1.371740698814392090e-01 3.393968939781188965e-02 4.692816990319419179e-03 1.000000000000000000e+00 1.369995026332552490e-01 -3.452177524738135606e-02 1.000089569434113423e+00 1.002996050714933141e+00 1.316615179551112338e-05 1.000001316606455637e+00 1.374095051519490518e-01 1.002995853109411639e+00 3.462700649449922813e-02 9.999889886757220570e-01 -4.692799769094410656e-03 1.371599980481646996e-01 -3.387848373433027804e-02 1.371599980328613022e-01 3.387848373498085486e-02
7.880099999999999882e-01 3.713898360729217529e-03 9.999690651893615723e-01 1.362237334251403809e-01 -3.724927455186843872e-02 9.962212443351745605e-01 1.003599166870117188e+00 -1.068659126758575439e-03 1.000653386116027832e+00 1.380141824483871460e-01 1.001784324645996094e+00 3.342320397496223450e-02 9.981909990310668945e-01 -5.529928021132946014e-03 1.361582279205322266e-01 -3.896110504865646362e-02 1.372234225273132324e-01 3.393375873565673828e-02 4.693227252807100243e-03 1.000000000000000000e+00 1.370036310812334512e-01 -3.451847162473949820e-02 1.000118489308006176e+00 1.002995976679448953e+00 1.295190551433857085e-05 1.000001295199320017e+00 1.374136441070195336e-01 1.002996175461085215e+00 3.462366412591417336e-02 9.999889869084265248e-01 -4.693210020298614962e-03 1.371641245016916033e-01 -3.387510480455884626e-02 1.371641245170729106e-01 3.387510480390495266e-02
7.890099999999999891e-01 3.720864653587341309e-03 9.999690651893615723e-01 1.362743377685546875e-01 -3.724109753966331482e-02 9.962540268898010254e-01 1.003602385520935059e+00 -1.070380210876464844e-03 1.000652194023132324e+00 1.380675137042999268e-01 1.001789450645446777e+00 3.341507166624069214e-02 9.981918334960937500e-01 -5.534990690648555756e-03 1.362094581127166748e-01 -3.894604742527008057e-02 1.372728347778320312e-01 3.392794728279113770e-02 4.693630832878237583e-03 1.000000000000000000e+00 1.370076791103210512e-01 -3.451521384698612305e-02 1.000147120687345792e+00 1.002995902997029898e+00 1.274073559907340717e-05 1.000001274065150936e+00 1.374177006725584294e-01 1.002995712524563654e+00 3.462036221378227835e-02 9.999889848590373109e-01 -4.693613602568413694e-03 1.371681712040090095e-01 -3.387177240779867815e-02 1.371681711892581701e-01 3.387177240842576681e-02
7.900099999999999900e-01 3.727853298187255859e-03 9.999690651893615723e-01 1.363247185945510864e-01 -3.723299875855445862e-02 9.962866902351379395e-01 1.003605723381042480e+00 -1.072101294994354248e-03 1.000651240348815918e+00 1.381207406520843506e-01 1.001794576644897461e+00 3.340697661042213440e-02 9.981925487518310547e-01 -5.540035665035247803e-03 1.362604051828384399e-01 -3.893094882369041443e-02 1.373222172260284424e-01 3.392210602760314941e-02 4.694027827147787685e-03 1.000000000000000000e+00 1.370116479160145562e-01 -3.451200120229122592e-02 1.000175466451630246e+00 1.002995830424172619e+00 1.253263594015728090e-05 1.000001253271239898e+00 1.374216794209591752e-01 1.002996003760531885e+00 3.461711173677554237e-02 9.999889831406979512e-01 -4.694010586255145320e-03 1.371721380174578397e-01 -3.386848699270036261e-02 1.371721380308698057e-01 3.386848699213019370e-02
7.910099999999999909e-01 3.734849393367767334e-03 9.999690651893615723e-01 1.363751143217086792e-01 -3.722476959228515625e-02 9.963194727897644043e-01 1.003608942031860352e+00 -1.073859632015228271e-03 1.000650286674499512e+00 1.381740272045135498e-01 1.001799583435058594e+00 3.339860588312149048e-02 9.981930255889892578e-01 -5.545092746615409851e-03 1.363114565610885620e-01 -3.891585022211074829e-02 1.373715847730636597e-01 3.391614556312561035e-02 4.694418330889746707e-03 1.000000000000000000e+00 1.370155386779037532e-01 -3.450883299095917900e-02 1.000203529451534790e+00 1.002995758231077117e+00 1.232752986053754027e-05 1.000001232746507096e+00 1.374255783849459844e-01 1.002995611494799988e+00 3.461390106181283510e-02 9.999889811799586026e-01 -4.694401091157548479e-03 1.371760273667032293e-01 -3.386524673996461204e-02 1.371760273553384590e-01 3.386524674044775335e-02
7.920099999999999918e-01 3.741823136806488037e-03 9.999690651893615723e-01 1.364255994558334351e-01 -3.721655160188674927e-02 9.963521957397460938e-01 1.003612160682678223e+00 -1.075565814971923828e-03 1.000649333000183105e+00 1.382272243499755859e-01 1.001804828643798828e+00 3.339047357439994812e-02 9.981939792633056641e-01 -5.550084635615348816e-03 1.363625675439834595e-01 -3.890068829059600830e-02 1.374209225177764893e-01 3.391027450561523438e-02 4.694802438055752786e-03 1.000000000000000000e+00 1.370193525598714102e-01 -3.450570852520794263e-02 1.000231312509204162e+00 1.002995687036513539e+00 1.212540581071995650e-05 1.000001212545489127e+00 1.374294014985437684e-01 1.002995798325112542e+00 3.461073908790391479e-02 9.999889794796253950e-01 -4.694785189686814797e-03 1.371798393222529722e-01 -3.386205191072697712e-02 1.371798393308621966e-01 3.386205191036097822e-02
7.930099999999999927e-01 3.748796880245208740e-03 9.999690651893615723e-01 1.364760249853134155e-01 -3.720841556787490845e-02 9.963849186897277832e-01 1.003615379333496094e+00 -1.077294349670410156e-03 1.000648379325866699e+00 1.382805705070495605e-01 1.001809954643249512e+00 3.338228911161422729e-02 9.981945753097534180e-01 -5.555118434131145477e-03 1.364135444164276123e-01 -3.888570517301559448e-02 1.374703645706176758e-01 3.390440344810485840e-02 4.695180241293284151e-03 1.000000000000000000e+00 1.370230907102905349e-01 -3.450262712895243306e-02 1.000258818418537698e+00 1.002995616322577943e+00 1.192619839396624251e-05 1.000001192616906120e+00 1.374331476908625393e-01 1.002995549925604690e+00 3.460761742294854448e-02 9.999889776349940584e-01 -4.695162991793101759e-03 1.371835759109467368e-01 -3.385890103405587992e-02 1.371835759058014359e-01 3.385890103427461467e-02
7.940099999999999936e-01 3.755792975425720215e-03 9.999690651893615723e-01 1.365268677473068237e-01 -3.720027208328247070e-02 9.964175820350646973e-01 1.003618717193603516e+00 -1.079037785530090332e-03 1.000647187232971191e+00 1.383341699838638306e-01 1.001815080642700195e+00 3.337418287992477417e-02 9.981951713562011719e-01 -5.560171790421009064e-03 1.364650130271911621e-01 -3.887068480253219604e-02 1.375200599431991577e-01 3.389862179756164551e-02 4.695551831963807807e-03 1.000000000000000000e+00 1.370267542622194967e-01 -3.449958813759198412e-02 1.000286049945475764e+00 1.002995546424004347e+00 1.172988358548322487e-05 1.000001172988913334e+00 1.374368196163731071e-01 1.002995559062342279e+00 3.460454065907567212e-02 9.999889759217643892e-01 -4.695534577018489752e-03 1.371872376659610815e-01 -3.385579395829301647e-02 1.371872376669341087e-01 3.385579395825165372e-02
7.950099999999999945e-01 3.762766718864440918e-03 9.999690651893615723e-01 1.365771740674972534e-01 -3.719205036759376526e-02 9.964504241943359375e-01 1.003621935844421387e+00 -1.080758869647979736e-03 1.000646233558654785e+00 1.383872479200363159e-01 1.001820206642150879e+00 3.336587920784950256e-02 9.981958866119384766e-01 -5.565180443227291107e-03 1.365159302949905396e-01 -3.885541483759880066e-02 1.375691890716552734e-01 3.389266133308410645e-02 4.695917299961525210e-03 1.000000000000000000e+00 1.370303443311229052e-01 -3.449659089923812899e-02 1.000313009822194621e+00 1.002995477178229677e+00 1.153641419144144362e-05 1.000001153643395702e+00 1.374404177283742590e-01 1.002995522033878872e+00 3.460150582884620463e-02 9.999889742184780994e-01 -4.695900040437020299e-03 1.371908259658340123e-01 -3.385272978152549517e-02 1.371908259693011556e-01 3.385272978137809918e-02
7.960099999999999953e-01 3.769762814044952393e-03 9.999690651893615723e-01 1.366275548934936523e-01 -3.718380257487297058e-02 9.964831471443176270e-01 1.003625154495239258e+00 -1.082487404346466064e-03 1.000645160675048828e+00 1.384404301643371582e-01 1.001825332641601562e+00 3.335756808519363403e-02 9.981966018676757812e-01 -5.570264533162117004e-03 1.365669220685958862e-01 -3.884033858776092529e-02 1.376185119152069092e-01 3.388670086860656738e-02 4.696276733717471424e-03 1.000000000000000000e+00 1.370338620148879027e-01 -3.449363477458282368e-02 1.000339700746843752e+00 1.002995408512842745e+00 1.134574796825370162e-05 1.000001134570674521e+00 1.374439428570428945e-01 1.002995315170157831e+00 3.459851134563707992e-02 9.999889724754399412e-01 -4.696259472588349033e-03 1.371943420156236937e-01 -3.384970775259289050e-02 1.371943420083930609e-01 3.384970775290027656e-02
7.970099999999999962e-01 3.776751458644866943e-03 9.999690651893615723e-01 1.366780102252960205e-01 -3.717568889260292053e-02 9.965158104896545410e-01 1.003628373146057129e+00 -1.084238290786743164e-03 1.000643968582153320e+00 1.384938061237335205e-01 1.001830458641052246e+00 3.334958851337432861e-02 9.981971979141235352e-01 -5.575281567871570587e-03 1.366180032491683960e-01 -3.882535174489021301e-02 1.376679539680480957e-01 3.388097882270812988e-02 4.696630220854476449e-03 1.000000000000000000e+00 1.370373084019328447e-01 -3.449071913210187412e-02 1.000366125403345130e+00 1.002995340684575742e+00 1.115785877564661859e-05 1.000001115791741224e+00 1.374473972667234756e-01 1.002995473620344136e+00 3.459556063721958008e-02 9.999889709055441722e-01 -4.696612951964830932e-03 1.371977864403830238e-01 -3.384672763289150316e-02 1.371977864506688516e-01 3.384672763245423488e-02
7.980099999999999971e-01 3.783732652664184570e-03 9.999691247940063477e-01 1.367287486791610718e-01 -3.716739267110824585e-02 9.965485930442810059e-01 1.003631711006164551e+00 -1.085966825485229492e-03 1.000643253326416016e+00 1.385472714900970459e-01 1.001835584640502930e+00 3.334128111600875854e-02 9.981979131698608398e-01 -5.580329336225986481e-03 1.366693675518035889e-01 -3.881002962589263916e-02 1.377175748348236084e-01 3.387498855590820312e-02 4.696977847792730733e-03 1.000000000000000000e+00 1.370406845662888173e-01 -3.448784335084929126e-02 1.000392286449200752e+00 1.002995273240129936e+00 1.097268700520497877e-05 1.000001097261498550e+00 1.374507800904163912e-01 1.002995110110294297e+00 3.459264633269251710e-02 9.999889691547532156e-01 -4.696960580121984329e-03 1.372011610826136818e-01 -3.384378810511787239e-02 1.372011610699810924e-01 3.384378810565490808e-02
7.990099999999999980e-01 3.790691494941711426e-03 9.999691247940063477e-01 1.367791593074798584e-01 -3.715919703245162964e-02 9.965813159942626953e-01 1.003634929656982422e+00 -1.087658107280731201e-03 1.000642061233520508e+00 1.386004388332366943e-01 1.001840829849243164e+00 3.333309292793273926e-02 9.981986284255981445e-01 -5.585297942161560059e-03 1.367203295230865479e-01 -3.879500180482864380e-02 1.377668380737304688e-01 3.386911749839782715e-02 4.697319699752102763e-03 1.000000000000000000e+00 1.370439915676029130e-01 -3.448500682036904214e-02 1.000418186515319441e+00 1.002995206751941204e+00 1.079022266923639039e-05 1.000001079030403028e+00 1.374540949471463880e-01 1.002995391165285577e+00 3.458977667910043824e-02 9.999889676876203559e-01 -4.697302422378289016e-03 1.372044659918321141e-01 -3.384088943579272729e-02 1.372044660061031152e-01 3.384088943518603898e-02
8.000099999999999989e-01 3.797680139541625977e-03 9.999691247940063477e-01 1.368296444416046143e-01 -3.715102374553680420e-02 9.966140985488891602e-01 1.003638267517089844e+00 -1.089394092559814453e-03 1.000640988349914551e+00 1.386538147926330566e-01 1.001845955848693848e+00 3.332487493753433228e-02 9.981992244720458984e-01 -5.590402521193027496e-03 1.367715001106262207e-01 -3.877990692853927612e-02 1.378162503242492676e-01 3.386318683624267578e-02 4.697655860768681392e-03 1.000000000000000000e+00 1.370472304513195294e-01 -3.448220894050518792e-02 1.000443828206283525e+00 1.002995140524819639e+00 1.061039561219657501e-05 1.000001061030895144e+00 1.374573398778319577e-01 1.002994944210889194e+00 3.458694063862478851e-02 9.999889659566918443e-01 -4.697638586184162482e-03 1.372077034022383679e-01 -3.383802995713763861e-02 1.372077033870373053e-01 3.383802995778386474e-02
8.010099999999999998e-01 3.804668784141540527e-03 9.999691247940063477e-01 1.368799358606338501e-01 -3.714292123913764954e-02 9.966467022895812988e-01 1.003641366958618164e+00 -1.091159880161285400e-03 1.000640034675598145e+00 1.387069374322891235e-01 1.001851081848144531e+00 3.331686183810234070e-02 9.981998205184936523e-01 -5.595426075160503387e-03 1.368223577737808228e-01 -3.876487165689468384e-02 1.378654837608337402e-01 3.385746479034423828e-02 4.697986413711227084e-03 1.000000000000000000e+00 1.370504022488594764e-01 -3.447944912121564398e-02 1.000469214100616400e+00 1.002995075300805450e+00 1.043320498284935041e-05 1.000001043329290962e+00 1.374605192156449773e-01 1.002995274589168373e+00 3.458414905369021353e-02 9.999889645615740452e-01 -4.697969128726972414e-03 1.372108730417153644e-01 -3.383521021604873891e-02 1.372108730571381663e-01 3.383521021539308976e-02
8.020100000000000007e-01 3.811664879322052002e-03 9.999691247940063477e-01 1.369304358959197998e-01 -3.713472932577133179e-02 9.966793656349182129e-01 1.003644585609436035e+00 -1.092910766601562500e-03 1.000638961791992188e+00 1.387602686882019043e-01 1.001856207847595215e+00 3.330849111080169678e-02 9.982005357742309570e-01 -5.600463598966598511e-03 1.368734687566757202e-01 -3.874979168176651001e-02 1.379149407148361206e-01 3.385144472122192383e-02 4.698311440297186017e-03 1.000000000000000000e+00 1.370535079777969178e-01 -3.447672678238947880e-02 1.000494346751042984e+00 1.002995010289086775e+00 1.025857705189049611e-05 1.000001025849189817e+00 1.374636305521147461e-01 1.002994817394102123e+00 3.458138944515332797e-02 9.999889628781659656e-01 -4.698294158419599915e-03 1.372139772831636462e-01 -3.383242841791524180e-02 1.372139772682275105e-01 3.383242841855020611e-02
8.030100000000000016e-01 3.818638622760772705e-03 9.999691247940063477e-01 1.369810998439788818e-01 -3.712656348943710327e-02 9.967121481895446777e-01 1.003647804260253906e+00 -1.094616949558258057e-03 1.000637888908386230e+00 1.388136893510818481e-01 1.001861333847045898e+00 3.330041468143463135e-02 9.982012510299682617e-01 -5.605474114418029785e-03 1.369247585535049438e-01 -3.873465955257415771e-02 1.379644125699996948e-01 3.384563326835632324e-02 4.698631021108750153e-03 1.000000000000000000e+00 1.370565486420342038e-01 -3.447404135366763378e-02 1.000519228684749962e+00 1.002994946255000297e+00 1.008651307301844605e-05 1.000001008659141100e+00 1.374666782932932874e-01 1.002995123815808798e+00 3.457867302373720392e-02 9.999889615243579000e-01 -4.698613729380725877e-03 1.372170157872526219e-01 -3.382968516486693084e-02 1.372170158009937413e-01 3.382968516428277311e-02
8.040100000000000025e-01 3.825627267360687256e-03 9.999691247940063477e-01 1.370315253734588623e-01 -3.711838275194168091e-02 9.967448711395263672e-01 1.003651142120361328e+00 -1.096345484256744385e-03 1.000636935234069824e+00 1.388670206069946289e-01 1.001866340637207031e+00 3.329214453697204590e-02 9.982018470764160156e-01 -5.610555410385131836e-03 1.369757503271102905e-01 -3.871956095099449158e-02 1.380138695240020752e-01 3.383973240852355957e-02 4.698945235608508776e-03 1.000000000000000000e+00 1.370595252319742885e-01 -3.447139227426701535e-02 1.000543862403642903e+00 1.002994882458379866e+00 9.916942717188166387e-06 1.000000991687522989e+00 1.374696602239960652e-01 1.002994729585368505e+00 3.457598809459449390e-02 9.999889599161692066e-01 -4.698927946051597616e-03 1.372199908125685541e-01 -3.382697875913137642e-02 1.372199908007308289e-01 3.382697875963461970e-02
8.050100000000000033e-01 3.832608461380004883e-03 9.999691247940063477e-01 1.370820403099060059e-01 -3.711015731096267700e-02 9.967775940895080566e-01 1.003654360771179199e+00 -1.098088920116424561e-03 1.000635862350463867e+00 1.389202028512954712e-01 1.001871585845947266e+00 3.328386694192886353e-02 9.982025623321533203e-01 -5.615567788481712341e-03 1.370269209146499634e-01 -3.870444744825363159e-02 1.380632370710372925e-01 3.383377194404602051e-02 4.699254162154817283e-03 1.000000000000000000e+00 1.370624387246915377e-01 -3.446877899280794549e-02 1.000568250384600733e+00 1.002994819541555449e+00 9.749862312332978080e-06 1.000000974991491098e+00 1.374725801818713344e-01 1.002994938772224343e+00 3.457334400969209326e-02 9.999889585730055153e-01 -4.699236864542833021e-03 1.372229022069702542e-01 -3.382430963295777332e-02 1.372229022161962630e-01 3.382430963256555234e-02
8.060100000000000042e-01 3.839574754238128662e-03 9.999691247940063477e-01 1.371321380138397217e-01 -3.710197657346725464e-02 9.968104362487792969e-01 1.003657579421997070e+00 -1.099810004234313965e-03 1.000634908676147461e+00 1.389733105897903442e-01 1.001876711845397949e+00 3.327586129307746887e-02 9.982033967971801758e-01 -5.620596930384635925e-03 1.370776295661926270e-01 -3.868942707777023315e-02 1.381123811006546021e-01 3.382802009582519531e-02 4.699557878017141671e-03 1.000000000000000000e+00 1.370652900840999278e-01 -3.446620096714483883e-02 1.000592395079727526e+00 1.002994756961276712e+00 9.585211904790110770e-06 1.000000958517823557e+00 1.374754367876790395e-01 1.002994680713252595e+00 3.457073208412656667e-02 9.999889570677761297e-01 -4.699540580387871758e-03 1.372257518616978589e-01 -3.382167640911001166e-02 1.372257518557919165e-01 3.382167640936108860e-02
8.070100000000000051e-01 3.846563398838043213e-03 9.999691247940063477e-01 1.371829360723495483e-01 -3.709381446242332458e-02 9.968430995941162109e-01 1.003660798072814941e+00 -1.101553440093994141e-03 1.000633835792541504e+00 1.390268653631210327e-01 1.001881718635559082e+00 3.326766565442085266e-02 9.982039928436279297e-01 -5.625686608254909515e-03 1.371289938688278198e-01 -3.867433220148086548e-02 1.381619870662689209e-01 3.382211923599243164e-02 4.699856459391085588e-03 1.000000000000000000e+00 1.370680802611195515e-01 -3.446365766420008553e-02 1.000616298916601865e+00 1.002994695090561272e+00 9.422975866702472953e-06 1.000000942298657103e+00 1.374782326693628765e-01 1.002994719388491829e+00 3.456815758408102873e-02 9.999889557046317545e-01 -4.699839156748257529e-03 1.372285400661857890e-01 -3.381907912486897122e-02 1.372285400680632872e-01 3.381907912478915312e-02
8.080100000000000060e-01 3.853544592857360840e-03 9.999691247940063477e-01 1.372332572937011719e-01 -3.708560019731521606e-02 9.968757629394531250e-01 1.003664016723632812e+00 -1.103267073631286621e-03 1.000632762908935547e+00 1.390799731016159058e-01 1.001886844635009766e+00 3.325935825705528259e-02 9.982044696807861328e-01 -5.630678497254848480e-03 1.371799260377883911e-01 -3.865914791822433472e-02 1.382112354040145874e-01 3.381609916687011719e-02 4.700149981321647026e-03 1.000000000000000000e+00 1.370708101926975397e-01 -3.446114856043679120e-02 1.000639964295578110e+00 1.002994633727787521e+00 9.263111561215559925e-06 1.000000926312647698e+00 1.374809679182448507e-01 1.002994667570877851e+00 3.456561703706306082e-02 9.999889543288896787e-01 -4.700132675273928883e-03 1.372312680928537698e-01 -3.381651694550852350e-02 1.372312680954702602e-01 3.381651694539729303e-02
8.090100000000000069e-01 3.860555589199066162e-03 9.999691247940063477e-01 1.372839957475662231e-01 -3.707753494381904602e-02 9.969084858894348145e-01 1.003667354583740234e+00 -1.105025410652160645e-03 1.000631809234619141e+00 1.391335725784301758e-01 1.001892089843750000e+00 3.325131535530090332e-02 9.982051849365234375e-01 -5.635751411318778992e-03 1.372313052415847778e-01 -3.864420205354690552e-02 1.382609307765960693e-01 3.381040692329406738e-02 4.700438517514400616e-03 1.000000000000000000e+00 1.370734807994250792e-01 -3.445867314309829232e-02 1.000663393583391958e+00 1.002994572846592325e+00 9.105585322746438066e-06 1.000000910554813105e+00 1.374836433774623834e-01 1.002994488612084734e+00 3.456310964561536830e-02 9.999889529256044129e-01 -4.700421210294730180e-03 1.372339368941646043e-01 -3.381398931586489243e-02 1.372339368876407673e-01 3.381398931614222614e-02
8.100100000000000078e-01 3.867499530315399170e-03 9.999691247940063477e-01 1.373340785503387451e-01 -3.706919029355049133e-02 9.969412684440612793e-01 1.003670454025268555e+00 -1.106731593608856201e-03 1.000630855560302734e+00 1.391864269971847534e-01 1.001897096633911133e+00 3.324291855096817017e-02 9.982059001922607422e-01 -5.640725605189800262e-03 1.372820138931274414e-01 -3.862890973687171936e-02 1.383099406957626343e-01 3.380438685417175293e-02 4.700722141008505280e-03 1.000000000000000000e+00 1.370760929939249251e-01 -3.445623090547374895e-02 1.000686589134572868e+00 1.002994512666632865e+00 8.950375548442128881e-06 1.000000895043097637e+00 1.374862609612463038e-01 1.002994638307229236e+00 3.456063836059058286e-02 9.999889516761069075e-01 -4.700704827073274444e-03 1.372365469881567934e-01 -3.381149606413271641e-02 1.372365469978795716e-01 3.381149606371938038e-02
8.110100000000000087e-01 3.874503076076507568e-03 9.999691247940063477e-01 1.373846828937530518e-01 -3.706098720431327820e-02 9.969740509986877441e-01 1.003673791885375977e+00 -1.108460128307342529e-03 1.000629782676696777e+00 1.392397582530975342e-01 1.001902341842651367e+00 3.323470056056976318e-02 9.982066154479980469e-01 -5.645778961479663849e-03 1.373331695795059204e-01 -3.861384838819503784e-02 1.383593827486038208e-01 3.379848599433898926e-02 4.701000923873151910e-03 1.000000000000000000e+00 1.370786476770450291e-01 -3.445382134896961962e-02 1.000709553281578623e+00 1.002994452769879752e+00 8.797430529262455630e-06 1.000000879736089976e+00 1.374888197728476591e-01 1.002994295033678540e+00 3.455819643361943833e-02 9.999889502525901586e-01 -4.700983611694292165e-03 1.372390999873512873e-01 -3.380903604837059290e-02 1.372390999751379181e-01 3.380903604888980951e-02
8.120100000000000096e-01 3.881491720676422119e-03 9.999691247940063477e-01 1.374353170394897461e-01 -3.705295920372009277e-02 9.970067143440246582e-01 1.003677129745483398e+00 -1.110188663005828857e-03 1.000628709793090820e+00 1.392932534217834473e-01 1.001907467842102051e+00 3.322666138410568237e-02 9.982073307037353516e-01 -5.650828592479228973e-03 1.373844742774963379e-01 -3.859888017177581787e-02 1.384089589118957520e-01 3.379273414611816406e-02 4.701274937175056387e-03 1.000000000000000000e+00 1.370811457374337405e-01 -3.445144398328269658e-02 1.000732288333536779e+00 1.002994393705848086e+00 8.646745305563931734e-06 1.000000864682509372e+00 1.374913231486049325e-01 1.002994574541322903e+00 3.455579184730189074e-02 9.999889490994338104e-01 -4.701257616189496481e-03 1.372415958142925996e-01 -3.380660961904920214e-02 1.372415958282882376e-01 3.380660961845421975e-02
8.130100000000000104e-01 3.888480365276336670e-03 9.999691247940063477e-01 1.374858319759368896e-01 -3.704466670751571655e-02 9.970394372940063477e-01 1.003680348396301270e+00 -1.111947000026702881e-03 1.000627636909484863e+00 1.393465846776962280e-01 1.001912593841552734e+00 3.321847319602966309e-02 9.982080459594726562e-01 -5.655856803059577942e-03 1.374355405569076538e-01 -3.858365118503570557e-02 1.384583413600921631e-01 3.378683328628540039e-02 4.701544250992288794e-03 1.000000000000000000e+00 1.370835880516944050e-01 -3.444909832625168977e-02 1.000754796576482475e+00 1.002994334799654830e+00 8.498256734514255284e-06 1.000000849817082482e+00 1.374937690388609024e-01 1.002994140164733317e+00 3.455341395593369141e-02 9.999889476835576163e-01 -4.701526933438884490e-03 1.372440365032942811e-01 -3.380421525654247333e-02 1.372440364882247243e-01 3.380421525718310671e-02
8.140100000000000113e-01 3.895469009876251221e-03 9.999691247940063477e-01 1.375364959239959717e-01 -3.703653067350387573e-02 9.970721602439880371e-01 1.003683567047119141e+00 -1.113690435886383057e-03 1.000626564025878906e+00 1.393999904394149780e-01 1.001917719841003418e+00 3.321022167801856995e-02 9.982086420059204102e-01 -5.660949274897575378e-03 1.374868452548980713e-01 -3.856863081455230713e-02 1.385078877210617065e-01 3.378093242645263672e-02 4.701808934427847628e-03 1.000000000000000000e+00 1.370859754845382694e-01 -3.444678390371153781e-02 1.000777080273588471e+00 1.002994276785162064e+00 8.351969530654205942e-06 1.000000835205752336e+00 1.374961615635696965e-01 1.002994476212877961e+00 3.455107355920030571e-02 9.999889465962475965e-01 -4.701791607223053393e-03 1.372464216337942744e-01 -3.380185361013213208e-02 1.372464216492293443e-01 3.380185360947595558e-02
8.150100000000000122e-01 3.902450203895568848e-03 9.999691247940063477e-01 1.375868767499923706e-01 -3.702831268310546875e-02 9.971049427986145020e-01 1.003686785697937012e+00 -1.115404069423675537e-03 1.000625610351562500e+00 1.394532322883605957e-01 1.001922845840454102e+00 3.320209309458732605e-02 9.982092380523681641e-01 -5.665901117026805878e-03 1.375378072261810303e-01 -3.855345770716667175e-02 1.385571956634521484e-01 3.377509117126464844e-02 4.702069055623204520e-03 1.000000000000000000e+00 1.370883088889353896e-01 -3.444450024935041127e-02 1.000799141665396741e+00 1.002994218876907206e+00 8.207816095682737403e-06 1.000000820773005561e+00 1.374984981627533354e-01 1.002994023946230051e+00 3.454875833981879002e-02 9.999889452159197445e-01 -4.702051732273893059e-03 1.372487534087963035e-01 -3.379952300631407225e-02 1.372487533937040427e-01 3.379952300695567707e-02
8.160100000000000131e-01 3.909438848495483398e-03 9.999691247940063477e-01 1.376374363899230957e-01 -3.702007606625556946e-02 9.971376061439514160e-01 1.003690004348754883e+00 -1.117132604122161865e-03 1.000624537467956543e+00 1.395066231489181519e-01 1.001927971839904785e+00 3.319384157657623291e-02 9.982100725173950195e-01 -5.670965649187564850e-03 1.375889778137207031e-01 -3.853838890790939331e-02 1.386066973209381104e-01 3.376910090446472168e-02 4.702324681771467320e-03 1.000000000000000000e+00 1.370905891062636772e-01 -3.444224690456948457e-02 1.000820982970043849e+00 1.002994161846797239e+00 8.065803791644671498e-06 1.000000806588383639e+00 1.375007830986110791e-01 1.002994343264106636e+00 3.454647968763887439e-02 9.999889441639968624e-01 -4.702307349172604213e-03 1.372510313189481690e-01 -3.379722416820001019e-02 1.372510313329892706e-01 3.379722416760309184e-02
8.170100000000000140e-01 3.916420042514801025e-03 9.999691247940063477e-01 1.376879960298538208e-01 -3.701196983456611633e-02 9.971702694892883301e-01 1.003693342208862305e+00 -1.118861138820648193e-03 1.000623583793640137e+00 1.395599842071533203e-01 1.001933217048645020e+00 3.318571299314498901e-02 9.982106685638427734e-01 -5.676033906638622284e-03 1.376402080059051514e-01 -3.852331638336181641e-02 1.386562287807464600e-01 3.376331925392150879e-02 4.702575879130518020e-03 1.000000000000000000e+00 1.370928169664562823e-01 -3.444002341834525444e-02 1.000842606383488986e+00 1.002994104945062581e+00 7.925867543775620764e-06 1.000000792579752940e+00 1.375030139434169074e-01 1.002993946321583341e+00 3.454422583957648951e-02 9.999889428471601116e-01 -4.702558549558089052e-03 1.372532574828264629e-01 -3.379495549223639206e-02 1.372532574705449537e-01 3.379495549275850219e-02
8.180100000000000149e-01 3.923408687114715576e-03 9.999691247940063477e-01 1.377382129430770874e-01 -3.700380772352218628e-02 9.972029924392700195e-01 1.003696441650390625e+00 -1.120604574680328369e-03 1.000622510910034180e+00 1.396131515502929688e-01 1.001938223838806152e+00 3.317752480506896973e-02 9.982112646102905273e-01 -5.681082606315612793e-03 1.376909762620925903e-01 -3.850824758410453796e-02 1.387054473161697388e-01 3.375750780105590820e-02 4.702822713035870530e-03 1.000000000000000000e+00 1.370949932881471434e-01 -3.443782934709452292e-02 1.000864014079735131e+00 1.002994048835354812e+00 7.788010335632635910e-06 1.000000778806628299e+00 1.375051944602296017e-01 1.002994175639601471e+00 3.454200654874555604e-02 9.999889418001994823e-01 -4.702805375862335185e-03 1.372554315565905902e-01 -3.379271755040536701e-02 1.372554315664042124e-01 3.379271754998817295e-02
8.190100000000000158e-01 3.930389881134033203e-03 9.999691247940063477e-01 1.377887278795242310e-01 -3.699568659067153931e-02 9.972358345985412598e-01 1.003699779510498047e+00 -1.122325658798217773e-03 1.000621557235717773e+00 1.396663933992385864e-01 1.001943349838256836e+00 3.316930681467056274e-02 9.982119798660278320e-01 -5.686121061444282532e-03 1.377421021461486816e-01 -3.849314898252487183e-02 1.387548446655273438e-01 3.375166654586791992e-02 4.703065247913401810e-03 1.000000000000000000e+00 1.370971188788144002e-01 -3.443566425454181595e-02 1.000885208211048871e+00 1.002993992949872126e+00 7.652176595628618823e-06 1.000000765213875820e+00 1.375073229961337185e-01 1.002993907236536364e+00 3.453981283206027791e-02 9.999889405748303428e-01 -4.703047911684948151e-03 1.372575553212579402e-01 -3.379050903295362229e-02 1.372575553146205551e-01 3.379050903323579935e-02
8.200100000000000167e-01 3.937356173992156982e-03 9.999691247940063477e-01 1.378390938043594360e-01 -3.698749467730522156e-02 9.972684979438781738e-01 1.003702998161315918e+00 -1.124061644077301025e-03 1.000620365142822266e+00 1.397196352481842041e-01 1.001948475837707520e+00 3.316123783588409424e-02 9.982126951217651367e-01 -5.691136233508586884e-03 1.377930790185928345e-01 -3.847811371088027954e-02 1.388041079044342041e-01 3.374579548835754395e-02 4.703303547291852287e-03 1.000000000000000000e+00 1.370991945349269714e-01 -3.443352771159154113e-02 1.000906190908181781e+00 1.002993937697707061e+00 7.518357903549912591e-06 1.000000751837359481e+00 1.375094021736581185e-01 1.002993973286227414e+00 3.453765057896501789e-02 9.999889395024376126e-01 -4.703286206357381802e-03 1.372596288528059594e-01 -3.378833013576650057e-02 1.372596288555586741e-01 3.378833013564947613e-02
8.210100000000000176e-01 3.944344818592071533e-03 9.999691247940063477e-01 1.378897726535797119e-01 -3.697916865348815918e-02 9.973012804985046387e-01 1.003706216812133789e+00 -1.125812530517578125e-03 1.000619530677795410e+00 1.397731155157089233e-01 1.001953601837158203e+00 3.315286710858345032e-02 9.982132911682128906e-01 -5.696170963346958160e-03 1.378443539142608643e-01 -3.846286237239837646e-02 1.388536989688873291e-01 3.373977541923522949e-02 4.703537673782715207e-03 1.000000000000000000e+00 1.371012210435145484e-01 -3.443141929733330858e-02 1.000926964279478026e+00 1.002993882837436734e+00 7.386515159218254939e-06 1.000000738652506049e+00 1.375114317584077428e-01 1.002993905299421451e+00 3.453551577931909117e-02 9.999889383947356825e-01 -4.703520330465685295e-03 1.372616533502418468e-01 -3.378618005378595385e-02 1.372616533519784854e-01 3.378618005371212402e-02
8.220100000000000184e-01 3.951318562030792236e-03 9.999691247940063477e-01 1.379401981830596924e-01 -3.697099536657333374e-02 9.973340034484863281e-01 1.003709554672241211e+00 -1.127511262893676758e-03 1.000618577003479004e+00 1.398262977600097656e-01 1.001958847045898438e+00 3.314471244812011719e-02 9.982138872146606445e-01 -5.701184272766113281e-03 1.378954201936721802e-01 -3.844780474901199341e-02 1.389029920101165771e-01 3.373384475708007812e-02 4.703767688837615611e-03 1.000000000000000000e+00 1.371031991753029755e-01 -3.442933859873764657e-02 1.000947530402351848e+00 1.002993828390280395e+00 7.256622259126080504e-06 1.000000725658926504e+00 1.375134126291306935e-01 1.002993753649826125e+00 3.453340844037802032e-02 9.999889372737519322e-01 -4.703750344630982204e-03 1.372636295301262188e-01 -3.378405842360805017e-02 1.372636295243384319e-01 3.378405842385410335e-02
8.230100000000000193e-01 3.958322107791900635e-03 9.999691247940063477e-01 1.379906833171844482e-01 -3.696280345320701599e-02 9.973666667938232422e-01 1.003712654113769531e+00 -1.129247248172760010e-03 1.000617384910583496e+00 1.398795843124389648e-01 1.001963853836059570e+00 3.313643112778663635e-02 9.982147216796875000e-01 -5.706228315830230713e-03 1.379465013742446899e-01 -3.843262791633605957e-02 1.389523893594741821e-01 3.372791409492492676e-02 4.703993653302685450e-03 1.000000000000000000e+00 1.371051296918875950e-01 -3.442728520699082917e-02 1.000967891341871807e+00 1.002993774537013216e+00 7.128660959172824765e-06 1.000000712871300879e+00 1.375153463700649059e-01 1.002993892513221574e+00 3.453133099088136204e-02 9.999889362883755961e-01 -4.703976303315845001e-03 1.372655578300124579e-01 -3.378196511148717773e-02 1.372655578391430153e-01 3.378196511109902295e-02
8.240100000000000202e-01 3.965295851230621338e-03 9.999691247940063477e-01 1.380411833524703979e-01 -3.695463761687278748e-02 9.973995089530944824e-01 1.003715991973876953e+00 -1.130998134613037109e-03 1.000616431236267090e+00 1.399329900741577148e-01 1.001968979835510254e+00 3.312836214900016785e-02 9.982153177261352539e-01 -5.711262114346027374e-03 1.379975825548171997e-01 -3.841754049062728882e-02 1.390018463134765625e-01 3.372210264205932617e-02 4.704215627259052297e-03 1.000000000000000000e+00 1.371070133473003272e-01 -3.442525872030395562e-02 1.000988049145334902e+00 1.002993720893192720e+00 7.002586359925616270e-06 1.000000700251928887e+00 1.375172320931348502e-01 1.002993568936177970e+00 3.452927725360566136e-02 9.999889351356423539e-01 -4.704198279411428603e-03 1.372674396685527876e-01 -3.377989910053363909e-02 1.372674396567877819e-01 3.377989910103379456e-02
8.250100000000000211e-01 3.972277045249938965e-03 9.999691247940063477e-01 1.380915194749832153e-01 -3.694637119770050049e-02 9.974321722984313965e-01 1.003719210624694824e+00 -1.132711768150329590e-03 1.000615358352661133e+00 1.399860680103302002e-01 1.001974225044250488e+00 3.312005475163459778e-02 9.982160329818725586e-01 -5.716266110539436340e-03 1.380485445261001587e-01 -3.840246051549911499e-02 1.390510201454162598e-01 3.371623158454895020e-02 4.704433669950260251e-03 1.000000000000000000e+00 1.371088508852385257e-01 -3.442325874345768949e-02 1.001008005839572057e+00 1.002993667986876947e+00 6.878397567286235553e-06 1.000000687847561798e+00 1.375190728630240333e-01 1.002993844874687124e+00 3.452725497018421102e-02 9.999889342421823812e-01 -4.704416314092351413e-03 1.372692748525169981e-01 -3.377786083487774316e-02 1.372692748662081019e-01 3.377786083429570874e-02
8.260100000000000220e-01 3.979258239269256592e-03 9.999691247940063477e-01 1.381420344114303589e-01 -3.693812713027000427e-02 9.974648952484130859e-01 1.003722310066223145e+00 -1.134470105171203613e-03 1.000614404678344727e+00 1.400392949581146240e-01 1.001979231834411621e+00 3.311174362897872925e-02 9.982166290283203125e-01 -5.721377208828926086e-03 1.380996853113174438e-01 -3.838729113340377808e-02 1.391003727912902832e-01 3.371024131774902344e-02 4.704647839793722579e-03 1.000000000000000000e+00 1.371106430391952347e-01 -3.442128488768518568e-02 1.001027763431150408e+00 1.002993615159991414e+00 6.756037315291780966e-06 1.000000675595232202e+00 1.375208665825673748e-01 1.002993422589259831e+00 3.452525379584513165e-02 9.999889330860374237e-01 -4.704630487855111787e-03 1.372710652606689563e-01 -3.377584887462910246e-02 1.372710652457601599e-01 3.377584887526290797e-02
8.270100000000000229e-01 3.986254334449768066e-03 9.999691247940063477e-01 1.381928026676177979e-01 -3.693011775612831116e-02 9.974976181983947754e-01 1.003725647926330566e+00 -1.136168837547302246e-03 1.000613212585449219e+00 1.400929689407348633e-01 1.001984477043151855e+00 3.310379013419151306e-02 9.982173442840576172e-01 -5.726387724280357361e-03 1.381510794162750244e-01 -3.837233036756515503e-02 1.391501575708389282e-01 3.370451927185058594e-02 4.704858194392204720e-03 1.000000000000000000e+00 1.371123905325893066e-01 -3.441933677055784846e-02 1.001047323906580466e+00 1.002993563141060696e+00 6.635515006231758218e-06 1.000000663560290270e+00 1.375226171652592921e-01 1.002993762337854866e+00 3.452328454099926752e-02 9.999889322539613490e-01 -4.704840833456843535e-03 1.372728103281207479e-01 -3.377386399598273498e-02 1.372728103435388869e-01 3.377386399532727318e-02
8.280100000000000238e-01 3.993235528469085693e-03 9.999691247940063477e-01 1.382432132959365845e-01 -3.692194819450378418e-02 9.975302815437316895e-01 1.003728866577148438e+00 -1.137912273406982422e-03 1.000612258911132812e+00 1.401461362838745117e-01 1.001989603042602539e+00 3.309557214379310608e-02 9.982179403305053711e-01 -5.731437355279922485e-03 1.382020711898803711e-01 -3.835726901888847351e-02 1.391994655132293701e-01 3.369861841201782227e-02 4.705064790544884884e-03 1.000000000000000000e+00 1.371140940788945495e-01 -3.441741401587336546e-02 1.001066689232514628e+00 1.002993511145646943e+00 6.516768030718460422e-06 1.000000651668126794e+00 1.375243219441905917e-01 1.002993314564039951e+00 3.452133494233967231e-02 9.999889311227738720e-01 -4.705047434060250812e-03 1.372745121357962228e-01 -3.377190457021986281e-02 1.372745121205770635e-01 3.377190457086685915e-02
8.290100000000000247e-01 4.000216722488403320e-03 9.999691247940063477e-01 1.382936835289001465e-01 -3.691371530294418335e-02 9.975631237030029297e-01 1.003732204437255859e+00 -1.139640808105468750e-03 1.000611305236816406e+00 1.401994228363037109e-01 1.001994848251342773e+00 3.308744728565216064e-02 9.982187747955322266e-01 -5.736473016440868378e-03 1.382531225681304932e-01 -3.834211081266403198e-02 1.392487883567810059e-01 3.369274735450744629e-02 4.705267684258473623e-03 1.000000000000000000e+00 1.371157543817664859e-01 -3.441551625354576094e-02 1.001085861355948792e+00 1.002993459955449751e+00 6.399809024520388910e-06 1.000000639989061302e+00 1.375259850429828568e-01 1.002993644858600319e+00 3.451941663045887676e-02 9.999889303215790948e-01 -4.705250319034301812e-03 1.372761700061024825e-01 -3.376997147057497067e-02 1.372761700204142565e-01 3.376997146996654764e-02
8.300100000000000255e-01 4.007190465927124023e-03 9.999691247940063477e-01 1.383439004421234131e-01 -3.690548613667488098e-02 9.975957870483398438e-01 1.003735303878784180e+00 -1.141376793384552002e-03 1.000610113143920898e+00 1.402524709701538086e-01 1.001999855041503906e+00 3.307913616299629211e-02 9.982193708419799805e-01 -5.741488188505172729e-03 1.383039951324462891e-01 -3.832697495818138123e-02 1.392979919910430908e-01 3.368675708770751953e-02 4.705466930758166882e-03 1.000000000000000000e+00 1.371173721351681418e-01 -3.441364311949748900e-02 1.001104842204417977e+00 1.002993408806936770e+00 6.284577058787529240e-06 1.000000628450467888e+00 1.375276038649966004e-01 1.002993244817289797e+00 3.451751766987614517e-02 9.999889292437472710e-01 -4.705449569267571019e-03 1.372777859641435005e-01 -3.376806311372666097e-02 1.372777859514474064e-01 3.376806311426639590e-02
8.310100000000000264e-01 4.014179110527038574e-03 9.999691247940063477e-01 1.383943110704421997e-01 -3.689733147621154785e-02 9.976284503936767578e-01 1.003738641738891602e+00 -1.143112778663635254e-03 1.000609159469604492e+00 1.403058171272277832e-01 1.002004981040954590e+00 3.307094424962997437e-02 9.982199668884277344e-01 -5.746521055698394775e-03 1.383550018072128296e-01 -3.831195086240768433e-02 1.393474042415618896e-01 3.368091583251953125e-02 4.705662584498314545e-03 1.000000000000000000e+00 1.371189480234940583e-01 -3.441179425555360161e-02 1.001123633686193726e+00 1.002993358387693767e+00 6.171080939458169100e-06 1.000000617114007007e+00 1.375291821049275109e-01 1.002993492394566255e+00 3.451564826438590500e-02 9.999889284429605008e-01 -4.705645215769136552e-03 1.372793594786303195e-01 -3.376618023479616842e-02 1.372793594890023006e-01 3.376618023435523641e-02
8.320100000000000273e-01 4.021175205707550049e-03 9.999691247940063477e-01 1.384450197219848633e-01 -3.688919544219970703e-02 9.976612329483032227e-01 1.003741860389709473e+00 -1.144848763942718506e-03 1.000608086585998535e+00 1.403592824935913086e-01 1.002010107040405273e+00 3.306281566619873047e-02 9.982205629348754883e-01 -5.751581862568855286e-03 1.384063065052032471e-01 -3.829687833786010742e-02 1.393969357013702393e-01 3.367513418197631836e-02 4.705854699173067299e-03 1.000000000000000000e+00 1.371204827216927769e-01 -3.440996930933780396e-02 1.001142237690475056e+00 1.002993308102363645e+00 6.059268442982931158e-06 1.000000605922660268e+00 1.375307178764559324e-01 1.002993213307505238e+00 3.451379905246368396e-02 9.999889274469112577e-01 -4.705837332211791103e-03 1.372808922608365068e-01 -3.376432153013864818e-02 1.372808922534969056e-01 3.376432153045066248e-02
8.330100000000000282e-01 4.028156399726867676e-03 9.999691247940063477e-01 1.384954154491424561e-01 -3.688095882534980774e-02 9.976938962936401367e-01 1.003745079040527344e+00 -1.146584749221801758e-03 1.000607013702392578e+00 1.404124945402145386e-01 1.002015113830566406e+00 3.305450826883316040e-02 9.982212781906127930e-01 -5.756600759923458099e-03 1.384572982788085938e-01 -3.828169032931327820e-02 1.394463032484054565e-01 3.366917371749877930e-02 4.706043327739395550e-03 1.000000000000000000e+00 1.371219768955408425e-01 -3.440816793408563862e-02 1.001160656088033285e+00 1.002993258397390175e+00 5.949137489623623213e-06 1.000000594915823715e+00 1.375322138075674161e-01 1.002993305423309334e+00 3.451197656807211689e-02 9.999889266162979018e-01 -4.706025956275529214e-03 1.372823841844538484e-01 -3.376248736198694117e-02 1.372823841880927431e-01 3.376248736183225241e-02
8.340100000000000291e-01 4.035152494907379150e-03 9.999691247940063477e-01 1.385460644960403442e-01 -3.687276691198348999e-02 9.977266192436218262e-01 1.003748297691345215e+00 -1.148343086242675781e-03 1.000605940818786621e+00 1.404659748077392578e-01 1.002020359039306641e+00 3.304646909236907959e-02 9.982219934463500977e-01 -5.761682987213134766e-03 1.385085433721542358e-01 -3.826665878295898438e-02 1.394957900047302246e-01 3.366336226463317871e-02 4.706228525533946022e-03 1.000000000000000000e+00 1.371234312394667698e-01 -3.440638976763744222e-02 1.001178890842312486e+00 1.002993209057967849e+00 5.840653267791525004e-06 1.000000584071556231e+00 1.375336696796091440e-01 1.002993350236572434e+00 3.451017724914123147e-02 9.999889257833758371e-01 -4.706211150426717164e-03 1.372838363096181846e-01 -3.376067702982805951e-02 1.372838363205455825e-01 3.376067702936352138e-02
8.350100000000000300e-01 4.042118787765502930e-03 9.999691843986511230e-01 1.385965198278427124e-01 -3.686471283435821533e-02 9.977593421936035156e-01 1.003751635551452637e+00 -1.150034368038177490e-03 1.000605106353759766e+00 1.405192911624908447e-01 1.002025485038757324e+00 3.303836286067962646e-02 9.982227087020874023e-01 -5.766682326793670654e-03 1.385596543550491333e-01 -3.825168684124946594e-02 1.395452767610549927e-01 3.365755081176757812e-02 4.706410338857630604e-03 1.000000000000000000e+00 1.371248463354140523e-01 -3.440463450800040207e-02 1.001196943602422174e+00 1.002993159868151851e+00 5.733784944316412198e-06 1.000000573368255097e+00 1.375350851612072434e-01 1.002992927863496142e+00 3.450839755891435545e-02 9.999889247785364033e-01 -4.706392968101630325e-03 1.372852495919303639e-01 -3.375888988000748381e-02 1.372852495739695367e-01 3.375888988077103275e-02
8.360100000000000309e-01 4.049107432365417480e-03 9.999691843986511230e-01 1.386468857526779175e-01 -3.685643896460533142e-02 9.977920651435852051e-01 1.003754854202270508e+00 -1.151777803897857666e-03 1.000603914260864258e+00 1.405724138021469116e-01 1.002030611038208008e+00 3.302996978163719177e-02 9.982233047485351562e-01 -5.771756172180175781e-03 1.386106163263320923e-01 -3.823649883270263672e-02 1.395945847034454346e-01 3.365150094032287598e-02 4.706588819739843978e-03 1.000000000000000000e+00 1.371262228394761473e-01 -3.440290181748305309e-02 1.001214816227990578e+00 1.002993111471437215e+00 5.628540317147736111e-06 1.000000562863760045e+00 1.375364637395774803e-01 1.002993331932068077e+00 3.450664703550290757e-02 9.999889241194266365e-01 -4.706571439290702444e-03 1.372866235569481230e-01 -3.375712657886154044e-02 1.372866235740128338e-01 3.375712657813608603e-02
8.370100000000000318e-01 4.056081175804138184e-03 9.999691843986511230e-01 1.386971771717071533e-01 -3.684825822710990906e-02 9.978248476982116699e-01 1.003758192062377930e+00 -1.153506338596343994e-03 1.000602960586547852e+00 1.406255215406417847e-01 1.002035856246948242e+00 3.302187100052833557e-02 9.982240200042724609e-01 -5.776747129857540131e-03 1.386615186929702759e-01 -3.822135552763938904e-02 1.396437585353851318e-01 3.364562988281250000e-02 4.706764019560943577e-03 1.000000000000000000e+00 1.371275613979964780e-01 -3.440119136258601440e-02 1.001232510563543121e+00 1.002993063059702816e+00 5.524857952258293562e-06 1.000000552481098204e+00 1.375378025488323830e-01 1.002992956641963529e+00 3.450491309867989576e-02 9.999889231641267973e-01 -4.706746642745806598e-03 1.372879602488991657e-01 -3.375538553606793890e-02 1.372879602406601451e-01 3.375538553641820039e-02
8.380100000000000326e-01 4.063069820404052734e-03 9.999691843986511230e-01 1.387478411197662354e-01 -3.684002161026000977e-02 9.978575110435485840e-01 1.003761410713195801e+00 -1.155242323875427246e-03 1.000602006912231445e+00 1.406789273023605347e-01 1.002040982246398926e+00 3.301353007555007935e-02 9.982247352600097656e-01 -5.781804211437702179e-03 1.387127935886383057e-01 -3.820622339844703674e-02 1.396932303905487061e-01 3.363969922065734863e-02 4.706935988338633789e-03 1.000000000000000000e+00 1.371288626401733213e-01 -3.439950281935778148e-02 1.001250028412546733e+00 1.002993015190801307e+00 5.422742377518537124e-06 1.000000542270296888e+00 1.375391046799145089e-01 1.002992925907792543e+00 3.450320398941855715e-02 9.999889223615496814e-01 -4.706918609326337689e-03 1.372892593187732546e-01 -3.375366729077555056e-02 1.372892593118607008e-01 3.375366729106941965e-02
8.390100000000000335e-01 4.070058465003967285e-03 9.999691843986511230e-01 1.387983560562133789e-01 -3.683178499341011047e-02 9.978901743888854980e-01 1.003764629364013672e+00 -1.156963407993316650e-03 1.000600934028625488e+00 1.407322436571121216e-01 1.002046108245849609e+00 3.300546109676361084e-02 9.982253313064575195e-01 -5.786838941276073456e-03 1.387639343738555908e-01 -3.819116577506065369e-02 1.397426724433898926e-01 3.363388776779174805e-02 4.707104771759938223e-03 1.000000000000000000e+00 1.371301271407702749e-01 -3.439783589245119788e-02 1.001267371428374853e+00 1.002992967831469739e+00 5.322171746212283660e-06 1.000000532226601457e+00 1.375403705819450428e-01 1.002993181457154659e+00 3.450151896431728066e-02 9.999889216881963083e-01 -4.707087385712039121e-03 1.372905213922283596e-01 -3.375197149344069669e-02 1.372905214087641046e-01 3.375197149273772429e-02
8.400100000000000344e-01 4.077039659023284912e-03 9.999691843986511230e-01 1.388489902019500732e-01 -3.682374581694602966e-02 9.979229569435119629e-01 1.003767848014831543e+00 -1.158706843852996826e-03 1.000599861145019531e+00 1.407857835292816162e-01 1.002051115036010742e+00 3.299733251333236694e-02 9.982260465621948242e-01 -5.791856907308101654e-03 1.388151645660400391e-01 -3.817612305283546448e-02 1.397922933101654053e-01 3.362807631492614746e-02 4.707270418305195547e-03 1.000000000000000000e+00 1.371313555097323500e-01 -3.439619026903683457e-02 1.001284541371848524e+00 1.002992920457838721e+00 5.223099488683301333e-06 1.000000522299556494e+00 1.375415985945460939e-01 1.002992684981652394e+00 3.449984979016611913e-02 9.999889207289077708e-01 -4.707253038081121374e-03 1.372917479832577170e-01 -3.375029701534437709e-02 1.372917479650283545e-01 3.375029701611934052e-02
8.410100000000000353e-01 4.084020853042602539e-03 9.999691843986511230e-01 1.388994455337524414e-01 -3.681544587016105652e-02 9.979557991027832031e-01 1.003771066665649414e+00 -1.160398125648498535e-03 1.000598907470703125e+00 1.408389806747436523e-01 1.002056360244750977e+00 3.298917412757873535e-02 9.982266426086425781e-01 -5.796895362436771393e-03 1.388661861419677734e-01 -3.816094994544982910e-02 1.398416012525558472e-01 3.362214565277099609e-02 4.707432976567327114e-03 1.000000000000000000e+00 1.371325483584625027e-01 -3.439456563624238017e-02 1.001301540015589797e+00 1.002992873862338152e+00 5.125541968111734738e-06 1.000000512561034061e+00 1.375427928159370095e-01 1.002993028807769971e+00 3.449820829043363096e-02 9.999889201197923461e-01 -4.707415587883906870e-03 1.372929383172971640e-01 -3.374864477077923336e-02 1.372929383292905425e-01 3.374864477026937731e-02
8.420100000000000362e-01 4.090987145900726318e-03 9.999691843986511230e-01 1.389495283365249634e-01 -3.680735826492309570e-02 9.979884028434753418e-01 1.003774285316467285e+00 -1.162163913249969482e-03 1.000597715377807617e+00 1.408919692039489746e-01 1.002061367034912109e+00 3.298077359795570374e-02 9.982274770736694336e-01 -5.801952444016933441e-03 1.389169245958328247e-01 -3.814581036567687988e-02 1.398906856775283813e-01 3.361621499061584473e-02 4.707592494350361888e-03 1.000000000000000000e+00 1.371337062884706859e-01 -3.439296168694808836e-02 1.001318369111235729e+00 1.002992827360719819e+00 5.029445223375409142e-06 1.000000502945692427e+00 1.375439508753327766e-01 1.002992853881217838e+00 3.449658379221771237e-02 9.999889193175157676e-01 -4.707575106089587937e-03 1.372940941791229441e-01 -3.374701338775921988e-02 1.372940941811748861e-01 3.374701338767198411e-02
8.430100000000000371e-01 4.097998142242431641e-03 9.999691843986511230e-01 1.390002667903900146e-01 -3.679917380213737488e-02 9.980210661888122559e-01 1.003777503967285156e+00 -1.163914799690246582e-03 1.000596761703491211e+00 1.409455984830856323e-01 1.002066493034362793e+00 3.297270089387893677e-02 9.982279539108276367e-01 -5.806965753436088562e-03 1.389682888984680176e-01 -3.813075274229049683e-02 1.399403810501098633e-01 3.361043334007263184e-02 4.707749015564115756e-03 1.000000000000000000e+00 1.371348298522868103e-01 -3.439137813959033951e-02 1.001335030274103532e+00 1.002992781167636460e+00 4.934800031359553168e-06 1.000000493471870922e+00 1.375450742828117634e-01 1.002992596903562461e+00 3.449497933986319514e-02 9.999889184963913769e-01 -4.707731629163638444e-03 1.372952157412782592e-01 -3.374540291528653480e-02 1.372952157270133644e-01 3.374540291589295943e-02
8.440100000000000380e-01 4.104964435100555420e-03 9.999691843986511230e-01 1.390507817268371582e-01 -3.679085522890090942e-02 9.980538487434387207e-01 1.003780841827392578e+00 -1.165606081485748291e-03 1.000595688819885254e+00 1.409988105297088623e-01 1.002071619033813477e+00 3.296448662877082825e-02 9.982287883758544922e-01 -5.811995826661586761e-03 1.390193551778793335e-01 -3.811559826135635376e-02 1.399897187948226929e-01 3.360453248023986816e-02 4.707902584783370953e-03 1.000000000000000000e+00 1.371359196108221379e-01 -3.438981470881652402e-02 1.001351525149694943e+00 1.002992735638144950e+00 4.841603586396814218e-06 1.000000484170932680e+00 1.375461651711354649e-01 1.002992975258696795e+00 3.449340011387582589e-02 9.999889179428969044e-01 -4.707885189452124322e-03 1.372963029403527213e-01 -3.374381361643476185e-02 1.372963029589009121e-01 3.374381361564623982e-02
8.450100000000000389e-01 4.111967980861663818e-03 9.999691843986511230e-01 1.391014009714126587e-01 -3.678283095359802246e-02 9.980865716934204102e-01 1.003783941268920898e+00 -1.167364418506622314e-03 1.000594735145568848e+00 1.410522758960723877e-01 1.002076864242553711e+00 3.295644372701644897e-02 9.982293844223022461e-01 -5.817082710564136505e-03 1.390706002712249756e-01 -3.810067102313041687e-02 1.400392651557922363e-01 3.359878063201904297e-02 4.708053247961811912e-03 1.000000000000000000e+00 1.371369761423501532e-01 -3.438827110102744833e-02 1.001367855441541721e+00 1.002992690021990763e+00 4.749799568262532730e-06 1.000000474971461495e+00 1.375472208565335086e-01 1.002992497527394056e+00 3.449183444584132119e-02 9.999889170608100564e-01 -4.708035858330134570e-03 1.372973576531114903e-01 -3.374224403029706804e-02 1.372973576382095495e-01 3.374224403093057517e-02
8.460100000000000398e-01 4.118934273719787598e-03 9.999691843986511230e-01 1.391517966985702515e-01 -3.677446022629737854e-02 9.981192350387573242e-01 1.003787159919738770e+00 -1.169092953205108643e-03 1.000593543052673340e+00 1.411054730415344238e-01 1.002081871032714844e+00 3.294804692268371582e-02 9.982300996780395508e-01 -5.822081118822097778e-03 1.391215622425079346e-01 -3.808537125587463379e-02 1.400885581970214844e-01 3.359273076057434082e-02 4.708201050344267349e-03 1.000000000000000000e+00 1.371380000162266966e-01 -3.438674702775232350e-02 1.001384022834440835e+00 1.002992645077994016e+00 4.659404179359563618e-06 1.000000465942314065e+00 1.375482452462788718e-01 1.002992688055964976e+00 3.449029366561114779e-02 9.999889164590883839e-01 -4.708183655058702059e-03 1.372983791221196459e-01 -3.374069504342185055e-02 1.372983791254457631e-01 3.374069504328044977e-02
8.470100000000000406e-01 4.125922918319702148e-03 9.999691843986511230e-01 1.392019540071487427e-01 -3.676630184054374695e-02 9.981520771980285645e-01 1.003790497779846191e+00 -1.170821487903594971e-03 1.000592589378356934e+00 1.411585062742233276e-01 1.002086997032165527e+00 3.293994814157485962e-02 9.982306957244873047e-01 -5.827111192047595978e-03 1.391723752021789551e-01 -3.807042539119720459e-02 1.401377320289611816e-01 3.358691930770874023e-02 4.708346034897462930e-03 1.000000000000000000e+00 1.371389917731364039e-01 -3.438524221557039129e-02 1.001400028935160336e+00 1.002992600400954837e+00 4.570378923290204702e-06 1.000000457044248003e+00 1.375492371267685310e-01 1.002992744426361549e+00 3.448877137834459317e-02 9.999889158168656644e-01 -4.708328636281631889e-03 1.372993685867570091e-01 -3.373916575077554741e-02 1.372993685979052858e-01 3.373916575030161402e-02
8.480100000000000415e-01 4.132896661758422852e-03 9.999691843986511230e-01 1.392524242401123047e-01 -3.675818443298339844e-02 9.981847405433654785e-01 1.003793716430664062e+00 -1.172557473182678223e-03 1.000591516494750977e+00 1.412117332220077515e-01 1.002092123031616211e+00 3.293166682124137878e-02 9.982314109802246094e-01 -5.832136608660221100e-03 1.392235010862350464e-01 -3.805524483323097229e-02 1.401870995759963989e-01 3.358086943626403809e-02 4.708488242330588144e-03 1.000000000000000000e+00 1.371399519253472254e-01 -3.438375640583355569e-02 1.001415875271409961e+00 1.002992555815451992e+00 4.482697297377846278e-06 1.000000448259455998e+00 1.375501962599778583e-01 1.002992323023394139e+00 3.448726470220774692e-02 9.999889149966350033e-01 -4.708470848564696998e-03 1.373003268585823722e-01 -3.373765561886733766e-02 1.373003268405610655e-01 3.373765561963346093e-02
8.490100000000000424e-01 4.139900207519531250e-03 9.999691843986511230e-01 1.393030732870101929e-01 -3.674997389316558838e-02 9.982174634933471680e-01 1.003796935081481934e+00 -1.174293458461761475e-03 1.000590562820434570e+00 1.412651985883712769e-01 1.002097368240356445e+00 3.292366117238998413e-02 9.982321262359619141e-01 -5.837177857756614685e-03 1.392747014760971069e-01 -3.804016113281250000e-02 1.402366161346435547e-01 3.357520699501037598e-02 4.708627715993406876e-03 1.000000000000000000e+00 1.371408810183402938e-01 -3.438228932359396750e-02 1.001431563476397946e+00 1.002992511971912970e+00 4.396371137705073370e-06 1.000000439646785200e+00 1.375511260542016667e-01 1.002992731135031512e+00 3.448578332581766354e-02 9.999889145206209973e-01 -4.708610312973754777e-03 1.373012533452372952e-01 -3.373616537955984040e-02 1.373012533622020304e-01 3.373616537883863259e-02
8.500100000000000433e-01 4.146859049797058105e-03 9.999691843986511230e-01 1.393535584211349487e-01 -3.674176707863807678e-02 9.982501864433288574e-01 1.003800272941589355e+00 -1.176029443740844727e-03 1.000589609146118164e+00 1.413185000419616699e-01 1.002102494239807129e+00 3.291540965437889099e-02 9.982327222824096680e-01 -5.842229351401329041e-03 1.393257528543472290e-01 -3.802507370710372925e-02 1.402859687805175781e-01 3.356927633285522461e-02 4.708764498669069411e-03 1.000000000000000000e+00 1.371417795904429637e-01 -3.438084069802577192e-02 1.001447095169254009e+00 1.002992468064244358e+00 4.311342822685919900e-06 1.000000431129733691e+00 1.375520235397523772e-01 1.002992365004294451e+00 3.448431474730367929e-02 9.999889137477223633e-01 -4.708747099628253670e-03 1.373021499813301960e-01 -3.373469350808993433e-02 1.373021499733515505e-01 3.373469350842912134e-02
8.510100000000000442e-01 4.153870046138763428e-03 9.999691843986511230e-01 1.394039094448089600e-01 -3.673360496759414673e-02 9.982828497886657715e-01 1.003803610801696777e+00 -1.177757978439331055e-03 1.000588536262512207e+00 1.413716226816177368e-01 1.002107620239257812e+00 3.290722146630287170e-02 9.982334375381469727e-01 -5.847259424626827240e-03 1.393767595291137695e-01 -3.800996020436286926e-02 1.403352618217468262e-01 3.356340527534484863e-02 4.708898631959526800e-03 1.000000000000000000e+00 1.371426481650896145e-01 -3.437941026627344687e-02 1.001462471931396037e+00 1.002992424642938030e+00 4.227620167418894186e-06 1.000000422757920004e+00 1.375528916649020605e-01 1.002992331823945316e+00 3.448286714193651847e-02 9.999889131202083226e-01 -4.708881231256983879e-03 1.373030163266391324e-01 -3.373324059335015834e-02 1.373030163194532693e-01 3.373324059365565009e-02
8.520100000000000451e-01 4.160836338996887207e-03 9.999691843986511230e-01 1.394546031951904297e-01 -3.672546893358230591e-02 9.983157515525817871e-01 1.003806710243225098e+00 -1.179464161396026611e-03 1.000587463378906250e+00 1.414251178503036499e-01 1.002112746238708496e+00 3.289894387125968933e-02 9.982340335845947266e-01 -5.852309055626392365e-03 1.394280642271041870e-01 -3.799484670162200928e-02 1.403848528861999512e-01 3.355750441551208496e-02 4.709030153897796750e-03 1.000000000000000000e+00 1.371434872207817068e-01 -3.437799778840174014e-02 1.001477695213951469e+00 1.002992381687372259e+00 4.145185239663170957e-06 1.000000414528015025e+00 1.375537308335331166e-01 1.002992596765352795e+00 3.448144000109760327e-02 9.999889126239838166e-01 -4.709012746486160479e-03 1.373038528901473765e-01 -3.373180636090325479e-02 1.373038529067959757e-01 3.373180636019549455e-02
8.530100000000000460e-01 4.167824983596801758e-03 9.999691843986511230e-01 1.395051628351211548e-01 -3.671725094318389893e-02 9.983483552932739258e-01 1.003809928894042969e+00 -1.181192696094512939e-03 1.000586628913879395e+00 1.414784640073776245e-01 1.002117872238159180e+00 3.289065882563591003e-02 9.982348680496215820e-01 -5.857314914464950562e-03 1.394792348146438599e-01 -3.797983378171920776e-02 1.404343098402023315e-01 3.355151414871215820e-02 4.709159104897733816e-03 1.000000000000000000e+00 1.371442972659403514e-01 -3.437660300984165390e-02 1.001492766564585857e+00 1.002992338665763761e+00 4.063994578188801097e-06 1.000000406389092378e+00 1.375545392446560766e-01 1.002992103798745704e+00 3.448002501540258641e-02 9.999889118368441299e-01 -4.709141703729686525e-03 1.373046610997448458e-01 -3.373038972809713765e-02 1.373046610815630564e-01 3.373038972887007492e-02
8.540100000000000469e-01 4.174806177616119385e-03 9.999691843986511230e-01 1.395556330680847168e-01 -3.670922666788101196e-02 9.983811378479003906e-01 1.003813147544860840e+00 -1.182921230792999268e-03 1.000585436820983887e+00 1.415318548679351807e-01 1.002122998237609863e+00 3.288256004452705383e-02 9.982354640960693359e-01 -5.862367339432239532e-03 1.395303010940551758e-01 -3.796476870775222778e-02 1.404837965965270996e-01 3.354573249816894531e-02 4.709285525411703414e-03 1.000000000000000000e+00 1.371450788094233375e-01 -3.437522567623717967e-02 1.001507687539330949e+00 1.002992296373180769e+00 3.984068192355224786e-06 1.000000398413537939e+00 1.375553209010246802e-01 1.002992448626508493e+00 3.447863409325813838e-02 9.999889113962847631e-01 -4.709268116239892672e-03 1.373054400753757620e-01 -3.372899167194801789e-02 1.373054400871611402e-01 3.372899167144700200e-02
8.550100000000000477e-01 4.181779921054840088e-03 9.999691843986511230e-01 1.396059691905975342e-01 -3.670090436935424805e-02 9.984137415885925293e-01 1.003816366195678711e+00 -1.184687018394470215e-03 1.000584363937377930e+00 1.415850222110748291e-01 1.002128124237060547e+00 3.287443146109580994e-02 9.982360601425170898e-01 -5.867397412657737732e-03 1.395812332630157471e-01 -3.794959932565689087e-02 1.405330151319503784e-01 3.353986144065856934e-02 4.709409455220516134e-03 1.000000000000000000e+00 1.371458323515860334e-01 -3.437386553789990168e-02 1.001522459675334265e+00 1.002992254132637484e+00 3.905355937907985071e-06 1.000000390536949224e+00 1.375560733581011608e-01 1.002992284855183325e+00 3.447725671639635669e-02 9.999889107640674846e-01 -4.709392046747038277e-03 1.373061914896322178e-01 -3.372761088929715489e-02 1.373061914920098714e-01 3.372761088919607603e-02
8.560100000000000486e-01 4.188776016235351562e-03 9.999691843986511230e-01 1.396565735340118408e-01 -3.669275715947151184e-02 9.984466433525085449e-01 1.003819704055786133e+00 -1.186430454254150391e-03 1.000583529472351074e+00 1.416383683681488037e-01 1.002133369445800781e+00 3.286627307534217834e-02 9.982368946075439453e-01 -5.872483365237712860e-03 1.396324783563613892e-01 -3.793452680110931396e-02 1.405825167894363403e-01 3.353399038314819336e-02 4.709530930808944645e-03 1.000000000000000000e+00 1.371465583512758157e-01 -3.437252236618170559e-02 1.001537084388031129e+00 1.002992212147904683e+00 3.827851282472090749e-06 1.000000382776901509e+00 1.375567979806943120e-01 1.002992025744326332e+00 3.447589580397020237e-02 9.999889101051714357e-01 -4.709513524691228206e-03 1.373069154417730919e-01 -3.372624746530331064e-02 1.373069154273429682e-01 3.372624746591675743e-02
8.570100000000000495e-01 4.195742309093475342e-03 9.999691843986511230e-01 1.397066265344619751e-01 -3.668441995978355408e-02 9.984793066978454590e-01 1.003822803497314453e+00 -1.188121736049652100e-03 1.000582456588745117e+00 1.416912823915481567e-01 1.002138376235961914e+00 3.285787999629974365e-02 9.982373714447021484e-01 -5.877476185560226440e-03 1.396831274032592773e-01 -3.791933506727218628e-02 1.406315267086029053e-01 3.352797031402587891e-02 4.709649989357306797e-03 1.000000000000000000e+00 1.371472572767635512e-01 -3.437119592875111096e-02 1.001551563124961186e+00 1.002992170785447223e+00 3.751555186370168292e-06 1.000000375166095745e+00 1.375574968573068657e-01 1.002992410463813711e+00 3.447455674960311217e-02 9.999889097144548655e-01 -4.709632574648031471e-03 1.373076117586821965e-01 -3.372490173069073865e-02 1.373076117772352167e-01 3.372490172990200846e-02
8.580100000000000504e-01 4.202723503112792969e-03 9.999691843986511230e-01 1.397574394941329956e-01 -3.667626529932022095e-02 9.985119700431823730e-01 1.003826141357421875e+00 -1.189865171909332275e-03 1.000581383705139160e+00 1.417449116706848145e-01 1.002143502235412598e+00 3.284983709454536438e-02 9.982380867004394531e-01 -5.882509052753448486e-03 1.397345364093780518e-01 -3.790426999330520630e-02 1.406812220811843872e-01 3.352221846580505371e-02 4.709766669111718936e-03 1.000000000000000000e+00 1.371479296111528801e-01 -3.436988598773710324e-02 1.001565897381519132e+00 1.002992129290663614e+00 3.676414525607880957e-06 1.000000367633045562e+00 1.375581671918955362e-01 1.002991938802753058e+00 3.447322785784726756e-02 9.999889089913234219e-01 -4.709749260423076386e-03 1.373082822343367482e-01 -3.372357226569243360e-02 1.373082822195904051e-01 3.372357226631932797e-02
8.590100000000000513e-01 4.209712147712707520e-03 9.999691843986511230e-01 1.398079842329025269e-01 -3.666803240776062012e-02 9.985448718070983887e-01 1.003829479217529297e+00 -1.191571354866027832e-03 1.000580430030822754e+00 1.417981982231140137e-01 1.002148747444152832e+00 3.284155949950218201e-02 9.982388019561767578e-01 -5.887554958462715149e-03 1.397856920957565308e-01 -3.788913041353225708e-02 1.407306194305419922e-01 3.351625800132751465e-02 4.709881007727324820e-03 1.000000000000000000e+00 1.371485758254580856e-01 -3.436859230708383395e-02 1.001580088636666366e+00 1.002992088422781647e+00 3.602448712253122781e-06 1.000000360246587450e+00 1.375588127661025173e-01 1.002992127314615178e+00 3.447192051867496027e-02 9.999889085452254855e-01 -4.709863593867981597e-03 1.373089260008139578e-01 -3.372226004173403680e-02 1.373089260038240222e-01 3.372226004160606971e-02
8.600100000000000522e-01 4.216693341732025146e-03 9.999691843986511230e-01 1.398582160472869873e-01 -3.665995225310325623e-02 9.985775351524353027e-01 1.003832578659057617e+00 -1.193322241306304932e-03 1.000579357147216797e+00 1.418512612581253052e-01 1.002153873443603516e+00 3.283337131142616272e-02 9.982395172119140625e-01 -5.892588756978511810e-03 1.398365348577499390e-01 -3.787409514188766479e-02 1.407797634601593018e-01 3.351041674613952637e-02 4.709993040891288611e-03 1.000000000000000000e+00 1.371491963675126602e-01 -3.436731466414909286e-02 1.001594138298183001e+00 1.002992047785251861e+00 3.529622806951821496e-06 1.000000352968760442e+00 1.375594323270452890e-01 1.002992194618462340e+00 3.447062849765378939e-02 9.999889080610570025e-01 -4.709975623952977752e-03 1.373095442005061451e-01 -3.372096419452937088e-02 1.373095442118720255e-01 3.372096419404618101e-02
8.610100000000000531e-01 4.223681986331939697e-03 9.999691843986511230e-01 1.399089395999908447e-01 -3.665170073509216309e-02 9.986101984977722168e-01 1.003835916519165039e+00 -1.195050776004791260e-03 1.000578284263610840e+00 1.419047713279724121e-01 1.002158880233764648e+00 3.282517939805984497e-02 9.982401132583618164e-01 -5.897616036236286163e-03 1.398878842592239380e-01 -3.785894811153411865e-02 1.408294141292572021e-01 3.350448608398437500e-02 4.710102802531370217e-03 1.000000000000000000e+00 1.371497916637012815e-01 -3.436605284786904690e-02 1.001608047709264149e+00 1.002992007190584678e+00 3.457912667625853439e-06 1.000000345780960087e+00 1.375600255021682816e-01 1.002991773656507934e+00 3.446934876251749047e-02 9.999889073908826420e-01 -4.710085390847606156e-03 1.373101375852871786e-01 -3.371968420992592363e-02 1.373101375672086677e-01 3.371968421069448246e-02
8.620100000000000540e-01 4.230670630931854248e-03 9.999691843986511230e-01 1.399593055248260498e-01 -3.664356842637062073e-02 9.986428618431091309e-01 1.003839135169982910e+00 -1.196786761283874512e-03 1.000577211380004883e+00 1.419580280780792236e-01 1.002164125442504883e+00 3.281710669398307800e-02 9.982408285140991211e-01 -5.902654491364955902e-03 1.399388611316680908e-01 -3.784393146634101868e-02 1.408787071704864502e-01 3.349867463111877441e-02 4.710210328732102568e-03 1.000000000000000000e+00 1.371503621674333706e-01 -3.436480663407075892e-02 1.001621818304242462e+00 1.002991967300597143e+00 3.387333793517827907e-06 1.000000338742992323e+00 1.375605956250144091e-01 1.002992185126891922e+00 3.446809123198549263e-02 9.999889070662477675e-01 -4.710192908176103095e-03 1.373107054382468051e-01 -3.371842092311546496e-02 1.373107054551083728e-01 3.371842092239864946e-02
8.630100000000000549e-01 4.237659275531768799e-03 9.999691843986511230e-01 1.400101184844970703e-01 -3.663538768887519836e-02 9.986756443977355957e-01 1.003842473030090332e+00 -1.198537647724151611e-03 1.000576257705688477e+00 1.420116275548934937e-01 1.002169251441955566e+00 3.280882909893989563e-02 9.982414245605468750e-01 -5.907693877816200256e-03 1.399902701377868652e-01 -3.782879188656806946e-02 1.409284770488739014e-01 3.349274396896362305e-02 4.710315655087202874e-03 1.000000000000000000e+00 1.371509083258548589e-01 -3.436357580196768707e-02 1.001635451504444552e+00 1.002991927306434050e+00 3.317831569624613826e-06 1.000000331778758467e+00 1.375611396541552567e-01 1.002991827649267753e+00 3.446684337888500371e-02 9.999889064422702312e-01 -4.710298238764890587e-03 1.373112496258707960e-01 -3.371717281340393807e-02 1.373112496181558284e-01 3.371717281373191877e-02
8.640099999999999447e-01 4.244640469551086426e-03 9.999691843986511230e-01 1.400606036186218262e-01 -3.662725538015365601e-02 9.987083077430725098e-01 1.003845691680908203e+00 -1.200258731842041016e-03 1.000575184822082520e+00 1.420648992061614990e-01 1.002174377441406250e+00 3.280072659254074097e-02 9.982421398162841797e-01 -5.912767723202705383e-03 1.400413960218429565e-01 -3.781373798847198486e-02 1.409778147935867310e-01 3.348696231842041016e-02 4.710418816166863330e-03 1.000000000000000000e+00 1.371514305731547645e-01 -3.436236013743412115e-02 1.001648948696556962e+00 1.002991887754053346e+00 3.249416615625231010e-06 1.000000324937410756e+00 1.375616604012822597e-01 1.002991791443985647e+00 3.446561336258772978e-02 9.999889059577121708e-01 -4.710401398643397283e-03 1.373117696163537182e-01 -3.371594054008283242e-02 1.373117696088978212e-01 3.371594054039979416e-02
8.650099999999999456e-01 4.251614212989807129e-03 9.999691843986511230e-01 1.401108503341674805e-01 -3.661897033452987671e-02 9.987410902976989746e-01 1.003848791122436523e+00 -1.201987266540527344e-03 1.000574111938476562e+00 1.421179771423339844e-01 1.002179384231567383e+00 3.279244899749755859e-02 9.982427358627319336e-01 -5.917808040976524353e-03 1.400922089815139771e-01 -3.779855743050575256e-02 1.410269588232040405e-01 3.348097205162048340e-02 4.710519843607360868e-03 1.000000000000000000e+00 1.371519293065935063e-01 -3.436115944474935069e-02 1.001662311154373208e+00 1.002991848635202077e+00 3.182074358089047242e-06 1.000000318216990092e+00 1.375621582401923282e-01 1.002992065125933197e+00 3.446440089729048417e-02 9.999889056078427041e-01 -4.710502419641128362e-03 1.373122658171954946e-01 -3.371472389203854225e-02 1.373122658339537006e-01 3.371472389132611908e-02
8.660099999999999465e-01 4.258610308170318604e-03 9.999691843986511230e-01 1.401611864566802979e-01 -3.661080449819564819e-02 9.987736940383911133e-01 1.003852128982543945e+00 -1.203730702400207520e-03 1.000573039054870605e+00 1.421711295843124390e-01 1.002184629440307617e+00 3.278432786464691162e-02 9.982434511184692383e-01 -5.922790616750717163e-03 1.401431858539581299e-01 -3.778350353240966797e-02 1.410762667655944824e-01 3.347519040107727051e-02 4.710618771065944350e-03 1.000000000000000000e+00 1.371524049487206909e-01 -3.435997351593314542e-02 1.001675540238182061e+00 1.002991809406896362e+00 3.115763741349211739e-06 1.000000311566037414e+00 1.375626312552728769e-01 1.002991575194038365e+00 3.446319752438848499e-02 9.999889049603132296e-01 -4.710601353670918097e-03 1.373127396024510505e-01 -3.371352178799003063e-02 1.373127395843200815e-01 3.371352178876080991e-02
8.670099999999999474e-01 4.265584051609039307e-03 9.999691843986511230e-01 1.402115672826766968e-01 -3.660266846418380737e-02 9.988064765930175781e-01 1.003855347633361816e+00 -1.205481588840484619e-03 1.000572085380554199e+00 1.422244161367416382e-01 1.002189755439758301e+00 3.277616202831268311e-02 9.982441663742065430e-01 -5.927838385105133057e-03 1.401941925287246704e-01 -3.776842355728149414e-02 1.411256194114685059e-01 3.346931934356689453e-02 4.710715632187006605e-03 1.000000000000000000e+00 1.371528579218121990e-01 -3.435880214336931027e-02 1.001688637313931984e+00 1.002991770871141108e+00 3.050508021868345181e-06 1.000000305057400674e+00 1.375630833545566645e-01 1.002991920392786174e+00 3.446201531685267466e-02 9.999889046586215580e-01 -4.710698207188431484e-03 1.373131899777382536e-01 -3.371233530449181670e-02 1.373131899893124119e-01 3.371233530399977973e-02
8.680099999999999483e-01 4.272580146789550781e-03 9.999691843986511230e-01 1.402623206377029419e-01 -3.659436106681823730e-02 9.988391399383544922e-01 1.003858566284179688e+00 -1.207210123538970947e-03 1.000571131706237793e+00 1.422779113054275513e-01 1.002194881439208984e+00 3.276800364255905151e-02 9.982447624206542969e-01 -5.932897329330444336e-03 1.402455270290374756e-01 -3.775327280163764954e-02 1.411752551794052124e-01 3.346350789070129395e-02 4.710810460042052367e-03 1.000000000000000000e+00 1.371532886408346752e-01 -3.435764512325216458e-02 1.001701603730524193e+00 1.002991732354164167e+00 2.986260136215892099e-06 1.000000298627552908e+00 1.375635120482179286e-01 1.002991767239301391e+00 3.446084382282594422e-02 9.999889041657532562e-01 -4.710793035942025843e-03 1.373136185399261855e-01 -3.371116315465309821e-02 1.373136185426262756e-01 3.371116315453831502e-02
8.690099999999999492e-01 4.279561340808868408e-03 9.999691843986511230e-01 1.403127461671829224e-01 -3.658616170287132263e-02 9.988719224929809570e-01 1.003861784934997559e+00 -1.208908855915069580e-03 1.000570058822631836e+00 1.423311829566955566e-01 1.002200007438659668e+00 3.275969251990318298e-02 9.982454776763916016e-01 -5.937924608588218689e-03 1.402965635061264038e-01 -3.773816674947738647e-02 1.412246227264404297e-01 3.345745801925659180e-02 4.710903284920280737e-03 1.000000000000000000e+00 1.371536974857432423e-01 -3.435650226913687655e-02 1.001714440728406652e+00 1.002991694049781168e+00 2.923015749338363050e-06 1.000000292293255821e+00 1.375639185670796960e-01 1.002991505551401819e+00 3.445968584838662863e-02 9.999889036385080088e-01 -4.710885863591271136e-03 1.373140253236575237e-01 -3.371000546081651117e-02 1.373140253090653906e-01 3.371000546143684828e-02
8.700099999999999500e-01 4.286535084247589111e-03 9.999691843986511230e-01 1.403629779815673828e-01 -3.657806292176246643e-02 9.989047050476074219e-01 1.003865003585815430e+00 -1.210652291774749756e-03 1.000568985939025879e+00 1.423842608928680420e-01 1.002205133438110352e+00 3.275144472718238831e-02 9.982460737228393555e-01 -5.942934192717075348e-03 1.403474062681198120e-01 -3.772308304905891418e-02 1.412737965583801270e-01 3.345170617103576660e-02 4.710994137802042812e-03 1.000000000000000000e+00 1.371540848450681083e-01 -3.435537339051610017e-02 1.001727149580940779e+00 1.002991656338432680e+00 2.860779133531252926e-06 1.000000286088491785e+00 1.375643049588859690e-01 1.002991896034279851e+00 3.445854704506906563e-02 9.999889033830013929e-01 -4.710976708179550991e-03 1.373144100434708914e-01 -3.370886264056707771e-02 1.373144100620254937e-01 3.370886263977828506e-02
8.710099999999999509e-01 4.293516278266906738e-03 9.999691843986511230e-01 1.404137462377548218e-01 -3.657001256942749023e-02 9.989374876022338867e-01 1.003868222236633301e+00 -1.212358474731445312e-03 1.000567913055419922e+00 1.424378156661987305e-01 1.002210259437561035e+00 3.274325653910636902e-02 9.982467889785766602e-01 -5.947972647845745087e-03 1.403987556695938110e-01 -3.770808875560760498e-02 1.413234919309616089e-01 3.344571590423583984e-02 4.711083050485873752e-03 1.000000000000000000e+00 1.371544511174781211e-01 -3.435425829208310633e-02 1.001739731600859162e+00 1.002991618458293877e+00 2.799499564933169158e-06 1.000000279941640091e+00 1.375646683356599453e-01 1.002991430019454455e+00 3.445741562364398880e-02 9.999889027916947226e-01 -4.711065627161483728e-03 1.373147744351847221e-01 -3.370773327432492750e-02 1.373147744205972243e-01 3.370773327494507032e-02
8.720099999999999518e-01 4.300504922866821289e-03 9.999691843986511230e-01 1.404642462730407715e-01 -3.656157478690147400e-02 9.989700913429260254e-01 1.003871560096740723e+00 -1.214094460010528564e-03 1.000566959381103516e+00 1.424910128116607666e-01 1.002215504646301270e+00 3.273509815335273743e-02 9.982475042343139648e-01 -5.953025072813034058e-03 1.404498368501663208e-01 -3.769274055957794189e-02 1.413727402687072754e-01 3.343978524208068848e-02 4.711170054274514338e-03 1.000000000000000000e+00 1.371547966952916253e-01 -3.435315678181049409e-02 1.001752188086464157e+00 1.002991581166130963e+00 2.739199150075379213e-06 1.000000273921449079e+00 1.375650123785337187e-01 1.002991615930705516e+00 3.445630297891988381e-02 9.999889024717339980e-01 -4.711152626187114015e-03 1.373151175544950475e-01 -3.370661838177166358e-02 1.373151175571858396e-01 3.370661838165726898e-02
8.730099999999999527e-01 4.307493567466735840e-03 9.999692440032958984e-01 1.405144929885864258e-01 -3.655363246798515320e-02 9.990028738975524902e-01 1.003874778747558594e+00 -1.215867698192596436e-03 1.000565886497497559e+00 1.425441801548004150e-01 1.002220511436462402e+00 3.272696584463119507e-02 9.982482194900512695e-01 -5.958102643489837646e-03 1.405007541179656982e-01 -3.767781704664230347e-02 1.414220631122589111e-01 3.343400359153747559e-02 4.711255178776072201e-03 1.000000000000000000e+00 1.371551219494632490e-01 -3.435206867826673394e-02 1.001764520271160031e+00 1.002991544077073582e+00 2.679846159611338825e-06 1.000000267991218328e+00 1.375653358031809215e-01 1.002991693677081741e+00 3.445520308714230401e-02 9.999889021169683367e-01 -4.711237747790317579e-03 1.373154404461018052e-01 -3.370551716200527459e-02 1.373154404576820975e-01 3.370551716151297394e-02
8.740099999999999536e-01 4.314474761486053467e-03 9.999692440032958984e-01 1.405649781227111816e-01 -3.654522821307182312e-02 9.990355968475341797e-01 1.003877997398376465e+00 -1.217558979988098145e-03 1.000564813613891602e+00 1.425974667072296143e-01 1.002225637435913086e+00 3.271871805191040039e-02 9.982486963272094727e-01 -5.963115952908992767e-03 1.405518501996994019e-01 -3.766258433461189270e-02 1.414713561534881592e-01 3.342810273170471191e-02 4.711338452240227716e-03 1.000000000000000000e+00 1.371554272338256775e-01 -3.435099380849899325e-02 1.001776729336061988e+00 1.002991506992380710e+00 2.621418369958687603e-06 1.000000262131499618e+00 1.375656381135850204e-01 1.002991272758469332e+00 3.445411277276246714e-02 9.999889015700503814e-01 -4.711321026861284983e-03 1.373157438100426064e-01 -3.370442912126231372e-02 1.373157437919101109e-01 3.370442912203316238e-02
8.750099999999999545e-01 4.321441054344177246e-03 9.999692440032958984e-01 1.406155824661254883e-01 -3.653714060783386230e-02 9.990683794021606445e-01 1.003881216049194336e+00 -1.219294965267181396e-03 1.000563859939575195e+00 1.426508724689483643e-01 1.002230882644653320e+00 3.271055966615676880e-02 9.982494115829467773e-01 -5.968122743070125580e-03 1.406029760837554932e-01 -3.764761611819267273e-02 1.415209025144577026e-01 3.342226147651672363e-02 4.711419904670987972e-03 1.000000000000000000e+00 1.371557129240582040e-01 -3.434993198899485151e-02 1.001788816540817750e+00 1.002991470581073408e+00 2.563934254821720727e-06 1.000000256402977517e+00 1.375659225937272967e-01 1.002991687029598289e+00 3.445304209797287603e-02 9.999889013678505689e-01 -4.711402470720067043e-03 1.373160268400741568e-01 -3.370335514705440072e-02 1.373160268568292541e-01 3.370335514634210244e-02
8.760099999999999554e-01 4.328452050685882568e-03 9.999692440032958984e-01 1.406661868095397949e-01 -3.652893006801605225e-02 9.991009831428527832e-01 1.003884434700012207e+00 -1.221030950546264648e-03 1.000562787055969238e+00 1.427042931318283081e-01 1.002235889434814453e+00 3.270227462053298950e-02 9.982502460479736328e-01 -5.973177030682563782e-03 1.406542658805847168e-01 -3.763248771429061890e-02 1.415704637765884399e-01 3.341627120971679688e-02 4.711499565649229782e-03 1.000000000000000000e+00 1.371559793903940061e-01 -3.434888303902529361e-02 1.001800783133148132e+00 1.002991434036232032e+00 2.507341893888282117e-06 1.000000250729943030e+00 1.375661861309608880e-01 1.002991337824181040e+00 3.445197859683776787e-02 9.999889008666077439e-01 -4.711482136134159844e-03 1.373162913233290094e-01 -3.370229376215468087e-02 1.373162913158809117e-01 3.370229376247132341e-02
8.770099999999999563e-01 4.335425794124603271e-03 9.999692440032958984e-01 1.407165229320526123e-01 -3.652060031890869141e-02 9.991337060928344727e-01 1.003887653350830078e+00 -1.222737133502960205e-03 1.000561714172363281e+00 1.427574008703231812e-01 1.002241015434265137e+00 3.269403055310249329e-02 9.982508420944213867e-01 -5.978161469101905823e-03 1.407051980495452881e-01 -3.761724010109901428e-02 1.416196376085281372e-01 3.341034054756164551e-02 4.711577463869374982e-03 1.000000000000000000e+00 1.371562269918251420e-01 -3.434784678345474684e-02 1.001812630328960951e+00 1.002991397895693471e+00 2.451654062037136655e-06 1.000000245161003498e+00 1.375664314240032937e-01 1.002991298136865383e+00 3.445093033581064779e-02 9.999889004981754592e-01 -4.711560033550239897e-03 1.373165366680477173e-01 -3.370124565210049633e-02 1.373165366603250614e-01 3.370124565242879622e-02
8.780099999999999572e-01 4.342421889305114746e-03 9.999692440032958984e-01 1.407669782638549805e-01 -3.651264682412147522e-02 9.991663694381713867e-01 1.003890872001647949e+00 -1.224525272846221924e-03 1.000560760498046875e+00 1.428107321262359619e-01 1.002246141433715820e+00 3.268592804670333862e-02 9.982514381408691406e-01 -5.983265116810798645e-03 1.407562941312789917e-01 -3.760233148932456970e-02 1.416690945625305176e-01 3.340461850166320801e-02 4.711653625620562842e-03 1.000000000000000000e+00 1.371564560571363611e-01 -3.434682306195884632e-02 1.001824359246528573e+00 1.002991362163501154e+00 2.396859088017789502e-06 1.000000239695523652e+00 1.375666588290468673e-01 1.002991580025926144e+00 3.444989724504080725e-02 9.999889002672859295e-01 -4.711636189052060414e-03 1.373167631924618881e-01 -3.370021066115263392e-02 1.373167632093264534e-01 3.370021066043569352e-02
8.790099999999999580e-01 4.349388182163238525e-03 9.999692440032958984e-01 1.408175081014633179e-01 -3.650440648198127747e-02 9.991992115974426270e-01 1.003894209861755371e+00 -1.226238906383514404e-03 1.000559687614440918e+00 1.428640186786651611e-01 1.002251386642456055e+00 3.267774358391761780e-02 9.982521533966064453e-01 -5.988332442939281464e-03 1.408074647188186646e-01 -3.758718445897102356e-02 1.417184770107269287e-01 3.339871764183044434e-02 4.711728078900329075e-03 1.000000000000000000e+00 1.371566669363511182e-01 -3.434581170393140315e-02 1.001835971081419752e+00 1.002991326288525942e+00 2.342917975761928719e-06 1.000000234281491984e+00 1.375668663201921882e-01 1.002991092771838177e+00 3.444887077146691762e-02 9.999888997346847441e-01 -4.711710649185628895e-03 1.373169722133415760e-01 -3.369918773261517536e-02 1.373169721952646471e-01 3.369918773338365786e-02
8.800099999999999589e-01 4.356361925601959229e-03 9.999692440032958984e-01 1.408677995204925537e-01 -3.649612143635749817e-02 9.992319345474243164e-01 1.003897428512573242e+00 -1.227974891662597656e-03 1.000558733940124512e+00 1.429172009229660034e-01 1.002256393432617188e+00 3.266952559351921082e-02 9.982528686523437500e-01 -5.993343889713287354e-03 1.408582776784896851e-01 -3.757203370332717896e-02 1.417677402496337891e-01 3.339275717735290527e-02 4.711800851659031855e-03 1.000000000000000000e+00 1.371568599787458265e-01 -3.434481253921105315e-02 1.001847467032749073e+00 1.002991291074651903e+00 2.289856536382948015e-06 1.000000228992129925e+00 1.375670577381275239e-01 1.002991437823389731e+00 3.444786304675882815e-02 9.999888995449848217e-01 -4.711783414666656684e-03 1.373171626608891693e-01 -3.369817798380023155e-02 1.373171626722488325e-01 3.369817798331731229e-02
8.810099999999999598e-01 4.363335669040679932e-03 9.999692440032958984e-01 1.409184634685516357e-01 -3.648798167705535889e-02 9.992647171020507812e-01 1.003900647163391113e+00 -1.229681074619293213e-03 1.000557780265808105e+00 1.429706513881683350e-01 1.002261638641357422e+00 3.266139328479766846e-02 9.982535839080810547e-01 -5.998311564326286316e-03 1.409095972776412964e-01 -3.755692392587661743e-02 1.418172717094421387e-01 3.338688611984252930e-02 4.711871971357315184e-03 1.000000000000000000e+00 1.371570355273145358e-01 -3.434382540076697660e-02 1.001858848284198134e+00 1.002991255855238961e+00 2.237630476637506628e-06 1.000000223764768936e+00 1.375672305495095893e-01 1.002991294861509175e+00 3.444686375743093859e-02 9.999888991664973581e-01 -4.711854535408850631e-03 1.373173360483165573e-01 -3.369718017632356705e-02 1.373173360513358365e-01 3.369718017619520445e-02
8.820099999999999607e-01 4.370331764221191406e-03 9.999692440032958984e-01 1.409689784049987793e-01 -3.647984191775321960e-02 9.992973804473876953e-01 1.003903985023498535e+00 -1.231446862220764160e-03 1.000556588172912598e+00 1.430239975452423096e-01 1.002266764640808105e+00 3.265311568975448608e-02 9.982542991638183594e-01 -6.003422662615776062e-03 1.409607231616973877e-01 -3.754186630249023438e-02 1.418667137622833252e-01 3.338101506233215332e-02 4.711941463113845756e-03 1.000000000000000000e+00 1.371571938956646641e-01 -3.434285013592742325e-02 1.001870115922992799e+00 1.002991220812764928e+00 2.186237158696456570e-06 1.000000218615306302e+00 1.375673858675059702e-01 1.002991030261586536e+00 3.444587556364413911e-02 9.999888987466079016e-01 -4.711924030299970145e-03 1.373174923646753032e-01 -3.369619444839154487e-02 1.373174923499244082e-01 3.369619444901864047e-02
8.830099999999999616e-01 4.377320408821105957e-03 9.999692440032958984e-01 1.410193294286727905e-01 -3.647162392735481262e-02 9.993301033973693848e-01 1.003907203674316406e+00 -1.233153045177459717e-03 1.000555634498596191e+00 1.430771052837371826e-01 1.002271890640258789e+00 3.264498710632324219e-02 9.982547760009765625e-01 -6.008419208228588104e-03 1.410116404294967651e-01 -3.752680122852325439e-02 1.419159770011901855e-01 3.337520360946655273e-02 4.712009352710865365e-03 1.000000000000000000e+00 1.371573354055614091e-01 -3.434188658808898231e-02 1.001881271069240187e+00 1.002991186338842766e+00 2.135683638784808939e-06 1.000000213578940755e+00 1.375675257192597312e-01 1.002991426011206277e+00 3.444490431477519737e-02 9.999888986000246005e-01 -4.711991911823427102e-03 1.373176312388598441e-01 -3.369522126969869830e-02 1.373176312574127811e-01 3.369522126890997504e-02
8.840099999999999625e-01 4.384309053421020508e-03 9.999692440032958984e-01 1.410697251558303833e-01 -3.646341711282730103e-02 9.993627667427062988e-01 1.003910422325134277e+00 -1.234903931617736816e-03 1.000554561614990234e+00 1.431303024291992188e-01 1.002277016639709473e+00 3.263685479760169983e-02 9.982554912567138672e-01 -6.013446487486362457e-03 1.410626620054244995e-01 -3.751170635223388672e-02 1.419652551412582397e-01 3.336933255195617676e-02 4.712075666554816147e-03 1.000000000000000000e+00 1.371574603863983666e-01 -3.434093459697771383e-02 1.001892314875345358e+00 1.002991151668033876e+00 2.085921355072565602e-06 1.000000208583911476e+00 1.375676471295930459e-01 1.002990965321301164e+00 3.444393819467615053e-02 9.999888981159643642e-01 -4.712058232179917525e-03 1.373177543445905091e-01 -3.369425925020325119e-02 1.373177543301651038e-01 3.369425925081650369e-02
8.850099999999999634e-01 4.391282796859741211e-03 9.999692440032958984e-01 1.411202102899551392e-01 -3.645528107881546021e-02 9.993955492973327637e-01 1.003913521766662598e+00 -1.236632466316223145e-03 1.000553488731384277e+00 1.431836336851119995e-01 1.002282142639160156e+00 3.262857720255851746e-02 9.982563257217407227e-01 -6.018548272550106049e-03 1.411137580871582031e-01 -3.749664127826690674e-02 1.420146822929382324e-01 3.336334228515625000e-02 4.712140430637411226e-03 1.000000000000000000e+00 1.371575691622223259e-01 -3.433999400495545140e-02 1.001903248481047504e+00 1.002991117553304834e+00 2.036974532466360337e-06 1.000000203698803602e+00 1.375677536926910027e-01 1.002991148149769307e+00 3.444298856793028690e-02 9.999888978981894549e-01 -4.712122991852482103e-03 1.373178606767742616e-01 -3.369330943818669988e-02 1.373178606791425893e-01 3.369330943808602347e-02
8.860099999999999643e-01 4.398271441459655762e-03 9.999692440032958984e-01 1.411709189414978027e-01 -3.644710406661033630e-02 9.994283318519592285e-01 1.003916859626770020e+00 -1.238361001014709473e-03 1.000552535057067871e+00 1.432372033596038818e-01 1.002287268638610840e+00 3.262047469615936279e-02 9.982569217681884766e-01 -6.023555062711238861e-03 1.411650776863098145e-01 -3.748159110546112061e-02 1.420643329620361328e-01 3.335756063461303711e-02 4.712203669491590516e-03 1.000000000000000000e+00 1.371576620387353340e-01 -3.433906466332981022e-02 1.001914072966943570e+00 1.002991083621062263e+00 1.988814180061541710e-06 1.000000198888139957e+00 1.375678441057061607e-01 1.002991235946989468e+00 3.444204960944018123e-02 9.999888976492450343e-01 -4.712186227933566271e-03 1.373179511957489107e-01 -3.369237108387747315e-02 1.373179512075403397e-01 3.369237108337619357e-02
8.870099999999999651e-01 4.405274987220764160e-03 9.999692440032958984e-01 1.412214487791061401e-01 -3.643894195556640625e-02 9.994609355926513672e-01 1.003920078277587891e+00 -1.240104436874389648e-03 1.000551581382751465e+00 1.432905197143554688e-01 1.002292394638061523e+00 3.261225670576095581e-02 9.982575178146362305e-01 -6.028635427355766296e-03 1.412161886692047119e-01 -3.746644780039787292e-02 1.421137452125549316e-01 3.335168957710266113e-02 4.712265406611576210e-03 1.000000000000000000e+00 1.371577393085663399e-01 -3.433814642977923992e-02 1.001924789371747782e+00 1.002991049661173362e+00 1.941419588493896935e-06 1.000000194131592357e+00 1.375679177601251690e-01 1.002990814770364780e+00 3.444111799456292533e-02 9.999888972023676104e-01 -4.712247970956630339e-03 1.373180265611047834e-01 -3.369144370615383827e-02 1.373180265429216063e-01 3.369144370692684493e-02
8.880099999999999660e-01 4.412241280078887939e-03 9.999692440032958984e-01 1.412717998027801514e-01 -3.643077611923217773e-02 9.994937181472778320e-01 1.003923416137695312e+00 -1.241825520992279053e-03 1.000550389289855957e+00 1.433437168598175049e-01 1.002297520637512207e+00 3.260409832000732422e-02 9.982581138610839844e-01 -6.033622659742832184e-03 1.412671655416488647e-01 -3.745137900114059448e-02 1.421630680561065674e-01 3.334578871726989746e-02 4.712325666912110453e-03 1.000000000000000000e+00 1.371578012818777670e-01 -3.433723915346398314e-02 1.001935398801667931e+00 1.002991016349583653e+00 1.894811767132285015e-06 1.000000189490666491e+00 1.375679779023199489e-01 1.002991231379387393e+00 3.444020391772393413e-02 9.999888970996470006e-01 -4.712308222933055818e-03 1.373180858896256573e-01 -3.369052823662171264e-02 1.373180859062710368e-01 3.369052823591407730e-02
8.890099999999999669e-01 4.419237375259399414e-03 9.999692440032958984e-01 1.413222849369049072e-01 -3.642254695296287537e-02 9.995263814926147461e-01 1.003926634788513184e+00 -1.243546605110168457e-03 1.000549435615539551e+00 1.433969587087631226e-01 1.002302646636962891e+00 3.259599953889846802e-02 9.982589483261108398e-01 -6.038633175194263458e-03 1.413182914257049561e-01 -3.743623942136764526e-02 1.422124207019805908e-01 3.333997726440429688e-02 4.712384474975040219e-03 1.000000000000000000e+00 1.371578482644846830e-01 -3.433634268564022402e-02 1.001945902353417850e+00 1.002990982880368920e+00 1.848941007795676689e-06 1.000000184889923815e+00 1.375680213574604627e-01 1.002990888241491518e+00 3.443929495421824832e-02 9.999888966978084381e-01 -4.712367035612190572e-03 1.373181309029608554e-01 -3.368962323201385445e-02 1.373181308956346325e-01 3.368962323232530670e-02
8.900099999999999678e-01 4.426218569278717041e-03 9.999692440032958984e-01 1.413729786872863770e-01 -3.641433268785476685e-02 9.995591640472412109e-01 1.003929972648620605e+00 -1.245297491550445557e-03 1.000548481941223145e+00 1.434505134820938110e-01 1.002307772636413574e+00 3.258771821856498718e-02 9.982595443725585938e-01 -6.043690256774425507e-03 1.413695812225341797e-01 -3.742116317152976990e-02 1.422620713710784912e-01 3.333407640457153320e-02 4.712441856480499743e-03 1.000000000000000000e+00 1.371578805744270158e-01 -3.433545687039884359e-02 1.001956301178763331e+00 1.002990949723062464e+00 1.803818044356823230e-06 1.000000180371724001e+00 1.375680504831788831e-01 1.002990721315376588e+00 3.443839814514756265e-02 9.999888963739975711e-01 -4.712424418762844493e-03 1.373181610873566438e-01 -3.368872929164236363e-02 1.373181610696753152e-01 3.368872929239402625e-02
8.910099999999999687e-01 4.433192312717437744e-03 9.999692440032958984e-01 1.414231806993484497e-01 -3.640633076429367065e-02 9.995918273925781250e-01 1.003933072090148926e+00 -1.247018575668334961e-03 1.000547409057617188e+00 1.435035765171051025e-01 1.002312898635864258e+00 3.257947042584419250e-02 9.982602596282958984e-01 -6.048723123967647552e-03 1.414203941822052002e-01 -3.740616515278816223e-02 1.423112452030181885e-01 3.332817554473876953e-02 4.712497829730796610e-03 1.000000000000000000e+00 1.371578984392945177e-01 -3.433458159716787361e-02 1.001966596101221629e+00 1.002990917104862101e+00 1.759445419601254215e-06 1.000000175956378801e+00 1.375680664997214198e-01 1.002991185317094969e+00 3.443751686694804248e-02 9.999888963109166973e-01 -4.712480382950451525e-03 1.373181762690770524e-01 -3.368784666559808405e-02 1.373181762898393887e-01 3.368784666471543593e-02
8.920099999999999696e-01 4.440188407897949219e-03 9.999692440032958984e-01 1.414738148450851440e-01 -3.639790788292884827e-02 9.996244907379150391e-01 1.003936409950256348e+00 -1.248799264430999756e-03 1.000546336174011230e+00 1.435569375753402710e-01 1.002318143844604492e+00 3.257127851247787476e-02 9.982608556747436523e-01 -6.053788587450981140e-03 1.414716541767120361e-01 -3.739088028669357300e-02 1.423607021570205688e-01 3.332230448722839355e-02 4.712552421457209470e-03 1.000000000000000000e+00 1.371579021950345145e-01 -3.433371670638259848e-02 1.001976788328688750e+00 1.002990884315786646e+00 1.715777147010557157e-06 1.000000171577448693e+00 1.375680666962257603e-01 1.002990878292219445e+00 3.443664014182919175e-02 9.999888959415466072e-01 -4.712534978714935478e-03 1.373181780402493446e-01 -3.368697403195078377e-02 1.373181780397828844e-01 3.368697403197061513e-02
8.930099999999999705e-01 4.447162151336669922e-03 9.999692440032958984e-01 1.415241062641143799e-01 -3.638977184891700745e-02 9.996573328971862793e-01 1.003939509391784668e+00 -1.250483095645904541e-03 1.000545382499694824e+00 1.436100602149963379e-01 1.002323150634765625e+00 3.256309404969215393e-02 9.982615709304809570e-01 -6.058792583644390106e-03 1.415225267410278320e-01 -3.737583011388778687e-02 1.424099206924438477e-01 3.331643342971801758e-02 4.712605652747903391e-03 1.000000000000000000e+00 1.371578921005745522e-01 -3.433286206930900170e-02 1.001986878819585591e+00 1.002990851753540191e+00 1.672822527544606161e-06 1.000000167270564067e+00 1.375680530363024290e-01 1.002990586898444780e+00 3.443577394674043890e-02 9.999888955859838058e-01 -4.712588213812508690e-03 1.373181659435154522e-01 -3.368611192865261089e-02 1.373181659230127138e-01 3.368611192952422617e-02
8.940099999999999714e-01 4.454135894775390625e-03 9.999692440032958984e-01 1.415746212005615234e-01 -3.638160228729248047e-02 9.996900558471679688e-01 1.003942847251892090e+00 -1.252256333827972412e-03 1.000544309616088867e+00 1.436634361743927002e-01 1.002328276634216309e+00 3.255478292703628540e-02 9.982622861862182617e-01 -6.063858978450298309e-03 1.415736973285675049e-01 -3.736072033643722534e-02 1.424593925476074219e-01 3.331044316291809082e-02 4.712657544218422367e-03 1.000000000000000000e+00 1.371578684091736000e-01 -3.433201756022642021e-02 1.001996868512914585e+00 1.002990819792645594e+00 1.630589980725333767e-06 1.000000163069317383e+00 1.375680273846645596e-01 1.002991053611416161e+00 3.443492390397575459e-02 9.999888955455429329e-01 -4.712640096264915889e-03 1.373181395605050092e-01 -3.368526085089698641e-02 1.373181395786050307e-01 3.368526085012751858e-02
8.950099999999999723e-01 4.461131989955902100e-03 9.999692440032958984e-01 1.416252255439758301e-01 -3.637337312102317810e-02 9.997227191925048828e-01 1.003946065902709961e+00 -1.253955066204071045e-03 1.000543236732482910e+00 1.437168270349502563e-01 1.002333521842956543e+00 3.254659473896026611e-02 9.982628822326660156e-01 -6.068850867450237274e-03 1.416248679161071777e-01 -3.734553605318069458e-02 1.425089091062545776e-01 3.330451250076293945e-02 4.712708121491061483e-03 1.000000000000000000e+00 1.371578314434160339e-01 -3.433118302695857549e-02 1.002006758582633994e+00 1.002990787714665988e+00 1.589033669757197272e-06 1.000000158907099923e+00 1.375679870281409090e-01 1.002990872297585101e+00 3.443407889154134066e-02 9.999888952450094459e-01 -4.712690675487728534e-03 1.373181005096947294e-01 -3.368441941429980990e-02 1.373181005162422141e-01 3.368441941402147005e-02
8.960099999999999731e-01 4.468128085136413574e-03 9.999692440032958984e-01 1.416755616664886475e-01 -3.636527061462402344e-02 9.997553825378417969e-01 1.003949284553527832e+00 -1.255676150321960449e-03 1.000542163848876953e+00 1.437699943780899048e-01 1.002338528633117676e+00 3.253852203488349915e-02 9.982635974884033203e-01 -6.073878146708011627e-03 1.416757702827453613e-01 -3.733057528734207153e-02 1.425581574440002441e-01 3.329876065254211426e-02 4.712757402768304529e-03 1.000000000000000000e+00 1.371577814284751229e-01 -3.433035835953971576e-02 1.002016549866753925e+00 1.002990755737729778e+00 1.548155675989507590e-06 1.000000154803003527e+00 1.375679331128629446e-01 1.002990471053577748e+00 3.443324216270367277e-02 9.999888948607379424e-01 -4.712739962457195182e-03 1.373180486144106871e-01 -3.368358789272350717e-02 1.373180485923728988e-01 3.368358789366036887e-02
8.970099999999999740e-01 4.475101828575134277e-03 9.999692440032958984e-01 1.417261958122253418e-01 -3.635708242654800415e-02 9.997882246971130371e-01 1.003952622413635254e+00 -1.257382333278656006e-03 1.000541210174560547e+00 1.438233852386474609e-01 1.002343773841857910e+00 3.253033384680747986e-02 9.982641935348510742e-01 -6.078921258449554443e-03 1.417270302772521973e-01 -3.731548041105270386e-02 1.426076591014862061e-01 3.329285979270935059e-02 4.712805410054416236e-03 1.000000000000000000e+00 1.371577186346888133e-01 -3.432954342418697430e-02 1.002026243380842008e+00 1.002990724400876443e+00 1.507971600487613684e-06 1.000000150805227861e+00 1.375678681874400455e-01 1.002990907209555749e+00 3.443242186521448117e-02 9.999888948269872735e-01 -4.712787961311437970e-03 1.373179831601688272e-01 -3.368276709046094664e-02 1.373179831743200630e-01 3.368276708985934453e-02
8.980099999999999749e-01 4.482097923755645752e-03 9.999692440032958984e-01 1.417766660451889038e-01 -3.634889051318168640e-02 9.998208880424499512e-01 1.003955721855163574e+00 -1.259125769138336182e-03 1.000540137290954590e+00 1.438767164945602417e-01 1.002348780632019043e+00 3.252215683460235596e-02 9.982649087905883789e-01 -6.083980202674865723e-03 1.417781412601470947e-01 -3.730043768882751465e-02 1.426570564508438110e-01 3.328689932823181152e-02 4.712852167012024016e-03 1.000000000000000000e+00 1.371576433547679330e-01 -3.432873807820427392e-02 1.002035840224139829e+00 1.002990693021585500e+00 1.468438066546546538e-06 1.000000146850807736e+00 1.375677896865576122e-01 1.002990851656619720e+00 3.443160742134284552e-02 9.999888945966981524e-01 -4.712834718158510905e-03 1.373179056829940681e-01 -3.368195566621539488e-02 1.373179056952739674e-01 3.368195566569335414e-02
8.990099999999999758e-01 4.489071667194366455e-03 9.999692440032958984e-01 1.418271958827972412e-01 -3.634069114923477173e-02 9.998535513877868652e-01 1.003959059715270996e+00 -1.260869204998016357e-03 1.000539064407348633e+00 1.439300924539566040e-01 1.002353906631469727e+00 3.251399099826812744e-02 9.982656240463256836e-01 -6.089016795158386230e-03 1.418292820453643799e-01 -3.728526085615158081e-02 1.427065134048461914e-01 3.328111767768859863e-02 4.712897690311463987e-03 1.000000000000000000e+00 1.371575557948244706e-01 -3.432794222108767612e-02 1.002045341174012227e+00 1.002990661634100444e+00 1.429549079077796463e-06 1.000000142942202075e+00 1.375676979659953558e-01 1.002990373737657537e+00 3.443079927446079241e-02 9.999888941983278157e-01 -4.712880248497492569e-03 1.373178163242731731e-01 -3.368115357842065699e-02 1.373178163019866949e-01 3.368115357936810050e-02
9.000099999999999767e-01 4.496052861213684082e-03 9.999692440032958984e-01 1.418778747320175171e-01 -3.633243590593338013e-02 9.998863935470581055e-01 1.003962278366088867e+00 -1.262605190277099609e-03 1.000538110733032227e+00 1.439834684133529663e-01 1.002359151840209961e+00 3.250561654567718506e-02 9.982663393020629883e-01 -6.094061769545078278e-03 1.418805569410324097e-01 -3.727010637521743774e-02 1.427560448646545410e-01 3.327506780624389648e-02 4.712942002600930234e-03 1.000000000000000000e+00 1.371574562347293580e-01 -3.432715571631266699e-02 1.002054747290217041e+00 1.002990630888467516e+00 1.391325274049537995e-06 1.000000139137610766e+00 1.375675960436324452e-01 1.002990746068808336e+00 3.443000727790031940e-02 9.999888941554625488e-01 -4.712924553484494627e-03 1.373177141738043394e-01 -3.368036182904108472e-02 1.373177141827204295e-01 3.368036182866204764e-02
9.010099999999999776e-01 4.503034055233001709e-03 9.999692440032958984e-01 1.419280022382736206e-01 -3.632423281669616699e-02 9.999191761016845703e-01 1.003965616226196289e+00 -1.264318823814392090e-03 1.000537157058715820e+00 1.440365314483642578e-01 1.002364277839660645e+00 3.249758109450340271e-02 9.982669353485107422e-01 -6.099089048802852631e-03 1.419313251972198486e-01 -3.725501522421836853e-02 1.428051888942718506e-01 3.326937556266784668e-02 4.712985125161313869e-03 1.000000000000000000e+00 1.371573449371794040e-01 -3.432637843562200836e-02 1.002064059575058286e+00 1.002990600192860793e+00 1.353728670349309908e-06 1.000000135382402844e+00 1.375674817047599363e-01 1.002990816262170126e+00 3.442922225301781741e-02 9.999888939937857657e-01 -4.712967673861540550e-03 1.373176005720741499e-01 -3.367957925087868704e-02 1.373176005888001316e-01 3.367957925016763082e-02
9.020099999999999785e-01 4.510007798671722412e-03 9.999692440032958984e-01 1.419783979654312134e-01 -3.631603717803955078e-02 9.999517798423767090e-01 1.003968834877014160e+00 -1.266054809093475342e-03 1.000536084175109863e+00 1.440896689891815186e-01 1.002369403839111328e+00 3.248938918113708496e-02 9.982676506042480469e-01 -6.104090251028537750e-03 1.419822871685028076e-01 -3.723989054560661316e-02 1.428544521331787109e-01 3.326347470283508301e-02 4.713027074325061572e-03 1.000000000000000000e+00 1.371572221036924111e-01 -3.432561028058728897e-02 1.002073278799944678e+00 1.002990569397807619e+00 1.316744649527818099e-06 1.000000131662350800e+00 1.375673545291811739e-01 1.002990294906938473e+00 3.442844182759995098e-02 9.999888935941261270e-01 -4.713009630848417550e-03 1.373174759913406429e-01 -3.367880548242677824e-02 1.373174759700919179e-01 3.367880548333009733e-02
9.030099999999999794e-01 4.517011344432830811e-03 9.999692440032958984e-01 1.420290768146514893e-01 -3.630793839693069458e-02 9.999845027923583984e-01 1.003972053527832031e+00 -1.267820596694946289e-03 1.000535011291503906e+00 1.441431641578674316e-01 1.002374529838562012e+00 3.248113766312599182e-02 9.982683658599853516e-01 -6.109216250479221344e-03 1.420336067676544189e-01 -3.722484409809112549e-02 1.429040133953094482e-01 3.325751423835754395e-02 4.713067872730660780e-03 1.000000000000000000e+00 1.371570880133786141e-01 -3.432485111478726647e-02 1.002082406039061402e+00 1.002990539212516907e+00 1.280396648413824055e-06 1.000000128041029779e+00 1.375672177822872821e-01 1.002990570146682581e+00 3.442767676320802883e-02 9.999888935276103341e-01 -4.713050423640519244e-03 1.373173394127006064e-01 -3.367804162929032008e-02 1.373173394150951077e-01 3.367804162918851957e-02
9.040099999999999802e-01 4.523992538452148438e-03 9.999692440032958984e-01 1.420795321464538574e-01 -3.629969060420989990e-02 1.000017285346984863e+00 1.003975272178649902e+00 -1.269534230232238770e-03 1.000533938407897949e+00 1.441963911056518555e-01 1.002379775047302246e+00 3.247300907969474792e-02 9.982689619064331055e-01 -6.114197894930839539e-03 1.420846283435821533e-01 -3.720970451831817627e-02 1.429533660411834717e-01 3.325173258781433105e-02 4.713107538923642058e-03 1.000000000000000000e+00 1.371569428946428637e-01 -3.432410082646873001e-02 1.002091442177847513e+00 1.002990509186966195e+00 1.244654683378946618e-06 1.000000124476805308e+00 1.375670698095577960e-01 1.002990766072721085e+00 3.442692006879724542e-02 9.999888934337080038e-01 -4.713090085575392767e-03 1.373171918837689798e-01 -3.367728678959785310e-02 1.373171919036546285e-01 3.367728678875247378e-02
9.050099999999999811e-01 4.530966281890869141e-03 9.999692440032958984e-01 1.421300172805786133e-01 -3.629151359200477600e-02 1.000049948692321777e+00 1.003978490829467773e+00 -1.271270215511322021e-03 1.000532984733581543e+00 1.442497968673706055e-01 1.002384781837463379e+00 3.246481716632843018e-02 9.982695579528808594e-01 -6.119250319898128510e-03 1.421357542276382446e-01 -3.719463944435119629e-02 1.430028378963470459e-01 3.324580192565917969e-02 4.713146089939874647e-03 1.000000000000000000e+00 1.371567869572135612e-01 -3.432335931297489373e-02 1.002100388031523570e+00 1.002990478987886735e+00 1.209495029876503227e-06 1.000000120938713932e+00 1.375669094275138726e-01 1.002990234520470647e+00 3.442616655081925242e-02 9.999888930456146685e-01 -4.713128644634826010e-03 1.373170342204997063e-01 -3.367654027536599176e-02 1.373170342015751499e-01 3.367654027617051488e-02
9.060099999999999820e-01 4.537947475910186768e-03 9.999692440032958984e-01 1.421803832054138184e-01 -3.628331050276756287e-02 1.000082731246948242e+00 1.003981709480285645e+00 -1.272983849048614502e-03 1.000531911849975586e+00 1.443028748035430908e-01 1.002389907836914062e+00 3.245660290122032166e-02 9.982702732086181641e-01 -6.124243140220642090e-03 1.421867311000823975e-01 -3.717958182096481323e-02 1.430520713329315186e-01 3.323987126350402832e-02 4.713183547718109712e-03 1.000000000000000000e+00 1.371566204709053216e-01 -3.432262644209885943e-02 1.002109244655955633e+00 1.002990449336491618e+00 1.174941993744973671e-06 1.000000117491447682e+00 1.375667399424371773e-01 1.002990386983967142e+00 3.442542715845498674e-02 9.999888929440691188e-01 -4.713166098920146783e-03 1.373168653728534805e-01 -3.367580321752042249e-02 1.373168653680265916e-01 3.367580321772561947e-02
9.070099999999999829e-01 4.544936120510101318e-03 9.999692440032958984e-01 1.422309130430221558e-01 -3.627510368824005127e-02 1.000115394592285156e+00 1.003984928131103516e+00 -1.274719834327697754e-03 1.000530838966369629e+00 1.443562507629394531e-01 1.002395033836364746e+00 3.244832158088684082e-02 9.982709884643554688e-01 -6.129344925284385681e-03 1.422378718852996826e-01 -3.716447949409484863e-02 1.431015431880950928e-01 3.323403000831604004e-02 4.713219928120146972e-03 1.000000000000000000e+00 1.371564436306059453e-01 -3.432190211824438092e-02 1.002118012818630222e+00 1.002990419963999846e+00 1.140975451696826430e-06 1.000000114109950156e+00 1.375665604263916764e-01 1.002990701048361855e+00 3.442469769271510466e-02 9.999888929140191562e-01 -4.713202473115445795e-03 1.373166860243413001e-01 -3.367507504828264747e-02 1.373166860461002003e-01 3.367507504735763740e-02
9.080099999999999838e-01 4.551909863948822021e-03 9.999692440032958984e-01 1.422813981771469116e-01 -3.626707196235656738e-02 1.000148177146911621e+00 1.003988265991210938e+00 -1.276455819606781006e-03 1.000529766082763672e+00 1.444096267223358154e-01 1.002400159835815430e+00 3.244025260210037231e-02 9.982715845108032227e-01 -6.134324707090854645e-03 1.422889381647109985e-01 -3.714939206838607788e-02 1.431510150432586670e-01 3.322824835777282715e-02 4.713255249441912834e-03 1.000000000000000000e+00 1.371562566610092238e-01 -3.432118623113893097e-02 1.002126693406983238e+00 1.002990390364950857e+00 1.107562867433072564e-06 1.000000110747555793e+00 1.375663689882972440e-01 1.002990192538863568e+00 3.442397031393432116e-02 9.999888925503831461e-01 -4.713237802137052422e-03 1.373164973201114192e-01 -3.367435477009871059e-02 1.373164973047974191e-01 3.367435477074973843e-02
9.090099999999999847e-01 4.558891057968139648e-03 9.999692440032958984e-01 1.423320472240447998e-01 -3.625878319144248962e-02 1.000180840492248535e+00 1.003991365432739258e+00 -1.278176903724670410e-03 1.000528812408447266e+00 1.444630324840545654e-01 1.002405166625976562e+00 3.243206441402435303e-02 9.982722997665405273e-01 -6.139392033219337463e-03 1.423401981592178345e-01 -3.713425993919372559e-02 1.432005316019058228e-01 3.322231769561767578e-02 4.713289532090500847e-03 1.000000000000000000e+00 1.371560598124324792e-01 -3.432047865776025053e-02 1.002135287417289744e+00 1.002990361233782046e+00 1.074727950651970806e-06 1.000000107466582300e+00 1.375661688019874929e-01 1.002990220459978543e+00 3.442325556844805234e-02 9.999888924123072620e-01 -4.713272083441092698e-03 1.373162982397045373e-01 -3.367364347624907106e-02 1.373162982288070322e-01 3.367364347671234631e-02
9.100099999999999856e-01 4.565894603729248047e-03 9.999692440032958984e-01 1.423824131488800049e-01 -3.625064715743064880e-02 1.000213623046875000e+00 1.003994703292846680e+00 -1.279927790164947510e-03 1.000527739524841309e+00 1.445162892341613770e-01 1.002410411834716797e+00 3.242384642362594604e-02 9.982730150222778320e-01 -6.144432350993156433e-03 1.423911601305007935e-01 -3.711915761232376099e-02 1.432498395442962646e-01 3.321644663810729980e-02 4.713322790345235262e-03 1.000000000000000000e+00 1.371558532598870506e-01 -3.431977931201079385e-02 1.002143795549609306e+00 1.002990332485565128e+00 1.042460060161003319e-06 1.000000104258745637e+00 1.375659596911111282e-01 1.002990621150693595e+00 3.442255208387429155e-02 9.999888924323772077e-01 -4.713305334070601142e-03 1.373160891112553406e-01 -3.367294093089782253e-02 1.373160891336010492e-01 3.367294092994786020e-02
9.110099999999999865e-01 4.572860896587371826e-03 9.999693036079406738e-01 1.424326449632644653e-01 -3.624230623245239258e-02 1.000246405601501465e+00 1.003997921943664551e+00 -1.281656324863433838e-03 1.000526666641235352e+00 1.445692777633666992e-01 1.002415537834167480e+00 3.241550922393798828e-02 9.982736110687255859e-01 -6.149475462734699249e-03 1.424420326948165894e-01 -3.710398823022842407e-02 1.432989686727523804e-01 3.321042656898498535e-02 4.713355043196522549e-03 1.000000000000000000e+00 1.371556372359783726e-01 -3.431908807937053552e-02 1.002152218738007861e+00 1.002990303491084090e+00 1.010720415315681725e-06 1.000000101066102820e+00 1.375657392531344225e-01 1.002990168924200010e+00 3.442185011985640641e-02 9.999888921061231839e-01 -4.713337593715012652e-03 1.373158713136783393e-01 -3.367224591525148913e-02 1.373158713032613110e-01 3.367224591569433628e-02
9.120099999999999874e-01 4.579856991767883301e-03 9.999693036079406738e-01 1.424833834171295166e-01 -3.623410686850547791e-02 1.000279188156127930e+00 1.004001259803771973e+00 -1.283392310142517090e-03 1.000525712966918945e+00 1.446227282285690308e-01 1.002420783042907715e+00 3.240728750824928284e-02 9.982742071151733398e-01 -6.154517643153667450e-03 1.424933671951293945e-01 -3.708884119987487793e-02 1.433485597372055054e-01 3.320455551147460938e-02 4.713386309124443022e-03 1.000000000000000000e+00 1.371554119667603155e-01 -3.431840484835439742e-02 1.002160557897599613e+00 1.002990274867839204e+00 9.795299229971553679e-07 1.000000097944051758e+00 1.375655103138926916e-01 1.002990072290630197e+00 3.442115905272534471e-02 9.999888919307713397e-01 -4.713368860444995534e-03 1.373156439429762954e-01 -3.367155939937383630e-02 1.373156439272945339e-01 3.367155940004050441e-02
9.130099999999999882e-01 4.586845636367797852e-03 9.999693036079406738e-01 1.425338536500930786e-01 -3.622608631849288940e-02 1.000311732292175293e+00 1.004004359245300293e+00 -1.285128295421600342e-03 1.000524759292602539e+00 1.446761637926101685e-01 1.002425789833068848e+00 3.239927440881729126e-02 9.982749223709106445e-01 -6.159537471830844879e-03 1.425444334745407104e-01 -3.707389533519744873e-02 1.433980464935302734e-01 3.319883346557617188e-02 4.713416601866933682e-03 1.000000000000000000e+00 1.371551776201731798e-01 -3.431772953606777865e-02 1.002168813710812456e+00 1.002990246714673406e+00 9.488869416736303637e-07 1.000000094901035030e+00 1.375652734614684902e-01 1.002990526342727007e+00 3.442048033032301529e-02 9.999888919865399517e-01 -4.713399144703608531e-03 1.373154069847182523e-01 -3.367088147287258804e-02 1.373154070063644372e-01 3.367088147195237274e-02
9.140099999999999891e-01 4.593826830387115479e-03 9.999693036079406738e-01 1.425843238830566406e-01 -3.621788322925567627e-02 1.000344514846801758e+00 1.004007577896118164e+00 -1.286841928958892822e-03 1.000523686408996582e+00 1.447294354438781738e-01 1.002430915832519531e+00 3.239111602306365967e-02 9.982755184173583984e-01 -6.164561957120895386e-03 1.425955593585968018e-01 -3.705880045890808105e-02 1.434473991394042969e-01 3.319293260574340820e-02 4.713445940536437062e-03 1.000000000000000000e+00 1.371549344296486839e-01 -3.431706202715116560e-02 1.002176987131256469e+00 1.002990218329748995e+00 9.187491474486658025e-07 1.000000091872500940e+00 1.375650259893035632e-01 1.002990163639940091e+00 3.441980309837031765e-02 9.999888917106257713e-01 -4.713428488696244471e-03 1.373151619512069932e-01 -3.367021078880998858e-02 1.373151619469732965e-01 3.367021078898996961e-02
9.150099999999999900e-01 4.600808024406433105e-03 9.999693036079406738e-01 1.426347494125366211e-01 -3.620965406298637390e-02 1.000377178192138672e+00 1.004010915756225586e+00 -1.288600265979766846e-03 1.000522851943969727e+00 1.447826176881790161e-01 1.002436161041259766e+00 3.238280862569808960e-02 9.982762336730957031e-01 -6.169604137539863586e-03 1.426465809345245361e-01 -3.704360499978065491e-02 1.434966921806335449e-01 3.318697214126586914e-02 4.713474341375700760e-03 1.000000000000000000e+00 1.371546825933004921e-01 -3.431640222351433483e-02 1.002185078974669130e+00 1.002990190202561305e+00 8.891323568672509271e-07 1.000000088902301076e+00 1.375647701570066606e-01 1.002989942439818982e+00 3.441913478176470559e-02 9.999888914972842047e-01 -4.713456892482500646e-03 1.373149081445182162e-01 -3.366954810637550616e-02 1.373149081253386139e-01 3.366954810719086783e-02
9.160099999999999909e-01 4.607781767845153809e-03 9.999693036079406738e-01 1.426852792501449585e-01 -3.620139136910438538e-02 1.000409960746765137e+00 1.004014253616333008e+00 -1.290298998355865479e-03 1.000521659851074219e+00 1.448359191417694092e-01 1.002441167831420898e+00 3.237462043762207031e-02 9.982770681381225586e-01 -6.174643523991107941e-03 1.426977068185806274e-01 -3.702852129936218262e-02 1.435460597276687622e-01 3.318101167678833008e-02 4.713501818490452647e-03 1.000000000000000000e+00 1.371544222830882731e-01 -3.431575003995403911e-02 1.002193089951192828e+00 1.002990162615654102e+00 8.600435034632463080e-07 1.000000086015558898e+00 1.375645073282226738e-01 1.002990416588788847e+00 3.441847964298407753e-02 9.999888915743619933e-01 -4.713484360814632068e-03 1.373146452187506972e-01 -3.366889383493189974e-02 1.373146452384108873e-01 3.366889383409610997e-02
9.170099999999999918e-01 4.614785313606262207e-03 9.999693036079406738e-01 1.427357792854309082e-01 -3.619334846735000610e-02 1.000442624092102051e+00 1.004017472267150879e+00 -1.292064785957336426e-03 1.000520586967468262e+00 1.448893100023269653e-01 1.002446413040161133e+00 3.236651793122291565e-02 9.982776641845703125e-01 -6.179695948958396912e-03 1.427488476037979126e-01 -3.701354190707206726e-02 1.435955911874771118e-01 3.317525982856750488e-02 4.713528390576889222e-03 1.000000000000000000e+00 1.371541537266593169e-01 -3.431510536348014034e-02 1.002201021007385728e+00 1.002990134844250703e+00 8.314393382344810271e-07 1.000000083145654139e+00 1.375642346941933769e-01 1.002990173823664399e+00 3.441782647819562058e-02 9.999888913606131968e-01 -4.713510936238747735e-03 1.373143747223358191e-01 -3.366824658974770096e-02 1.373143747253532110e-01 3.366824658961942857e-02
9.180099999999999927e-01 4.621759057044982910e-03 9.999693036079406738e-01 1.427862644195556641e-01 -3.618508577346801758e-02 1.000475406646728516e+00 1.004020571708679199e+00 -1.293770968914031982e-03 1.000519633293151855e+00 1.449425518512725830e-01 1.002451419830322266e+00 3.235829994082450867e-02 9.982782602310180664e-01 -6.184722296893596649e-03 1.427998840808868408e-01 -3.699840232729911804e-02 1.436449289321899414e-01 3.316929936408996582e-02 4.713554071491954725e-03 1.000000000000000000e+00 1.371538770925250228e-01 -3.431446811029741778e-02 1.002208872848876942e+00 1.002990107203109327e+00 8.033284326728410558e-07 1.000000080320648133e+00 1.375639537503353382e-01 1.002989830872703214e+00 3.441718004505963519e-02 9.999888911097618571e-01 -4.713536622196381164e-03 1.373140962471177950e-01 -3.366760683810701010e-02 1.373140962257267672e-01 3.366760683901637990e-02
9.190099999999999936e-01 4.628740251064300537e-03 9.999693036079406738e-01 1.428365260362625122e-01 -3.617699071764945984e-02 1.000508189201354980e+00 1.004023790359497070e+00 -1.295521855354309082e-03 1.000518560409545898e+00 1.449957340955734253e-01 1.002456665039062500e+00 3.235010802745819092e-02 9.982789754867553711e-01 -6.189715117216110229e-03 1.428507417440414429e-01 -3.698334842920303345e-02 1.436941921710968018e-01 3.316354751586914062e-02 4.713578876387621713e-03 1.000000000000000000e+00 1.371535925648476040e-01 -3.431383818875523295e-02 1.002216646249103782e+00 1.002990080154070984e+00 7.757257681927903364e-07 1.000000077581919555e+00 1.375636666258263363e-01 1.002990291854441995e+00 3.441654734989496589e-02 9.999888911937896419e-01 -4.713561418570663165e-03 1.373138091318427956e-01 -3.366697529724141380e-02 1.373138091482306589e-01 3.366697529654473497e-02
9.200099999999999945e-01 4.635728895664215088e-03 9.999693036079406738e-01 1.428871750831604004e-01 -3.616881370544433594e-02 1.000540733337402344e+00 1.004027128219604492e+00 -1.297242939472198486e-03 1.000517606735229492e+00 1.450491249561309814e-01 1.002461791038513184e+00 3.234197944402694702e-02 9.982796907424926758e-01 -6.194781512022018433e-03 1.429020613431930542e-01 -3.696823120117187500e-02 1.437437385320663452e-01 3.315767645835876465e-02 4.713602822806952676e-03 1.000000000000000000e+00 1.371533003565388042e-01 -3.431321549265872739e-02 1.002224342109436783e+00 1.002990052987929870e+00 7.485893506059653915e-07 1.000000074864308974e+00 1.375633705621791270e-01 1.002990174757197428e+00 3.441591743329641684e-02 9.999888910439050926e-01 -4.713585366243697866e-03 1.373135148819100149e-01 -3.366635061660577105e-02 1.373135148913362247e-01 3.366635061620504299e-02
9.210099999999999953e-01 4.642695188522338867e-03 9.999693036079406738e-01 1.429374516010284424e-01 -3.616064786911010742e-02 1.000573635101318359e+00 1.004030346870422363e+00 -1.298978924751281738e-03 1.000516533851623535e+00 1.451022326946258545e-01 1.002466917037963867e+00 3.233376145362854004e-02 9.982802867889404297e-01 -6.199826486408710480e-03 1.429529041051864624e-01 -3.695315122604370117e-02 1.437929570674896240e-01 3.315177559852600098e-02 4.713625923019998040e-03 1.000000000000000000e+00 1.371530006163555748e-01 -3.431259994768787874e-02 1.002231961063268395e+00 1.002990025835822641e+00 7.219197160597252169e-07 1.000000072179249244e+00 1.375630662634578782e-01 1.002989737555622263e+00 3.441529224555286981e-02 9.999888907662096704e-01 -4.713608473128733448e-03 1.373132134048913044e-01 -3.366573295113697156e-02 1.373132133825752388e-01 3.366573295208567101e-02
9.220099999999999962e-01 4.649698734283447266e-03 9.999693036079406738e-01 1.429881006479263306e-01 -3.615232184529304504e-02 1.000606298446655273e+00 1.004033565521240234e+00 -1.300737261772155762e-03 1.000515460968017578e+00 1.451557278633117676e-01 1.002471923828125000e+00 3.232551366090774536e-02 9.982808828353881836e-01 -6.204891018569469452e-03 1.430041939020156860e-01 -3.693797439336776733e-02 1.438425183296203613e-01 3.314590454101562500e-02 4.713648192892793722e-03 1.000000000000000000e+00 1.371526935365140198e-01 -3.431199145770273684e-02 1.002239503932163434e+00 1.002989999296642454e+00 6.957380299837902865e-07 1.000000069580546658e+00 1.375627564427141791e-01 1.002990152106404409e+00 3.441468089074158077e-02 9.999888908428576917e-01 -4.713630735301427288e-03 1.373129037972123101e-01 -3.366512325384946741e-02 1.373129038090414034e-01 3.366512325334658495e-02
9.230099999999999971e-01 4.656657576560974121e-03 9.999693036079406738e-01 1.430385261774063110e-01 -3.614423796534538269e-02 1.000639081001281738e+00 1.004036903381347656e+00 -1.302428543567657471e-03 1.000514388084411621e+00 1.452089101076126099e-01 1.002477169036865234e+00 3.231738507747650146e-02 9.982817173004150391e-01 -6.209902465343475342e-03 1.430552303791046143e-01 -3.692287951707839966e-02 1.438917815685272217e-01 3.313997387886047363e-02 4.713669648416143020e-03 1.000000000000000000e+00 1.371523793104259259e-01 -3.431138992571271251e-02 1.002246971549921817e+00 1.002989972724936729e+00 6.700060400139622103e-07 1.000000067008897986e+00 1.375624385891417722e-01 1.002990160666211938e+00 3.441407339456033915e-02 9.999888907562026752e-01 -4.713652189993012241e-03 1.373125874285526515e-01 -3.366452029529054535e-02 1.373125874431013194e-01 3.366452029467204704e-02
9.240099999999999980e-01 4.663653671741485596e-03 9.999693036079406738e-01 1.430891901254653931e-01 -3.613600879907608032e-02 1.000671744346618652e+00 1.004040002822875977e+00 -1.304157078266143799e-03 1.000513315200805664e+00 1.452623903751373291e-01 1.002482295036315918e+00 3.230907395482063293e-02 9.982824325561523438e-01 -6.214961409568786621e-03 1.431064754724502563e-01 -3.690775111317634583e-02 1.439414024353027344e-01 3.313401341438293457e-02 4.713690301180517572e-03 1.000000000000000000e+00 1.371520580781622478e-01 -3.431079528137941786e-02 1.002254364523026409e+00 1.002989946068149951e+00 6.447158231614761978e-07 1.000000064459065863e+00 1.375621126265584582e-01 1.002989662456022391e+00 3.441346889435663997e-02 9.999888904647193932e-01 -4.713672850495758369e-03 1.373122645332853775e-01 -3.366392391237967713e-02 1.373122645113306339e-01 3.366392391331302081e-02
9.250099999999999989e-01 4.670642316341400146e-03 9.999693036079406738e-01 1.431396156549453735e-01 -3.612787649035453796e-02 1.000704526901245117e+00 1.004043340682983398e+00 -1.305915415287017822e-03 1.000512242317199707e+00 1.453156769275665283e-01 1.002487301826477051e+00 3.230091556906700134e-02 9.982830286026000977e-01 -6.219981238245964050e-03 1.431575119495391846e-01 -3.689275681972503662e-02 1.439907401800155640e-01 3.312823176383972168e-02 4.713710167267345236e-03 1.000000000000000000e+00 1.371517300338691292e-01 -3.431020742704721238e-02 1.002261683696531902e+00 1.002989920011171376e+00 6.198925240254932280e-07 1.000000061992664113e+00 1.375617816312063313e-01 1.002989997312475845e+00 3.441287781166728343e-02 9.999888905196857580e-01 -4.713692710263879190e-03 1.373119340526780252e-01 -3.366333520740991125e-02 1.373119340586619330e-01 3.366333520715551753e-02
9.260099999999999998e-01 4.677616059780120850e-03 9.999693036079406738e-01 1.431900858879089355e-01 -3.611975535750389099e-02 1.000737190246582031e+00 1.004046440124511719e+00 -1.307629048824310303e-03 1.000511407852172852e+00 1.453689783811569214e-01 1.002492547035217285e+00 3.229281678795814514e-02 9.982836246490478516e-01 -6.225013174116611481e-03 1.432085633277893066e-01 -3.687775880098342896e-02 1.440401822328567505e-01 3.312236070632934570e-02 4.713729260843475995e-03 1.000000000000000000e+00 1.371513953482908221e-01 -3.430962627658945552e-02 1.002268929820016252e+00 1.002989894023418094e+00 5.955042011221333079e-07 1.000000059560901322e+00 1.375614435513204115e-01 1.002990131518852079e+00 3.441229194229045857e-02 9.999888904956530933e-01 -4.713711800921343772e-03 1.373115971242326316e-01 -3.366275316330812062e-02 1.373115971426173421e-01 3.366275316252655830e-02
9.270100000000000007e-01 4.684589803218841553e-03 9.999693036079406738e-01 1.432405263185501099e-01 -3.611136972904205322e-02 1.000769972801208496e+00 1.004049777984619141e+00 -1.309320330619812012e-03 1.000510334968566895e+00 1.454221308231353760e-01 1.002497673034667969e+00 3.228450939059257507e-02 9.982844591140747070e-01 -6.230020895600318909e-03 1.432596296072006226e-01 -3.686239570379257202e-02 1.440894007682800293e-01 3.311643004417419434e-02 4.713747593612360558e-03 1.000000000000000000e+00 1.371510541623882917e-01 -3.430905175882283109e-02 1.002276103514367245e+00 1.002989867868576468e+00 5.715340990059808760e-07 1.000000057141832821e+00 1.375610975400807234e-01 1.002989605542388141e+00 3.441170760573860482e-02 9.999888902034653748e-01 -4.713730141931998449e-03 1.373112543187031132e-01 -3.366217729399586384e-02 1.373112542983961348e-01 3.366217729485915244e-02
9.280100000000000016e-01 4.691600799560546875e-03 9.999693036079406738e-01 1.432907283306121826e-01 -3.610318899154663086e-02 1.000802636146545410e+00 1.004052996635437012e+00 -1.311138272285461426e-03 1.000509262084960938e+00 1.454752534627914429e-01 1.002502799034118652e+00 3.227634727954864502e-02 9.982849359512329102e-01 -6.235141307115554810e-03 1.433104723691940308e-01 -3.684736043214797974e-02 1.441386044025421143e-01 3.311055898666381836e-02 4.713765181429376699e-03 1.000000000000000000e+00 1.371507066668647967e-01 -3.430848377721720799e-02 1.002283205625393192e+00 1.002989842266665876e+00 5.480091207377788582e-07 1.000000054800274096e+00 1.375607468177885984e-01 1.002989827812891699e+00 3.441113576328930918e-02 9.999888902226281573e-01 -4.713747725365608626e-03 1.373109045097662406e-01 -3.366160876453019174e-02 1.373109045086473023e-01 3.366160876457776480e-02
9.290100000000000025e-01 4.698581993579864502e-03 9.999693036079406738e-01 1.433415412902832031e-01 -3.609507903456687927e-02 1.000835299491882324e+00 1.004056215286254883e+00 -1.312829554080963135e-03 1.000508308410644531e+00 1.455289423465728760e-01 1.002507925033569336e+00 3.226821869611740112e-02 9.982856512069702148e-01 -6.240122020244598389e-03 1.433618962764739990e-01 -3.683232516050338745e-02 1.441884040832519531e-01 3.310480713844299316e-02 4.713782036423474174e-03 1.000000000000000000e+00 1.371503530073693577e-01 -3.430792225784304317e-02 1.002290236804169954e+00 1.002989816852513538e+00 5.249061516234113991e-07 1.000000052502550085e+00 1.375603900014268355e-01 1.002990087284258758e+00 3.441057075675722082e-02 9.999888902604836538e-01 -4.713764575359044758e-03 1.373105485080698962e-01 -3.366104686016629238e-02 1.373105485290042060e-01 3.366104685927633761e-02
9.300100000000000033e-01 4.705563187599182129e-03 9.999693036079406738e-01 1.433919966220855713e-01 -3.608689829707145691e-02 1.000868082046508789e+00 1.004059553146362305e+00 -1.314558088779449463e-03 1.000507235527038574e+00 1.455821543931961060e-01 1.002513051033020020e+00 3.226007521152496338e-02 9.982863664627075195e-01 -6.245143711566925049e-03 1.434129327535629272e-01 -3.681723773479461670e-02 1.442377269268035889e-01 3.309884667396545410e-02 4.713798171086293516e-03 1.000000000000000000e+00 1.371499933338119481e-01 -3.430736712452441689e-02 1.002297197722872735e+00 1.002989791206561287e+00 5.021993096821038452e-07 1.000000050210026803e+00 1.375600254840201042e-01 1.002989566784178166e+00 3.441000609236318647e-02 9.999888899807010123e-01 -4.713780718204107177e-03 1.373101872277691649e-01 -3.366049076854996797e-02 1.373101872103963672e-01 3.366049076928852302e-02
9.310100000000000042e-01 4.712529480457305908e-03 9.999693036079406738e-01 1.434422582387924194e-01 -3.607869520783424377e-02 1.000900864601135254e+00 1.004062771797180176e+00 -1.316256821155548096e-03 1.000506162643432617e+00 1.456352621316909790e-01 1.002518177032470703e+00 3.225179016590118408e-02 9.982870817184448242e-01 -6.250157952308654785e-03 1.434638053178787231e-01 -3.680211305618286133e-02 1.442869305610656738e-01 3.309291601181030273e-02 4.713813600447969848e-03 1.000000000000000000e+00 1.371496278262552548e-01 -3.430681828548468731e-02 1.002304089195616976e+00 1.002989766043596465e+00 4.799156130635803509e-07 1.000000047987077201e+00 1.375596564530157384e-01 1.002989664431016115e+00 3.440945265523679547e-02 9.999888899585462898e-01 -4.713796145319472733e-03 1.373098195415375644e-01 -3.365994165039619401e-02 1.373098195336716065e-01 3.365994165073059319e-02
9.320100000000000051e-01 4.719525575637817383e-03 9.999693036079406738e-01 1.434926986694335938e-01 -3.607052937150001526e-02 1.000933527946472168e+00 1.004065990447998047e+00 -1.318037509918212891e-03 1.000505208969116211e+00 1.456884741783142090e-01 1.002523303031921387e+00 3.224362060427665710e-02 9.982877969741821289e-01 -6.255243904888629913e-03 1.435148268938064575e-01 -3.678708896040916443e-02 1.443363130092620850e-01 3.308707475662231445e-02 4.713828335081768524e-03 1.000000000000000000e+00 1.371492566111928713e-01 -3.430627567609124962e-02 1.002310911798077520e+00 1.002989741182298777e+00 4.580414319426520021e-07 1.000000045816798133e+00 1.375592822777045310e-01 1.002990027932504580e+00 3.440890761359767513e-02 9.999888900489990462e-01 -4.713810873227749360e-03 1.373094459053676997e-01 -3.365939912269409751e-02 1.373094459275652490e-01 3.365939912175044263e-02
9.330100000000000060e-01 4.726506769657135010e-03 9.999693036079406738e-01 1.435433477163314819e-01 -3.606230765581130981e-02 1.000966191291809082e+00 1.004069209098815918e+00 -1.319766044616699219e-03 1.000504255294799805e+00 1.457419246435165405e-01 1.002528309822082520e+00 3.223543241620063782e-02 9.982883930206298828e-01 -6.260270252823829651e-03 1.435661613941192627e-01 -3.677190095186233521e-02 1.443857848644256592e-01 3.308117389678955078e-02 4.713842388191306562e-03 1.000000000000000000e+00 1.371488798464604031e-01 -3.430573921558156825e-02 1.002317666251280492e+00 1.002989716052479219e+00 4.365433459851501141e-07 1.000000043646836589e+00 1.375589007268671338e-01 1.002989546151765277e+00 3.440836216077015897e-02 9.999888897947560862e-01 -4.713824933897145519e-03 1.373090675162456364e-01 -3.365886210441020737e-02 1.373090675030934626e-01 3.365886210496932957e-02
9.340100000000000069e-01 4.733502864837646484e-03 9.999693036079406738e-01 1.435940712690353394e-01 -3.605403751134872437e-02 1.000998973846435547e+00 1.004072546958923340e+00 -1.321487128734588623e-03 1.000503063201904297e+00 1.457953751087188721e-01 1.002533555030822754e+00 3.222721442580223083e-02 9.982889890670776367e-01 -6.265345960855484009e-03 1.436174064874649048e-01 -3.675678372383117676e-02 1.444353312253952026e-01 3.307527303695678711e-02 4.713855773562420151e-03 1.000000000000000000e+00 1.371484976965303137e-01 -3.430520881949762624e-02 1.002324353313450711e+00 1.002989691318798560e+00 4.154465469067926522e-07 1.000000041537057349e+00 1.375585147614584169e-01 1.002989519165276677e+00 3.440782641946847631e-02 9.999888897307445124e-01 -4.713838319157771968e-03 1.373086833229319459e-01 -3.365833167578823060e-02 1.373086833096053283e-01 3.365833167635477047e-02
9.350100000000000078e-01 4.740476608276367188e-03 9.999693036079406738e-01 1.436443924903869629e-01 -3.604595735669136047e-02 1.001031756401062012e+00 1.004075646400451660e+00 -1.323230564594268799e-03 1.000501990318298340e+00 1.458486020565032959e-01 1.002538681030273438e+00 3.221899643540382385e-02 9.982897043228149414e-01 -6.270362995564937592e-03 1.436683982610702515e-01 -3.674172610044479370e-02 1.444846391677856445e-01 3.306940197944641113e-02 4.713868501002234021e-03 1.000000000000000000e+00 1.371481102782778072e-01 -3.430468442770144566e-02 1.002330973526116109e+00 1.002989666983725936e+00 3.947465176921183264e-07 1.000000039487293657e+00 1.375581245126469010e-01 1.002989953434541670e+00 3.440730037944726705e-02 9.999888898595775677e-01 -4.713851038707514429e-03 1.373082934363048513e-01 -3.365780778059557221e-02 1.373082934584791970e-01 3.365780777965290266e-02
9.360100000000000087e-01 4.747465252876281738e-03 9.999693036079406738e-01 1.436949968338012695e-01 -3.603773936629295349e-02 1.001064538955688477e+00 1.004078984260559082e+00 -1.324929296970367432e-03 1.000501036643981934e+00 1.459019035100936890e-01 1.002543926239013672e+00 3.221077471971511841e-02 9.982904195785522461e-01 -6.275343708693981171e-03 1.437196433544158936e-01 -3.672665730118751526e-02 1.445341110229492188e-01 3.306344151496887207e-02 4.713880583992530703e-03 1.000000000000000000e+00 1.371477177521871482e-01 -3.430416595744302521e-02 1.002337527636745218e+00 1.002989642377564605e+00 3.744049400030034636e-07 1.000000037436135525e+00 1.375577273342124263e-01 1.002989543616383816e+00 3.440677370708321303e-02 9.999888896440332076e-01 -4.713863128072476663e-03 1.373078992376124130e-01 -3.365728916137836202e-02 1.373078992299671675e-01 3.365728916170337287e-02
9.370100000000000096e-01 4.754446446895599365e-03 9.999693036079406738e-01 1.437450796365737915e-01 -3.602945804595947266e-02 1.001097202301025391e+00 1.004082202911376953e+00 -1.326650381088256836e-03 1.000500082969665527e+00 1.459548473358154297e-01 1.002549052238464355e+00 3.220258653163909912e-02 9.982911348342895508e-01 -6.280362606048583984e-03 1.437703073024749756e-01 -3.671143949031829834e-02 1.445831656455993652e-01 3.305757045745849609e-02 4.713892034837608401e-03 1.000000000000000000e+00 1.371473202644248601e-01 -3.430365333306595321e-02 1.002344016332458843e+00 1.002989618063780730e+00 3.544428592246318514e-07 1.000000035434308820e+00 1.375573257433545249e-01 1.002989391987180623e+00 3.440625498086547635e-02 9.999888895376489728e-01 -4.713874580941680020e-03 1.373074998422751936e-01 -3.365677672986214231e-02 1.373074998247743594e-01 3.365677673060613745e-02
9.380100000000000104e-01 4.761427640914916992e-03 9.999693036079406738e-01 1.437957435846328735e-01 -3.602136671543121338e-02 1.001129865646362305e+00 1.004085421562194824e+00 -1.328431069850921631e-03 1.000499010086059570e+00 1.460084021091461182e-01 1.002554059028625488e+00 3.219442814588546753e-02 9.982917308807373047e-01 -6.285455077886581421e-03 1.438216120004653931e-01 -3.669637814164161682e-02 1.446327865123748779e-01 3.305175900459289551e-02 4.713902863268237126e-03 1.000000000000000000e+00 1.371469179304870001e-01 -3.430314649469300842e-02 1.002350440158267020e+00 1.002989594228572479e+00 3.348645430939513438e-07 1.000000033498349206e+00 1.375569206413862211e-01 1.002989863762147271e+00 3.440574700779060885e-02 9.999888896906689029e-01 -4.713885400878055701e-03 1.373070950242994692e-01 -3.365627075222524939e-02 1.373070950451642513e-01 3.365627075133825058e-02
9.390100000000000113e-01 4.768423736095428467e-03 9.999693036079406738e-01 1.438463479280471802e-01 -3.601322695612907410e-02 1.001162648200988770e+00 1.004088640213012695e+00 -1.330144703388214111e-03 1.000498056411743164e+00 1.460617929697036743e-01 1.002559304237365723e+00 3.218626603484153748e-02 9.982923269271850586e-01 -6.290497258305549622e-03 1.438727825880050659e-01 -3.668135777115821838e-02 1.446823030710220337e-01 3.304588794708251953e-02 4.713913082663809956e-03 1.000000000000000000e+00 1.371465109089254342e-01 -3.430264535988162417e-02 1.002356799867586856e+00 1.002989570153860699e+00 3.156293922620948036e-07 1.000000031562453540e+00 1.375565091770283299e-01 1.002989559150075927e+00 3.440523871292969910e-02 9.999888895270048206e-01 -4.713895624900351147e-03 1.373066862513228070e-01 -3.365576988653731089e-02 1.373066862504709329e-01 3.365576988657353191e-02
9.400100000000000122e-01 4.775382578372955322e-03 9.999693036079406738e-01 1.438967734575271606e-01 -3.600499033927917480e-02 1.001195311546325684e+00 1.004091739654541016e+00 -1.331865787506103516e-03 1.000496745109558105e+00 1.461150348186492920e-01 1.002564311027526855e+00 3.217804804444313049e-02 9.982929229736328125e-01 -6.295516155660152435e-03 1.439237743616104126e-01 -3.666622191667556763e-02 1.447316259145736694e-01 3.303998708724975586e-02 4.713922703649344251e-03 1.000000000000000000e+00 1.371460993253993954e-01 -3.430214986304357810e-02 1.002363096062770742e+00 1.002989546250844022e+00 2.967519683662379342e-07 1.000000029663573153e+00 1.375560932069780085e-01 1.002989282869027887e+00 3.440473634851699131e-02 9.999888893777550969e-01 -4.713905250043459033e-03 1.373062728965133428e-01 -3.365527478773468889e-02 1.373062728761246798e-01 3.365527478860145388e-02
9.410100000000000131e-01 4.782386124134063721e-03 9.999693036079406738e-01 1.439471542835235596e-01 -3.599691763520240784e-02 1.001228094100952148e+00 1.004095196723937988e+00 -1.333631575107574463e-03 1.000495910644531250e+00 1.461682915687561035e-01 1.002569556236267090e+00 3.216988593339920044e-02 9.982937574386596680e-01 -6.300567649304866791e-03 1.439748108386993408e-01 -3.665118664503097534e-02 1.447809934616088867e-01 3.303420543670654297e-02 4.713931736477682856e-03 1.000000000000000000e+00 1.371456833010749332e-01 -3.430165994084465042e-02 1.002369329326531666e+00 1.002989522889395468e+00 2.782450361509884264e-07 1.000000027834918814e+00 1.375556744097659601e-01 1.002989758887876892e+00 3.440424553502016702e-02 9.999888895407905709e-01 -4.713914274333785327e-03 1.373058544040572648e-01 -3.365478604057346029e-02 1.373058544223260680e-01 3.365478603979681765e-02
9.420100000000000140e-01 4.789352416992187500e-03 9.999693036079406738e-01 1.439976394176483154e-01 -3.598866239190101624e-02 1.001260876655578613e+00 1.004098415374755859e+00 -1.335315406322479248e-03 1.000494837760925293e+00 1.462215036153793335e-01 1.002574682235717773e+00 3.216160833835601807e-02 9.982943534851074219e-01 -6.305562332272529602e-03 1.440258920192718506e-01 -3.663611039519309998e-02 1.448303163051605225e-01 3.302821516990661621e-02 4.713940193978070382e-03 1.000000000000000000e+00 1.371452629872611517e-01 -3.430117551388977420e-02 1.002375500392836516e+00 1.002989499347489932e+00 2.600680473217850985e-07 1.000000026010348986e+00 1.375552499101591608e-01 1.002989579657393326e+00 3.440375513968466081e-02 9.999888894368337278e-01 -4.713922734370951800e-03 1.373054322416001338e-01 -3.365430229931425793e-02 1.373054322478169664e-01 3.365430229904996240e-02
9.430100000000000149e-01 4.796326160430908203e-03 9.999693036079406738e-01 1.440479904413223267e-01 -3.598040342330932617e-02 1.001293540000915527e+00 1.004101634025573730e+00 -1.337058842182159424e-03 1.000493884086608887e+00 1.462746560573577881e-01 1.002579808235168457e+00 3.215344995260238647e-02 9.982950687408447266e-01 -6.310613825917243958e-03 1.440768241882324219e-01 -3.662097081542015076e-02 1.448796093463897705e-01 3.302228450775146484e-02 4.713948085283383577e-03 1.000000000000000000e+00 1.371448384914819296e-01 -3.430069652556555493e-02 1.002381609787175387e+00 1.002989475853034884e+00 2.422275160469562853e-07 1.000000024210215166e+00 1.375548207765075748e-01 1.002989191783866030e+00 3.440326861190876051e-02 9.999888892496240356e-01 -4.713930631745478703e-03 1.373050060990577970e-01 -3.365382390660172363e-02 1.373050060770677205e-01 3.365382390753656611e-02
9.440100000000000158e-01 4.803337156772613525e-03 9.999693036079406738e-01 1.440988034009933472e-01 -3.597225248813629150e-02 1.001326203346252441e+00 1.004104852676391602e+00 -1.338817179203033447e-03 1.000492930412292480e+00 1.463283002376556396e-01 1.002584934234619141e+00 3.214532136917114258e-02 9.982956647872924805e-01 -6.315643899142742157e-03 1.441282480955123901e-01 -3.660582751035690308e-02 1.449293047189712524e-01 3.301647305488586426e-02 4.713955421334193804e-03 1.000000000000000000e+00 1.371444099424281027e-01 -3.430022290799589202e-02 1.002387658140863502e+00 1.002989452939482273e+00 2.247436638361340278e-07 1.000000022482567807e+00 1.375543893821069008e-01 1.002989638785017901e+00 3.440279407669016160e-02 9.999888894085258162e-01 -4.713937959774988293e-03 1.373045751293143490e-01 -3.365335172945041475e-02 1.373045751437008133e-01 3.365335172883882064e-02
9.450100000000000167e-01 4.810318350791931152e-03 9.999693036079406738e-01 1.441492736339569092e-01 -3.596406802535057068e-02 1.001358985900878906e+00 1.004108190536499023e+00 -1.340523362159729004e-03 1.000491857528686523e+00 1.463816016912460327e-01 1.002590060234069824e+00 3.213706985116004944e-02 9.982963800430297852e-01 -6.320697255432605743e-03 1.441793888807296753e-01 -3.659069165587425232e-02 1.449787020683288574e-01 3.301057219505310059e-02 4.713962213969694753e-03 1.000000000000000000e+00 1.371439774790364496e-01 -3.429975458756728823e-02 1.002393646142107464e+00 1.002989429921763431e+00 2.075781559149899646e-07 1.000000020764665765e+00 1.375539529942140793e-01 1.002989585141335516e+00 3.440232097272305500e-02 9.999888893639070631e-01 -4.713944752852632092e-03 1.373041407202778286e-01 -3.365288449277388516e-02 1.373041407322934671e-01 3.365288449226307155e-02
9.460100000000000176e-01 4.817299544811248779e-03 9.999693036079406738e-01 1.441995352506637573e-01 -3.595580533146858215e-02 1.001391768455505371e+00 1.004111289978027344e+00 -1.342274248600006104e-03 1.000490784645080566e+00 1.464346051216125488e-01 1.002595186233520508e+00 3.212882205843925476e-02 9.982970952987670898e-01 -6.325708702206611633e-03 1.442302316427230835e-01 -3.657549619674682617e-02 1.450278162956237793e-01 3.300461173057556152e-02 4.713968471959926673e-03 1.000000000000000000e+00 1.371435412035958423e-01 -3.429929150943048649e-02 1.002399574303329599e+00 1.002989406821054530e+00 1.907277897174629670e-07 1.000000019058073564e+00 1.375535118070849716e-01 1.002989073597439829e+00 3.440184958186125186e-02 9.999888891334228758e-01 -4.713951019027880912e-03 1.373037029337302317e-01 -3.365242217943119341e-02 1.373037029079350879e-01 3.365242218052779538e-02
9.470100000000000184e-01 4.824280738830566406e-03 9.999693036079406738e-01 1.442500203847885132e-01 -3.594759106636047363e-02 1.001424312591552734e+00 1.004114627838134766e+00 -1.344017684459686279e-03 1.000489711761474609e+00 1.464879512786865234e-01 1.002600312232971191e+00 3.212075307965278625e-02 9.982976913452148438e-01 -6.330791860818862915e-03 1.442813128232955933e-01 -3.656048327684402466e-02 1.450772732496261597e-01 3.299880027770996094e-02 4.713974207402436487e-03 1.000000000000000000e+00 1.371431012565331731e-01 -3.429883359758515576e-02 1.002405443334138724e+00 1.002989384243325732e+00 1.742156350783557382e-07 1.000000017417363773e+00 1.375530685091611305e-01 1.002989289080152169e+00 3.440138913572596963e-02 9.999888892048831579e-01 -4.713956750390662850e-03 1.373032608006574395e-01 -3.365196577755380503e-02 1.373032607932907767e-01 3.365196577786697119e-02
9.480100000000000193e-01 4.831269383430480957e-03 9.999693632125854492e-01 1.443005800247192383e-01 -3.593958541750907898e-02 1.001457214355468750e+00 1.004117846488952637e+00 -1.345723867416381836e-03 1.000488758087158203e+00 1.465413272380828857e-01 1.002605557441711426e+00 3.211262077093124390e-02 9.982985258102416992e-01 -6.335824728012084961e-03 1.443324983119964600e-01 -3.654555231332778931e-02 1.451267451047897339e-01 3.299304842948913574e-02 4.713979427786637796e-03 1.000000000000000000e+00 1.371426577267986502e-01 -3.429838080598172217e-02 1.002411253677477410e+00 1.002989361918758870e+00 1.580252803755917702e-07 1.000000015817768206e+00 1.375526220638738917e-01 1.002989707252138984e+00 3.440093545945506481e-02 9.999888893618524843e-01 -4.713961963276872350e-03 1.373028149037710255e-01 -3.365151476280108661e-02 1.373028149305035861e-01 3.365151476166462763e-02
9.490100000000000202e-01 4.838243126869201660e-03 9.999693632125854492e-01 1.443510353565216064e-01 -3.593144193291664124e-02 1.001489877700805664e+00 1.004121184349060059e+00 -1.347459852695465088e-03 1.000487804412841797e+00 1.465946584939956665e-01 1.002610564231872559e+00 3.210431337356567383e-02 9.982991218566894531e-01 -6.340858526527881622e-03 1.443835496902465820e-01 -3.653039038181304932e-02 1.451761275529861450e-01 3.298705816268920898e-02 4.713984144725015014e-03 1.000000000000000000e+00 1.371422107525600287e-01 -3.429793306334306263e-02 1.002417006020585255e+00 1.002989339349330766e+00 1.421274877747597609e-07 1.000000014213648702e+00 1.375521705303833497e-01 1.002989359741595088e+00 3.440048085822981078e-02 9.999888892047074096e-01 -4.713966685638319547e-03 1.373023662926528554e-01 -3.365106818184444848e-02 1.373023662942313705e-01 3.365106818177734938e-02
9.500100000000000211e-01 4.845216870307922363e-03 9.999693632125854492e-01 1.444013267755508423e-01 -3.592310100793838501e-02 1.001522541046142578e+00 1.004124283790588379e+00 -1.349188387393951416e-03 1.000486612319946289e+00 1.466477215290069580e-01 1.002615690231323242e+00 3.209606185555458069e-02 9.982997179031372070e-01 -6.345872767269611359e-03 1.444344520568847656e-01 -3.651516884565353394e-02 1.452253013849258423e-01 3.298112750053405762e-02 4.713988366997066103e-03 1.000000000000000000e+00 1.371417604347688057e-01 -3.429749031402971188e-02 1.002422700887998452e+00 1.002989316905766204e+00 1.265356648507612300e-07 1.000000012638218694e+00 1.375517155594588314e-01 1.002988969133886243e+00 3.440003097650756042e-02 9.999888890322845558e-01 -4.713970914071723313e-03 1.373019143843388912e-01 -3.365062664081042154e-02 1.373019143574174816e-01 3.365062664195490882e-02
9.510100000000000220e-01 4.852205514907836914e-03 9.999693632125854492e-01 1.444520801305770874e-01 -3.591497987508773804e-02 1.001555323600769043e+00 1.004127621650695801e+00 -1.350924372673034668e-03 1.000485658645629883e+00 1.467013359069824219e-01 1.002620816230773926e+00 3.208790719509124756e-02 9.983004331588745117e-01 -6.350927054882049561e-03 1.444858461618423462e-01 -3.650015965104103088e-02 1.452750265598297119e-01 3.297531604766845703e-02 4.713992104262325518e-03 1.000000000000000000e+00 1.371413068844188343e-01 -3.429705249678664802e-02 1.002428338856983459e+00 1.002989295007863824e+00 1.112651287664047927e-07 1.000000011129100974e+00 1.375512590170846206e-01 1.002989353652112614e+00 3.439959220725073014e-02 9.999888891829563642e-01 -4.713974644441145528e-03 1.373014585154871403e-01 -3.365019082767408548e-02 1.373014585200267867e-01 3.365019082748109402e-02
9.520100000000000229e-01 4.859216511249542236e-03 9.999693632125854492e-01 1.445025801658630371e-01 -3.590689972043037415e-02 1.001588106155395508e+00 1.004130840301513672e+00 -1.352690160274505615e-03 1.000484704971313477e+00 1.467546522617340088e-01 1.002626061439514160e+00 3.207983821630477905e-02 9.983010292053222656e-01 -6.356024183332920074e-03 1.445369273424148560e-01 -3.648513555526733398e-02 1.453244686126708984e-01 3.296950459480285645e-02 4.713995366718043423e-03 1.000000000000000000e+00 1.371408502195295420e-01 -3.429661954733927154e-02 1.002433920543095214e+00 1.002989273191773778e+00 9.628885400539755461e-08 1.000000009643913890e+00 1.375507990936997715e-01 1.002989613734750707e+00 3.439915738248405103e-02 9.999888892843278310e-01 -4.713977902106604966e-03 1.373009996570504210e-01 -3.364975984771428202e-02 1.373009996834121671e-01 3.364975984659358821e-02
9.530100000000000238e-01 4.866167902946472168e-03 9.999693632125854492e-01 1.445526778697967529e-01 -3.589855879545211792e-02 1.001620769500732422e+00 1.004134058952331543e+00 -1.354381442070007324e-03 1.000483512878417969e+00 1.468075662851333618e-01 1.002631068229675293e+00 3.207155689597129822e-02 9.983017444610595703e-01 -6.360997445881366730e-03 1.445876508951187134e-01 -3.646998852491378784e-02 1.453734636306762695e-01 3.296357393264770508e-02 4.713998162119955107e-03 1.000000000000000000e+00 1.371403905298549664e-01 -3.429619141679726008e-02 1.002439446414707502e+00 1.002989251134191573e+00 8.158769051827132589e-08 1.000000008153092423e+00 1.375503345358205509e-01 1.002989122510427711e+00 3.439872150296168635e-02 9.999888890768863225e-01 -4.713980705390197201e-03 1.373005384931700046e-01 -3.364933307319612626e-02 1.373005384832130249e-01 3.364933307361941267e-02
9.540100000000000247e-01 4.873171448707580566e-03 9.999693632125854492e-01 1.446035951375961304e-01 -3.589047491550445557e-02 1.001653432846069336e+00 1.004137396812438965e+00 -1.356109976768493652e-03 1.000482559204101562e+00 1.468612849712371826e-01 1.002636194229125977e+00 3.206354752182960510e-02 9.983024597167968750e-01 -6.366011686623096466e-03 1.446391493082046509e-01 -3.645496815443038940e-02 1.454233080148696899e-01 3.295779228210449219e-02 4.714000501748230078e-03 1.000000000000000000e+00 1.371399279456491926e-01 -3.429576803388328932e-02 1.002444917159614812e+00 1.002989229361774814e+00 6.718127756578675802e-08 1.000000006703845035e+00 1.375498676724621339e-01 1.002988905720193502e+00 3.439829259574241765e-02 9.999888889851175078e-01 -4.713983048281681319e-03 1.373000741818706516e-01 -3.364891137490770567e-02 1.373000741568171923e-01 3.364891137597277038e-02
9.550100000000000255e-01 4.880137741565704346e-03 9.999693632125854492e-01 1.446536183357238770e-01 -3.588214889168739319e-02 1.001686215400695801e+00 1.004140496253967285e+00 -1.357868313789367676e-03 1.000481486320495605e+00 1.469141095876693726e-01 1.002641439437866211e+00 3.205514699220657349e-02 9.983030557632446289e-01 -6.371096707880496979e-03 1.446897685527801514e-01 -3.643966466188430786e-02 1.454722285270690918e-01 3.295174241065979004e-02 4.714002391955542798e-03 1.000000000000000000e+00 1.371394625402347356e-01 -3.429534935843733812e-02 1.002450333165646246e+00 1.002989208097030405e+00 5.307714423682642735e-08 1.000000005316052487e+00 1.375493995066152664e-01 1.002989397033099417e+00 3.439787404436887158e-02 9.999888891884806119e-01 -4.713984929823564554e-03 1.372996063854322324e-01 -3.364849511068525312e-02 1.372996064000579219e-01 3.364849511006349353e-02
9.560100000000000264e-01 4.887133836746215820e-03 9.999693632125854492e-01 1.447043418884277344e-01 -3.587416931986808777e-02 1.001718997955322266e+00 1.004143834114074707e+00 -1.359589397907257080e-03 1.000480532646179199e+00 1.469676941633224487e-01 1.002646565437316895e+00 3.204704821109771729e-02 9.983037710189819336e-01 -6.376149132847785950e-03 1.447411030530929565e-01 -3.642471879720687866e-02 1.455218493938446045e-01 3.294602036476135254e-02 4.714003844627489073e-03 1.000000000000000000e+00 1.371389944503557390e-01 -3.429493531507229326e-02 1.002455695164861549e+00 1.002989186766335417e+00 3.924219666353506265e-08 1.000000003937330240e+00 1.375489277910071362e-01 1.002989483839272777e+00 3.439745698682336594e-02 9.999888892264279239e-01 -4.713986380655850461e-03 1.372991362951988814e-01 -3.364808317878752175e-02 1.372991363181955415e-01 3.364808317780989405e-02
9.570100000000000273e-01 4.894100129604339600e-03 9.999693632125854492e-01 1.447549313306808472e-01 -3.586586564779281616e-02 1.001751661300659180e+00 1.004147052764892578e+00 -1.361303031444549561e-03 1.000479340553283691e+00 1.470210105180740356e-01 1.002651691436767578e+00 3.203888982534408569e-02 9.983044862747192383e-01 -6.381143815815448761e-03 1.447922736406326294e-01 -3.640960156917572021e-02 1.455713212490081787e-01 3.294011950492858887e-02 4.714004865194536611e-03 1.000000000000000000e+00 1.371385237384288580e-01 -3.429452586930893665e-02 1.002461003492623126e+00 1.002989165245427250e+00 2.566787956472106116e-08 1.000000002556215017e+00 1.375484520729033100e-01 1.002988925669443532e+00 3.439703948931408656e-02 9.999888889994080765e-01 -4.713987410262374632e-03 1.372986642015302239e-01 -3.364767532235805880e-02 1.372986641829843923e-01 3.364767532314648368e-02
9.580100000000000282e-01 4.901096224784851074e-03 9.999693632125854492e-01 1.448054909706115723e-01 -3.585772588849067688e-02 1.001784324645996094e+00 1.004150271415710449e+00 -1.363053917884826660e-03 1.000478506088256836e+00 1.470744609832763672e-01 1.002656817436218262e+00 3.203051909804344177e-02 9.983050823211669922e-01 -6.386177614331245422e-03 1.448435038328170776e-01 -3.639446943998336792e-02 1.456208974123001099e-01 3.293406963348388672e-02 4.714005465701366637e-03 1.000000000000000000e+00 1.371380505425066620e-01 -3.429412094445025150e-02 1.002466258898371265e+00 1.002989144130329358e+00 1.237673738931909445e-08 1.000000001226162505e+00 1.375479749785030181e-01 1.002988883298385314e+00 3.439663064000356846e-02 9.999888889877909248e-01 -4.713988011121223419e-03 1.372981891423234180e-01 -3.364727253078251407e-02 1.372981891221321249e-01 3.364727253164088994e-02
9.590100000000000291e-01 4.908069968223571777e-03 9.999693632125854492e-01 1.448557078838348389e-01 -3.584944829344749451e-02 1.001817107200622559e+00 1.004153490066528320e+00 -1.364789903163909912e-03 1.000477313995361328e+00 1.471274346113204956e-01 1.002661824226379395e+00 3.202242031693458557e-02 9.983057975769042969e-01 -6.391198374330997467e-03 1.448943018913269043e-01 -3.637932986021041870e-02 1.456699371337890625e-01 3.292822837829589844e-02 4.714005651099126282e-03 1.000000000000000000e+00 1.371375749192399740e-01 -3.429372050891143359e-02 1.002471461691582855e+00 1.002989123444862019e+00 -6.325042247475250798e-10 9.999999999491306912e-01 1.375474966659426812e-01 1.002989403993392648e+00 3.439623078010749235e-02 9.999888892111166161e-01 -4.713988187386722144e-03 1.372977111294458874e-01 -3.364687481503429722e-02 1.372977111511633763e-01 3.364687481411104270e-02
9.600100000000000300e-01 4.915080964565277100e-03 9.999693632125854492e-01 1.449064612388610840e-01 -3.584130853414535522e-02 1.001849770545959473e+00 1.004156708717346191e+00 -1.366525888442993164e-03 1.000476360321044922e+00 1.471810340881347656e-01 1.002666950225830078e+00 3.201435133814811707e-02 9.983063936233520508e-01 -6.396242417395114899e-03 1.449456810951232910e-01 -3.636429458856582642e-02 1.457196027040481567e-01 3.292250633239746094e-02 4.714005433181688715e-03 1.000000000000000000e+00 1.371370970032823322e-01 -3.429332448728480975e-02 1.002476612613651730e+00 1.002989102585720493e+00 -1.339433837957256901e-08 9.999999986700510712e-01 1.375470147623248096e-01 1.002989317509267897e+00 3.439583059245538560e-02 9.999888891849837425e-01 -4.713987970578674934e-03 1.372972314067655297e-01 -3.364648102034695915e-02 1.372972314234029434e-01 3.364648101963967075e-02
9.610100000000000309e-01 4.922062158584594727e-03 9.999693632125854492e-01 1.449570804834365845e-01 -3.583317622542381287e-02 1.001882553100585938e+00 1.004159927368164062e+00 -1.368246972560882568e-03 1.000475406646728516e+00 1.472344249486923218e-01 1.002672195434570312e+00 3.200609982013702393e-02 9.983072280883789062e-01 -6.401300430297851562e-03 1.449968665838241577e-01 -3.634914755821228027e-02 1.457691788673400879e-01 3.291657567024230957e-02 4.714004816827810189e-03 1.000000000000000000e+00 1.371366168501925720e-01 -3.429293284829153243e-02 1.002481711973309819e+00 1.002989081627488233e+00 -2.590759302738788597e-08 9.999999973954780685e-01 1.375465296361424450e-01 1.002988769778653033e+00 3.439543119767198703e-02 9.999888889697691186e-01 -4.713987363115881325e-03 1.372967498915401430e-01 -3.364609124882831509e-02 1.372967498673995923e-01 3.364609124985457750e-02
9.620100000000000318e-01 4.929058253765106201e-03 9.999693632125854492e-01 1.450072377920150757e-01 -3.582501038908958435e-02 1.001915216445922852e+00 1.004163265228271484e+00 -1.369975507259368896e-03 1.000474333763122559e+00 1.472874134778976440e-01 1.002677321434020996e+00 3.199799358844757080e-02 9.983078241348266602e-01 -6.406307220458984375e-03 1.450476497411727905e-01 -3.633414208889007568e-02 1.458182185888290405e-01 3.291073441505432129e-02 4.714003813205354214e-03 1.000000000000000000e+00 1.371361345869662185e-01 -3.429254552022285851e-02 1.002486760479885275e+00 1.002989061156072559e+00 -3.814980818321427783e-08 9.999999961779870716e-01 1.375460438601440183e-01 1.002988901813131273e+00 3.439504153291580990e-02 9.999888890376672501e-01 -4.713986356932754057e-03 1.372962656293340300e-01 -3.364570647683776117e-02 1.372962656169991191e-01 3.364570647736214032e-02
9.630100000000000326e-01 4.936024546623229980e-03 9.999693632125854492e-01 1.450578272342681885e-01 -3.581672906875610352e-02 1.001947999000549316e+00 1.004166483879089355e+00 -1.371696591377258301e-03 1.000473260879516602e+00 1.473408490419387817e-01 1.002682328224182129e+00 3.198976814746856689e-02 9.983084201812744141e-01 -6.411366164684295654e-03 1.450988650321960449e-01 -3.631897270679473877e-02 1.458677351474761963e-01 3.290483355522155762e-02 4.714002427493512067e-03 1.000000000000000000e+00 1.371356502723020399e-01 -3.429216246970462345e-02 1.002491758465117178e+00 1.002989040996443482e+00 -5.013185977225562787e-08 9.999999950015313610e-01 1.375455567664079504e-01 1.002989374478081119e+00 3.439465888640860086e-02 9.999888892482917679e-01 -4.713984962924994138e-03 1.372957790002986567e-01 -3.364532635787079173e-02 1.372957790261137845e-01 3.364532635677333627e-02
9.640100000000000335e-01 4.942998290061950684e-03 9.999693632125854492e-01 1.451081782579421997e-01 -3.580854088068008423e-02 1.001980662345886230e+00 1.004169702529907227e+00 -1.373447477817535400e-03 1.000472187995910645e+00 1.473940163850784302e-01 1.002687573432922363e+00 3.198147565126419067e-02 9.983091354370117188e-01 -6.416411139070987701e-03 1.451498270034790039e-01 -3.630385547876358032e-02 1.459170281887054443e-01 3.289890289306640625e-02 4.714000669891707518e-03 1.000000000000000000e+00 1.371351640217042533e-01 -3.429178363095736898e-02 1.002496706583601016e+00 1.002989020595416392e+00 -6.188510260809084305e-08 9.999999938156424184e-01 1.375450661710523881e-01 1.002989114690218564e+00 3.439427471797200375e-02 9.999888891574619798e-01 -4.713983209380176974e-03 1.372952911370530493e-01 -3.364494983652709104e-02 1.372952911443370005e-01 3.364494983621743596e-02
9.650100000000000344e-01 4.949972033500671387e-03 9.999693632125854492e-01 1.451586782932281494e-01 -3.580022230744361877e-02 1.002013444900512695e+00 1.004173040390014648e+00 -1.375176012516021729e-03 1.000471234321594238e+00 1.474472582340240479e-01 1.002692699432373047e+00 3.197322785854339600e-02 9.983099699020385742e-01 -6.421459838747978210e-03 1.452009230852127075e-01 -3.628866747021675110e-02 1.459663510322570801e-01 3.289294242858886719e-02 4.713998546220030637e-03 1.000000000000000000e+00 1.371346759008247040e-01 -3.429140896628717766e-02 1.002501605212497759e+00 1.002989000226263139e+00 -7.339937491781958440e-08 9.999999926448175369e-01 1.375445732808043831e-01 1.002988654783939948e+00 3.439389319290490216e-02 9.999888889854757767e-01 -4.713981093145095704e-03 1.372948016007121408e-01 -3.364457736397093862e-02 1.372948015739710592e-01 3.364457736510775149e-02
9.660100000000000353e-01 4.956975579261779785e-03 9.999693632125854492e-01 1.452092081308364868e-01 -3.579217195510864258e-02 1.002046108245849609e+00 1.004176259040832520e+00 -1.376882195472717285e-03 1.000470161437988281e+00 1.475006639957427979e-01 1.002697825431823730e+00 3.196512535214424133e-02 9.983104467391967773e-01 -6.426455453038215637e-03 1.452520340681076050e-01 -3.627365082502365112e-02 1.460158973932266235e-01 3.288716077804565430e-02 4.713996065398146779e-03 1.000000000000000000e+00 1.371341860102450738e-01 -3.429103841790489410e-02 1.002506454930308877e+00 1.002988980385281170e+00 -8.465541183380207557e-08 9.999999915336126310e-01 1.375440802678038477e-01 1.002988961210706131e+00 3.439352188408707767e-02 9.999888891322908924e-01 -4.713978606848441902e-03 1.372943095758671628e-01 -3.364420977024731862e-02 1.372943095743828223e-01 3.364420977031042786e-02
9.670100000000000362e-01 4.963941872119903564e-03 9.999693632125854492e-01 1.452596932649612427e-01 -3.578403592109680176e-02 1.002078890800476074e+00 1.004179477691650391e+00 -1.378662884235382080e-03 1.000469207763671875e+00 1.475539803504943848e-01 1.002702951431274414e+00 3.195693716406822205e-02 9.983111619949340820e-01 -6.431506015360355377e-03 1.453032046556472778e-01 -3.625861555337905884e-02 1.460653394460678101e-01 3.288125991821289062e-02 4.713993234196899376e-03 1.000000000000000000e+00 1.371336944259877177e-01 -3.429067194173966715e-02 1.002511256180746324e+00 1.002988960698440124e+00 -9.567437061786677297e-08 9.999999904479091040e-01 1.375435856533954726e-01 1.002989308433828608e+00 3.439315501771524064e-02 9.999888892975874466e-01 -4.713975769490883795e-03 1.372938158262333452e-01 -3.364384634220659448e-02 1.372938158531518682e-01 3.364384634106224597e-02
9.680100000000000371e-01 4.970930516719818115e-03 9.999693632125854492e-01 1.453101783990859985e-01 -3.577583655714988708e-02 1.002111554145812988e+00 1.004182696342468262e+00 -1.380354166030883789e-03 1.000468134880065918e+00 1.476072072982788086e-01 1.002708077430725098e+00 3.194868564605712891e-02 9.983119964599609375e-01 -6.436492316424846649e-03 1.453542411327362061e-01 -3.624346107244491577e-02 1.461146473884582520e-01 3.287532925605773926e-02 4.713990060023392874e-03 1.000000000000000000e+00 1.371332012312087012e-01 -3.429030948957314390e-02 1.002516009449354373e+00 1.002988940745356716e+00 -1.064799308298822064e-07 9.999999893493685121e-01 1.375430877732941315e-01 1.002988880961206863e+00 3.439278610545809522e-02 9.999888891438113436e-01 -4.713972602225658531e-03 1.372933212079223975e-01 -3.364348627963480859e-02 1.372933212032943773e-01 3.364348627983156093e-02
9.690100000000000380e-01 4.977911710739135742e-03 9.999693632125854492e-01 1.453605741262435913e-01 -3.576758131384849548e-02 1.002144217491149902e+00 1.004185914993286133e+00 -1.382105052471160889e-03 1.000466942787170410e+00 1.476604938507080078e-01 1.002713084220886230e+00 3.194050118327140808e-02 9.983123540878295898e-01 -6.441567093133926392e-03 1.454052329063415527e-01 -3.622832894325256348e-02 1.461639702320098877e-01 3.286945819854736328e-02 4.713986550733031099e-03 1.000000000000000000e+00 1.371327065137007695e-01 -3.428995101001979656e-02 1.002520715256547401e+00 1.002988920989170252e+00 -1.170539066800893843e-07 9.999999882795888029e-01 1.375425886483354898e-01 1.002988580632721893e+00 3.439242221649156661e-02 9.999888890441831490e-01 -4.713969097706328416e-03 1.372928249539708268e-01 -3.364313035971773502e-02 1.372928249276234303e-01 3.364313036083781128e-02
9.700100000000000389e-01 4.984915256500244141e-03 9.999693632125854492e-01 1.454112231731414795e-01 -3.575946390628814697e-02 1.002177000045776367e+00 1.004189133644104004e+00 -1.383833587169647217e-03 1.000465989112854004e+00 1.477139145135879517e-01 1.002718329429626465e+00 3.193239867687225342e-02 9.983131885528564453e-01 -6.446601822972297668e-03 1.454564779996871948e-01 -3.621330112218856812e-02 1.462135463953018188e-01 3.286361694335937500e-02 4.713982712269340972e-03 1.000000000000000000e+00 1.371322103398757986e-01 -3.428959646419194041e-02 1.002525373996263625e+00 1.002988901750238249e+00 -1.273839712224593318e-07 9.999999872673231982e-01 1.375420896822873718e-01 1.002989031368661355e+00 3.439206823810282004e-02 9.999888892569060994e-01 -4.713965251359316690e-03 1.372923265394456471e-01 -3.364277911670199989e-02 1.372923265494794820e-01 3.364277911627544526e-02
9.710100000000000398e-01 4.995070397853851318e-03 9.999693632125854492e-01 1.455135643482208252e-01 -3.577040508389472961e-02 1.002207279205322266e+00 1.004202127456665039e+00 -1.383461058139801025e-03 1.000465750694274902e+00 1.478222906589508057e-01 1.002734899520874023e+00 3.195023164153099060e-02 9.983162879943847656e-01 -6.451289169490337372e-03 1.455603688955307007e-01 -3.621742129325866699e-02 1.463125050067901611e-01 3.287616372108459473e-02 4.713978553308758798e-03 1.000000000000000000e+00 1.371317128062491120e-01 -3.428924579504558090e-02 1.002529986249532046e+00 1.002988882498999201e+00 -1.374996563216705852e-07 9.999999862643026427e-01 1.375415887702017559e-01 1.002989205808782591e+00 3.439171600002120105e-02 9.999888893567312476e-01 -4.713961089178504878e-03 1.372918270346301373e-01 -3.364243154630530003e-02 1.372918270596578116e-01 3.364243154524132473e-02
9.720100000000000406e-01 5.007259547710418701e-03 9.999693632125854492e-01 1.456483602523803711e-01 -3.579334914684295654e-02 1.002236127853393555e+00 1.004220962524414062e+00 -1.381754875183105469e-03 1.000465989112854004e+00 1.479652225971221924e-01 1.002758502960205078e+00 3.198476508259773254e-02 9.983211755752563477e-01 -6.455697119235992432e-03 1.456971317529678345e-01 -3.623358160257339478e-02 1.464425325393676758e-01 3.290054202079772949e-02 4.713974078718098128e-03 1.000000000000000000e+00 1.371312139669259023e-01 -3.428889897056257297e-02 1.002534552342705831e+00 1.002988863013296150e+00 -1.474139598995310791e-07 9.999999852502285957e-01 1.375410850432640386e-01 1.002988673232530603e+00 3.439136206864753381e-02 9.999888891653678780e-01 -4.713956623291023877e-03 1.372913269018844751e-01 -3.364208721914711125e-02 1.372913268871933101e-01 3.364208721977166028e-02
9.730100000000000415e-01 5.019441246986389160e-03 9.999693632125854492e-01 1.457829028367996216e-01 -3.581633046269416809e-02 1.002264857292175293e+00 1.004239916801452637e+00 -1.380048692226409912e-03 1.000466227531433105e+00 1.481078714132308960e-01 1.002782225608825684e+00 3.201905637979507446e-02 9.983259439468383789e-01 -6.460182368755340576e-03 1.458336710929870605e-01 -3.624986112117767334e-02 1.465722918510437012e-01 3.292477130889892578e-02 4.713969297626546817e-03 1.000000000000000000e+00 1.371307139229686056e-01 -3.428855593040795735e-02 1.002539072893803507e+00 1.002988843865062485e+00 -1.571041686688568428e-07 9.999999842764939473e-01 1.375405809895212106e-01 1.002988547273852449e+00 3.439101517649301859e-02 9.999888891436884419e-01 -4.713951844054123548e-03 1.372908251867738516e-01 -3.364174709816401820e-02 1.372908251638143839e-01 3.364174709914007078e-02
9.740100000000000424e-01 5.031622946262359619e-03 9.999693632125854492e-01 1.459175944328308105e-01 -3.583924472332000732e-02 1.002293467521667480e+00 1.004258751869201660e+00 -1.378372311592102051e-03 1.000466346740722656e+00 1.482506692409515381e-01 1.002805829048156738e+00 3.205328807234764099e-02 9.983305931091308594e-01 -6.464652717113494873e-03 1.459703743457794189e-01 -3.626601397991180420e-02 1.467022448778152466e-01 3.294897079467773438e-02 4.713964214194241512e-03 1.000000000000000000e+00 1.371302127203708754e-01 -3.428821664704844591e-02 1.002543548185265809e+00 1.002988825176026833e+00 -1.665665520970526923e-07 9.999999833539484628e-01 1.375400771641457354e-01 1.002989065451340256e+00 3.439067717118075851e-02 9.999888893899788744e-01 -4.713946751624188344e-03 1.372903217101778262e-01 -3.364141137364978079e-02 1.372903217287777533e-01 3.364141137285905914e-02
9.750100000000000433e-01 5.043804645538330078e-03 9.999693632125854492e-01 1.460525691509246826e-01 -3.586221113801002502e-02 1.002322435379028320e+00 1.004277825355529785e+00 -1.376658678054809570e-03 1.000466585159301758e+00 1.483936458826065063e-01 1.002829551696777344e+00 3.208776190876960754e-02 9.983354806900024414e-01 -6.469109095633029938e-03 1.461073458194732666e-01 -3.628217428922653198e-02 1.468322873115539551e-01 3.297320008277893066e-02 4.713958837660314240e-03 1.000000000000000000e+00 1.371297104609033868e-01 -3.428788105909261197e-02 1.002547978849435362e+00 1.002988806347659523e+00 -1.758342348595613188e-07 9.999999824280598748e-01 1.375395711805944554e-01 1.002989066552480324e+00 3.439033882108539358e-02 9.999888894235886561e-01 -4.713941374814048860e-03 1.372898176745004917e-01 -3.364107891367378034e-02 1.372898176946431847e-01 3.364107891281747920e-02
9.760100000000000442e-01 5.055971443653106689e-03 9.999693632125854492e-01 1.461872011423110962e-01 -3.588513657450675964e-02 1.002351045608520508e+00 1.004296541213989258e+00 -1.374967396259307861e-03 1.000466704368591309e+00 1.485363990068435669e-01 1.002853035926818848e+00 3.212193027138710022e-02 9.983401298522949219e-01 -6.473574787378311157e-03 1.462440043687820435e-01 -3.629832714796066284e-02 1.469621807336807251e-01 3.299739956855773926e-02 4.713953171818434373e-03 1.000000000000000000e+00 1.371292071862583173e-01 -3.428754914126979497e-02 1.002552365147246771e+00 1.002988787356714706e+00 -1.849102186854946349e-07 9.999999814965728762e-01 1.375390629857093927e-01 1.002988506258695178e+00 3.438999975062943110e-02 9.999888892261571405e-01 -4.713935718164376752e-03 1.372893131634475850e-01 -3.364074965145715662e-02 1.372893131416874912e-01 3.364074965238221526e-02
9.770100000000000451e-01 5.068153142929077148e-03 9.999693632125854492e-01 1.463218182325363159e-01 -3.590820357203483582e-02 1.002379775047302246e+00 1.004315614700317383e+00 -1.373231410980224609e-03 1.000466942787170410e+00 1.486791223287582397e-01 1.002876639366149902e+00 3.215634077787399292e-02 9.983448982238769531e-01 -6.478011608123779297e-03 1.463806033134460449e-01 -3.631462156772613525e-02 1.470919996500015259e-01 3.302165865898132324e-02 4.713947225703524896e-03 1.000000000000000000e+00 1.371287029954465497e-01 -3.428722083321061875e-02 1.002556707703935013e+00 1.002988768804144781e+00 -1.937703885618616753e-07 9.999999806135104752e-01 1.375385551864631017e-01 1.002988554657534115e+00 3.438966913807071923e-02 9.999888892819231989e-01 -4.713929770986552761e-03 1.372888071670217147e-01 -3.364042460188521044e-02 1.372888071504443641e-01 3.364042460258993839e-02
9.780100000000000460e-01 5.080334842205047607e-03 9.999693632125854492e-01 1.464567780494689941e-01 -3.593111410737037659e-02 1.002408623695373535e+00 1.004334449768066406e+00 -1.371547579765319824e-03 1.000467061996459961e+00 1.488221883773803711e-01 1.002900362014770508e+00 3.219063207507133484e-02 9.983496665954589844e-01 -6.482438184320926666e-03 1.465175896883010864e-01 -3.633081912994384766e-02 1.472222059965133667e-01 3.304582834243774414e-02 4.713941003054687717e-03 1.000000000000000000e+00 1.371281979293038356e-01 -3.428689610983882974e-02 1.002561006780120056e+00 1.002988750612900049e+00 -2.024202895839092278e-07 9.999999797717512573e-01 1.375380475047413564e-01 1.002989062865746073e+00 3.438934578234627976e-02 9.999888895292486923e-01 -4.713923539529259882e-03 1.372882998671790256e-01 -3.364010360214259726e-02 1.372882998913508013e-01 3.364010360111500952e-02
9.790100000000000469e-01 5.092509090900421143e-03 9.999693632125854492e-01 1.465913653373718262e-01 -3.595405817031860352e-02 1.002437353134155273e+00 1.004353523254394531e+00 -1.369871199131011963e-03 1.000467300415039062e+00 1.489647775888442993e-01 1.002923965454101562e+00 3.222495689988136292e-02 9.983544349670410156e-01 -6.486927159130573273e-03 1.466541290283203125e-01 -3.634687513113021851e-02 1.473519206047058105e-01 3.307008743286132812e-02 4.713934512415854892e-03 1.000000000000000000e+00 1.371276920809640365e-01 -3.428657491373781480e-02 1.002565262973682314e+00 1.002988732195272181e+00 -2.108922111690529577e-07 9.999999789177701492e-01 1.375375375902213038e-01 1.002988890615773121e+00 3.438902062125210463e-02 9.999888894961551644e-01 -4.713917051557085618e-03 1.372877924378305692e-01 -3.363978554368760032e-02 1.372877924500940094e-01 3.363978554316626041e-02
9.800100000000000477e-01 5.104690790176391602e-03 9.999693632125854492e-01 1.467264294624328613e-01 -3.597696870565414429e-02 1.002466082572937012e+00 1.004372358322143555e+00 -1.368157565593719482e-03 1.000467538833618164e+00 1.491078585386276245e-01 1.002947807312011719e+00 3.225927427411079407e-02 9.983592033386230469e-01 -6.491354666650295258e-03 1.467911750078201294e-01 -3.636308014392852783e-02 1.474821120500564575e-01 3.309425711631774902e-02 4.713927757756613234e-03 1.000000000000000000e+00 1.371271854935062762e-01 -3.428625721810324434e-02 1.002569476564947770e+00 1.002988713726781445e+00 -2.191797872098587418e-07 9.999999780672929051e-01 1.375370262192444071e-01 1.002988379990870094e+00 3.438869632883519156e-02 9.999888893242068200e-01 -4.713910305273282322e-03 1.372872845978302947e-01 -3.363947071382530213e-02 1.372872845719954327e-01 3.363947071492359026e-02
9.810100000000000486e-01 5.116865038871765137e-03 9.999693632125854492e-01 1.468609571456909180e-01 -3.599989041686058044e-02 1.002494812011718750e+00 1.004391312599182129e+00 -1.366429030895233154e-03 1.000467658042907715e+00 1.492505967617034912e-01 1.002971291542053223e+00 3.229356557130813599e-02 9.983638525009155273e-01 -6.495784036815166473e-03 1.469277441501617432e-01 -3.637923300266265869e-02 1.476119607686996460e-01 3.311845660209655762e-02 4.713920746868828851e-03 1.000000000000000000e+00 1.371266782514022065e-01 -3.428594297026227311e-02 1.002573648105337334e+00 1.002988695757894622e+00 -2.272607116518617296e-07 9.999999772698235923e-01 1.375365157734321497e-01 1.002988602735245705e+00 3.438838131460179859e-02 9.999888894569455289e-01 -4.713903290403904239e-03 1.372867754158474674e-01 -3.363916004486044997e-02 1.372867754086464775e-01 3.363916004516658009e-02
9.820100000000000495e-01 5.129069089889526367e-03 9.999693632125854492e-01 1.469958275556564331e-01 -3.602292016148567200e-02 1.002523541450500488e+00 1.004410266876220703e+00 -1.364789903163909912e-03 1.000468015670776367e+00 1.493934690952301025e-01 1.002995133399963379e+00 3.232803940773010254e-02 9.983688592910766602e-01 -6.500313989818096161e-03 1.470646560192108154e-01 -3.639554977416992188e-02 1.477419734001159668e-01 3.314283490180969238e-02 4.713913484212191307e-03 1.000000000000000000e+00 1.371261704027474937e-01 -3.428563213989797853e-02 1.002577777913778112e+00 1.002988678012645574e+00 -2.351503852354472122e-07 9.999999765002111074e-01 1.375360051538395689e-01 1.002989023563666926e+00 3.438807132099772762e-02 9.999888896728041932e-01 -4.713896020431543148e-03 1.372862654473350208e-01 -3.363885301295558433e-02 1.372862654740844290e-01 3.363885301181841758e-02
9.830100000000000504e-01 5.141228437423706055e-03 9.999693632125854492e-01 1.471305340528488159e-01 -3.604587167501449585e-02 1.002552270889282227e+00 1.004429101943969727e+00 -1.363061368465423584e-03 1.000468134880065918e+00 1.495363265275955200e-01 1.003018736839294434e+00 3.236230090260505676e-02 9.983735084533691406e-01 -6.504666991531848907e-03 1.472013592720031738e-01 -3.641167283058166504e-02 1.478719115257263184e-01 3.316691517829895020e-02 4.713905976589974692e-03 1.000000000000000000e+00 1.371256620208798904e-01 -3.428532468073991479e-02 1.002581866477223249e+00 1.002988659993925502e+00 -2.428759296765686959e-07 9.999999757131994294e-01 1.375354923669218909e-01 1.002988677950749086e+00 3.438775868484914705e-02 9.999888895725497218e-01 -4.713888518417773399e-03 1.372857556798308953e-01 -3.363854868280222177e-02 1.372857556812208946e-01 3.363854868274313015e-02
9.840100000000000513e-01 5.153425037860870361e-03 9.999694228172302246e-01 1.472653746604919434e-01 -3.606873005628585815e-02 1.002581000328063965e+00 1.004448056221008301e+00 -1.361377537250518799e-03 1.000468254089355469e+00 1.496791839599609375e-01 1.003042340278625488e+00 3.239664807915687561e-02 9.983782768249511719e-01 -6.509165279567241669e-03 1.473382115364074707e-01 -3.642777726054191589e-02 1.480018794536590576e-01 3.319114446640014648e-02 4.713898229187512071e-03 1.000000000000000000e+00 1.371251531613761898e-01 -3.428502055730467402e-02 1.002585914171010728e+00 1.002988642075887338e+00 -2.504221451550168105e-07 9.999999749424410833e-01 1.375349790296641894e-01 1.002988294381445211e+00 3.438744912258276387e-02 9.999888894576657306e-01 -4.713880777268255988e-03 1.372852454784495024e-01 -3.363824768844892593e-02 1.372852454515341158e-01 3.363824768959314954e-02
9.850100000000000522e-01 5.165599286556243896e-03 9.999694228172302246e-01 1.474001556634902954e-01 -3.609183803200721741e-02 1.002609729766845703e+00 1.004467010498046875e+00 -1.359671354293823242e-03 1.000468373298645020e+00 1.498221307992935181e-01 1.003065943717956543e+00 3.243106231093406677e-02 9.983830451965332031e-01 -6.513615138828754425e-03 1.474749445915222168e-01 -3.644415363669395447e-02 1.481319367885589600e-01 3.321552276611328125e-02 4.713890247644992280e-03 1.000000000000000000e+00 1.371246438846789040e-01 -3.428471973098984327e-02 1.002589921403526318e+00 1.002988624675976936e+00 -2.577719997539312249e-07 9.999999742254888080e-01 1.375344669445107970e-01 1.002988685599966789e+00 3.438714901280701119e-02 9.999888896645081626e-01 -4.713872788923188090e-03 1.372847341333093552e-01 -3.363795073829300986e-02 1.372847341380254993e-01 3.363795073809251746e-02
9.860100000000000531e-01 5.177773535251617432e-03 9.999694228172302246e-01 1.475347578525543213e-01 -3.611470758914947510e-02 1.002638578414916992e+00 1.004485964775085449e+00 -1.357957720756530762e-03 1.000468730926513672e+00 1.499646604061126709e-01 1.003089666366577148e+00 3.246538341045379639e-02 9.983878135681152344e-01 -6.518072448670864105e-03 1.476115733385086060e-01 -3.646024689078330994e-02 1.482617110013961792e-01 3.323972225189208984e-02 4.713882037969384549e-03 1.000000000000000000e+00 1.371241342547764586e-01 -3.428442216041885371e-02 1.002593888614738082e+00 1.002988607328241910e+00 -2.649507493479182180e-07 9.999999735199375239e-01 1.375339542380177582e-01 1.002988947498080430e+00 3.438685117438870092e-02 9.999888898188528108e-01 -4.713864574629439419e-03 1.372842225653312098e-01 -3.363765695768176911e-02 1.372842225916640624e-01 3.363765695656231042e-02
9.870100000000000540e-01 5.189947783946990967e-03 9.999694228172302246e-01 1.476694941520690918e-01 -3.613758459687232971e-02 1.002667307853698730e+00 1.004504919052124023e+00 -1.356273889541625977e-03 1.000468850135803223e+00 1.501075625419616699e-01 1.003113269805908203e+00 3.249967470765113831e-02 9.983924627304077148e-01 -6.522517651319503784e-03 1.477482765913009644e-01 -3.647636622190475464e-02 1.483916789293289185e-01 3.326392173767089844e-02 4.713873604682052194e-03 1.000000000000000000e+00 1.371236243198188376e-01 -3.428412781443906238e-02 1.002597816135974318e+00 1.002988589712597856e+00 -2.719759444971983692e-07 9.999999727966415453e-01 1.375334396276541304e-01 1.002988459103916208e+00 3.438655067231320694e-02 9.999888896636685010e-01 -4.713856149375640972e-03 1.372837114112352985e-01 -3.363736574306649962e-02 1.372837114011246917e-01 3.363736574349632247e-02
9.880100000000000549e-01 5.202144384384155273e-03 9.999694228172302246e-01 1.478042006492614746e-01 -3.616062924265861511e-02 1.002696037292480469e+00 1.004523754119873047e+00 -1.354552805423736572e-03 1.000469088554382324e+00 1.502504050731658936e-01 1.003136992454528809e+00 3.253396600484848022e-02 9.983973503112792969e-01 -6.526947021484375000e-03 1.478849947452545166e-01 -3.649264574050903320e-02 1.485215723514556885e-01 3.328812122344970703e-02 4.713864954406488637e-03 1.000000000000000000e+00 1.371231141499217598e-01 -3.428383664712434525e-02 1.002601704458057297e+00 1.002988572357581765e+00 -2.788257818800353207e-07 9.999999721031682665e-01 1.375329253889562287e-01 1.002988249383969910e+00 3.438625558514122466e-02 9.999888896247970393e-01 -4.713847502440563289e-03 1.372831997658730541e-01 -3.363707799435369794e-02 1.372831997408713034e-01 3.363707799541656995e-02
9.890099999999999447e-01 5.214296281337738037e-03 9.999694228172302246e-01 1.479389965534210205e-01 -3.618375211954116821e-02 1.002724885940551758e+00 1.004542708396911621e+00 -1.352854073047637939e-03 1.000469207763671875e+00 1.503932625055313110e-01 1.003160595893859863e+00 3.256834670901298523e-02 9.984021186828613281e-01 -6.531378254294395447e-03 1.480218172073364258e-01 -3.650902956724166870e-02 1.486515998840332031e-01 3.331238031387329102e-02 4.713856090843116659e-03 1.000000000000000000e+00 1.371226037842258605e-01 -3.428354863279459153e-02 1.002605553855609122e+00 1.002988555482794197e+00 -2.854916873173429873e-07 9.999999714592437972e-01 1.375324124779486457e-01 1.002988746108095519e+00 3.438596926467635956e-02 9.999888898792684833e-01 -4.713838630313933568e-03 1.372826872629412664e-01 -3.363679407889508949e-02 1.372826872776977125e-01 3.363679407826776491e-02
9.900099999999999456e-01 5.226500332355499268e-03 9.999694228172302246e-01 1.480740457773208618e-01 -3.620656207203865051e-02 1.002753615379333496e+00 1.004561662673950195e+00 -1.351162791252136230e-03 1.000469446182250977e+00 1.505363881587982178e-01 1.003184318542480469e+00 3.260270133614540100e-02 9.984068870544433594e-01 -6.535850465297698975e-03 1.481588631868362427e-01 -3.652493655681610107e-02 1.487817764282226562e-01 3.333660960197448730e-02 4.713847020949957223e-03 1.000000000000000000e+00 1.371220932959140437e-01 -3.428326372287476831e-02 1.002609364850357787e+00 1.002988538513795547e+00 -2.920045947108447759e-07 9.999999708126082743e-01 1.375318985791796622e-01 1.002988834623092629e+00 3.438568285994562240e-02 9.999888899657131125e-01 -4.713829558742682439e-03 1.372821750321105982e-01 -3.363651292087799227e-02 1.372821750550326791e-01 3.363651291990352871e-02
9.910099999999999465e-01 5.238659679889678955e-03 9.999694228172302246e-01 1.482084095478057861e-01 -3.622939437627792358e-02 1.002782344818115234e+00 1.004580616950988770e+00 -1.349464058876037598e-03 1.000469565391540527e+00 1.506787985563278198e-01 1.003207921981811523e+00 3.263699263334274292e-02 9.984115362167358398e-01 -6.540257483720779419e-03 1.482952535152435303e-01 -3.654108941555023193e-02 1.489113718271255493e-01 3.336083889007568359e-02 4.713837747889345307e-03 1.000000000000000000e+00 1.371215827181884450e-01 -3.428298189524719292e-02 1.002613137680173239e+00 1.002988521329467586e+00 -2.983718961075885763e-07 9.999999701521758988e-01 1.375313832232345768e-01 1.002988280359123463e+00 3.438539449627441708e-02 9.999888897870313764e-01 -4.713820294843096628e-03 1.372816633289132282e-01 -3.363623428169401630e-02 1.372816633102594275e-01 3.363623428248703473e-02
9.920099999999999474e-01 5.250856280326843262e-03 9.999694228172302246e-01 1.483433693647384644e-01 -3.625237941741943359e-02 1.002811074256896973e+00 1.004599452018737793e+00 -1.347780227661132812e-03 1.000469803810119629e+00 1.508218795061111450e-01 1.003231644630432129e+00 3.267128020524978638e-02 9.984163045883178711e-01 -6.544761359691619873e-03 1.484322100877761841e-01 -3.655733913183212280e-02 1.490415185689926147e-01 3.338503837585449219e-02 4.713828278692445625e-03 1.000000000000000000e+00 1.371210721245089414e-01 -3.428270310048192604e-02 1.002616872878583587e+00 1.002988504526515889e+00 -3.045687743630206723e-07 9.999999695316671433e-01 1.375308689733300282e-01 1.002988244953094910e+00 3.438511329629097280e-02 9.999888898239736035e-01 -4.713810826065269709e-03 1.372811511257947537e-01 -3.363595917978549205e-02 1.372811511057008826e-01 3.363595918063971846e-02
9.930099999999999483e-01 5.263023078441619873e-03 9.999694228172302246e-01 1.484781652688980103e-01 -3.627534583210945129e-02 1.002839803695678711e+00 1.004618287086486816e+00 -1.346051692962646484e-03 1.000470161437988281e+00 1.509647518396377563e-01 1.003255128860473633e+00 3.270563110709190369e-02 9.984210729598999023e-01 -6.549209356307983398e-03 1.485690027475357056e-01 -3.657349199056625366e-02 1.491715162992477417e-01 3.340923786163330078e-02 4.713818616242931511e-03 1.000000000000000000e+00 1.371205615449100912e-01 -3.428242731824074352e-02 1.002620570665594846e+00 1.002988488125823974e+00 -3.105957192214548819e-07 9.999999689528576985e-01 1.375303559482450866e-01 1.002988769773078381e+00 3.438483956603748809e-02 9.999888900936481084e-01 -4.713801154595523984e-03 1.372806384135810132e-01 -3.363568763235275094e-02 1.372806384353835729e-01 3.363568763142588125e-02
9.940099999999999492e-01 5.275212228298187256e-03 9.999694228172302246e-01 1.486130058765411377e-01 -3.629820048809051514e-02 1.002868652343750000e+00 1.004637360572814941e+00 -1.344360411167144775e-03 1.000470280647277832e+00 1.511076688766479492e-01 1.003278851509094238e+00 3.273995220661163330e-02 9.984259605407714844e-01 -6.553649902343750000e-03 1.487058699131011963e-01 -3.658960014581680298e-02 1.493015289306640625e-01 3.343340754508972168e-02 4.713808767406301586e-03 1.000000000000000000e+00 1.371200510506269676e-01 -3.428215449991071223e-02 1.002624231568469693e+00 1.002988471524488556e+00 -3.164849996148331727e-07 9.999999683609164247e-01 1.375298417121148808e-01 1.002988684893886262e+00 3.438456401805607687e-02 9.999888901118092477e-01 -4.713791307019948688e-03 1.372801263723789911e-01 -3.363541851269426924e-02 1.372801263888960843e-01 3.363541851199210175e-02
9.950099999999999500e-01 5.287379026412963867e-03 9.999694228172302246e-01 1.487478017807006836e-01 -3.632130473852157593e-02 1.002897381782531738e+00 1.004656195640563965e+00 -1.342684030532836914e-03 1.000470399856567383e+00 1.512505561113357544e-01 1.003302454948425293e+00 3.277440369129180908e-02 9.984306097030639648e-01 -6.558105349540710449e-03 1.488426476716995239e-01 -3.660593554377555847e-02 1.494315415620803833e-01 3.345778584480285645e-02 4.713798735024766692e-03 1.000000000000000000e+00 1.371195406710138676e-01 -3.428188462527056307e-02 1.002627855807212143e+00 1.002988454800223694e+00 -3.222343827692856540e-07 9.999999677627636752e-01 1.375293266197742115e-01 1.002988142147578365e+00 3.438428783077456669e-02 9.999888899412847643e-01 -4.713781283621380075e-03 1.372796148876340439e-01 -3.363515193980848306e-02 1.372796148634312374e-01 3.363515194083739612e-02
9.960099999999999509e-01 5.299553275108337402e-03 9.999694228172302246e-01 1.488823890686035156e-01 -3.634427115321159363e-02 1.002926111221313477e+00 1.004675149917602539e+00 -1.340948045253753662e-03 1.000470638275146484e+00 1.513932794332504272e-01 1.003326177597045898e+00 3.280871361494064331e-02 9.984353780746459961e-01 -6.562548689544200897e-03 1.489791721105575562e-01 -3.662212193012237549e-02 1.495614051818847656e-01 3.348198533058166504e-02 4.713788525580728250e-03 1.000000000000000000e+00 1.371190304728515663e-01 -3.428161764808043688e-02 1.002631443885752871e+00 1.002988438538390037e+00 -3.278193354174057163e-07 9.999999672111158366e-01 1.375288131803168723e-01 1.002988281044520980e+00 3.438401995533776900e-02 9.999888900536697545e-01 -4.713771071674127851e-03 1.372791029460812273e-01 -3.363488891506909162e-02 1.372791029338894242e-01 3.363488891558738536e-02
9.970099999999999518e-01 5.311749875545501709e-03 9.999694228172302246e-01 1.490173786878585815e-01 -3.636721149086952209e-02 1.002954840660095215e+00 1.004694104194641113e+00 -1.339256763458251953e-03 1.000470876693725586e+00 1.515363901853561401e-01 1.003349661827087402e+00 3.284306451678276062e-02 9.984400272369384766e-01 -6.567015312612056732e-03 1.491162180900573730e-01 -3.663829714059829712e-02 1.496916562318801880e-01 3.350624442100524902e-02 4.713778142091061205e-03 1.000000000000000000e+00 1.371185204870332686e-01 -3.428135354668785523e-02 1.002634996040972171e+00 1.002988422561023718e+00 -3.332499045489203024e-07 9.999999666897489980e-01 1.375283006852699441e-01 1.002988756550872607e+00 3.438375764527804024e-02 9.999888903061462386e-01 -4.713760680011045735e-03 1.372785909056404019e-01 -3.363462909869158191e-02 1.372785909314948594e-01 3.363462909759246111e-02
9.980099999999999527e-01 5.323924124240875244e-03 9.999694228172302246e-01 1.491520702838897705e-01 -3.639022260904312134e-02 1.002983570098876953e+00 1.004713058471679688e+00 -1.337572932243347168e-03 1.000470995903015137e+00 1.516790837049484253e-01 1.003373384475708008e+00 3.287729620933532715e-02 9.984449148178100586e-01 -6.571493111550807953e-03 1.492529064416885376e-01 -3.665454685688018799e-02 1.498214751482009888e-01 3.353035449981689453e-02 4.713767590457942740e-03 1.000000000000000000e+00 1.371180107739137510e-01 -3.428109227867229269e-02 1.002638512737362708e+00 1.002988406316528636e+00 -3.385554411004969269e-07 9.999999661485137192e-01 1.375277869011488352e-01 1.002988498266668138e+00 3.438349240530586687e-02 9.999888902556648418e-01 -4.713750132577282544e-03 1.372780798412038539e-01 -3.363437146195435296e-02 1.372780798483217712e-01 3.363437146165174779e-02
9.990099999999999536e-01 5.336098372936248779e-03 9.999694228172302246e-01 1.492867916822433472e-01 -3.641310706734657288e-02 1.003012418746948242e+00 1.004731893539428711e+00 -1.335859298706054688e-03 1.000471234321594238e+00 1.518218666315078735e-01 1.003396987915039062e+00 3.291171044111251831e-02 9.984496831893920898e-01 -6.575890816748142242e-03 1.493896096944808960e-01 -3.667072206735610962e-02 1.499513685703277588e-01 3.355461359024047852e-02 4.713756873240864537e-03 1.000000000000000000e+00 1.371175013581127644e-01 -3.428083382483148450e-02 1.002641994178036455e+00 1.002988390259862861e+00 -3.437156535903862696e-07 9.999999656284346283e-01 1.375272737464778017e-01 1.002988390259921925e+00 3.438323120533155058e-02 9.999888902686410175e-01 -4.713739417037084330e-03 1.372775689371542041e-01 -3.363411680306550161e-02 1.372775689371542041e-01 3.363411680306550161e-02

